Analysis of Carrier's problem

A computational and asymptotic analysis of the solutions of Carrier's problem is presented. The computations reveal a striking and beautiful bifurcation diagram, with an infinite sequence of alternating pitchfork and fold bifurcations as the bifurcation parameter tends to zero. The method of Kuzmak is then applied to construct asymptotic solutions to the problem. This asymptotic approach explains the bifurcation structure identified numerically, and its predictions of the bifurcation points are in excellent agreement with the numerical results. The analysis yields a novel and complete taxonomy of the solutions to the problem, and demonstrates that a claim of Bender & Orszag is incorrect.

==> figures/bifa.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{bifa.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7599,9549)(889,-8923)
\put(6751,-4411){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu$}%
}}}}
\put(6751,-4861){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu$}%
}}}}
\put(2196,-3796){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu$}%
}}}}
\put(2181,-3611){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu$}%
}}}}
\end{picture}%


==> figures/biftp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{biftp.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8425,11424)(1039,-10573)
\put(7208,-6478){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$k$}%
}}}}
\end{picture}%


==> figures/src/bifurcation-diagram/data-arclength-0.002233-0.json <==
[
    [
        -172.25669219329168, 
        -170.87197047334561, 
        -169.50229814316242, 
        -168.14743997733302, 
        -166.80717817423081, 
        -165.48129889813688, 
        -164.16959219309774, 
        -162.8718518986658, 
        -161.58787556806431, 
        -160.31746438821241, 
        -159.06042310185666, 
        -157.8165599315864, 
        -156.58568650575734, 
        -155.36761778626391, 
        -154.16217199810669, 
        -152.96917056060337, 
        -151.7884380204367, 
        -150.61980198614987, 
        -149.46309306447847, 
        -148.31814479793479, 
        -147.18479360417683, 
        -146.06287871664608, 
        -144.95224212670871, 
        -143.85272852718833, 
        -142.76418525728337, 
        -141.68646224861726, 
        -140.61941197278301, 
        -139.56288938998227, 
        -138.51675189900706, 
        -137.48085928818531, 
        -136.45507368769586, 
        -135.43925952284468, 
        -134.43328346851993, 
        -133.43701440459145, 
        -132.45032337253187, 
        -131.47308353274326, 
        -130.50517012316556, 
        -129.54646041858973, 
        -128.59683369112818, 
        -127.65617117126675, 
        -126.7243560102369, 
        -125.80127324271726, 
        -124.88680975083658, 
        -123.98085422869698, 
        -123.08329714779507, 
        -122.19403072321748, 
        -121.31294888056129, 
        -120.4399472235627, 
        -119.57492300253989, 
        -118.71777508337728, 
        -117.86840391732402, 
        -117.02671151137095, 
        -116.19260139933938, 
        -115.36597861352156, 
        -114.54674965700447, 
        -113.73482247654646, 
        -112.93010643602362, 
        -112.13251229053962, 
        -111.34195216096848, 
        -110.55833950911986, 
        -109.78158911340876, 
        -109.01161704500994, 
        -108.24834064460507, 
        -107.49167849948948, 
        -106.7415504212928, 
        -105.99787742404433, 
        -105.26058170284071, 
        -104.52958661276139, 
        -103.8048166484551, 
        -103.08619742391036, 
        -102.37365565284588, 
        -101.66711912935875, 
        -100.96651670909971, 
        -100.27177829067696, 
        -99.582834797576922, 
        -98.899618160381834, 
        -98.222061299378424, 
        -97.55009810747795, 
        -96.883663433544442, 
        -96.222693065982796, 
        -95.567123716692308, 
        -94.9168930053618, 
        -94.271939444061985, 
        -93.632202422097308, 
        -92.997622191198772, 
        -92.368139851030946, 
        -91.743697334980197, 
        -91.124237396124443, 
        -90.509703593593812, 
        -89.900040279158929, 
        -89.29519258404919, 
        -88.69510640606677, 
        -88.099728396934765, 
        -87.509005949860779, 
        -86.922887187384063, 
        -86.341320949432756, 
        -85.764256781567269, 
        -85.191644923533545, 
        -84.623436298008585, 
        -84.059582499442243, 
        -83.5000357832877, 
        -82.944749055291396, 
        -82.393675861067479, 
        -81.846770375828811, 
        -81.303987394290658, 
        -80.765282320823061, 
        -80.230611159716887, 
        -79.699930505667581, 
        -79.173197534416687, 
        -78.650369993562194, 
        -78.131406193567145, 
        -77.616264998866782, 
        -77.104905819205968, 
        -76.597288601073174, 
        -76.093373819348642, 
        -75.59312246903275, 
        -75.096496057174662, 
        -74.603456594924936, 
        -74.113966589718814, 
        -73.627989037622328, 
        -73.145487415792033, 
        -72.666425675064801, 
        -72.190768232709289, 
        -71.718479965247127, 
        -71.249526201455708, 
        -70.783872715454663, 
        -70.321485719952122, 
        -69.862331859547638, 
        -69.406378204190034, 
        -68.953592242752933, 
        -68.503941876740228, 
        -68.057395413981936, 
        -67.613921562639277, 
        -67.17348942510506, 
        -66.736068492107506, 
        -66.301628636971031, 
        -65.870140109881277, 
        -65.441573532262311, 
        -65.01589989126245, 
        -64.593090534382853, 
        -64.173117164093341, 
        -63.755951832644023, 
        -63.341566936918603, 
        -62.929935213356863, 
        -62.521029732966802, 
        -62.114823896484424, 
        -61.711291429577457, 
        -61.310406378076188, 
        -60.912143103345059, 
        -60.516476277774117, 
        -60.123380880244177, 
        -59.732832191753481, 
        -59.344805791098892, 
        -58.959277550588787, 
        -58.57622363192327, 
        -58.19562048203462, 
        -57.817444829099308, 
        -57.441673678552547, 
        -57.068284309228041, 
        -56.697254269507603, 
        -56.328561373601062, 
        -55.962183697835378, 
        -55.598099577077399, 
        -55.236287601146898, 
        -54.876726611336309, 
        -54.519395697011518, 
        -54.164274192266483, 
        -53.811341672584817, 
        -53.460577951647259, 
        -53.11196307812834, 
        -52.765477332652836, 
        -52.421101224658891, 
        -52.078815489469669, 
        -51.738601085345231, 
        -51.400439190594831, 
        -51.064311200778931, 
        -50.730198725960051, 
        -50.398083587963953, 
        -50.067947817747459, 
        -49.739773652805042, 
        -49.413543534650245, 
        -49.089240106281103, 
        -48.766846209770726, 
        -48.446344883884059, 
        -48.12771936174515, 
        -47.81095306854926, 
        -47.496029619331161, 
        -47.182932816793532, 
        -46.87164664912639, 
        -46.562155287987714, 
        -46.254443086416465, 
        -45.948494576844993, 
        -45.644294469163363, 
        -45.341827648795224, 
        -45.041079174855618, 
        -44.742034278316993, 
        -44.444678360257107, 
        -44.148996990106106, 
        -43.854975903955228, 
        -43.562601002922676, 
        -43.271858351535684, 
        -42.982734176147353, 
        -42.695214863418698, 
        -42.409286958806042, 
        -42.124937165109813, 
        -41.842152341052483, 
        -41.560919499868696, 
        -41.281225807974252, 
        -41.003058583640204, 
        -40.726405295682085, 
        -40.451253562218227, 
        -40.177591149417601, 
        -39.90540597037451, 
        -39.634686083828008, 
        -39.36541969309993, 
        -39.097595144949715, 
        -38.83120092850254, 
        -38.56622567416597, 
        -38.302658152614939, 
        -38.040487273758785, 
        -37.779702085747196, 
        -37.520291774010978, 
        -37.262245660323188, 
        -37.005553201838509, 
        -36.750203990199864, 
        -36.496187750645596, 
        -36.243494341143325, 
        -35.992113751500462, 
        -35.742036102568889, 
        -35.493251645359358, 
        -35.245750760269281, 
        -34.999523956262891, 
        -34.754561870064542, 
        -34.51085526541079, 
        -34.268395032260223, 
        -34.027172186025943, 
        -33.787177866851202, 
        -33.548403338823228, 
        -33.310839989259804, 
        -33.074479327977798, 
        -32.839312986537436, 
        -32.60533271755331, 
        -32.372530393948651, 
        -32.140898008239674, 
        -31.910427671832924, 
        -31.681111614285108, 
        -31.452942182599816, 
        -31.225911840517778, 
        -31.000013167768312, 
        -30.775238859384437, 
        -30.551581724973591, 
        -30.329034687960043, 
        -30.107590784901138, 
        -29.88724316470622, 
        -29.667985087931701, 
        -29.44980992601948, 
        -29.232711160532521, 
        -29.016682382428286, 
        -28.801717291260914, 
        -28.58780969442488, 
        -28.374953506366843, 
        -28.163142747792666, 
        -27.952371544869983, 
        -27.742634128416487, 
        -27.533924833076394, 
        -27.326238096490624, 
        -27.119568458480909, 
        -26.913910560165462, 
        -26.709259143081209, 
        -26.505609048371298, 
        -26.302955215850474, 
        -26.101292683120015, 
        -25.900616584674371, 
        -25.700922150943086, 
        -25.502204707413359, 
        -25.304459673618158, 
        -25.107682562241052, 
        -24.911868978096646, 
        -24.717014617183992, 
        -24.523115265673621, 
        -24.330166798896549, 
        -24.13816518035275, 
        -23.947106460633378, 
        -23.756986776427489, 
        -23.567802349444602, 
        -23.379549485334209, 
        -23.192224572646634, 
        -23.005824081685017, 
        -22.820344563479082, 
        -22.635782648601754, 
        -22.452135046087097, 
        -22.269398542291629, 
        -22.087569999746247, 
        -21.906646356008807, 
        -21.726624622496434, 
        -21.547501883314691, 
        -21.369275294096358, 
        -21.191942080789101, 
        -21.015499538446051, 
        -20.839945030076763, 
        -20.665275985364342, 
        -20.491489899502835, 
        -20.31858433197176, 
        -20.14655690525522, 
        -19.975405303653549, 
        -19.805127272031577, 
        -19.635720614520459, 
        -19.467183193364015, 
        -19.299512927576494, 
        -19.132707791734262, 
        -18.966765814704704, 
        -18.801685078365349, 
        -18.637463716351977, 
        -18.474099912798263, 
        -18.311591901047187, 
        -18.149937962395779, 
        -17.989136424852241, 
        -17.829185661815863, 
        -17.670084090839847, 
        -17.511830172354781, 
        -17.354422408444478, 
        -17.197859341521131, 
        -17.042139553095527, 
        -16.887261662533103, 
        -16.733224325794509, 
        -16.580026234176817, 
        -16.427666113076377, 
        -16.276142720745234, 
        -16.125454847094094, 
        -15.975601312397576, 
        -15.826580966141535, 
        -15.678392685759608, 
        -15.531035375439815, 
        -15.384507964935475, 
        -15.238809408376028, 
        -15.09393868305381, 
        -14.949894788281469, 
        -14.806676744203607, 
        -14.66428359064043, 
        -14.522714385948928, 
        -14.381968205886025, 
        -14.242044142478091, 
        -14.102941302860796, 
        -13.964658808248299, 
        -13.827195792784869, 
        -13.690551402474467, 
        -13.554724794091353, 
        -13.419715134140112, 
        -13.28552159779651, 
        -13.152143367857182, 
        -13.019579633737733, 
        -12.887829590429639, 
        -12.756892437522826, 
        -12.626767378204457, 
        -12.497453618284549, 
        -12.368950365242833, 
        -12.241256827262655, 
        -12.114372212318504, 
        -11.988295727225223, 
        -11.863026576754777, 
        -11.73856396272914, 
        -11.614907083138004, 
        -11.49205513127681, 
        -11.370007294885056, 
        -11.248762755314788, 
        -11.128320686700798, 
        -11.008680255144085, 
        -10.889840617927003, 
        -10.771800922709547, 
        -10.65456030678596, 
        -10.538117896293461, 
        -10.422472805508608, 
        -10.307624136092418, 
        -10.193570976390232, 
        -10.080312400722949, 
        -9.9678474687023897, 
        -9.8561752245739616, 
        -9.7452946965364138, 
        -9.6352048960963046, 
        -9.5259048174568974, 
        -9.4173934368990349, 
        -9.3096697121503205, 
        -9.2027325818252681, 
        -9.0965809648200011, 
        -8.9912137597831716, 
        -8.8866298445238048, 
        -8.7828280755049768, 
        -8.6798072872965264, 
        -8.5775662920872655, 
        -8.4761038791573604, 
        -8.3754188144044868, 
        -8.2755098398796516, 
        -8.1763756732854542, 
        -8.0780150075848205, 
        -7.9804265104985284, 
        -7.8836088241289115, 
        -7.7875605645230346, 
        -7.6922803212646516, 
        -7.5977666570837954, 
        -7.5040181074826, 
        -7.4110331803633906, 
        -7.3188103556540831, 
        -7.2273480849972929, 
        -7.1366447913630093, 
        -7.0466988687534329, 
        -6.9575086818787781, 
        -6.869072565837846, 
        -6.7813888258410744, 
        -6.6944557369080826, 
        -6.6082715435985797, 
        -6.5228344597229047, 
        -6.4381426681068481, 
        -6.3541943203432529, 
        -6.2709875365241299, 
        -6.1885204050239384, 
        -6.1067909822751316, 
        -6.0257972925534062, 
        -5.9455373277635033, 
        -5.8660090472401105, 
        -5.7872103775591057, 
        -5.7091392123558782, 
        -5.6317934121358819, 
        -5.5551708041229704, 
        -5.4792691820821959, 
        -5.4040863061608135, 
        -5.329619902755284, 
        -5.2558676643640103, 
        -5.1828272494438403, 
        -5.1104962822813595, 
        -5.0388723528784967, 
        -4.9679530168269599, 
        -4.8977357952039418, 
        -4.8282181744459036, 
        -4.7593976062817518, 
        -4.6912715075957365, 
        -4.623837260372329, 
        -4.5570922116004375, 
        -4.4910336731805502, 
        -4.4256589218528211, 
        -4.3609651991322105, 
        -4.296949711238625, 
        -4.2336096290241914, 
        -4.1709420879256376, 
        -4.1089441878988469, 
        -4.0476129933598592, 
        -3.9869455331544477, 
        -3.9269388004940997, 
        -3.8675897529198933, 
        -3.8088953122653897, 
        -3.7508523646081344, 
        -3.6934577602402747, 
        -3.6367083136390477, 
        -3.5806008034210905, 
        -3.5251319723266654, 
        -3.4702985272032754, 
        -3.4160971389503665, 
        -3.3625244425063059, 
        -3.3095770368346416, 
        -3.2572514849035619, 
        -3.2055443136486601, 
        -3.1544520139566794, 
        -3.1039710406629903, 
        -3.0540978125023268, 
        -3.0048287121187252, 
        -2.9561600860340147, 
        -2.9080882446295457, 
        -2.8606094621086036, 
        -2.8137199765103964, 
        -2.7674159896675588, 
        -2.7216936671845247, 
        -2.6765491384251332, 
        -2.631978496473101, 
        -2.587977798126726, 
        -2.544543063855754, 
        -2.5016702777694624, 
        -2.459355387603225, 
        -2.4175943046804642, 
        -2.3763829038669546, 
        -2.3357170235414237, 
        -2.2955924655564641, 
        -2.2560049951948873, 
        -2.2169503411236469, 
        -2.1784241953405621, 
        -2.1404222131312056, 
        -2.1029400130095923, 
        -2.0659731766593885, 
        -2.0295172488714015, 
        -1.9935677374793661, 
        -1.9581201132938002, 
        -1.9231698100188968, 
        -1.8887122241965857, 
        -1.8547427151043832, 
        -1.8212566046752634, 
        -1.7882491774257072, 
        -1.7557156803491227, 
        -1.7236513228300994, 
        -1.6920512765435265, 
        -1.6609106753564518, 
        -1.6302246152224249, 
        -1.5999881540820935, 
        -1.5701963117521955, 
        -1.5408440698217789, 
        -1.5119263715417395, 
        -1.4834381217227299, 
        -1.4553741866205936, 
        -1.4277293938429185, 
        -1.4004985322480541, 
        -1.3736763518446742, 
        -1.3472575637138098, 
        -1.3212368399230738, 
        -1.2956088134640851, 
        -1.2703680781979438, 
        -1.2455091888201806, 
        -1.2210266608393203, 
        -1.1969149705831845, 
        -1.173168555236372, 
        -1.1497818128986197, 
        -1.1267491026924141, 
        -1.1040647449038252, 
        -1.0817230211784707, 
        -1.0597181747708868, 
        -1.0380444108622144, 
        -1.0166958969465523, 
        -0.99566676330916226, 
        -0.97495110359002068, 
        -0.95454297546636602, 
        -0.93443640145144347, 
        -0.91462536982761089, 
        -0.89510383573908581, 
        -0.87586572245648653, 
        -0.85690492283572783, 
        -0.83821530098699149, 
        -0.81979069419578288, 
        -0.80162491509789491, 
        -0.78371175415332384, 
        -0.76604498245447494, 
        -0.74861835488781114, 
        -0.73142561367707204, 
        -0.71446049237950349, 
        -0.69771672032218668, 
        -0.68118802756941632, 
        -0.66486815040989122, 
        -0.64875083744147788, 
        -0.6328298562711987, 
        -0.6170990008473608, 
        -0.60155209950758082, 
        -0.5861830236836455, 
        -0.57098569735643079, 
        -0.55595410718663196, 
        -0.54108231337885004, 
        -0.52636446120571134, 
        -0.51179479309657461, 
        -0.49736766133765431, 
        -0.48307754110446582, 
        -0.46891904383567001, 
        -0.45488693065836366, 
        -0.44097612571630762, 
        -0.42718172906465679, 
        -0.41349902895018803, 
        -0.39992351298058398, 
        -0.386450877970486, 
        -0.37307703798292463, 
        -0.35979813016834739, 
        -0.34661051812881272, 
        -0.3335107921687242, 
        -0.32049576677989572, 
        -0.30756247306690571, 
        -0.29470815103131126, 
        -0.28193023303776749, 
        -0.26922632289403464, 
        -0.25659420703655755, 
        -0.24403157589337265, 
        -0.23153698165996875, 
        -0.21910796930925575, 
        -0.20674284295442835, 
        -0.19443975169446964, 
        -0.18219682955785477, 
        -0.17001217573916524, 
        -0.1578838222938774, 
        -0.14580971362043971, 
        -0.13378768530441695, 
        -0.12181544735947444, 
        -0.10989057095105031, 
        -0.098010479201016784, 
        -0.086172441366676969, 
        -0.074373570983274365, 
        -0.062610826956369325, 
        -0.05088101773065884, 
        -0.039180807990110478, 
        -0.027506727283860607, 
        -0.015855180420743853, 
        -0.0042224589392997787, 
        0.0073952465597895301, 
        0.019001833736628011, 
        0.030601275642441521, 
        0.042197608101946588, 
        0.053794917441783892, 
        0.065397328756933965, 
        0.07700899493684428, 
        0.088634086413816607, 
        0.10027678180959836, 
        0.11194125939911262, 
        0.12363168949983951, 
        0.13535222768799668, 
        0.14710700887254163, 
        0.15890014214448803, 
        0.17073570636955981, 
        0.18261774650853699, 
        0.1945502705362141, 
        0.20653724694851855, 
        0.2185826028059491, 
        0.23069022224996358, 
        0.24286394542173564, 
        0.25510756777200239, 
        0.2674248396822092, 
        0.27981946637443639, 
        0.292295108057748, 
        0.30485538030750114, 
        0.31750385458331226, 
        0.33024405893711523, 
        0.34307947882624534, 
        0.3560135580171146, 
        0.36904969958126915, 
        0.382191266965695, 
        0.39544158509580823, 
        0.40880394151169108, 
        0.42228158754103751, 
        0.43587773947092479, 
        0.44959557973296899, 
        0.46343825808143146, 
        0.47740889276496579, 
        0.49151057167920198, 
        0.50574635350761621, 
        0.52011926883203863, 
        0.53463232122278748, 
        0.54928848830022647, 
        0.56409072277792416, 
        0.57904195344690212, 
        0.5941450861572275, 
        0.60940300476026299, 
        0.62481857199976332, 
        0.64039463040298972, 
        0.65613400311786629, 
        0.67203949471469138, 
        0.68811389197002781, 
        0.70435996461391681
    ], 
    [
        0.002233, 
        0.0022663350290375557, 
        0.002300041606861319, 
        0.002334121667811624, 
        0.0023685779261046064, 
        0.0024034131048318577, 
        0.0024386299359337492, 
        0.0024742311601802618, 
        0.0025102195271448323, 
        0.0025465977951822315, 
        0.0025833687314033814, 
        0.0026205351116522463, 
        0.002658099720480998, 
        0.0026960653511250636, 
        0.0027344348054770427, 
        0.0027732108940633072, 
        0.0028123964360159937, 
        0.002851994259049279, 
        0.0028920071994294337, 
        0.002932438101952514, 
        0.0029732898199130906, 
        0.003014565215079705, 
        0.003056267157666425, 
        0.0030983985263045985, 
        0.0031409622080117417, 
        0.0031839610981681267, 
        0.0032273981004834664, 
        0.0032712761269699034, 
        0.0033155980979084772, 
        0.003360366941823973, 
        0.0034055855954504347, 
        0.003451257003702471, 
        0.0034973841196418655, 
        0.0035439699044492253, 
        0.0035910173273856934, 
        0.003638529365768597, 
        0.0036865090049317583, 
        0.0037349592381975207, 
        0.0037838830668362714, 
        0.0038332835000420306, 
        0.003883163554885097, 
        0.0039335262562909265, 
        0.003984374636993825, 
        0.00403571173750729, 
        0.004087540606085152, 
        0.004139864298684967, 
        0.00419268587893063, 
        0.004246008418075837, 
        0.004299834994962197, 
        0.004354168695985153, 
        0.004409012615051355, 
        0.004464369853539989, 
        0.004520243520260506, 
        0.004576636731414091, 
        0.004633552610549128, 
        0.004690994288520108, 
        0.004748964903446682, 
        0.0048074676006652295, 
        0.004866505532687678, 
        0.004926081859155731, 
        0.0049861997467933435, 
        0.0050468623693632865, 
        0.005108072907614466, 
        0.005169834549239464, 
        0.005232150488819409, 
        0.005295023927779625, 
        0.005358458074330476, 
        0.005422456143424875, 
        0.005487021356695065, 
        0.005552156942406578, 
        0.005617866135397544, 
        0.005684152177025029, 
        0.005751018315101846, 
        0.005818467803844252, 
        0.005886503903807707, 
        0.005955129881824361, 
        0.00602434901094029, 
        0.006094164570351594, 
        0.006164579845334587, 
        0.006235598127181242, 
        0.0063072227131280145, 
        0.006379456906283418, 
        0.006452304015551944, 
        0.006525767355562635, 
        0.006599850246592333, 
        0.006674556014481408, 
        0.0067498879905494085, 
        0.006825849511519798, 
        0.006902443919427813, 
        0.006979674561529922, 
        0.007057544790216186, 
        0.007136057962912239, 
        0.007215217441982812, 
        0.007295026594633291, 
        0.007375488792806048, 
        0.0074566074130718455, 
        0.007538385836527023, 
        0.007620827448674926, 
        0.007703935639305376, 
        0.007787713802389388, 
        0.007872165335942143, 
        0.007957293641904775, 
        0.008043102126008717, 
        0.008129594197641709, 
        0.008216773269712142, 
        0.008304642758499662, 
        0.008393206083512345, 
        0.008482466667332052, 
        0.00857242793545862, 
        0.008663093316148864, 
        0.008754466240246063, 
        0.008846550141014771, 
        0.008939348453958204, 
        0.00903286461664131, 
        0.009127102068496273, 
        0.009222064250637521, 
        0.009317754605657879, 
        0.00941417657742522, 
        0.00951133361087325, 
        0.009609229151782948, 
        0.009707866646559553, 
        0.00980724954200714, 
        0.00990738128508675, 
        0.010008265322681129, 
        0.010109905101341549, 
        0.010212304067034945, 
        0.010315465664875451, 
        0.010419393338862333, 
        0.010524090531601332, 
        0.010629560684019643, 
        0.010735807235066386, 
        0.010842833621433456, 
        0.010950643277224463, 
        0.011059239633659766, 
        0.011168626118756297, 
        0.011278806156980353, 
        0.011389783168919325, 
        0.011501560570939274, 
        0.011614141774832694, 
        0.011727530187445283, 
        0.011841729210323006, 
        0.011956742239319766, 
        0.012072572664213327, 
        0.012189223868315897, 
        0.012306699228076314, 
        0.012425002112655806, 
        0.01254413588350779, 
        0.012664103893962686, 
        0.01278490948878922, 
        0.012906556003736316, 
        0.013029046765094485, 
        0.013152385089226082, 
        0.013276574282094665, 
        0.013401617638795146, 
        0.013527518443054139, 
        0.013654279966748558, 
        0.013781905469392605, 
        0.013910398197633556, 
        0.01403976138472482, 
        0.014169998250007585, 
        0.01430111199836724, 
        0.014433105819700521, 
        0.014565982888350232, 
        0.014699746362561675, 
        0.014834399383918027, 
        0.014969945076756764, 
        0.01510638654758729, 
        0.015243726884523428, 
        0.015381969156673394, 
        0.01552111641355243, 
        0.015661171684453527, 
        0.015802137977867066, 
        0.015944018280838728, 
        0.016086815558353743, 
        0.01623053275271106, 
        0.01637517278288081, 
        0.016520738543861976, 
        0.016667232906050024, 
        0.01681465871458143, 
        0.016963018788681544, 
        0.01711231592099402, 
        0.017262552876945256, 
        0.017413732394064966, 
        0.017565857181321143, 
        0.017718929918449464, 
        0.01787295325528746, 
        0.01802792981109535, 
        0.018183862173878924, 
        0.018340752899734965, 
        0.01849860451214097, 
        0.018657419501299906, 
        0.01881720032346048, 
        0.018977949400234315, 
        0.019139669117930004, 
        0.019302361826870295, 
        0.019466029840727296, 
        0.019630675435844524, 
        0.019796300850575568, 
        0.01996290828462483, 
        0.020130499898376574, 
        0.02029907781224048, 
        0.02046864410601025, 
        0.02063920081820594, 
        0.02081074994544181, 
        0.020983293441789414, 
        0.02115683321814557, 
        0.021331371141624898, 
        0.021506909034935358, 
        0.021683448675771055, 
        0.02186099179623301, 
        0.022039540082232623, 
        0.022219095172928693, 
        0.02239965866011934, 
        0.02258123208775354, 
        0.02276381695134464, 
        0.022947414697454455, 
        0.023132026723166936, 
        0.023317654375599087, 
        0.023504298951391465, 
        0.023691961696252203, 
        0.02388064380448813, 
        0.02407034641856103, 
        0.024261070628646166, 
        0.02445281747224489, 
        0.024645587933775435, 
        0.024839382944200267, 
        0.02503420338065612, 
        0.025230050066140684, 
        0.025426923769157967, 
        0.025624825203457293, 
        0.02582375502772301, 
        0.026023713845329255, 
        0.02622470220411748, 
        0.026426720596156472, 
        0.02662976945756131, 
        0.026833849168338468, 
        0.02703896005221333, 
        0.027245102376542825, 
        0.02745227635219821, 
        0.027660482133496176, 
        0.02786971981817321, 
        0.028079989447335883, 
        0.028291291005491388, 
        0.028503624420575854, 
        0.028716989564006958, 
        0.02893138625078695, 
        0.02914681423961615, 
        0.029363273233025483, 
        0.029580762877579117, 
        0.02979928276404704, 
        0.030018832427640554, 
        0.03023941134830534, 
        0.030461018950967304, 
        0.03068365460590056, 
        0.03090731762904264, 
        0.031132007282397074, 
        0.03135772277445415, 
        0.03158446326060745, 
        0.0318122278436605, 
        0.03204101557431287, 
        0.032270825451707535, 
        0.03250165642400318, 
        0.03273350738897039, 
        0.032966377194630796, 
        0.033200264639923295, 
        0.03343516847540415, 
        0.033671087403946746, 
        0.03390802008154173, 
        0.03414596511810691, 
        0.03438492107823961, 
        0.03462488648213701, 
        0.0348658598064644, 
        0.03510783948525931, 
        0.03535082391092883, 
        0.03559481143516574, 
        0.03583980037004467, 
        0.036085788988990126, 
        0.03633277552791664, 
        0.036580758186292965, 
        0.036829735128302774, 
        0.03707970448402197, 
        0.03733066435057912, 
        0.03758261279344917, 
        0.0378355478476494, 
        0.03808946751905188, 
        0.03834436978572549, 
        0.038600252599236856, 
        0.038857113886086925, 
        0.03911495154903631, 
        0.039373763468621384, 
        0.03963354750456788, 
        0.039894301497284027, 
        0.0401560232693868, 
        0.0404187106272317, 
        0.04068236136249712, 
        0.040946973253776345, 
        0.041212544068168114, 
        0.04147907156296806, 
        0.04174655348735129, 
        0.04201498758399334, 
        0.04228437159089802, 
        0.04255470324306163, 
        0.04282598027424339, 
        0.04309820041883706, 
        0.04337136141361455, 
        0.04364546099958382, 
        0.043920496923938575, 
        0.04419646694178896, 
        0.04447336881820643, 
        0.04475120033008921, 
        0.04502995926812254, 
        0.045309643438784186, 
        0.04559025066632917, 
        0.04587177879478916, 
        0.046154225690059295, 
        0.04643758924192615, 
        0.046721867366112536, 
        0.04700705800648115, 
        0.0472931591370904, 
        0.047580168764376776, 
        0.04786808492923878, 
        0.048156905709348455, 
        0.048446629221294724, 
        0.048737253622812976, 
        0.049028777115029405, 
        0.049321197944758005, 
        0.04961451440679383, 
        0.049908724846226646, 
        0.05020382766070508, 
        0.050499821302943185, 
        0.05079670428295027, 
        0.051094475170535184, 
        0.05139313259771111, 
        0.0516926752611179, 
        0.05199310192448709, 
        0.052294411421200414, 
        0.05259660265674196, 
        0.05289967461129143, 
        0.05320362634229625, 
        0.05350845698704282, 
        0.05381416576528041, 
        0.054120751981886955, 
        0.054428215029637815, 
        0.0547365543917402, 
        0.05504576964471064, 
        0.05535586046108849, 
        0.05566682661229904, 
        0.055978667971420815, 
        0.056291384516092884, 
        0.05660497633144234, 
        0.05691944361297107, 
        0.05723478666960291, 
        0.057551005926661986, 
        0.0578681019289466, 
        0.058186075343841855, 
        0.05850492696443821, 
        0.0588246577127613, 
        0.059145268642959783, 
        0.059466760944651094, 
        0.059789135946199584, 
        0.06011239511812859, 
        0.060436540076568034, 
        0.0607615725867322, 
        0.0610874945664889, 
        0.06141430808996205, 
        0.06174201539120278, 
        0.06207061886795102, 
        0.06240012108540083, 
        0.06273052478013147, 
        0.0630618328639639, 
        0.06339404842811998, 
        0.06372717474716047, 
        0.06406121528327263, 
        0.06439617369048399, 
        0.06473205381902232, 
        0.06506885971975745, 
        0.06540659564867651, 
        0.06574526607157165, 
        0.06608487566876826, 
        0.06642542933988681, 
        0.06676693220877272, 
        0.06710938962862557, 
        0.06745280718706112, 
        0.06779719071146781, 
        0.06814254627430198, 
        0.06848888019874014, 
        0.06883619906422729, 
        0.06918450971235987, 
        0.0695338192527454, 
        0.06988413506915243, 
        0.07023546482573523, 
        0.07058781647338133, 
        0.07094119825640448, 
        0.07129561871908609, 
        0.07165108671278317, 
        0.07200761140286799, 
        0.07236520227607653, 
        0.0727238691479929, 
        0.07308362217074256, 
        0.0734444718408608, 
        0.07380642900739944, 
        0.07416950488034826, 
        0.07453371103904366, 
        0.07489905944120445, 
        0.0752655624318815, 
        0.07563323275281247, 
        0.07600208355208404, 
        0.07637212839396203, 
        0.07674338126912383, 
        0.07711585660512368, 
        0.07748956927728824, 
        0.07786453461974469, 
        0.07824076843691632, 
        0.0786182870154298, 
        0.07899710713626874, 
        0.07937724608734661, 
        0.07975872167646189, 
        0.08014155224474138, 
        0.08052575668039356, 
        0.08091135443298411, 
        0.08129836552812647, 
        0.0816868105827112, 
        0.082076710820491, 
        0.08246808808838234, 
        0.08286096487318205, 
        0.08325536431876537, 
        0.08365131024400038, 
        0.08404882716121, 
        0.08444794029529701, 
        0.08484867560335536, 
        0.0852510597952019, 
        0.08565512035438082, 
        0.086060885560125, 
        0.08646838450976062, 
        0.08687764714232157, 
        0.0872887042625482, 
        0.08770158756602354, 
        0.08811632966513766, 
        0.08853296411598824, 
        0.0889515254461427, 
        0.08937204918352024, 
        0.08979457188631303, 
        0.09021913117389337, 
        0.09064576575900377, 
        0.09107451548108525, 
        0.09150542134069635, 
        0.0919385255354497, 
        0.09237387149714006, 
        0.09281150393029043, 
        0.09325146885224743, 
        0.0936938136346833, 
        0.094138587046761, 
        0.09458583930001072, 
        0.09503562209478274, 
        0.09548798866852706, 
        0.0959429938462418, 
        0.09640069409265738, 
        0.09686114756640002, 
        0.09732441417645232, 
        0.09779055564095099, 
        0.09825963554826876, 
        0.09873171942030894, 
        0.09920687477895282, 
        0.0996851712145207, 
        0.10016668045753035, 
        0.10065147645326893, 
        0.10113963543955559, 
        0.10163123602739499, 
        0.10212635928536999, 
        0.10262508882753617, 
        0.1031275109047609, 
        0.10363371450036418, 
        0.1041437914293635, 
        0.10465783644242209, 
        0.10517594733405645, 
        0.10569822505545058, 
        0.10622477383223569, 
        0.10675570128762295, 
        0.10729111857068599, 
        0.10783114049037669, 
        0.1083758856554547, 
        0.10892547662075927, 
        0.1094800400398914, 
        0.11003970682471274, 
        0.11060461231211588, 
        0.11117489643832312, 
        0.11175070392105646, 
        0.11233218444995813, 
        0.11291949288573264, 
        0.11351278946856162, 
        0.11411224003559166, 
        0.11471801624916493, 
        0.11533029583511933, 
        0.11594926283194186, 
        0.11657510785195206, 
        0.11720802835419149, 
        0.11784822893026392, 
        0.11849592160320924, 
        0.11915132614052591, 
        0.11981467038150231, 
        0.12048619057988572, 
        0.12116613176236217, 
        0.12185474810373591, 
        0.12255230331923747, 
        0.12325907107518334, 
        0.12397533541798521, 
        0.1247013912230587, 
        0.12543754466406098, 
        0.1261841137028538, 
        0.12694142860167815, 
        0.1277098324576013, 
        0.12848968176032408, 
        0.12928134697372376, 
        0.1300852131422247, 
        0.13090168052195916, 
        0.13173116523734785, 
        0.13257409996377473, 
        0.13343093463595607, 
        0.13430213718248385, 
        0.13518819428619192, 
        0.1360896121698258, 
        0.13700691740621296, 
        0.13794065775219855, 
        0.13889140300415562, 
        0.1398597458739175, 
        0.14084630288142486, 
        0.14185171526175358, 
        0.14287664988210635, 
        0.1439218001635687, 
        0.14498788700175858, 
        0.14607565967913608, 
        0.14718589676059285, 
        0.1483194069613157, 
        0.14947702997639598, 
        0.15065963725703754, 
        0.15186813271738234, 
        0.153103453353856, 
        0.15436656975621624, 
        0.15565848648375719, 
        0.15698024228240365, 
        0.15833291010810802, 
        0.1597175969253427, 
        0.16113544323928342, 
        0.16258762232049337, 
        0.16407533907693786, 
        0.16559982851882393, 
        0.16716235376906563, 
        0.16876420355625174, 
        0.17040668913794865, 
        0.17209114058731392, 
        0.17381890239037462, 
        0.17559132829635818, 
        0.17740977536315763, 
        0.17927559716473201, 
        0.18119013611805207, 
        0.18315471491520852, 
        0.1851706270683498, 
        0.18723912658056366, 
        0.18936141681049387, 
        0.1915386386101141, 
        0.19377185786083004, 
        0.19606205257155673, 
        0.19841009974436782, 
        0.2008167622459113, 
        0.2032826759749598, 
        0.2058083376237779, 
        0.2083940933772193, 
        0.21104012889413998, 
        0.21374646088386662, 
        0.21651293064520866, 
        0.21933919980148442, 
        0.2222247486846497, 
        0.22516887620541629, 
        0.22817070461960068, 
        0.23122918469666598, 
        0.2343431045492196, 
        0.23751110054008245, 
        0.2407316702778521, 
        0.24400318729116133, 
        0.24732391700412162, 
        0.2506920336266368, 
        0.25410563746149006, 
        0.25756277228410107, 
        0.26106144235158296, 
        0.2645996287195744, 
        0.2681753046110095, 
        0.2717864495407915, 
        0.27543106210867657, 
        0.2791071712962391, 
        0.28281284626383396, 
        0.2865462046183335, 
        0.29030541921738756, 
        0.2940887235628991, 
        0.29789441591059307, 
        0.3017208621814148, 
        0.30556649782212697, 
        0.30942982874066793, 
        0.31330943142532686, 
        0.3172039523965103, 
        0.3211121070956554, 
        0.32503267830841903, 
        0.328964514229984, 
        0.33290652625506506, 
        0.3368576865578743, 
        0.34081702554225185, 
        0.3447836291993619, 
        0.34875663642591315, 
        0.3527352363496767, 
        0.3567186656750485, 
        0.3607062060796853, 
        0.3646971816873289, 
        0.3686909566260513, 
        0.37268693267573044, 
        0.37668454702607046, 
        0.3806832701340406, 
        0.38468260369417107, 
        0.3886820787134939, 
        0.392681253701256, 
        0.3966797129528761, 
        0.40067706494909316, 
        0.4046729408463508, 
        0.4086669930604043, 
        0.41265889394248234, 
        0.4166483345459045, 
        0.420635023467359, 
        0.42461868576578754, 
        0.42859906195751357, 
        0.4325759070737025, 
        0.4365489897855447, 
        0.44051809158675936, 
        0.4444830060324495, 
        0.44844353802886355, 
        0.4523995031723114, 
        0.45635072713264346, 
        0.4602970450779753, 
        0.46423830113895137, 
        0.4681743479121664, 
        0.47210504598848774, 
        0.47603026352246436, 
        0.4799498758253623, 
        0.483863764983641, 
        0.4877718195089264, 
        0.49167393400484116, 
        0.49557000885694646, 
        0.4994599499436339, 
        0.5033436683649648
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-1.json <==
[
    [
        -197.48134867622161, 
        -188.35700795207069, 
        -179.88500530525462, 
        -172.00359005175446, 
        -164.65919974548839, 
        -157.80423558154294, 
        -151.39628266235337, 
        -145.3974463686184, 
        -139.77378553557787, 
        -134.49482661787448, 
        -129.53314587716679, 
        -124.86400891799697, 
        -120.4650587486243, 
        -116.31604504442817, 
        -112.39858851528867, 
        -108.69597527870805, 
        -105.19297696263943, 
        -101.87569293917986, 
        -98.73141165084165, 
        -95.748488455877393, 
        -92.916237806356236, 
        -90.224837895616901, 
        -87.665246182128158, 
        -85.229124423673227, 
        -82.908772046665945, 
        -80.697066836171956, 
        -78.587412068420591, 
        -76.573689322693667, 
        -74.650216307665431, 
        -72.81170912056028, 
        -71.053248429268606, 
        -69.370249128779804, 
        -67.758433076455688, 
        -66.213804556638166, 
        -64.732628165338383, 
        -63.311408840916265, 
        -61.946873797934572, 
        -60.63595614896311, 
        -59.375780023791606, 
        -58.163647017650547, 
        -56.99702381980196, 
        -55.873530891639739, 
        -54.790932079487213, 
        -53.747125061360997, 
        -52.740132539851459, 
        -51.76809410435196, 
        -50.829258695918227, 
        -49.921977616581451, 
        -49.0446980325871, 
        -48.195956927434288, 
        -47.374375466256531, 
        -46.578653737727237, 
        -45.807565843843349, 
        -45.059955311178214, 
        -44.334730800206437, 
        -43.630862091613039, 
        -42.947376330571636, 
        -42.283354511650863, 
        -41.637928188546027, 
        -41.010276393973058, 
        -40.399622756223394, 
        -39.805232799804294, 
        -39.22641141839172, 
        -38.662500509137132, 
        -38.112876758028207, 
        -37.576949566590997, 
        -37.054159110902695, 
        -36.543974524351398, 
        -36.045892196118338, 
        -35.559434177871928, 
        -35.084146691575164, 
        -34.619598731801119, 
        -34.165380756317717, 
        -33.721103459136224, 
        -33.28639662055577, 
        -32.860908029128353, 
        -32.444302470758501, 
        -32.036260780514382, 
        -31.636478952968883, 
        -31.244667307239272, 
        -30.860549703076959, 
        -30.483862804657221, 
        -30.114355388945199, 
        -29.751787695696223, 
        -29.395930816375778, 
        -29.046566119486755, 
        -28.703484709907539, 
        -28.366486920080135, 
        -28.035381830969524, 
        -27.709986820913624, 
        -27.390127140576869, 
        -27.075635512350779, 
        -26.766351752668349, 
        -26.462122415779049, 
        -26.16280045766392, 
        -25.868244918836087, 
        -25.578320624838774, 
        -25.292897903384411, 
        -25.011852317102274, 
        -24.735064410940804, 
        -24.462419473354196, 
        -24.193807310428241, 
        -23.929122032189216, 
        -23.668261850349079, 
        -23.411128886833911, 
        -23.157628992446199, 
        -22.907671575067237, 
        -22.661169436862284, 
        -22.4180386199377, 
        -22.178198259991071, 
        -21.941570447484896, 
        -21.708080095910187, 
        -21.477654816746817, 
        -21.250224800745457, 
        -21.025722705159332, 
        -20.804083546617459, 
        -20.585244599314159, 
        -20.369145298212654, 
        -20.155727147009088, 
        -19.944933630582263, 
        -19.7367101316778, 
        -19.531003851631418, 
        -19.327763734869393, 
        -19.126940397017297, 
        -18.928486056414709, 
        -18.732354468851643, 
        -18.538500865364085, 
        -18.346881892923872, 
        -18.157455557874602, 
        -17.970181171970921, 
        -17.785019300886418, 
        -17.601931715060505, 
        -17.420881342773708, 
        -17.241832225331059, 
        -17.064749474251151, 
        -16.889599230348807, 
        -16.716348624643146, 
        -16.544965740965296, 
        -16.375419580215215, 
        -16.207680026162166, 
        -16.041717812724151, 
        -15.877504492657721, 
        -15.715012407576813, 
        -15.554214659252109, 
        -15.395085082120545, 
        -15.237598216943038, 
        -15.081729285576332, 
        -14.927454166772712, 
        -14.774749372998329, 
        -14.623592028187106, 
        -14.473959846415651, 
        -14.32583111143509, 
        -14.179184657032623, 
        -14.033999848186287, 
        -13.890256562956012, 
        -13.747935175119895, 
        -13.607016537468182, 
        -13.467481965775344, 
        -13.329313223381755, 
        -13.192492506390511, 
        -13.057002429419599, 
        -12.922826011912203, 
        -12.78994666496814, 
        -12.658348178672611, 
        -12.528014709908877, 
        -12.398930770624318, 
        -12.271081216535974, 
        -12.144451236263691, 
        -12.019026340855147, 
        -11.894792353696788, 
        -11.771735400807103, 
        -11.649841901467898, 
        -11.529098559200925, 
        -11.40949235307599, 
        -11.291010529316733, 
        -11.173640593218208, 
        -11.057370301349044, 
        -10.942187654020113, 
        -10.828080888029138, 
        -10.71503846965116, 
        -10.6030490878744, 
        -10.492101647873206, 
        -10.382185264699869, 
        -10.273289257196058, 
        -10.16540314211316, 
        -10.058516628423234, 
        -9.952619611837962, 
        -9.8477021694880378, 
        -9.7437545548068929, 
        -9.6407671925602099, 
        -9.5387306740572537, 
        -9.4376357525074805, 
        -9.3374733385385564, 
        -9.2382344958533142, 
        -9.1399104370295454, 
        -9.042492519458424, 
        -8.9459722414079064, 
        -8.8503412382158331, 
        -8.7555912786012993, 
        -8.6617142610973481, 
        -8.5687022105860073, 
        -8.4765472749547719, 
        -8.385241721849102, 
        -8.2947779355256692, 
        -8.2051484138056523, 
        -8.1163457651221744, 
        -8.0283627056547466, 
        -7.9411920565535272, 
        -7.854826741246641, 
        -7.769259782832421, 
        -7.6844843015383804, 
        -7.6004935122733714, 
        -7.5172807222406162, 
        -7.4348393286248546, 
        -7.3531628163453941, 
        -7.2722447558807266, 
        -7.1920788011494823, 
        -7.1126586874634885, 
        -7.0339782295236759, 
        -6.9560313194945795, 
        -6.8788119251176614, 
        -6.8023140878815234, 
        -6.7265319212560222
    ], 
    [
        0.002233, 
        0.0024697054702766293, 
        0.002724832006487907, 
        0.0029992652225852632, 
        0.0032939328303943803, 
        0.003609774066572069, 
        0.0039477371392592575, 
        0.004308776381247767, 
        0.00469384910648637, 
        0.005103912173119616, 
        0.005539918262332789, 
        0.006002811889039015, 
        0.006493525167722232, 
        0.007012973364486404, 
        0.007562050274197644, 
        0.008141623469449447, 
        0.008752529475477546, 
        0.009395568931921373, 
        0.010071501807996753, 
        0.010781042741997524, 
        0.01152485657864307, 
        0.012303554178469279, 
        0.013117688571944576, 
        0.013967751527205216, 
        0.014854170594173688, 
        0.01577730667955154, 
        0.016737452196896853, 
        0.017734829824017327, 
        0.018769591886781234, 
        0.019841820374639867, 
        0.02095152757905526, 
        0.022098657332561628, 
        0.023283086813601778, 
        0.024504628871160054, 
        0.025763034814097932, 
        0.027057997603062375, 
        0.028389155378195537, 
        0.029756095253556502, 
        0.031158357309191878, 
        0.03259543871369896, 
        0.03406679791396573, 
        0.03557185883387874, 
        0.037110015029935356, 
        0.03868063375848192, 
        0.04028305991634611, 
        0.04191661982373912, 
        0.043580624824965476, 
        0.045274374688816774, 
        0.0469971607962318, 
        0.04874826910771123, 
        0.05052698290741613, 
        0.05233258532432316, 
        0.054164361633767255, 
        0.05602160134515037, 
        0.057903600083102295, 
        0.059809661270964674, 
        0.061739097626167125, 
        0.06369123247787244, 
        0.0656654009172561, 
        0.0676609507913623, 
        0.06967724355098609, 
        0.07171365496319976, 
        0.07376957569871344, 
        0.07584441180396594, 
        0.07793758506751432, 
        0.08004853328990585, 
        0.08217671046567848, 
        0.0843215868858569, 
        0.08648264916869207, 
        0.08865940022617252, 
        0.09085135917318857, 
        0.09305806118585593, 
        0.0952790573151963, 
        0.09751391426179744, 
        0.09976221411657352, 
        0.10202355407278196, 
        0.10429754611353793, 
        0.10658381667901652, 
        0.10888200631722435, 
        0.11119176932144338, 
        0.11351277335782538, 
        0.11584469908565023, 
        0.1181872397728735, 
        0.12054010090922047, 
        0.1229029998187489, 
        0.12527566527362663, 
        0.12765783711079148, 
        0.13004926585263707, 
        0.13244971233305858, 
        0.13485894732974357, 
        0.13727675120348712, 
        0.13970291354549094, 
        0.14213723283278837, 
        0.1445795160926862, 
        0.14702957857630777, 
        0.14948724344153846, 
        0.15195234144561703, 
        0.15442471064752403, 
        0.1569041961200454, 
        0.1593906496717628, 
        0.1618839295785553, 
        0.16438390032503833, 
        0.16689043235515366, 
        0.16940340183255145, 
        0.1719226904097057, 
        0.17444818500625583, 
        0.17697977759620293, 
        0.17951736500334517, 
        0.182060848705137, 
        0.18461013464479717, 
        0.18716513305077917, 
        0.18972575826427707, 
        0.19229192857341781, 
        0.19486356605516567, 
        0.19744059642336906, 
        0.2000229488837935, 
        0.20261055599499153, 
        0.20520335353567448, 
        0.20780128037746645, 
        0.21040427836336445, 
        0.2130122921916108, 
        0.21562526930452036, 
        0.21824315978232608, 
        0.2208659162415863, 
        0.22349349373809868, 
        0.2261258496743369, 
        0.22876294371050443, 
        0.23140473768001535, 
        0.23405119550849393, 
        0.2367022831361924, 
        0.23935796844424875, 
        0.24201822118380062, 
        0.24468301290850666, 
        0.24735231690984943, 
        0.25002610815549764, 
        0.2527043632301216, 
        0.2553870602790292, 
        0.25807417895422524, 
        0.2607657003626969, 
        0.263461607017236, 
        0.2661618827890144, 
        0.2688665128626499, 
        0.27157548369280743, 
        0.2742887829631281, 
        0.2770063995464599, 
        0.27972832346716775, 
        0.2824545458648956, 
        0.28518505895981827, 
        0.28791985601965925, 
        0.2906589313277746, 
        0.2934022801526667, 
        0.2961498987190156, 
        0.2989017841796958, 
        0.3016579345890744, 
        0.30441834887718616, 
        0.3071830268255484, 
        0.30995196904325006, 
        0.31272517694462737, 
        0.31550265272747025, 
        0.3182843993523986, 
        0.3210704205228943, 
        0.32386072066610055, 
        0.32665530491465045, 
        0.3294541790888912, 
        0.3322573496802063, 
        0.3350648238344986, 
        0.3378766093368201, 
        0.34069271459636136, 
        0.3435131486319515, 
        0.34633792105818434, 
        0.34916704207233734, 
        0.3520005224412447, 
        0.3548383734892361, 
        0.3576806070860551, 
        0.3605272356356247, 
        0.3633782720647917, 
        0.3662337298129744, 
        0.36909362282177743, 
        0.37195796552514004, 
        0.3748267728398366, 
        0.37770006015613583, 
        0.3805778433291901, 
        0.3834601386702754, 
        0.3863469629383529, 
        0.38923833333250235, 
        0.3921342674833595, 
        0.39503478344650017, 
        0.3979398996943313, 
        0.4008496351095631, 
        0.4037640089779676, 
        0.4066830409819215, 
        0.40960675119370643, 
        0.4125351600693839, 
        0.41546828844247974, 
        0.4184061575180542, 
        0.4213487888667935, 
        0.4242962044192249, 
        0.42724842646032274, 
        0.4302054776238124, 
        0.4331673808869523, 
        0.4361341595651142, 
        0.4391058373067882, 
        0.44208243808831676, 
        0.4450639862091138, 
        0.44805050628650844, 
        0.45104202325106824, 
        0.4540385623416502, 
        0.45704014910085694, 
        0.46004680937005715, 
        0.4630585692850835, 
        0.4660754552712158, 
        0.4690974940388343, 
        0.4721247125788604, 
        0.47515713815825855, 
        0.47819479831517725, 
        0.48123772085482514, 
        0.48428593384451724, 
        0.4873394656097732, 
        0.49039834472899546, 
        0.4934626000295867, 
        0.4965322605830711, 
        0.4996073557004039, 
        0.5026879149277367
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-10.json <==
[
    [
        144.52099308356995, 
        144.1168437182298, 
        143.71388705731846, 
        143.31212135380869, 
        142.9115416703699, 
        142.51214309221683, 
        142.11392072651651, 
        141.71686970275178, 
        141.32098517253434, 
        140.92626230900137, 
        140.5326963078569, 
        140.14028238539723, 
        139.74901578078604, 
        139.35889175368325, 
        138.96990558552673, 
        138.58205257881494, 
        138.19532805758311, 
        137.80972736695321, 
        137.42524587211031, 
        137.04187895987121, 
        136.65962203802368, 
        136.27847053435099, 
        135.89841989781559, 
        135.51946559736322, 
        135.14160312259236, 
        134.76482798324179, 
        134.3891357090277, 
        134.01452184948869, 
        133.64098197536063, 
        133.26851167599494, 
        132.89710656092859, 
        132.52676225898489, 
        132.15747441958757, 
        131.78923870886638, 
        131.42205081806043, 
        131.05590645249129, 
        130.69080133774199, 
        130.32673121824115, 
        129.96369186019226, 
        129.60167904554081, 
        129.24068857660606, 
        128.88071627362004, 
        128.52175797648209, 
        128.16380954292401, 
        127.80686684907562, 
        127.4509257891759, 
        127.0959822772232, 
        126.74203224311388, 
        126.38907163773385, 
        126.03709642748564, 
        125.6861025978932, 
        125.33608615198889, 
        124.98704311047476, 
        124.63896951203644, 
        124.29186141253176, 
        123.94571488560176, 
        123.60052602244012, 
        123.25629093165747, 
        122.91300573814932, 
        122.57066658319977, 
        122.22926963019468, 
        121.88881105477094, 
        121.54928704953139, 
        121.21069382522629, 
        120.87302760971072, 
        120.53628464635401, 
        120.20046119640752, 
        119.86555353614006, 
        119.53155795977705, 
        119.19847077648697, 
        118.86628831275522, 
        118.53500691028917, 
        118.20462292788073, 
        117.87513273909309, 
        117.54653273508826, 
        117.21881932160208, 
        116.89198892023849, 
        116.56603796698889, 
        116.2409629182375, 
        115.91676024076882, 
        115.5934264192074, 
        115.27095795220268, 
        114.94935135552298, 
        114.62860315830956, 
        114.30870990643471, 
        113.98966815942464, 
        113.67147449273165, 
        113.35412549638836, 
        113.037617774853, 
        112.72194794734938, 
        112.40711264901176, 
        112.0931085282883, 
        111.77993224809514, 
        111.46758048593689, 
        111.15604993439277, 
        110.84533729945576, 
        110.53543930152713, 
        110.22635267444431, 
        109.91807416799379, 
        109.61060054382105, 
        109.30392857859816, 
        108.99805506168009, 
        108.69297679775426, 
        108.38869060386031, 
        108.08519331059662, 
        107.78248176230179, 
        107.48055281676794, 
        107.17940334474946, 
        106.87903023060913, 
        106.57943037118193, 
        106.28060067728541, 
        105.98253807125683, 
        105.68523949022327, 
        105.38870188237713, 
        105.09292220941309, 
        104.79789744555663, 
        104.50362457691823, 
        104.21010060271473, 
        103.91732253431003, 
        103.62528739340885, 
        103.33399221949048, 
        103.04343405829925, 
        102.7536099699671, 
        102.46451702447879, 
        102.17615230826961, 
        101.88851291476151, 
        101.60159595110289, 
        101.31539853507485, 
        101.02991779686589, 
        100.74515087733752, 
        100.46109492833187, 
        100.17774711333774, 
        99.89510460662207, 
        99.613164593313186, 
        99.33192426974, 
        99.051380842736833, 
        98.771531529327063, 
        98.492373557254552, 
        98.213904165391313, 
        97.936120601709746, 
        97.659020125657122, 
        97.382600005617945, 
        97.106857520695272, 
        96.831789959001497, 
        96.557394619772239, 
        96.283668810520297, 
        96.010609849022202, 
        95.738215062266661, 
        95.466481786185255, 
        95.195407366104618, 
        94.924989156790076, 
        94.655224521196402, 
        94.386110831821654, 
        94.117645469137116, 
        93.84982582263163, 
        93.582649289548257, 
        93.316113276563229, 
        93.050215196478149, 
        92.784952473269087, 
        92.52032253580883, 
        92.256322822162062, 
        91.992950777427282, 
        91.730203854344722, 
        91.468079512751416, 
        91.206575220198729, 
        90.945688450750012, 
        90.685416685389171, 
        90.425757411749245, 
        90.166708124457259, 
        89.908266324060762, 
        89.650429517543159, 
        89.39319521764331, 
        89.136560943859749, 
        88.88052422045628, 
        88.625082578098073, 
        88.370233552435565, 
        88.115974684240271, 
        87.862303519531906, 
        87.609217609514829, 
        87.356714509677232, 
        87.104791780431611, 
        86.853446986474367, 
        86.602677696301285, 
        86.352481482974866, 
        86.102855922919872, 
        85.853798596379249, 
        85.605307087269566, 
        85.357378982464496, 
        85.110011871920364, 
        84.863203347516531, 
        84.616951006751151, 
        84.371252446761531, 
        84.126105267443506, 
        83.881507071187144, 
        83.637455462216181, 
        83.393948046155998, 
        83.150982430360216, 
        82.908556223040137, 
        82.666667033852676, 
        82.425312472891974, 
        82.184490150915423, 
        81.9441976788939, 
        81.704432668549671, 
        81.465192730816085, 
        81.226475476801241, 
        80.988278516771985, 
        80.750599460618091, 
        80.513435917221031, 
        80.276785493767633, 
        80.040645796035747, 
        79.805014429835921, 
        79.569888997331077, 
        79.33526709921729, 
        79.101146334260335, 
        78.867524297786247, 
        78.634398583004455, 
        78.401766780923055, 
        78.169626478538262, 
        77.937975259416305, 
        77.706810703312058, 
        77.476130388076371, 
        77.245931885439049, 
        77.016212764062772, 
        76.786970587875715, 
        76.558202916192982, 
        76.329907303650444, 
        76.102081300209491, 
        75.874722450145654, 
        75.647828293257319, 
        75.421396362148812, 
        75.195424187103384, 
        74.96990928941824, 
        74.744849185832308, 
        74.520241386921626, 
        74.296083396443763, 
        74.072372712478312, 
        73.849106826708507, 
        73.62628322444165, 
        73.403899383031757, 
        73.181952774281655, 
        72.960440863635569, 
        72.739361108486747, 
        72.518710960666297, 
        72.298487864654575, 
        72.078689256707705, 
        71.859312566827299, 
        71.640355220806768, 
        71.421814634459864, 
        71.203688217715836, 
        70.985973373459828, 
        70.768667499864094, 
        70.551767987178451, 
        70.33527221866602, 
        70.119177573636392, 
        69.903481422878386, 
        69.688181131636171, 
        69.473274065169392, 
        69.258757577788558, 
        69.044629020188324, 
        68.830885739780769, 
        68.617525078941028, 
        68.404544377680708, 
        68.191940970870945, 
        67.979712191607987, 
        67.767855372895212, 
        67.556367843237297, 
        67.345246931995561, 
        67.134489967499107, 
        66.924094278338259, 
        66.71405719425222, 
        66.504376048360314, 
        66.295048173486691, 
        66.086070911365383, 
        65.87744160415437, 
        65.669157600075991, 
        65.461216255896474, 
        65.253614934127583, 
        65.046351009273849, 
        64.839421861947869, 
        64.632824888688589, 
        64.426557495723003, 
        64.220617103808905, 
        64.015001154683787, 
        63.809707101675194, 
        63.604732419265623, 
        63.400074603809287, 
        63.195731170561423, 
        62.991699661224025, 
        62.787977647384601, 
        62.584562724374607, 
        62.381452518312905, 
        62.178644686379805, 
        61.976136927606234, 
        61.77392697036904, 
        61.572012584284451, 
        61.370391580628876, 
        61.169061816189959, 
        60.968021193449005, 
        60.767267662464576, 
        60.566799226844481, 
        60.366613945924392, 
        60.166709935622841, 
        59.967085369793963, 
        59.767738488451769, 
        59.568667597010602, 
        59.369871069748179, 
        59.171347353563434, 
        58.973094970504881, 
        58.775112520955489, 
        58.577398688309948, 
        58.379952237360556, 
        58.182772022235724, 
        57.985856993420391, 
        57.78920618829487, 
        57.592818747833746, 
        57.396693911205368, 
        57.200831019473561, 
        57.005229522929604, 
        56.809888985214108, 
        56.614809076798068, 
        56.419989592654098, 
        56.225430441279528, 
        56.031131652320617, 
        55.8370933845979, 
        55.643315919890142, 
        55.449799671491469, 
        55.256545189368609, 
        55.063553151918548, 
        54.8708243777631, 
        54.678359825087583, 
        54.486160584507736, 
        54.29422789802036, 
        54.102563144233784, 
        53.911167852674339, 
        53.720043686992121, 
        53.529192464378035, 
        53.33861614992432, 
        53.148316848475943, 
        52.958296815069943, 
        52.768558446866237, 
        52.579104287671292, 
        52.38993702243652, 
        52.201059480812759, 
        52.012474629186883, 
        51.824185575539204, 
        51.636195562378695, 
        51.448507960584472, 
        51.261126274842901, 
        51.074054138311133, 
        50.887295303174916, 
        50.70085363956219, 
        50.514733135009948, 
        50.32893788103619, 
        50.1434720801795, 
        49.958340025643651, 
        49.77354610795264, 
        49.589094810324468, 
        49.404990687749994, 
        49.221238377164902, 
        49.037842582551704, 
        48.854808059170608, 
        48.672139631526647, 
        48.489842155940913, 
        48.307920541595465, 
        48.126379718831998, 
        47.945224652623494, 
        47.764460312133906, 
        47.584091687587581, 
        47.404123760480807, 
        47.224561511487039, 
        47.045409906212356, 
        46.866673888164037, 
        46.688358366432375, 
        46.51046821828038, 
        46.333008273359333, 
        46.15598331053674, 
        45.97939804841473, 
        45.803257137941557, 
        45.627565163928573, 
        45.45232662649245, 
        45.277545937577621, 
        45.103227421764508, 
        44.9293753073201, 
        44.755993716543266, 
        44.583086666473015, 
        44.410658056060257, 
        44.23871167942449, 
        44.067251194375586, 
        43.896280147013286, 
        43.725801945370584, 
        43.555819868764793, 
        43.38633705960504, 
        43.217356530443688, 
        43.048881148344933, 
        42.880913637939322, 
        42.713456583881246, 
        42.546512429578982, 
        42.380083470858359, 
        42.21417185627098, 
        42.0487795928262, 
        41.883908539212847, 
        41.719560410241868, 
        41.555736776243933, 
        41.392439064589681, 
        41.22966855493177, 
        41.067426390491391, 
        40.905713572759048, 
        40.744530964862939, 
        40.583879292748648, 
        40.423759146010269, 
        40.264170989457718, 
        40.105115151767528, 
        39.94659183162122, 
        39.788601109660561, 
        39.631142938202863, 
        39.474217154968251, 
        39.31782347887701, 
        39.161961514828938, 
        39.006630761764058, 
        38.851830606190575, 
        38.697560333374575, 
        38.543819126881125, 
        38.390606071594256, 
        38.237920159374426, 
        38.085760290164266, 
        37.934125275104307, 
        37.783013843210938, 
        37.632424639652577, 
        37.482356230470891, 
        37.332807108202985, 
        37.183775692538596, 
        37.035260335055533, 
        36.887259318760229, 
        36.739770865876046, 
        36.592793139004108, 
        36.446324242901291, 
        36.300362226445991, 
        36.154905088352784, 
        36.009950780468579, 
        35.865497204453384, 
        35.721542223528438, 
        35.578083655732591, 
        35.435119282253012, 
        35.292646848514224, 
        35.150664064783903, 
        35.009168610905803, 
        34.868158138425606, 
        34.727630270201637, 
        34.587582604599326, 
        34.448012716482168, 
        34.308918160921351, 
        34.170296471917524, 
        34.032145167841698, 
        33.894461749530386, 
        33.757243705424976, 
        33.620488510412827, 
        33.484193628568363, 
        33.348356514771623, 
        33.212974616093327, 
        33.07804537278875, 
        32.943566219426899, 
        32.809534586825137, 
        32.675947903295693, 
        32.542803594791927, 
        32.410099087002287, 
        32.277831805615335, 
        32.145999178507296, 
        32.014598635161654, 
        31.883627608483543, 
        31.753083535634101, 
        31.622963858638652, 
        31.49326602518008, 
        31.363987489477626, 
        31.235125712721437, 
        31.106678164050315, 
        30.978642320822942, 
        30.851015669587397, 
        30.723795706324928, 
        30.596979936931632, 
        30.470565877995103, 
        30.344551057189111, 
        30.218933013441188, 
        30.093709297657675, 
        29.968877472856381, 
        29.84443511449334, 
        29.720379811159116, 
        29.596709164532445, 
        29.473420789645882, 
        29.350512315345643, 
        29.227981384354194, 
        29.105825653720032, 
        28.984042794630906, 
        28.862630493111183, 
        28.741586449657458, 
        28.620908379704542, 
        28.500594013556459, 
        28.380641097004489, 
        28.26104739059997, 
        28.141810670568923, 
        28.022928728101679, 
        27.904399370372943, 
        27.7862204197667, 
        27.668389713992713, 
        27.550905106747038, 
        27.433764466958991, 
        27.316965679375279, 
        27.200506644512789, 
        27.084385278087669, 
        26.968599512041916, 
        26.853147293458619, 
        26.738026585040497, 
        26.623235364933834, 
        26.508771627294205, 
        26.394633381438954, 
        26.280818651803315, 
        26.16732547851505, 
        26.054151917185056, 
        25.941296038681187, 
        25.828755928434052, 
        25.716529687652674, 
        25.604615432515448, 
        25.493011294132703, 
        25.381715418519661, 
        25.270725966340681, 
        25.160041113751635, 
        25.049659050929776, 
        24.939577982838955, 
        24.829796128985748, 
        24.720311723397682, 
        24.611123014303935, 
        24.502228264598887, 
        24.393625750982334, 
        24.285313764499222, 
        24.17729061005863, 
        24.069554606743672, 
        23.962104087312134, 
        23.854937398396491, 
        23.748052900487515, 
        23.641448967119313, 
        23.535123985991255, 
        23.429076357915907, 
        23.323304497310126, 
        23.217806831579054, 
        23.112581801611775, 
        23.007627861343526, 
        22.902943477628462, 
        22.798527130745363, 
        22.694377313297014, 
        22.590492531407811, 
        22.486871303592451, 
        22.383512160847491, 
        22.280413647274688, 
        22.177574319267794, 
        22.074992745908599, 
        21.972667508737011, 
        21.870597201719182, 
        21.768780431072042, 
        21.667215815108911, 
        21.565901985352436, 
        21.464837584729466, 
        21.364021268229894, 
        21.263451703558882, 
        21.163127569888527, 
        21.063047558761337, 
        20.963210374115715, 
        20.863614731081178, 
        20.764259357813646, 
        20.665142993188379, 
        20.566264389318089, 
        20.467622309154923, 
        20.369215528043277, 
        20.271042833042717, 
        20.173103023120216, 
        20.075394909332491, 
        19.977917313972263, 
        19.880669071550507, 
        19.783649028939745, 
        19.68685604438118, 
        19.590288987665097, 
        19.493946741046436, 
        19.39782819834603, 
        19.301932265099005, 
        19.20625785978784, 
        19.110803911691796, 
        19.015569362765685, 
        18.920553166647895, 
        18.825754289077413, 
        18.731171707906487, 
        18.636804413178364, 
        18.542651406989709, 
        18.448711703748753, 
        18.354984329943964, 
        18.261468324696398, 
        18.168162739230556, 
        18.075066637173553, 
        17.982179094705877, 
        17.889499200593175, 
        17.797026056248079, 
        17.704758775444759, 
        17.612696485032693, 
        17.520838324556106, 
        17.429183446352379, 
        17.337731016088828, 
        17.246480212327281, 
        17.155430226302347, 
        17.064580262987981, 
        16.973929540669644, 
        16.883477290688262, 
        16.793222758471668, 
        16.703165202786469, 
        16.613303895486361, 
        16.523638123383027, 
        16.434167185774591, 
        16.344890397168708, 
        16.255807085654183, 
        16.166916593749061, 
        16.078218278101883, 
        15.989711509990631, 
        15.901395675075127, 
        15.813270174020156, 
        15.725334421617735, 
        15.637587848460011, 
        15.550029899134236, 
        15.462660034324232, 
        15.375477729315719, 
        15.288482475289802, 
        15.201673778438035, 
        15.115051161257588, 
        15.028614160970344, 
        14.942362331531715, 
        14.856295242705402, 
        14.770412480402655, 
        14.684713646451035, 
        14.599198359582692, 
        14.513866254346404, 
        14.428716982677114, 
        14.343750212395635, 
        14.258965629170165, 
        14.174362934394408, 
        14.089941847573227, 
        14.005702105047433, 
        13.921643460020153, 
        13.837765684523797, 
        13.754068566877374, 
        13.670551913036601, 
        13.587215547005167, 
        13.504059310893732, 
        13.421083064482554, 
        13.33828668534866, 
        13.255670069140328, 
        13.173233130833541, 
        13.090975802267552, 
        13.008898034702812, 
        12.926999797297652, 
        12.845281077683861, 
        12.763741882689924, 
        12.682382236661711, 
        12.601202183306508, 
        12.520201785879733, 
        12.439381125526038, 
        12.358740301954185, 
        12.278279434007988, 
        12.197998660290368, 
        12.117898137450901, 
        12.037978040828904, 
        11.958238565521389, 
        11.878679924569413, 
        11.799302350332052, 
        11.720106094940681, 
        11.641091428351913, 
        11.562258639449407, 
        11.483608036212177, 
        11.405139945128315, 
        11.326854711481122, 
        11.248752699124861, 
        11.170834290172202, 
        11.093099885870728, 
        11.015549904961984, 
        10.938184785008513, 
        10.86100498158774, 
        10.784010967446077, 
        10.707203234190391, 
        10.630582290361723, 
        10.554148662803106, 
        10.477902894388725, 
        10.401845546028293, 
        10.325977195866768, 
        10.250298438440684, 
        10.174809883967537, 
        10.099512159932651, 
        10.024405909536002, 
        9.9494917918663788, 
        9.8747704810049282, 
        9.8002426666902291, 
        9.7259090534931758, 
        9.6517703603686105, 
        9.5778273209268221, 
        9.5040806823320221, 
        9.4305312055524073, 
        9.3571796644848995, 
        9.2840268465438651, 
        9.2110735512905162, 
        9.1383205897227668, 
        9.0657687854970543, 
        8.9934189728190006, 
        8.921271996954248, 
        8.8493287139664787, 
        8.7775899896681153, 
        8.7060566983540539, 
        8.6347297241760828, 
        8.5636099601367164, 
        8.4926983069307109, 
        8.4219956716030477, 
        8.3515029695399203, 
        8.2812211218797902, 
        8.2111510559027181, 
        8.1412937038686035, 
        8.0716500030970515, 
        8.0022208947063174, 
        7.9330073237676055, 
        7.8640102378652506, 
        7.79523058752312, 
        7.7266693242581637, 
        7.6583274013122669, 
        7.5902057723252243, 
        7.522305390375247, 
        7.4546272087356007, 
        7.3871721782070496, 
        7.3199412481124062, 
        7.2529353648710257, 
        7.1861554711256348, 
        7.1196025057510832, 
        7.0532774030651, 
        6.9871810914532553, 
        6.9213144936144673, 
        6.8556785252052155, 
        6.7902740940625144, 
        6.7251021002141034, 
        6.6601634346046916, 
        6.5954589789000275, 
        6.5309896034923707, 
        6.4667561685924424, 
        6.4027595226691441, 
        6.3390005014124213, 
        6.2754799276734552, 
        6.2121986103213969, 
        6.1491573436727522, 
        6.0863569068936512, 
        6.0237980632924399, 
        5.9614815595243336, 
        5.8994081249182155, 
        5.8375784706717875, 
        5.775993290024048, 
        5.7146532560132322, 
        5.653559022483206, 
        5.5927112220628334, 
        5.5321104663339256, 
        5.4717573448504604, 
        5.4116524246684614, 
        5.351796249420234, 
        5.2921893393463169, 
        5.232832189943494, 
        5.1737252713537529, 
        5.1148690284624037, 
        5.0562638798201256, 
        4.9979102169950247, 
        4.9398084044234176, 
        4.8819587782322023, 
        4.8243616464047596, 
        4.7670172874553334, 
        4.709925950813572, 
        4.653087855427664, 
        4.5965031897853184, 
        4.5401721111719686, 
        4.4840947456576217, 
        4.4282711866874545, 
        4.3727014961261954, 
        4.3173857022047715, 
        4.2623237998690922, 
        4.2075157503200673, 
        4.1529614811257618, 
        4.0986608847603536, 
        4.0446138188932954, 
        3.9908201061238739, 
        3.9372795330979597, 
        3.8839918508864537, 
        3.8309567740690085, 
        3.7781739809966548, 
        3.7256431125784575, 
        3.6733637732431355, 
        3.6213355296826757, 
        3.5695579111391886, 
        3.5180304090762244, 
        3.4667524768008926, 
        3.4157235294236927, 
        3.3649429437259224, 
        3.3144100576236535, 
        3.2641241706080546, 
        3.2140845430922704, 
        3.1642903965299261, 
        3.1147409134183524, 
        3.0654352368666906, 
        3.0163724707338093, 
        2.9675516795683436, 
        2.9189718884642524, 
        2.8706320832422376, 
        2.8225312098549407, 
        2.7746681752023847, 
        2.7270418464943602, 
        2.6796510517221526, 
        2.632494578970789, 
        2.5855711772781342, 
        2.5388795565964637, 
        2.4924183870565106, 
        2.4461863003141082, 
        2.4001818883257391, 
        2.3544037044806991, 
        2.3088502632869257, 
        2.2635200401564264, 
        2.2184114724161663, 
        2.173522958834901, 
        2.1288528598340841, 
        2.0843994981826053, 
        2.0401611583215971, 
        1.996136087441317, 
        1.9523224950861511, 
        1.9087185535805784, 
        1.8653223983898095, 
        1.8221321282532192, 
        1.7791458053671094, 
        1.7363614559713556, 
        1.6937770700985102, 
        1.6513906025269509, 
        1.609199972502273, 
        1.567203064136435, 
        1.5253977271601702, 
        1.4837817766974271, 
        1.44235299412832, 
        1.4011091267627513, 
        1.3600478890558108, 
        1.3191669620496029, 
        1.278463994506793, 
        1.2379366029746688, 
        1.1975823721763317, 
        1.1573988551254142, 
        1.1173835742162459, 
        1.0775340209186419, 
        1.0378476566439836, 
        0.99832191318174823, 
        0.95895419278406735, 
        0.91974186876674502, 
        0.88068228610691834, 
        0.84177276181705929, 
        0.80301058527404534, 
        0.76439301875745824, 
        0.72591729806571659, 
        0.68758063262387681, 
        0.64938020650582695, 
        0.61131317826853382, 
        0.57337668198680114, 
        0.53556782779118894, 
        0.4978837016197043, 
        0.46032136680449481, 
        0.42287786364019209, 
        0.38555021026325986, 
        0.34833540332950075, 
        0.31123041852548716, 
        0.27423221067036158, 
        0.23733771497286471, 
        0.2005438466654263, 
        0.16384750250570906, 
        0.12724556065097428, 
        0.090734881172026605, 
        0.054312307219970005, 
        0.017974665155110908, 
        -0.018281234897009446, 
        -0.054458598566058891, 
        -0.090560646275734694, 
        -0.12659061300312632, 
        -0.16255174782480714, 
        -0.1984473125757959, 
        -0.23428058240589572, 
        -0.2700548444293403, 
        -0.30577339708265644, 
        -0.34143955030303108, 
        -0.37705662384435329, 
        -0.41262794776115752, 
        -0.44815686058834847, 
        -0.48364671097834439, 
        -0.51910085348673463, 
        -0.55452265208675056, 
        -0.58991547605398653, 
        -0.6252827016006548, 
        -0.66062771064812009, 
        -0.69595388941233838, 
        -0.7312646295811901, 
        -0.76656332516962233, 
        -0.80185337428619874, 
        -0.83713817891461006, 
        -0.87242113980953706, 
        -0.90770566167065514, 
        -0.94299515157018232, 
        -0.97829300587057333, 
        -1.0136026421048085, 
        -1.0489274448373216, 
        -1.0842708127319114, 
        -1.1196361932652394, 
        -1.155026869966467, 
        -1.1904464294195802, 
        -1.225901441209194, 
        -1.261384046091889, 
        -1.2969125506328703, 
        -1.332479784251789, 
        -1.3680937774181392, 
        -1.4037568685487833, 
        -1.4394722829317412, 
        -1.4752433694395881, 
        -1.5110734937763275, 
        -1.5469659767308437, 
        -1.5829241171208326, 
        -1.6189512230637289, 
        -1.6550505796239088, 
        -1.6912254633515789, 
        -1.7274791392227016, 
        -1.7638148556488882, 
        -1.8002358499892861, 
        -1.8367453415988206, 
        -1.8733465371711009, 
        -1.9100426267685633, 
        -1.9468367828736761, 
        -1.9837321615235126, 
        -2.0207319012834137, 
        -2.0578391211103502, 
        -2.0950569222215067, 
        -2.1323883860447208, 
        -2.1698365732613789, 
        -2.2074045238697217, 
        -2.2450952568868265, 
        -2.2829117690848655, 
        -2.3208570344959627, 
        -2.3589340047311627, 
        -2.3971456068035857, 
        -2.4354947438456147, 
        -2.4739842938637082, 
        -2.5126171100702335, 
        -2.5513960189280245, 
        -2.5903238203929431, 
        -2.6294032876371123, 
        -2.6686371657058605, 
        -2.708028171630338, 
        -2.7475789937106891, 
        -2.7872922906681512, 
        -2.8271706912774008, 
        -2.8672167941202908, 
        -2.9074331665133899, 
        -2.9478223445031047, 
        -2.9883868319512708, 
        -3.0291291000580967, 
        -3.0700515874852181, 
        -3.1111566986901269, 
        -3.1524468044646885, 
        -3.1939242407132595, 
        -3.2355913087120993, 
        -3.2774502737798996, 
        -3.3195033654361685, 
        -3.3617527765011768, 
        -3.4042006632353097, 
        -3.4468491440329929, 
        -3.4897002997842375, 
        -3.5327561728946977, 
        -3.5760187669193533, 
        -3.6194900463886328, 
        -3.6631719363451531, 
        -3.7070663216357591, 
        -3.7511750468015919, 
        -3.7954999155802929, 
        -3.8400426904559199, 
        -3.8848050924363151, 
        -3.9297888005547201, 
        -3.9749954515067412, 
        -4.0204266395374972, 
        -4.0660839155855477, 
        -4.1119687878055693, 
        -4.1580827203520681, 
        -4.2044271333340273, 
        -4.2510034030460471, 
        -4.2978128608030293, 
        -4.3448567934595239, 
        -4.3921364428503775, 
        -4.4396530052730858, 
        -4.4874076317828786, 
        -4.5354014275952377, 
        -4.5836354515327624, 
        -4.6321107166679667, 
        -4.6808281897617245, 
        -4.7297887907775378, 
        -4.778993393113554, 
        -4.8284428233519412, 
        -4.8781378608212842, 
        -4.9280792379793938, 
        -4.9782676401073305, 
        -5.0287037052122496, 
        -5.079388023465544, 
        -5.1303211381356162, 
        -5.1815035446975006, 
        -5.2329356910642622, 
        -5.2846179780834106, 
        -5.3365507586002341, 
        -5.3887343379213588, 
        -5.4411689742859073, 
        -5.4938548777345106, 
        -5.5467922116077615, 
        -5.599981091750176, 
        -5.6534215867917315, 
        -5.7071137182264744, 
        -5.7610574605798153, 
        -5.8152527417916353, 
        -5.8696994430485363, 
        -5.9243973987949827, 
        -5.9793463979060313, 
        -6.0345461821802369, 
        -6.0899964486129798, 
        -6.1456968481443015, 
        -6.2016469866705233, 
        -6.2578464250135344, 
        -6.3142946793902315, 
        -6.3709912215722246, 
        -6.4279354794128789, 
        -6.4851268371791244, 
        -6.54256463572443, 
        -6.6002481733446814, 
        -6.658176705598291, 
        -6.7163494462451396, 
        -6.7747655673844518, 
        -6.8334242001075891, 
        -6.8923244349112851, 
        -6.9514653221532372, 
        -7.0108458727882077, 
        -7.0704650584841309, 
        -7.1303218125550725, 
        -7.1904150307786807, 
        -7.2507435713621513, 
        -7.3113062555042454, 
        -7.3721018690451041, 
        -7.4331291615582167, 
        -7.4943868486043996, 
        -7.5558736112232179, 
        -7.61758809725543, 
        -7.6795289217409684, 
        -7.7416946675376472, 
        -7.8040838868963185, 
        -7.8666951008501149, 
        -7.9295268010088407, 
        -7.9925774497629032, 
        -8.0558454816946181, 
        -8.1193293035921545, 
        -8.1830272958367942, 
        -8.2469378127598585, 
        -8.311059184339582, 
        -8.3753897158588249, 
        -8.4399276895370452, 
        -8.5046713652574244, 
        -8.5696189811411916, 
        -8.634768755021998, 
        -8.7001188844393642, 
        -8.7656675483733828, 
        -8.8314129080172155, 
        -8.8973531070580769, 
        -8.9634862733417524, 
        -9.0298105195057996, 
        -9.0963239431185254, 
        -9.1630246291561868, 
        -9.2299106497701544, 
        -9.2969800656479418, 
        -9.3642309267038204, 
        -9.4316612735086434, 
        -9.4992691371022637, 
        -9.5670525414894918, 
        -9.6350095032895506, 
        -9.7031380333187514, 
        -9.7714361374443222, 
        -9.8399018169904195, 
        -9.9085330708739683, 
        -9.9773278948415474, 
        -10.046284283978325, 
        -10.115400232632528, 
        -10.18467373521489, 
        -10.254102788120921, 
        -10.323685389509322, 
        -10.393419541160389, 
        -10.463303248129247, 
        -10.533334520911261, 
        -10.603511375671836, 
        -10.673831834985764, 
        -10.744293928917724, 
        -10.814895695980804, 
        -10.885635183067562, 
        -10.956510447781646, 
        -11.027519557694545, 
        -11.098660592320661, 
        -11.169931643126688, 
        -11.241330814427741, 
        -11.312856224892137, 
        -11.384506007291018, 
        -11.456278308748997, 
        -11.528171293352283, 
        -11.600183141166823, 
        -11.672312049517981, 
        -11.744556233989368, 
        -11.816913928155621, 
        -11.889383384993433, 
        -11.961962877057243, 
        -12.034650697328241, 
        -12.107445159571576, 
        -12.180344599109921, 
        -12.253347373209609, 
        -12.326451861495732, 
        -12.399656466895983, 
        -12.472959615395931, 
        -12.54635975732093, 
        -12.619855367261867, 
        -12.693444944558296, 
        -12.767127014145432, 
        -12.840900126246085, 
        -12.914762857319957, 
        -12.988713810273698, 
        -13.062751614421078, 
        -13.136874926477494, 
        -13.211082430574274, 
        -13.285372838347273, 
        -13.359744889540645, 
        -13.434197352220847, 
        -13.508729022386429, 
        -13.583338725457727, 
        -13.658025315119767, 
        -13.732787674730577, 
        -13.807624716434931, 
        -13.882535381705196, 
        -13.957518642923061, 
        -14.032573500893276, 
        -14.107698986348831, 
        -14.182894160440876, 
        -14.258158114090993, 
        -14.333489968403029, 
        -14.408888874814673, 
        -14.484354014965906, 
        -14.559884600320608, 
        -14.635479873067814, 
        -14.711139105745936, 
        -14.786861601233415, 
        -14.862646691939077, 
        -14.938493741416828, 
        -15.014402142989059, 
        -15.090371320246897, 
        -15.166400727040031, 
        -15.242489847181472, 
        -15.318638194135797, 
        -15.394845311710062, 
        -15.471110773113521, 
        -15.547434181700508, 
        -15.623815169620928, 
        -15.700253399135155, 
        -15.776748561613658, 
        -15.853300377299156, 
        -15.929908596246142, 
        -16.00657299665821, 
        -16.083293385548004, 
        -16.160069598775369, 
        -16.236901500148925, 
        -16.313788981946786, 
        -16.390731964684321, 
        -16.467730396514867, 
        -16.544784252951203, 
        -16.621893537297666, 
        -16.699058280237502, 
        -16.776278539282632, 
        -16.853554398815181, 
        -16.93088597018907, 
        -17.008273390464122, 
        -17.085716823744214, 
        -17.163216459631862, 
        -17.240772513564753, 
        -17.318385227233286, 
        -17.396054866852655, 
        -17.473781724308871, 
        -17.551566115856293, 
        -17.629408383467741, 
        -17.707308892667463, 
        -17.7852680336261, 
        -17.863286220064836, 
        -17.941363890907077, 
        -18.019501507418763, 
        -18.097699554454849, 
        -18.175958540558003, 
        -18.254278996460801, 
        -18.332661476171012, 
        -18.411106556497849, 
        -18.489614835933406, 
        -18.568186935717392, 
        -18.646823498398597, 
        -18.725525188832599, 
        -18.804292693188071, 
        -18.88312671834748, 
        -18.962027992858332, 
        -19.040997266552704, 
        -19.120035309341027, 
        -19.199142911967932, 
        -19.278320885518035, 
        -19.357570061109779, 
        -19.436891290102871, 
        -19.516285443434359, 
        -19.595753411870998, 
        -19.675296105681376, 
        -19.754914454602105, 
        -19.834609406935353, 
        -19.914381931026213, 
        -19.99423301272973, 
        -20.074163657755051, 
        -20.154174890084303, 
        -20.234267752064721, 
        -20.31444330440398, 
        -20.394702625843859, 
        -20.475046813618558, 
        -20.555476982528603, 
        -20.63599426522687, 
        -20.716599812227585, 
        -20.797294791600621, 
        -20.878080389422866, 
        -20.958957807802133, 
        -21.039928267450836, 
        -21.120993006286469, 
        -21.202153278827424, 
        -21.283410357259399, 
        -21.36476553027428, 
        -21.446220104017666, 
        -21.5277754014141, 
        -21.609432761694464, 
        -21.691193541378873, 
        -21.77305911411927, 
        -21.855030869721649, 
        -21.937110214773558, 
        -22.019298572686441, 
        -22.101597383370645, 
        -22.184008103449496, 
        -22.266532206155105, 
        -22.349171181459287, 
        -22.431926535469607, 
        -22.514799791294273, 
        -22.597792488765648, 
        -22.680906184021197, 
        -22.7641424501047, 
        -22.847502876445173, 
        -22.930989069630524, 
        -23.014602652595077, 
        -23.098345265167506, 
        -23.182218564110013, 
        -23.266224222826519, 
        -23.350363931761674, 
        -23.434639398659929, 
        -23.519052348164802, 
        -23.603604521530354, 
        -23.688297677939396, 
        -23.773133593517016, 
        -23.85811406188428, 
        -23.943240894140668, 
        -24.028515918917531, 
        -24.113940982542282, 
        -24.199517949092431, 
        -24.285248700673129, 
        -24.371135137247034, 
        -24.45717917704885, 
        -24.543382756411724, 
        -24.629747830372647, 
        -24.716276372217482, 
        -24.802970374057278, 
        -24.889831846994518, 
        -24.976862820520552, 
        -25.064065344150077, 
        -25.151441485705387, 
        -25.238993333323545, 
        -25.326722994358239, 
        -25.414632595851462, 
        -25.502724285681772, 
        -25.591000230843768, 
        -25.67946261948493, 
        -25.768113659962612, 
        -25.856955581225545, 
        -25.945990633463293, 
        -26.03522108808825, 
        -26.124649237808235, 
        -26.214277396740307, 
        -26.304107900923974, 
        -26.394143108754257, 
        -26.484385400472807, 
        -26.57483717894743, 
        -26.665500869732295, 
        -26.75637892143061, 
        -26.847473805991982, 
        -26.938788018046679, 
        -27.030324076717061, 
        -27.122084524704281, 
        -27.214071928932572, 
        -27.306288880761354, 
        -27.398737996153383, 
        -27.491421916089124, 
        -27.584343306699378, 
        -27.677504859415961, 
        -27.770909291813023, 
        -27.864559346527876, 
        -27.958457793420905, 
        -28.052607428070242, 
        -28.147011073094252, 
        -28.241671578455563, 
        -28.336591820833416, 
        -28.431774704650678, 
        -28.527223161953302, 
        -28.622940153194445, 
        -28.718928666790028, 
        -28.815191719604897, 
        -28.911732357665198, 
        -29.008553655500915, 
        -29.105658717293807, 
        -29.203050676815433, 
        -29.300732697406154, 
        -29.398707972191357, 
        -29.496979724814501, 
        -29.595551209090019, 
        -29.694425709562847, 
        -29.793606541552883, 
        -29.893097051401114, 
        -29.992900616563261, 
        -30.093020645866414, 
        -30.193460579736236, 
        -30.29422389012182, 
        -30.395314080896874, 
        -30.496734687847212, 
        -30.598489278560152, 
        -30.70058145302368, 
        -30.803014843270503, 
        -30.905793113581602, 
        -31.008919960714195, 
        -31.112399113514147, 
        -31.216234333302058, 
        -31.32042941359774, 
        -31.424988180164899, 
        -31.529914491070066, 
        -31.635212236224188, 
        -31.740885337659584, 
        -31.846937749284685, 
        -31.953373456669471, 
        -32.060196476292653, 
        -32.167410856429171, 
        -32.275020675737245, 
        -32.383030043563743, 
        -32.491443099805494, 
        -32.600264013665871, 
        -32.709496983958729, 
        -32.819146238240364, 
        -32.929216032382136, 
        -33.039710650282807, 
        -33.150634402222302, 
        -33.261991625261366, 
        -33.373786682866417, 
        -33.486023962579274, 
        -33.598707875909383, 
        -33.711842857793116, 
        -33.8254333652947, 
        -33.939483876402846, 
        -34.053998889276876, 
        -34.168982920767071, 
        -34.284440505115661, 
        -34.400376193264002, 
        -34.516794550042256, 
        -34.633700154215923, 
        -34.7510975965954, 
        -34.868991477536149, 
        -34.987386406118816, 
        -35.10628699703593, 
        -35.225697871804726, 
        -35.345623653383861, 
        -35.466068963526602, 
        -35.587038425085026, 
        -35.708536655144989, 
        -35.830568265664319, 
        -35.953137859387581, 
        -36.0762500279248, 
        -36.199909348543869, 
        -36.324120381881173, 
        -36.448887669520637, 
        -36.574215730156681, 
        -36.700109055958507, 
        -36.826572110439812, 
        -36.9536093274263, 
        -37.081225101659626, 
        -37.209423792857365, 
        -37.338209715073873, 
        -37.467587138289566, 
        -37.59756028255179, 
        -37.728133312400907, 
        -37.859310337901945, 
        -37.991095405200625, 
        -38.123492497897082, 
        -38.256505526758474, 
        -38.390138332212366, 
        -38.524394674975689, 
        -38.659278235978604, 
        -38.794792606659655, 
        -38.930941292950358, 
        -39.067727699402596, 
        -39.205155139138391, 
        -39.343226814719529, 
        -39.481945825508546, 
        -39.621315160703205, 
        -39.761337690346885, 
        -39.902016165547039, 
        -40.043353211405517, 
        -40.185351330552187, 
        -40.328012888594884, 
        -40.471340115973575, 
        -40.615335104999545, 
        -40.759999804581135, 
        -40.905336017030415, 
        -41.051345396613371, 
        -41.198029445086313, 
        -41.345389505482395, 
        -41.493426767049257, 
        -41.642142257093028, 
        -41.791536842076702, 
        -41.94161122125724, 
        -42.092365932276188, 
        -42.243801340935789, 
        -42.395917649149425, 
        -42.548714887670521, 
        -42.702192918416088, 
        -42.856351436014954, 
        -43.011189963774129, 
        -43.166707857644703, 
        -43.322904309385173, 
        -43.479778334335613, 
        -43.6373287934668, 
        -43.795554382463919, 
        -43.954453634621125, 
        -44.11402493122872, 
        -44.274266495302165, 
        -44.435176396714951, 
        -44.596752559814135, 
        -44.758992770718081, 
        -44.921894674864994, 
        -45.085455772558731, 
        -45.249673447307067, 
        -45.414544955356966, 
        -45.580067434080647, 
        -45.746237906533572, 
        -45.913053290761141, 
        -46.080510403048422, 
        -46.248605966460438, 
        -46.417336613807073, 
        -46.586698898747116, 
        -46.756689299763764, 
        -46.92730422544723, 
        -47.098540030067149, 
        -47.27039300748816, 
        -47.442859407620503, 
        -47.615935438379879, 
        -47.789617279404915, 
        -47.963901080053589, 
        -48.138782972604353, 
        -48.314259073877075, 
        -48.490325503603877, 
        -48.666978373971382, 
        -48.844213808766639, 
        -49.022027943292606, 
        -49.200416935856246, 
        -49.379376969858626, 
        -49.558904255562332, 
        -49.738995045492167, 
        -49.919645633605462, 
        -50.100852361491803, 
        -50.282611620011245, 
        -50.464919858764588, 
        -50.647773591197691, 
        -50.831169395926999, 
        -51.015103910667818, 
        -51.199573856802218, 
        -51.384576027593404, 
        -51.570107294860392, 
        -51.756164613745696, 
        -51.942745023159183, 
        -52.129845644593651, 
        -52.31746369154412, 
        -52.505596468392042, 
        -52.694241368632674, 
        -52.883395880685292, 
        -53.073057586089682, 
        -53.263224160735781, 
        -53.453893377823967, 
        -53.645063103849303, 
        -53.836731303276061, 
        -54.02889603807477, 
        -54.221555466704899, 
        -54.41470783773574, 
        -54.608351502744704, 
        -54.802484903196749, 
        -54.997106576843542, 
        -55.192215156864798, 
        -55.38780936484067, 
        -55.583888018472592, 
        -55.780450020963826, 
        -55.977494369332817, 
        -56.175020144707844, 
        -56.373026516209116, 
        -56.57151273588088, 
        -56.770478143767114, 
        -56.969922156421383, 
        -57.16984427453054, 
        -57.370244073739414, 
        -57.571121210410375, 
        -57.772475411673611, 
        -57.974306482678855, 
        -58.176614296001247, 
        -58.379398796601876, 
        -58.582659996207084, 
        -58.786397972869601, 
        -58.990612869101163, 
        -59.195304890991444, 
        -59.40047430258786, 
        -59.606121433283164, 
        -59.812246663562036, 
        -60.01885043319021, 
        -60.225933233267703, 
        -60.433495610987507, 
        -60.641538160783739, 
        -60.850061528274964, 
        -61.059066406540722, 
        -61.268553532138853, 
        -61.478523692019259, 
        -61.688977705902971, 
        -61.899916444492789, 
        -62.111340814793024, 
        -62.323251762601167, 
        -62.535650272877412, 
        -62.748537366144724, 
        -62.961914093779257, 
        -63.175781546725332, 
        -63.390140842450322, 
        -63.604993133881713, 
        -63.820339602575309, 
        -64.036181461153987, 
        -64.25251994391968, 
        -64.469356317879132, 
        -64.686691874911588, 
        -64.904527930882622, 
        -65.122865825925572, 
        -65.341706923713474, 
        -65.561052609249174, 
        -65.780904289815396, 
        -66.001263393505766, 
        -66.222131367315441, 
        -66.44350967937892, 
        -66.665399814056215, 
        -66.887803275728515, 
        -67.11072158352215, 
        -67.334156276334525, 
        -67.55810890625925, 
        -67.782581042344916, 
        -68.00757426714371, 
        -68.233090180199241, 
        -68.459130393648906, 
        -68.68569653095696, 
        -68.912790231262221, 
        -69.140413146163993, 
        -69.3685669380002, 
        -69.597253283264678, 
        -69.82647386818995, 
        -70.056230390063064, 
        -70.286524557528708, 
        -70.517358090218622, 
        -70.748732717117704, 
        -70.980650177984089, 
        -71.213112221405908, 
        -71.44612060670859, 
        -71.679677101100779, 
        -71.913783482128792, 
        -72.148441536136573, 
        -72.383653055803137, 
        -72.619419845282636, 
        -72.855743715259521, 
        -73.09262648592221, 
        -73.330069984004041, 
        -73.568076045507382, 
        -73.806646513441805, 
        -74.045783239104878, 
        -74.285488080648037, 
        -74.525762904812154, 
        -74.766609584198065, 
        -75.008030000646798, 
        -75.250026041219186, 
        -75.492599602038709, 
        -75.735752585142777, 
        -75.979486900517969, 
        -76.223804464699839, 
        -76.468707201984444, 
        -76.714197042347536, 
        -76.960275925074583, 
        -77.206945792724241, 
        -77.454208598414553, 
        -77.70206630021508, 
        -77.950520863997127, 
        -78.19957426236958, 
        -78.449228474750271, 
        -78.69948548771572, 
        -78.950347294931845, 
        -79.201815896146073, 
        -79.453893299082978, 
        -79.706581518077755, 
        -79.95988257447334, 
        -80.213798496943568, 
        -80.468331321208211, 
        -80.723483089362304, 
        -80.979255851681984, 
        -81.235651664804763, 
        -81.492672594225112, 
        -81.750320709120473, 
        -82.008598089273107, 
        -82.26750682088651, 
        -82.527048997242446, 
        -82.787226719286352, 
        -83.048042095353438, 
        -83.309497241025852, 
        -83.571594279882646, 
        -83.834335342600738, 
        -84.097722568007015, 
        -84.361758102162867, 
        -84.626444099822834, 
        -84.891782721536472, 
        -85.157776137693915, 
        -85.424426525759998, 
        -85.691736071330808, 
        -85.959706967932817, 
        -86.22834141693734, 
        -86.497641628594991, 
        -86.767609820327152, 
        -87.038248218738573, 
        -87.309559058452223, 
        -87.581544581401971, 
        -87.854207039457421, 
        -88.127548691789741, 
        -88.40157180672891, 
        -88.67627866120111, 
        -88.951671540391743, 
        -89.227752738604892, 
        -89.504524558791317, 
        -89.781989312123912, 
        -90.060149319326314, 
        -90.339006909969342, 
        -90.618564422299855, 
        -90.898824204080498, 
        -91.179788612033221, 
        -91.46146001140491, 
        -91.74384077757118, 
        -92.026933294654327, 
        -92.310739956559971, 
        -92.59526316597757, 
        -92.880505335611502, 
        -93.166468887512593, 
        -93.453156253084458, 
        -93.740569874117909, 
        -94.028712201787286, 
        -94.317585695975808, 
        -94.607192828069984, 
        -94.897536077956133, 
        -95.188617936333927, 
        -95.480440903747038, 
        -95.773007490891843, 
        -96.066320218008585, 
        -96.360381616438048, 
        -96.655194226801257, 
        -96.950760600731172, 
        -97.247083300125922, 
        -97.544164897338064, 
        -97.842007974800296, 
        -98.140615125909761, 
        -98.439988954710259, 
        -98.740132075972554, 
        -99.041047114578802, 
        -99.342736707425701, 
        -99.645203500491618, 
        -99.94845015222883, 
        -100.25247933163857, 
        -100.55729371861848, 
        -100.86289600430057, 
        -101.16928889120153, 
        -101.47647509225169, 
        -101.78445733269794, 
        -102.09323834835995, 
        -102.40282088746139, 
        -102.71320770808572, 
        -103.02440158213329, 
        -103.33640529016775, 
        -103.64922162730542, 
        -103.96285339829736, 
        -104.27730342113986, 
        -104.5925745247973, 
        -104.90866955107211, 
        -105.22559135222927, 
        -105.543342793764, 
        -105.86192675339369, 
        -106.18134612026947, 
        -106.50160379649753, 
        -106.82270269622758, 
        -107.14464574537462, 
        -107.46743588331198, 
        -107.79107606098771, 
        -108.11556924250183, 
        -108.44091840457656, 
        -108.76712653642132, 
        -109.09419664003933, 
        -109.42213173071718, 
        -109.75093483541718, 
        -110.08060899507051, 
        -110.41115726393001, 
        -110.74258270886132, 
        -111.07488840929085, 
        -111.40807745875871, 
        -111.74215296394676, 
        -112.07711804456849, 
        -112.41297583428485, 
        -112.74972947964154, 
        -113.08738214145771, 
        -113.42593699359692, 
        -113.76539722397381, 
        -114.10576603416, 
        -114.44704663956412, 
        -114.78924227002773, 
        -115.13235616804616, 
        -115.47639159142304, 
        -115.82135181201423, 
        -116.16724011579339, 
        -116.51405980219408, 
        -116.86181418581062, 
        -117.21050659593169, 
        -117.56014037604936, 
        -117.91071888344419, 
        -118.26224549144511, 
        -118.61472358674477, 
        -118.96815657217901, 
        -119.32254786407518, 
        -119.67790089474305, 
        -120.03421911119017, 
        -120.39150597536046, 
        -120.74976496496842, 
        -121.10899957258601, 
        -121.46921330563426, 
        -121.83040968718858, 
        -122.19259225713809, 
        -122.55576456872973, 
        -122.91993019316351, 
        -123.28509271560982, 
        -123.65125573767249, 
        -124.01842287633663, 
        -124.38659776616446, 
        -124.75578405625743, 
        -125.12598541190998, 
        -125.49720551565684, 
        -125.86944806477031, 
        -126.24271677508796, 
        -126.61701537608923, 
        -126.99234761649947, 
        -127.36871725991413, 
        -127.74612808773124, 
        -128.1245838975222, 
        -128.50408850392606, 
        -128.88464573892037, 
        -129.26625945109615, 
        -129.6489335063373, 
        -130.0326717878699, 
        -130.41747819606701, 
        -130.80335664912337, 
        -131.19031108207309, 
        -131.57834544893817, 
        -131.96746371883521, 
        -132.35766988097819, 
        -132.7489679421644, 
        -133.14136192678737, 
        -133.53485587681158, 
        -133.92945385279438, 
        -134.32515993426478, 
        -134.72197821827834, 
        -135.11991282013955, 
        -135.51896787491413, 
        -135.91914753405749, 
        -136.32045597027661, 
        -136.72289737314668, 
        -137.12647595254822, 
        -137.53119593660185, 
        -137.93706157285428, 
        -138.34407712818771, 
        -138.75224688834322, 
        -139.16157515925832, 
        -139.57206626594086, 
        -139.98372455250964, 
        -140.39655438367072, 
        -140.8105601435762, 
        -141.22574623655683, 
        -141.64211708649574, 
        -142.05967713815676, 
        -142.47843085571932, 
        -142.89838272460136, 
        -143.31953724986514, 
        -143.74189895799546, 
        -144.1654723952681, 
        -144.59026213001525, 
        -145.01627274958037, 
        -145.44350886406087, 
        -145.87197510388026, 
        -146.30167612074169, 
        -146.73261658842935, 
        -147.16480120086067, 
        -147.59823467507798, 
        -148.03292174849875
    ], 
    [
        0.002233, 
        0.0022432341792516593, 
        0.002253508014116227, 
        0.0022638215638376025, 
        0.0022741749554731094, 
        0.002284568316404937, 
        0.0022950017743553846, 
        0.0023054754573738384, 
        0.0023159894938398554, 
        0.002326544012477793, 
        0.0023371391423250547, 
        0.0023477750127848967, 
        0.0023584517535612808, 
        0.002369169494721733, 
        0.002379928366659598, 
        0.0023907285001129137, 
        0.0024015700261476943, 
        0.0024124530761680226, 
        0.002423377781944122, 
        0.002434344275564697, 
        0.0024453526894537754, 
        0.0024564031563963354, 
        0.0024674958095022665, 
        0.002478630782238194, 
        0.0024898082084068834, 
        0.0025010282221584134, 
        0.0025122909579946367, 
        0.002523596550770281, 
        0.0025349451356504542, 
        0.0025463368481847153, 
        0.0025577718242590997, 
        0.002569250200120421, 
        0.0025807721123339007, 
        0.00259233769790151, 
        0.0026039470939974055, 
        0.0026156004383102644, 
        0.002627297868849462, 
        0.0026390395239863935, 
        0.0026508255423564175, 
        0.0026626560630535596, 
        0.0026745312254767206, 
        0.0026864511694083765, 
        0.0026984160349543393, 
        0.00271042596260181, 
        0.002722481093199566, 
        0.002734581567963904, 
        0.0027467275284222977, 
        0.00275891911654027, 
        0.0027711564745466887, 
        0.002783439745118785, 
        0.0027957690712556308, 
        0.0028081445963317607, 
        0.0028205664640895533, 
        0.0028330348186256173, 
        0.002845549804416829, 
        0.002858111566298067, 
        0.0028707202494656615, 
        0.002883375999481258, 
        0.0028960789623104673, 
        0.0029088292843190014, 
        0.0029216271120553893, 
        0.0029344725926148283, 
        0.002947365873464635, 
        0.0029603071023950383, 
        0.002973296427555626, 
        0.0029863339975143284, 
        0.002999419961164675, 
        0.0030125544678329145, 
        0.0030257376671618047, 
        0.003038969709226494, 
        0.003052250744438514, 
        0.0030655809236255936, 
        0.0030789603979564494, 
        0.003092389319029198, 
        0.0031058678387570113, 
        0.003119396109486305, 
        0.00313297428394187, 
        0.0031466025152888234, 
        0.0031602809568752775, 
        0.003174009762649594, 
        0.0031877890868461604, 
        0.0032016190841434454, 
        0.003215499909529349, 
        0.003229431718459957, 
        0.0032434146667104946, 
        0.0032574489105083653, 
        0.0032715346064293277, 
        0.003285671911455135, 
        0.0032998609829779538, 
        0.003314101978781863, 
        0.003328395056988771, 
        0.0033427403761724338, 
        0.003357138095304065, 
        0.0033715883737443007, 
        0.0033860913712179344, 
        0.003400647247886046, 
        0.0034152561642991483, 
        0.0034299182814392084, 
        0.0034446337605977062, 
        0.003459402763566893, 
        0.003474225452485847, 
        0.0034891019899500456, 
        0.0035040325388800853, 
        0.003519017262663541, 
        0.0035340563250924667, 
        0.003549149890352698, 
        0.003564298123033675, 
        0.003579501188149648, 
        0.0035947592511048963, 
        0.0036100724777468262, 
        0.0036254410342868343, 
        0.0036408650874221057, 
        0.003656344804163955, 
        0.003671880352027182, 
        0.0036874718989006344, 
        0.003703119613093104, 
        0.0037188236633648353, 
        0.003734584218858652, 
        0.0037504014491481484, 
        0.003766275524330963, 
        0.0037822066146213688, 
        0.0037981948909721203, 
        0.0038142405246290615, 
        0.003830343687375908, 
        0.003846504551162039, 
        0.0038627232886289426, 
        0.003879000072725268, 
        0.0038953350768811575, 
        0.003911728474898141, 
        0.003928180441048763, 
        0.003944691150049882, 
        0.0039612607770237035, 
        0.003977889497540328, 
        0.003994577487610275, 
        0.004011324923658105, 
        0.00402813198256013, 
        0.004044998841657402, 
        0.004061925678718924, 
        0.004078912671911824, 
        0.0040959599999197994, 
        0.00411306784179104, 
        0.004130236377090627, 
        0.004147465785783116, 
        0.004164756248334561, 
        0.004182107945573474, 
        0.004199521058864058, 
        0.004216995769974637, 
        0.00423453226113813, 
        0.0042521307150630685, 
        0.004269791314899562, 
        0.004287514244226438, 
        0.004305299687129465, 
        0.004323147828103006, 
        0.004341058852148407, 
        0.004359032944696211, 
        0.004377070291684615, 
        0.004395171079437332, 
        0.004413335494881834, 
        0.0044315637251955975, 
        0.00444985595822869, 
        0.0044682123822000494, 
        0.004486633185839273, 
        0.004505118558334121, 
        0.004523668689362145, 
        0.004542283769035303, 
        0.004560963987978962, 
        0.004579709537291176, 
        0.004598520608554367, 
        0.004617397393798839, 
        0.00463634008557196, 
        0.004655348876890221, 
        0.0046744239612785355, 
        0.004693565532684778, 
        0.004712773785617606, 
        0.004732048915012592, 
        0.004751391116327193, 
        0.004770800585520213, 
        0.004790277519027631, 
        0.004809822113756898, 
        0.004829434567143413, 
        0.004849115077087086, 
        0.004868863841990249, 
        0.004888681060781229, 
        0.004908566932840999, 
        0.004928521658083433, 
        0.00494854543690602, 
        0.0049686384701839855, 
        0.0049888009593161455, 
        0.005009033106196842, 
        0.005029335113296564, 
        0.0050497071833397215, 
        0.005070149519783653, 
        0.005090662326541098, 
        0.005111245807988059, 
        0.005131900168998227, 
        0.005152625614961485, 
        0.005173422351739962, 
        0.005194290585720024, 
        0.00521523052374442, 
        0.005236242373179254, 
        0.00525732634187159, 
        0.005278482638171486, 
        0.005299711470859906, 
        0.005321013049264751, 
        0.005342387583151562, 
        0.005363835282792675, 
        0.005385356358900393, 
        0.005406951022661465, 
        0.005428619485772791, 
        0.005450361960393621, 
        0.0054721786589832615, 
        0.005494069794615309, 
        0.005516035580750846, 
        0.005538076231250403, 
        0.005560191960490099, 
        0.005582382983207446, 
        0.005604649514478369, 
        0.005626991769859391, 
        0.005649409965302304, 
        0.005671904317158621, 
        0.005694475041961921, 
        0.005717122356803766, 
        0.005739846479003308, 
        0.005762647626234836, 
        0.00578552601648075, 
        0.005808481868002144, 
        0.005831515399297758, 
        0.005854626829173937, 
        0.005877816376574132, 
        0.005901084260825229, 
        0.005924430701087556, 
        0.005947855917006326, 
        0.0059713601282063876, 
        0.005994943554416912, 
        0.006018606415494691, 
        0.006042348931257615, 
        0.006066171321514594, 
        0.0060900738060103215, 
        0.006114056604551167, 
        0.006138119936691096, 
        0.006162264021769961, 
        0.006186489079042119, 
        0.00621079532734955, 
        0.006235182985264177, 
        0.00625965227112764, 
        0.006284203402775047, 
        0.006308836597242527, 
        0.006333552071356357, 
        0.006358350041207696, 
        0.006383230722223146, 
        0.006408194328826307, 
        0.00643324107474476, 
        0.006458371172830107, 
        0.006483584834636837, 
        0.006508882270883882, 
        0.006534263691033957, 
        0.006559729302555837, 
        0.006585279312147566, 
        0.006610913924788091, 
        0.006636633343614759, 
        0.006662437770052007, 
        0.006688327403401752, 
        0.006714302441096342, 
        0.006740363078198212, 
        0.006766509507102512, 
        0.006792741917984807, 
        0.006819060498045759, 
        0.006845465431648659, 
        0.006871956900057907, 
        0.006898535081227798, 
        0.006925200149413774, 
        0.006951952275536582, 
        0.006978791625893988, 
        0.007005718363141919, 
        0.00703273264545385, 
        0.007059834626086255, 
        0.007087024453622977, 
        0.007114302271037765, 
        0.0071416682163471384, 
        0.007169122421186872, 
        0.007196665011513746, 
        0.007224296106830668, 
        0.007252015819186082, 
        0.007279824254303215, 
        0.007307721510151652, 
        0.007335707676709706, 
        0.0073637828362303785, 
        0.007391947062061907, 
        0.007420200418019864, 
        0.007448542959092769, 
        0.0074769747303110035, 
        0.007505495766561228, 
        0.00753410609090229, 
        0.007562805716178891, 
        0.00759159464317694, 
        0.007620472860402186, 
        0.0076494403433656965, 
        0.00767849705439038, 
        0.007707642942175624, 
        0.007736877940765689, 
        0.007766201969057599, 
        0.0077956149305083095, 
        0.007825116712769026, 
        0.007854707186295261, 
        0.007884386204290354, 
        0.007914153602017282, 
        0.007944009196061539, 
        0.00797395278378287, 
        0.008003984142664922, 
        0.008034103029428953, 
        0.008064309180120993, 
        0.008094602308726322, 
        0.008124982105920785, 
        0.008155448240372145, 
        0.008186000355987011, 
        0.008216638072596505, 
        0.008247360985225228, 
        0.008278168662791349, 
        0.008309060647302748, 
        0.008340036454753591, 
        0.008371095572171475, 
        0.008402237459239138, 
        0.008433461546951992, 
        0.008464767236202885, 
        0.008496153898675973, 
        0.008527620875354283, 
        0.00855916747557517, 
        0.008590792978292452, 
        0.008622496630055902, 
        0.008654277645048352, 
        0.008686135206209028, 
        0.008718068462028343, 
        0.008750076528973316, 
        0.008782158489048564, 
        0.008814313392614324, 
        0.008846540255094407, 
        0.008878838057934098, 
        0.008911205749999948, 
        0.00894364224582519, 
        0.008976146427035647, 
        0.009008717141626694, 
        0.00904135320497767, 
        0.00907405339931713, 
        0.009106816475203174, 
        0.0091396411507802, 
        0.009172526113138452, 
        0.009205470019532237, 
        0.009238471496573353, 
        0.009271529141333966, 
        0.009304641523196714, 
        0.009337807184239278, 
        0.009371024639532136, 
        0.009404292379764544, 
        0.009437608870199982, 
        0.009470972554595997, 
        0.009504381854250456, 
        0.009537835169100544, 
        0.009571330881809729, 
        0.009604867356190278, 
        0.009638442940228796, 
        0.009672055969294992, 
        0.00970570476313473, 
        0.009739387633120726, 
        0.009773102878663663, 
        0.009806848793455671, 
        0.009840623663280625, 
        0.009874425772072246, 
        0.00990825339907854, 
        0.009942104824837702, 
        0.009975978330025616, 
        0.010009872198514657, 
        0.010043784719060088, 
        0.010077714188007424, 
        0.010111658909149451, 
        0.010145617197106627, 
        0.010179587378284873, 
        0.010213567793051648, 
        0.010247556797509322, 
        0.010281552763536173, 
        0.010315554082730913, 
        0.010349559167417055, 
        0.010383566450813089, 
        0.010417574389099028, 
        0.010451581463623965, 
        0.010485586181060868, 
        0.01051958707624882, 
        0.010553582709836104, 
        0.010587571674818832, 
        0.010621552591900165, 
        0.010655524115018477, 
        0.010689484929720161, 
        0.010723433755046403, 
        0.010757369342342277, 
        0.010791290478624238, 
        0.010825195986173968, 
        0.010859084722245184, 
        0.010892955579505896, 
        0.010926807487507127, 
        0.01096063941279244, 
        0.010994450357883849, 
        0.011028239362824375, 
        0.011062005504402936, 
        0.011095747896409828, 
        0.011129465689441826, 
        0.011163158072007904, 
        0.011196824268283365, 
        0.01123046353931182, 
        0.01126407518238846, 
        0.011297658530890868, 
        0.011331212954179742, 
        0.011364737855228766, 
        0.011398232673065778, 
        0.011431696881536831, 
        0.011465129986812244, 
        0.01149853152960682, 
        0.011531901082291058, 
        0.011565238249805298, 
        0.011598542668663777, 
        0.011631814005233299, 
        0.011665051957135433, 
        0.01169825625083711, 
        0.011731426641749837, 
        0.011764562913569167, 
        0.011797664877042816, 
        0.01183073236970675, 
        0.011863765255195542, 
        0.011896763421763651, 
        0.011929726782626505, 
        0.011962655274909223, 
        0.011995548858375797, 
        0.012028407515249914, 
        0.012061231249133544, 
        0.012094020085064447, 
        0.012126774067761983, 
        0.012159493261313398, 
        0.012192177748732361, 
        0.012224827631479791, 
        0.012257443028136491, 
        0.012290024073613294, 
        0.012322570919837485, 
        0.012355083733068904, 
        0.012387562695352433, 
        0.012420008002591397, 
        0.012452419864238742, 
        0.012484798503105035, 
        0.012517144154224499, 
        0.012549457064310618, 
        0.012581737491781935, 
        0.0126139857057492, 
        0.012646201985723419, 
        0.012678386620705293, 
        0.012710539909414944, 
        0.012742662158980785, 
        0.012774753685310917, 
        0.01280681481184767, 
        0.012838845869769274, 
        0.012870847197295364, 
        0.012902819139244614, 
        0.012934762046651057, 
        0.012966676276467276, 
        0.0129985621912358, 
        0.013030420158583234, 
        0.013062250550851905, 
        0.013094053745012683, 
        0.013125830122105688, 
        0.013157580067114264, 
        0.013189303968394364, 
        0.01322100221773716, 
        0.013252675209888027, 
        0.0132843233422863, 
        0.013315947014853788, 
        0.013347546629753664, 
        0.01337912259111353, 
        0.013410675304864509, 
        0.013442205178448706, 
        0.013473712620694136, 
        0.013505198041523886, 
        0.013536661851835694, 
        0.013568104463337541, 
        0.013599526288289737, 
        0.013630927739361916, 
        0.013662309229531162, 
        0.013693671171856476, 
        0.013725013979380796, 
        0.013756338064998336, 
        0.013787643841243728, 
        0.013818931720233116, 
        0.01385020211354668, 
        0.013881455432067896, 
        0.013912692085917064, 
        0.01394391248427685, 
        0.013975117035401967, 
        0.014006306146375925, 
        0.014037480223170532, 
        0.014068639670460818, 
        0.014099784891605948, 
        0.014130916288433024, 
        0.014162034261380997, 
        0.014193139209212014, 
        0.014224231529149195, 
        0.014255311616556162, 
        0.014286379865106114, 
        0.014317436666695384, 
        0.014348482411214262, 
        0.014379517486717829, 
        0.014410542279205792, 
        0.014441557172600697, 
        0.014472562548850265, 
        0.014503558787598462, 
        0.01453454626644909, 
        0.014565525360777133, 
        0.014596496443731352, 
        0.014627459886033431, 
        0.014658416056181569, 
        0.014689365320396532, 
        0.014720308042424963, 
        0.014751244583555177, 
        0.014782175302635703, 
        0.014813100556226678, 
        0.014844020698196403, 
        0.014874936079934125, 
        0.014905847050293136, 
        0.014936753955563315, 
        0.014967657139497603, 
        0.014998556943026754, 
        0.015029453704643522, 
        0.015060347760126738, 
        0.01509123944257439, 
        0.015122129082364918, 
        0.015153017007213276, 
        0.01518390354197451, 
        0.015214789008873545, 
        0.015245673727282997, 
        0.015276558013835267, 
        0.015307442182278554, 
        0.015338326543587208, 
        0.01536921140585556, 
        0.015400097074258884, 
        0.015430983851253584, 
        0.01546187203619731, 
        0.015492761925627815, 
        0.015523653813058187, 
        0.015554547989131721, 
        0.015585444741422014, 
        0.015616344354525379, 
        0.015647247110052612, 
        0.01567815328643008, 
        0.01570906315920316, 
        0.01573997700060987, 
        0.015770895079898328, 
        0.01580181766324564, 
        0.015832745013522914, 
        0.015863677390510044, 
        0.015894615050721886, 
        0.01592555824743539, 
        0.015956507230662966, 
        0.015987462247155422, 
        0.016018423540408833, 
        0.016049391350267554, 
        0.01608036591346113, 
        0.016111347463330282, 
        0.016142336229593063, 
        0.0161733324386902, 
        0.016204336313450925, 
        0.01623534807304266, 
        0.0162663679333142, 
        0.016297396106153078, 
        0.016328432800191167, 
        0.01635947821993656, 
        0.016390532566517294, 
        0.016421596037115634, 
        0.016452668825156527, 
        0.0164837511201866, 
        0.016514843107780418, 
        0.01654594496976193, 
        0.016577056883838745, 
        0.016608179023513393, 
        0.016639311558357957, 
        0.016670454653907495, 
        0.016701608471305925, 
        0.016732773167564524, 
        0.016763948895456886, 
        0.016795135803060437, 
        0.01682633403443507, 
        0.016857543728928167, 
        0.016888765021474426, 
        0.01691999804239361, 
        0.016951242917345278, 
        0.01698249976724853, 
        0.0170137687082797, 
        0.017045049851729513, 
        0.017076343304040176, 
        0.01710764916655111, 
        0.017138967535646515, 
        0.017170298502583437, 
        0.01720164215339799, 
        0.017232998568838715, 
        0.017264367824293782, 
        0.017295749989834117, 
        0.017327145129910754, 
        0.017358553303441895, 
        0.01738997456371247, 
        0.01742140895813919, 
        0.017452856528366655, 
        0.0174843173102883, 
        0.01751579133361461, 
        0.0175472786219713, 
        0.017578779192931663, 
        0.01761029305759046, 
        0.017641820220777916, 
        0.017673360681089177, 
        0.017704914430150303, 
        0.017736481453465035, 
        0.01776806172935068, 
        0.017799655229489408, 
        0.017831261918548388, 
        0.017862881754233034, 
        0.017894514687040165, 
        0.017926160660294087, 
        0.017957819609848606, 
        0.017989491464359332, 
        0.018021176144591988, 
        0.0180528735640358, 
        0.01808458362805805, 
        0.01811630623440046, 
        0.018148041272624375, 
        0.018179788624386843, 
        0.018211548162883714, 
        0.018243319753384207, 
        0.018275103252399238, 
        0.018306898507974935, 
        0.018338705359493848, 
        0.018370523637692714, 
        0.01840235316422201, 
        0.018434193751990506, 
        0.01846604520449826, 
        0.018497907316346845, 
        0.01852977987240538, 
        0.01856166264856853, 
        0.018593555410755285, 
        0.018625457915347313, 
        0.01865736990908779, 
        0.018689291128255434, 
        0.018721221299587563, 
        0.018753160139666148, 
        0.018785107354687868, 
        0.018817062640376924, 
        0.018849025682077497, 
        0.018880996154616688, 
        0.01891297372213701, 
        0.018944958037514364, 
        0.018976948743265203, 
        0.019008945470443427, 
        0.019040947839177112, 
        0.019072955458357948, 
        0.019104967925270853, 
        0.019136984826197495, 
        0.019169005735579944, 
        0.019201030215882854, 
        0.019233057818173593, 
        0.019265088081765518, 
        0.01929712053390625, 
        0.01932915468944642, 
        0.019361190051455354, 
        0.019393226110866142, 
        0.019425262345959416, 
        0.019457298223029423, 
        0.01948933319572418, 
        0.019521366704783213, 
        0.019553398178752655, 
        0.019585427033434525, 
        0.01961745267174235, 
        0.019649474483850866, 
        0.019681491846992808, 
        0.019713504125461953, 
        0.01974551067065621, 
        0.019777510820624785, 
        0.019809503900663952, 
        0.019841489222665248, 
        0.01987346608537512, 
        0.01990543377465499, 
        0.019937391562670506, 
        0.019969338708632316, 
        0.0200012744581043, 
        0.020033198043893054, 
        0.02006510868508659, 
        0.020097005587320107, 
        0.020128887943031217, 
        0.020160754931677953, 
        0.020192605718953278, 
        0.02022443945737361, 
        0.02025625528610054, 
        0.02028805233124005, 
        0.020319829705445894, 
        0.020351586508203685, 
        0.020383321825911932, 
        0.020415034731677262, 
        0.02044672428569888, 
        0.02047838953506343, 
        0.020510029514031528, 
        0.020541643243678166, 
        0.020573229732415894, 
        0.020604787976191405, 
        0.02063631695786364, 
        0.020667815648034354, 
        0.020699283004730753, 
        0.020730717973418165, 
        0.02076211948738441, 
        0.020793486468192932, 
        0.020824817824973627, 
        0.02085611245479643, 
        0.020887369243076843, 
        0.020918587064090662, 
        0.020949764779974924, 
        0.020980901241813135, 
        0.021011995289360184, 
        0.02104304575147257, 
        0.021074051445975978, 
        0.021105011180152608, 
        0.021135923750567095, 
        0.021166787943647708, 
        0.021197602535380406, 
        0.021228366292124948, 
        0.02125907797017736, 
        0.021289736316298026, 
        0.02132034006805899, 
        0.02135088795341018, 
        0.021381378691824486, 
        0.02141181099374532, 
        0.02144218356116879, 
        0.021472495087957653, 
        0.021502744259758323, 
        0.021532929754288794, 
        0.02156305024189359, 
        0.02159310438534963, 
        0.02162309084042094, 
        0.021653008256150037, 
        0.021682855274771304, 
        0.021712630532240946, 
        0.02174233265825236, 
        0.021771960277101893, 
        0.02180151200710854, 
        0.021830986461283022, 
        0.02186038224775202, 
        0.02188969796971551, 
        0.021918932225935463, 
        0.021948083610939053, 
        0.021977150715245888, 
        0.02200613212564997, 
        0.022035026425544533, 
        0.022063832195182535, 
        0.022092548012022366, 
        0.02212117245059051, 
        0.022149704083510125, 
        0.022178141480975463, 
        0.022206483211679312, 
        0.02223472784269023, 
        0.022262873939898602, 
        0.022290920068197415, 
        0.02231886479190267, 
        0.022346706674713463, 
        0.022374444280329794, 
        0.02240207617272643, 
        0.022429600916092363, 
        0.022457017075327785, 
        0.022484323216346476, 
        0.0225115179061345, 
        0.022538599713316287, 
        0.022565567208062014, 
        0.022592418962732924, 
        0.022619153551692736, 
        0.02264576955199603, 
        0.022672265543372396, 
        0.022698640108603917, 
        0.02272489183355141, 
        0.022751019307837024, 
        0.02277702112439043, 
        0.02280289588042199, 
        0.022828642177319204, 
        0.022854258620876887, 
        0.022879743821294218, 
        0.022905096393902973, 
        0.022930314959077214, 
        0.022955398142403424, 
        0.022980344575144855, 
        0.023005152894126323, 
        0.02302982174222161, 
        0.023054349768277124, 
        0.023078735627764354, 
        0.02310297798238201, 
        0.02312707550071897, 
        0.023151026858200398, 
        0.02317483073730534, 
        0.023198485827829737, 
        0.023221990826990734, 
        0.02324534443956392, 
        0.023268545378229255, 
        0.02329159236345285, 
        0.02331448412389571, 
        0.02333721939643516, 
        0.023359796926288107, 
        0.02338221546729004, 
        0.023404473781956103, 
        0.023426570641603243, 
        0.023448504826544165, 
        0.023470275126100545, 
        0.02349188033899167, 
        0.023513319273106625, 
        0.02353459074588777, 
        0.02355569358425356, 
        0.023576626625032775, 
        0.023597388714713195, 
        0.023617978709581763, 
        0.023638395476188633, 
        0.023658637890902584, 
        0.023678704840546377, 
        0.02369859522209146, 
        0.023718307942904047, 
        0.023737841920974126, 
        0.02375719608466869, 
        0.023776369373024242, 
        0.023795360735850292, 
        0.02381416913356861, 
        0.023832793537632763, 
        0.02385123293026106, 
        0.02386948630472336, 
        0.02388755266535701, 
        0.02390543102752413, 
        0.0239231204177694, 
        0.02394061987385509, 
        0.023957928444715802, 
        0.023975045190700373, 
        0.023991969183400623, 
        0.024008699505825376, 
        0.024025235252485004, 
        0.024041575529266886, 
        0.024057719453622, 
        0.02407366615446846, 
        0.024089414772390513, 
        0.02410496445947309, 
        0.024120314379525106, 
        0.024135463707948442, 
        0.02415041163181575, 
        0.024165157349892503, 
        0.024179700072751966, 
        0.02419403902262701, 
        0.02420817343353806, 
        0.024222102551305278, 
        0.02423582563348502, 
        0.024249341949475995, 
        0.024262650780460762, 
        0.024275751419540574, 
        0.024288643171532034, 
        0.02430132535319076, 
        0.024313797293070993, 
        0.02432605833162542, 
        0.0243381078211559, 
        0.024349945125872016, 
        0.02436156962174438, 
        0.024372980696799672, 
        0.02438417775079416, 
        0.024395160195406548, 
        0.024405927454230324, 
        0.024416478962678793, 
        0.024426814168079836, 
        0.02443693252969762, 
        0.02444683351854761, 
        0.024456516617593956, 
        0.024465981321738918, 
        0.024475227137591492, 
        0.024484253583718224, 
        0.024493060190573037, 
        0.024501646500308265, 
        0.024510012067174288, 
        0.02451815645709267, 
        0.024526079247835165, 
        0.024533780029039828, 
        0.024541258402131217, 
        0.024548513980522768, 
        0.024555546389128036, 
        0.024562355265039654, 
        0.024568940256861328, 
        0.02457530102495923, 
        0.024581437241867475, 
        0.024587348591443695, 
        0.024593034769715076, 
        0.024598495484193884, 
        0.024603730454643688, 
        0.02460873941123954, 
        0.024613522098088796, 
        0.024618078268784503, 
        0.024622407690386604, 
        0.02462651014096453, 
        0.024630385410027905, 
        0.024634033299703036, 
        0.024637453622512705, 
        0.024640646204537472, 
        0.024643610882348486, 
        0.02464634750246669, 
        0.024648855927398707, 
        0.02465113602783668, 
        0.02465318768399139, 
        0.024655010802206983, 
        0.024656605270801202, 
        0.024657971034179577, 
        0.024659108026610997, 
        0.024660016119356264, 
        0.02466069543051697, 
        0.024661145639614617, 
        0.024661362015852725, 
        0.024661361197854656, 
        0.0246611210705617, 
        0.024660657258200464, 
        0.024659962866439962, 
        0.024659039447845598, 
        0.02465788723598978, 
        0.024656506276099326, 
        0.02465489658823672, 
        0.024653058256599917, 
        0.024650991393648472, 
        0.02464869609345571, 
        0.02464617247866319, 
        0.024643420677779172, 
        0.024640440829397627, 
        0.024637233087837305, 
        0.02463379761507959, 
        0.024630134589188342, 
        0.02462624419614861, 
        0.024622126634802826, 
        0.02461778211694846, 
        0.02461321086514176, 
        0.02460841311328369, 
        0.02460338910838117, 
        0.024598139107719894, 
        0.02459266338063707, 
        0.024586962208973218, 
        0.024581035885998484, 
        0.024574884716365, 
        0.024568509016860505, 
        0.024561909116149003, 
        0.024555085354072862, 
        0.024548038083110825, 
        0.024540767667052262, 
        0.02453327448169609, 
        0.02452555891416637, 
        0.024517621364132634, 
        0.02450946224270228, 
        0.024501081972780458, 
        0.024492480989308143, 
        0.0244836597389215, 
        0.024474618680015593, 
        0.024465358283069026, 
        0.02445587903038418, 
        0.024446181415924282, 
        0.024436265945770707, 
        0.024426133137685956, 
        0.024415783521380158, 
        0.024405217638535866, 
        0.024394436042435515, 
        0.024383439298565616, 
        0.02437222798409293, 
        0.024360802688171573, 
        0.02434916401169491, 
        0.02433731256759412, 
        0.024325248980583022, 
        0.02431297388732616, 
        0.0243004879362162, 
        0.02428779178769243, 
        0.024274886113881892, 
        0.024261771598887674, 
        0.024248448938653182, 
        0.024234918840924744, 
        0.024221182025227755, 
        0.024207239222997983, 
        0.024193091177419905, 
        0.024178738643476867, 
        0.02416418238795052, 
        0.024149423189356478, 
        0.02413446183795021, 
        0.024119299135748, 
        0.024103935896400874, 
        0.024088372945333662, 
        0.02407261111944979, 
        0.024056651267420792, 
        0.024040494249560014, 
        0.024024140937577827, 
        0.024007592214922963, 
        0.02399084897639905, 
        0.023973912128275064, 
        0.02395678258834443, 
        0.023939461285657295, 
        0.023921949160652184, 
        0.023904247165209936, 
        0.02388635626230166, 
        0.023868277426072147, 
        0.023850011641918346, 
        0.023831559906264194, 
        0.023812923226557793, 
        0.02379410262130804, 
        0.023775099119855387, 
        0.023755913762358784, 
        0.023736547599735057, 
        0.02371700169377001, 
        0.02369727711667151, 
        0.023677374951302274, 
        0.023657296291005502, 
        0.023637042239307033, 
        0.023616613910215075, 
        0.02359601242793234, 
        0.02357523892659488, 
        0.02355429455064656, 
        0.023533180454156147, 
        0.023511897801072917, 
        0.02349044776503177, 
        0.023468831529264586, 
        0.02344705028646864, 
        0.023425105238587266, 
        0.023402997596824453, 
        0.023380728581588895, 
        0.023358299421964445, 
        0.023335711356275254, 
        0.023312965631130736, 
        0.023290063501882088, 
        0.02326700623217823, 
        0.023243795093945238, 
        0.023220431367175554, 
        0.023196916339821416, 
        0.023173251307573427, 
        0.023149437573695624, 
        0.023125476448944277, 
        0.023101369251206594, 
        0.023077117305565487, 
        0.023052721943913893, 
        0.02302818450489172, 
        0.023003506333625117, 
        0.02297868878156365, 
        0.02295373320629966, 
        0.02292864097128362, 
        0.022903413445786842, 
        0.022878052004548084, 
        0.022852558027448847, 
        0.022826932899558856, 
        0.022801178010942984, 
        0.022775294756003324, 
        0.022749284533898392, 
        0.022723148747650433, 
        0.022696888804400298, 
        0.022670506114906872, 
        0.02264400209343362, 
        0.022617378157549353, 
        0.022590635727525697, 
        0.0225637762266567, 
        0.022536801080576072, 
        0.022509711717240043, 
        0.022482509566407082, 
        0.022455196059707236, 
        0.022427772630138364, 
        0.022400240712002622, 
        0.02237260174026966, 
        0.022344857150807917, 
        0.02231700837979636, 
        0.022289056863503076, 
        0.022261004038139288, 
        0.022232851339336016, 
        0.02220460020224753, 
        0.022176252060922157, 
        0.022147808348077922, 
        0.02211927049508941, 
        0.022090639931399543, 
        0.022061918084355016, 
        0.022033106379267493, 
        0.022004206238477823, 
        0.021975219081564877, 
        0.02194614632489493, 
        0.021916989381443625, 
        0.021887749660314672, 
        0.02185842856694065, 
        0.02182902750214826, 
        0.021799547862430567, 
        0.021769991039403514, 
        0.021740358419568048, 
        0.021710651384269752, 
        0.02168087130891758, 
        0.021651019563436385, 
        0.021621097511336226, 
        0.021591106509868747, 
        0.021561047909824414, 
        0.021530923054846038, 
        0.021500733281649625, 
        0.021470479919372586, 
        0.02144016428984796, 
        0.021409787706821188, 
        0.021379351475979372, 
        0.021348856894768398, 
        0.02131830525206998, 
        0.021287697827919335, 
        0.021257035893668317, 
        0.021226320711125544, 
        0.02119555353299598, 
        0.0211647356021772, 
        0.021133868151876033, 
        0.021102952405361464, 
        0.021071989575447595, 
        0.0210409808647229, 
        0.021009927465574414, 
        0.020978830559203607, 
        0.0209476913161547, 
        0.020916510895903885, 
        0.020885290446548136, 
        0.020854031105037103, 
        0.020822733996696277, 
        0.020791400235263144, 
        0.020760030922643644, 
        0.020728627148870634, 
        0.020697189991891202, 
        0.020665720517509086, 
        0.020634219779317484, 
        0.02060268881840773, 
        0.02057112866357424, 
        0.02053954033087903, 
        0.02050792482378018, 
        0.020476283133030723, 
        0.020444616236417575, 
        0.020412925098984555, 
        0.020381210672732464, 
        0.020349473896617447, 
        0.020317715696661638, 
        0.020285936985622748, 
        0.020254138663073667, 
        0.020222321615451917, 
        0.020190486715890046, 
        0.02015863482420605, 
        0.020126766787149416, 
        0.0200948834378539, 
        0.020062985596397923, 
        0.02003107406929187, 
        0.019999149649918814, 
        0.019967213118387027, 
        0.01993526524093177, 
        0.019903306771018727, 
        0.01987133844879701, 
        0.0198393610009499, 
        0.01980737514102789, 
        0.019775381569342415, 
        0.01974338097296249, 
        0.01971137402582725, 
        0.01967936138896336, 
        0.01964734371016787, 
        0.0196153216242136, 
        0.019583295752910616, 
        0.019551266705494324, 
        0.019519235078009445, 
        0.019487201453922413, 
        0.019455166403969743, 
        0.019423130486206922, 
        0.01939109424617467, 
        0.01935905821707794, 
        0.01932702291954021, 
        0.01929498886203456, 
        0.019262956540621583, 
        0.019230926439542315, 
        0.01919889903072285, 
        0.01916687477421757, 
        0.01913485411834961, 
        0.01910283749936136, 
        0.019070825342130504, 
        0.019038818059939858, 
        0.01900681605449431, 
        0.01897481971632041, 
        0.018942829424591575, 
        0.01891084554725119, 
        0.01887886844129119, 
        0.018846898452898258, 
        0.01881493591731081, 
        0.018782981159011863, 
        0.018751034491986493, 
        0.01871909621973638, 
        0.018687166635265106, 
        0.01865524602162003, 
        0.018623334651383487, 
        0.01859143278732017, 
        0.018559540682272908, 
        0.01852765857902121, 
        0.01849578671100357, 
        0.018463925301887837, 
        0.018432074566118138, 
        0.018400234708402644, 
        0.01836840592460553, 
        0.018336588401340958, 
        0.018304782316435647, 
        0.018272987838295045, 
        0.018241205127067863, 
        0.018209434334186828, 
        0.018177675602347485, 
        0.018145929066132174, 
        0.018114194851608884, 
        0.01808247307654127, 
        0.01805076385086298, 
        0.01801906727628353, 
        0.01798738344688176, 
        0.017955712448743947, 
        0.017924054360377337, 
        0.017892409252981484, 
        0.01786077719009783, 
        0.017829158227787262, 
        0.01779755241513119, 
        0.017765959793970568, 
        0.017734380399121924, 
        0.01770281425852997, 
        0.01767126139321655, 
        0.017639721817567594, 
        0.017608195539267932, 
        0.01757668255945735, 
        0.017545182872776458, 
        0.017513696467749133, 
        0.017482223326241535, 
        0.017450763424472857, 
        0.01741931673214721, 
        0.01738788321308983, 
        0.017356462825250964, 
        0.0173250555207416, 
        0.017293661245990032, 
        0.017262279941605795, 
        0.01723091154276567, 
        0.01719955597914459, 
        0.017168213174946434, 
        0.01713688304905768, 
        0.017105565514913646, 
        0.017074260481289506, 
        0.0170429678513629, 
        0.0170116875232781, 
        0.016980419390418066, 
        0.016949163341045608, 
        0.016917919258777402, 
        0.016886687022272202, 
        0.01685546650552428, 
        0.016824257578086196, 
        0.016793060104744503, 
        0.01676187394561812, 
        0.01673069895657207, 
        0.016699534989030873, 
        0.01666838189000552, 
        0.016637239502262785, 
        0.016606107664292463, 
        0.01657498621039431, 
        0.016543874970679884, 
        0.016512773771343733, 
        0.016481682434396402, 
        0.016450600777814545, 
        0.01641952861574871, 
        0.016388465758356403, 
        0.016357412012044614, 
        0.01632636717924009, 
        0.01629533105874251, 
        0.01626430344558197, 
        0.016233284131056767, 
        0.016202272902901025, 
        0.016171269545194485, 
        0.01614027383833062, 
        0.016109285559218124, 
        0.016078304481448057, 
        0.01604733037488201, 
        0.016016363006063836, 
        0.015985402138087672, 
        0.015954447530669286, 
        0.015923498940188636, 
        0.015892556119699797, 
        0.01586161881897802, 
        0.01583068678448813, 
        0.01579975975951387, 
        0.01576883748408123, 
        0.015737919695089846, 
        0.015707006126171624, 
        0.015676096507922333, 
        0.01564519056777389, 
        0.015614288030011135, 
        0.015583388616056019, 
        0.015552492043977217, 
        0.015521598029161131, 
        0.015490706283697364, 
        0.015459816516834073, 
        0.015428928434901967, 
        0.015398041740994683, 
        0.015367156135646317, 
        0.015336271316217934, 
        0.0153053869773026, 
        0.015274502810684251, 
        0.015243618505200996, 
        0.015212733746841635, 
        0.015181848218809831, 
        0.015150961601578415, 
        0.015120073572807285, 
        0.01508918380728864, 
        0.015058291977216556, 
        0.01502739775201973, 
        0.014996500798438093, 
        0.014965600780499964, 
        0.014934697359523153, 
        0.01490379019443879, 
        0.014872878941290541, 
        0.014841963253638995, 
        0.014811042782458254, 
        0.014780117176168676, 
        0.01474918608069097, 
        0.014718249139418731, 
        0.014687305993284496, 
        0.014656356280824115, 
        0.014625399638013197, 
        0.014594435698735907, 
        0.014563464094195585, 
        0.014532484453522055, 
        0.014501496403462861, 
        0.014470499568404398, 
        0.014439493570694696, 
        0.014408478030439648, 
        0.014377452565663548, 
        0.014346416792183448, 
        0.014315370323878834, 
        0.014284312772667913, 
        0.01425324374840593, 
        0.01422216285922976, 
        0.014191069711324073, 
        0.014159963909076357, 
        0.014128845055218607, 
        0.014097712750896779, 
        0.014066566595577753, 
        0.014035406187298385, 
        0.014004231122629064, 
        0.013973040996804175, 
        0.013941835403787552, 
        0.013910613936386252, 
        0.013879376186319039, 
        0.013848121744289822, 
        0.01381685020015947, 
        0.013785561142971593, 
        0.013754254161103109, 
        0.013722928842451397, 
        0.013691584774399116, 
        0.013660221544076577, 
        0.013628838738451474, 
        0.013597435944411996, 
        0.013566012749039418, 
        0.013534568739643645, 
        0.013503103504000838, 
        0.013471616630494156, 
        0.013440107708252288, 
        0.013408576327438892, 
        0.013377022079324768, 
        0.013345444556516308, 
        0.013313843353171933, 
        0.013282218065377327, 
        0.013250568291039305, 
        0.013218893630447212, 
        0.013187193686341452, 
        0.013155468064100112, 
        0.013123716372247558, 
        0.013091938222518269, 
        0.01306013323024942, 
        0.013028301014650289, 
        0.012996441199024775, 
        0.012964553411381561, 
        0.012932637284459881, 
        0.01290069245596828, 
        0.012868718569374498, 
        0.01283671527406849, 
        0.01280468222563594, 
        0.01277261908634287, 
        0.012740525525590558, 
        0.012708401220236403, 
        0.01267624585511276, 
        0.012644059123488496, 
        0.012611840727357276, 
        0.01257959037830004, 
        0.012547307797559448, 
        0.012514992716629331, 
        0.012482644878012122, 
        0.012450264035502024, 
        0.01241784995508108, 
        0.012385402414644371, 
        0.012352921205478637, 
        0.012320406133005144, 
        0.01228785701618587, 
        0.012255273689346534, 
        0.012222656002019562, 
        0.012190003820002394, 
        0.012157317025841467, 
        0.012124595519635904, 
        0.012091839219586327, 
        0.012059048062562305, 
        0.012026222005020213, 
        0.011993361023854895, 
        0.011960465116837514, 
        0.01192753430276081, 
        0.011894568623701572, 
        0.011861568143841872, 
        0.01182853295198195, 
        0.011795463160965696, 
        0.011762358908935356, 
        0.01172922036051379, 
        0.011696047706294233, 
        0.0116628411649288, 
        0.011629600982504288, 
        0.011596327434777799, 
        0.011563020826235405, 
        0.011529681492041501, 
        0.011496309797686956, 
        0.011462906140963345, 
        0.01142947095057333, 
        0.011396004689535711, 
        0.011362507852319736, 
        0.011328980968954851, 
        0.011295424602761027, 
        0.011261839351467242, 
        0.011228225848806605, 
        0.011194584763876948, 
        0.011160916802202268, 
        0.01112722270427359, 
        0.011093503248314766, 
        0.01105975924917673, 
        0.011025991558326701, 
        0.01099220106435601, 
        0.010958388692983037, 
        0.010924555406632558, 
        0.010890702204681486, 
        0.010856830124089905, 
        0.010822940237461007, 
        0.010789033654066763, 
        0.010755111518760092, 
        0.010721175012552073, 
        0.010687225350497917, 
        0.01065326378309263, 
        0.010619291593627386, 
        0.010585310098901051, 
        0.010551320647812666, 
        0.010517324620117488, 
        0.010483323426409816, 
        0.010449318506350678, 
        0.010415311327081992, 
        0.01038130338496277, 
        0.010347296199932089, 
        0.010313291316955868, 
        0.010279290304545219, 
        0.010245294751679311, 
        0.010211306268281416, 
        0.010177326483297668, 
        0.010143357042278747, 
        0.010109399605055053, 
        0.010075455845481949, 
        0.010041527451591259, 
        0.010007616119015995, 
        0.009973723552434427, 
        0.009939851463189793, 
        0.009906001567710552, 
        0.009872175585005957, 
        0.009838375235428251, 
        0.009804602238407217, 
        0.009770858311340907, 
        0.009737145166902056, 
        0.009703464511807662, 
        0.009669818045367191, 
        0.009636207456060083, 
        0.009602634422387108, 
        0.009569100609381471, 
        0.009535607667960766, 
        0.009502157232074517, 
        0.009468750918906865, 
        0.009435390326210949, 
        0.009402077031893413, 
        0.009368812590476788, 
        0.00933559853503802, 
        0.009302436373623038, 
        0.009269327589296323, 
        0.009236273638088313, 
        0.009203275948716375, 
        0.009170335922391026, 
        0.009137454930169273, 
        0.009104634313304124, 
        0.009071875382353559, 
        0.009039179417134406, 
        0.009006547665295116, 
        0.008973981341719516, 
        0.008941481628619541, 
        0.008909049676942218, 
        0.008876686602417968, 
        0.008844393488009812, 
        0.008812171383159859, 
        0.008780021303375976, 
        0.008747944230589961, 
        0.008715941113800418, 
        0.008684012867918612, 
        0.008652160374426668, 
        0.008620384482153475, 
        0.008588686006775124, 
        0.00855706573160467, 
        0.008525524407877596, 
        0.00849406275475798, 
        0.008462681460495473, 
        0.008431381182157029, 
        0.008400162546206208, 
        0.008369026149168096, 
        0.00833797255914885, 
        0.00830700231426161, 
        0.008276115925214211, 
        0.008245313874778134, 
        0.008214596618412458, 
        0.008183964585842944, 
        0.008153418180329742, 
        0.008122957780779936, 
        0.008092583740924348, 
        0.00806229639126079, 
        0.00803209603890365, 
        0.008001982968787314, 
        0.007971957443331084, 
        0.007942019704586103, 
        0.00791216997350316, 
        0.007882408451699697, 
        0.00785273532099945, 
        0.007823150745279115, 
        0.007793654869780336, 
        0.007764247823018034, 
        0.007734929716412278, 
        0.007705700645445482, 
        0.007676560690057662, 
        0.007647509915239066, 
        0.007618548371470196, 
        0.007589676095820904, 
        0.007560893111211755, 
        0.007532199428693861, 
        0.00750359504658677, 
        0.007475079951843131, 
        0.007446654119660267, 
        0.007418317514939766, 
        0.007390070091994501, 
        0.007361911795288278, 
        0.007333842560195123, 
        0.007305862312298058, 
        0.0072779709699367905, 
        0.007250168442002051, 
        0.007222454630067234, 
        0.007194829428249217, 
        0.007167292723342394, 
        0.0071398443954610695, 
        0.007112484318808577, 
        0.007085212360722836, 
        0.007058028383493284, 
        0.007030932243376317, 
        0.007003923791601351, 
        0.006977002874203792, 
        0.006950169333321717, 
        0.0069234230059534154, 
        0.006896763725049009, 
        0.0068701913197344415, 
        0.00684370561538659, 
        0.006817306433828647, 
        0.006790993593696813, 
        0.0067647669104248164, 
        0.006738626196512633, 
        0.0067125712618417675, 
        0.006686601913497502, 
        0.006660717956426765, 
        0.006634919193073831, 
        0.006609205424065422, 
        0.006583576447705156, 
        0.006558032060794731, 
        0.006532572058270519, 
        0.006507196233656048, 
        0.006481904378730645, 
        0.006456696284080545, 
        0.006431571739291125, 
        0.006406530532516891, 
        0.006381572450887574, 
        0.006356697280743807, 
        0.006331904807310374, 
        0.006307194815218762, 
        0.006282567088405086, 
        0.006258021410116397, 
        0.006233557562989732, 
        0.006209175329260113, 
        0.006184874490645834, 
        0.0061606548285837665, 
        0.006136516124063117, 
        0.006112458157950221, 
        0.0060884807107643105, 
        0.006064583562864052, 
        0.006040766494720432, 
        0.00601702928642394, 
        0.005993371718204915, 
        0.005969793570158958, 
        0.005946294622563564, 
        0.005922874655627747, 
        0.00589953344973556, 
        0.00587627078533933, 
        0.005853086443116568, 
        0.005829980203820166, 
        0.005806951848556621, 
        0.005784001158478603, 
        0.005761127915182309, 
        0.0057383319003584295, 
        0.005715612896101428, 
        0.0056929706847338975, 
        0.005670405048948311, 
        0.005647915771707214, 
        0.005625502636446385, 
        0.005603165426754245, 
        0.005580903926930096, 
        0.005558717921335451, 
        0.005536607194909497, 
        0.005514571532923084, 
        0.005492610721082384, 
        0.005470724545531083, 
        0.00544891279282832, 
        0.005427175249963269, 
        0.005405511704448789, 
        0.005383921944165811, 
        0.005362405757488546, 
        0.005340962933256611, 
        0.005319593260755284, 
        0.0052982965297454785, 
        0.005277072530525525, 
        0.00525592105378755, 
        0.005234841890773631, 
        0.005213834833076839, 
        0.005192899673068704, 
        0.00517203620334065, 
        0.005151244217049571, 
        0.005130523507869405, 
        0.005109873869949048, 
        0.0050892950979387975, 
        0.005068786987005847, 
        0.005048349332779838, 
        0.005027981931427631, 
        0.005007684579575951, 
        0.004987457074385726, 
        0.004967299213444767, 
        0.004947210794992271, 
        0.004927191617614862, 
        0.004907241480460049, 
        0.004887360183161551, 
        0.004867547525855874, 
        0.00484780330919327, 
        0.004828127334264887, 
        0.004808519402731016, 
        0.004788979316678065, 
        0.004769506878706743, 
        0.004750101891984381, 
        0.00473076416006165, 
        0.004711493487062666, 
        0.004692289677556573, 
        0.004673152536599912, 
        0.004654081869764145, 
        0.00463507748307795, 
        0.004616139183062886, 
        0.004597266776765591, 
        0.0045784600716689185, 
        0.0045597188757439105, 
        0.00454104299746283, 
        0.004522432245746548, 
        0.004503886430004038, 
        0.004485405360163277, 
        0.004466988846568592, 
        0.004448636700073673, 
        0.004430348731977088, 
        0.004412124754088693, 
        0.00439396457865374, 
        0.004375868018397729, 
        0.00435783488652868, 
        0.004339864996673869, 
        0.004321958162946881, 
        0.004304114199989964, 
        0.0042863329228041295, 
        0.00426861414693632, 
        0.0042509576883408935, 
        0.0042333633634402965, 
        0.004215830989109312, 
        0.004198360382713623, 
        0.004180951362019049, 
        0.004163603745302349, 
        0.004146317351250911, 
        0.004129091999009057, 
        0.004111927508169684, 
        0.004094823698797757, 
        0.004077780391381781, 
        0.004060797406854284, 
        0.004043874566589791, 
        0.004027011692441424, 
        0.004010208606636669, 
        0.003993465131942759, 
        0.003976781091480789, 
        0.003960156308834947, 
        0.003943590608034696, 
        0.003927083813539247, 
        0.003910635750231594, 
        0.0038942462434724905, 
        0.0038779151190010716, 
        0.003861642203029746, 
        0.003845427322150383, 
        0.0038292703034686192, 
        0.003813170974401145, 
        0.003797129162943547, 
        0.0037811446973699853, 
        0.0037652174064869716, 
        0.003749347119451598, 
        0.00373353366588972, 
        0.00371777687580298, 
        0.0037020765796905975, 
        0.003686432608413091, 
        0.003670844793244771, 
        0.0036553129659152666, 
        0.003639836958536064, 
        0.003624416603648277, 
        0.0036090517342368053, 
        0.0035937421836525043, 
        0.0035784877857030113, 
        0.0035632883745810528, 
        0.0035481437848908838, 
        0.0035330538516576836, 
        0.0035180184103148085, 
        0.00350303729668278, 
        0.003488110347046244, 
        0.003473237398050507, 
        0.0034584182867334924, 
        0.0034436528505607166, 
        0.0034289409274280615, 
        0.003414282355595527, 
        0.003399676973732758, 
        0.0033851246209251696, 
        0.0033706251366371594, 
        0.003356178360759126, 
        0.003341784133550623, 
        0.003327442295694796, 
        0.0033131526882576373, 
        0.0032989151527066953, 
        0.003284729530905559, 
        0.0032705956650916014, 
        0.003256513397951755, 
        0.0032424825725135857, 
        0.0032285030322014526, 
        0.003214574620834259, 
        0.0032006971826551733, 
        0.003186870562263557, 
        0.0031730946046379348, 
        0.0031593691551565187, 
        0.003145694059615738, 
        0.0031320691641431734, 
        0.003118494315305773, 
        0.003104969360002339, 
        0.0030914941455695245, 
        0.0030780685196871507, 
        0.0030646923304300487, 
        0.0030513654262612675, 
        0.0030380876560019018, 
        0.003024858868868815, 
        0.0030116789144753733, 
        0.0029985476428042003, 
        0.0029854649041680978, 
        0.0029724305493364278, 
        0.0029594444293718552, 
        0.0029465063957755384, 
        0.0029336163004010374, 
        0.0029207739954929804, 
        0.0029079793336133385, 
        0.002895232167749138, 
        0.00288253235125667, 
        0.0028698797378277053, 
        0.0028572741815779405, 
        0.0028447155369172887, 
        0.00283220365871992, 
        0.0028197384021373647, 
        0.002807319622746875, 
        0.002794947176455992, 
        0.0027826209195588687, 
        0.0027703407087083017, 
        0.002758106400909933, 
        0.0027459178535470426, 
        0.0027337749243607043, 
        0.0027216774714508814, 
        0.00270962535328506, 
        0.00269761842867702, 
        0.0026856565568220197, 
        0.0026737395972311058, 
        0.0026618674098531007, 
        0.0026500398549231248, 
        0.0026382567930420147, 
        0.0026265180851778795, 
        0.0026148235926687882, 
        0.002603173177193459, 
        0.002591566700763373, 
        0.0025800040257672957, 
        0.0025684850149514473, 
        0.0025570095313780586, 
        0.002545577438524738, 
        0.002534188600146746, 
        0.002522842880404322, 
        0.0025115401437673735, 
        0.0025002802550757367, 
        0.002489063079507841, 
        0.0024778884825855754, 
        0.0024667563301891977, 
        0.002455666488522972, 
        0.0024446188241480354, 
        0.0024336132039829337, 
        0.0024226494952661022, 
        0.0024117275655883424, 
        0.002400847282876088, 
        0.0023900085154088683, 
        0.0023792111317877673, 
        0.0023684550009746438, 
        0.0023577399922475994, 
        0.0023470659752434318, 
        0.0023364328199154275, 
        0.0023258403965755133, 
        0.002315288575840187, 
        0.0023047772287079155, 
        0.002294306226469016, 
        0.0022838754407668417, 
        0.0022734847435772784, 
        0.0022631340071907384, 
        0.0022528231042615123, 
        0.002242551907737992, 
        0.0022323202909303955
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-11.json <==
[
    [
        -148.0039529440339, 
        -147.56935273702612, 
        -147.13600251605121, 
        -146.70390084151936, 
        -146.2730429994119, 
        -145.84342429644181, 
        -145.41504006031511, 
        -144.98788564040885, 
        -144.56195640831754, 
        -144.13724775588753, 
        -143.71375509553533, 
        -143.29147386067021, 
        -142.87039950720668, 
        -142.45052750994938, 
        -142.03185336474323, 
        -141.61437258751576, 
        -141.1980807156898, 
        -140.78297330574756, 
        -140.36904593526918, 
        -139.95629420122313, 
        -139.54471372068838, 
        -139.13430012997836, 
        -138.72504908688154, 
        -138.31695626727068, 
        -137.9100173669118, 
        -137.50422810021814, 
        -137.09958420333001, 
        -136.6960814292884, 
        -136.29371555089202, 
        -135.8924823600928, 
        -135.49237766779714, 
        -135.09339730330638, 
        -134.69553711565231, 
        -134.2987929714329, 
        -133.90316075651347, 
        -133.50863637426204, 
        -133.11521574802998, 
        -132.72289481785359, 
        -132.33166954254943, 
        -131.94153589868074, 
        -131.55248988140733, 
        -131.16452750303131, 
        -130.77764479442547, 
        -130.39183780325374, 
        -130.0071025956405, 
        -129.62343525482851, 
        -129.24083188117493, 
        -128.85928859024457, 
        -128.47880152234904, 
        -128.09936682700024, 
        -127.72098067445043, 
        -127.34363925080909, 
        -126.96733875925818, 
        -126.59207541932123, 
        -126.21784546920227, 
        -125.84464516077703, 
        -125.47247076609059, 
        -125.10131857052041, 
        -124.73118487717601, 
        -124.36206600473199, 
        -123.99395828942903, 
        -123.62685808220965, 
        -123.26076175116359, 
        -122.89566567861613, 
        -122.53156626594263, 
        -122.16845992754074, 
        -121.80634309432401, 
        -121.44521221261348, 
        -121.08506374528542, 
        -120.72589416951261, 
        -120.36769997891761, 
        -120.01047768174764, 
        -119.65422380153572, 
        -119.29893487700203, 
        -118.94460746264774, 
        -118.5912381271818, 
        -118.23882345467912, 
        -117.88736004389817, 
        -117.53684450850538, 
        -117.18727347427473, 
        -116.83864358935875, 
        -116.490951508425, 
        -116.14419390423039, 
        -115.79836746290017, 
        -115.45346888537489, 
        -115.10949488582817, 
        -114.76644219547633, 
        -114.42430755627997, 
        -114.08308772695374, 
        -113.74277947866392, 
        -113.40337959652506, 
        -113.06488487985118, 
        -112.72729214205557, 
        -112.39059820948242, 
        -112.05479992319748, 
        -111.71989413600527, 
        -111.38587771730138, 
        -111.05274754730041, 
        -110.72050051994235, 
        -110.38913354311782, 
        -110.05864353750052, 
        -109.72902743674612, 
        -109.4002821888172, 
        -109.0724047529924, 
        -108.74539210328959, 
        -108.41924122506059, 
        -108.09394911741265, 
        -107.7695127917906, 
        -107.4459292724372, 
        -107.1231955960907, 
        -106.80130881248925, 
        -106.48026598341279, 
        -106.16006418334642, 
        -105.84070049837855, 
        -105.52217202872116, 
        -105.20447588445433, 
        -104.8876091903917, 
        -104.57156908150465, 
        -104.25635270528079, 
        -103.94195722129906, 
        -103.62837980125092, 
        -103.31561762826612, 
        -103.00366789780732, 
        -102.69252781678658, 
        -102.38219460352127, 
        -102.07266548750788, 
        -101.76393771201033, 
        -101.45600852942367, 
        -101.14887520444856, 
        -100.84253501311774, 
        -100.53698524243296, 
        -100.23222319097427, 
        -99.928246168436957, 
        -99.625051495644172, 
        -99.322636504260998, 
        -99.020998536920118, 
        -98.720134947758766, 
        -98.420043101002122, 
        -98.12072037228846, 
        -97.822164147325623, 
        -97.524371823438671, 
        -97.227340807817143, 
        -96.931068518328573, 
        -96.635552383310724, 
        -96.34078984191683, 
        -96.046778343100797, 
        -95.753515346784013, 
        -95.460998322472122, 
        -95.169224750441074, 
        -94.878192120609995, 
        -94.587897933381839, 
        -94.298339698682469, 
        -94.00951493701578, 
        -93.721421178198341, 
        -93.43405596225972, 
        -93.147416838906125, 
        -92.861501367227063, 
        -92.576307116015357, 
        -92.291831664498162, 
        -92.008072600398833, 
        -91.725027521425929, 
        -91.442694034264761, 
        -91.161069755691159, 
        -90.880152310907278, 
        -90.599939335129264, 
        -90.320428472198046, 
        -90.041617375175733, 
        -89.763503706317309, 
        -89.486085136600423, 
        -89.209359345524021, 
        -88.933324023328979, 
        -88.657976867022583, 
        -88.383315583280222, 
        -88.109337886810366, 
        -87.836041502193481, 
        -87.563424161428031, 
        -87.291483605498883, 
        -87.020217583716587, 
        -86.749623853894718, 
        -86.479700181935613, 
        -86.210444342617905, 
        -85.941854118551916, 
        -85.673927300230901, 
        -85.406661685691361, 
        -85.140055083987988, 
        -84.874105309131394, 
        -84.608810183987458, 
        -84.344167539321404, 
        -84.08017521406893, 
        -83.816831054702178, 
        -83.554132915265626, 
        -83.292078657711372, 
        -83.030666151730088, 
        -82.769893274239735, 
        -82.509757910335793, 
        -82.250257951734028, 
        -81.991391298713452, 
        -81.733155858278664, 
        -81.475549544362266, 
        -81.218570278523231, 
        -80.962215990700201, 
        -80.706484616168808, 
        -80.451374099577819, 
        -80.19688239099051, 
        -79.94300744827116, 
        -79.689747236554126, 
        -79.437099727366586, 
        -79.185062900237995, 
        -78.933634740764887, 
        -78.682813242316456, 
        -78.43259640487949, 
        -78.182982235374965, 
        -77.933968748177662, 
        -77.68555396426197, 
        -77.437735911160715, 
        -77.190512623896666, 
        -76.943882144269608, 
        -76.697842520806432, 
        -76.45239180966621, 
        -76.207528072659642, 
        -75.963249380759066, 
        -75.719553810153641, 
        -75.476439444265793, 
        -75.233904374200932, 
        -74.991946697681414, 
        -74.750564520005852, 
        -74.509755953405644, 
        -74.269519117362378, 
        -74.029852139273245, 
        -73.790753153727636, 
        -73.55222030194939, 
        -73.31425173387666, 
        -73.076845606652398, 
        -72.840000085550017, 
        -72.603713343226701, 
        -72.367983561054345, 
        -72.132808928018179, 
        -71.898187642022108, 
        -71.664117908848269, 
        -71.430597943410234, 
        -71.197625969499583, 
        -70.965200220274596, 
        -70.733318936778929, 
        -70.50198037095565, 
        -70.271182784207113, 
        -70.040924448155721, 
        -69.811203643452288, 
        -69.582018662638234, 
        -69.353367808608752, 
        -69.125249394901161, 
        -68.897661748407799, 
        -68.670603205741173, 
        -68.444072117137068, 
        -68.218066844393078, 
        -67.992585763760474, 
        -67.76762726410648, 
        -67.543189747854001, 
        -67.319271633104677, 
        -67.095871351411034, 
        -66.872987351824577, 
        -66.650618096776583, 
        -66.428762067848808, 
        -66.207417762418686, 
        -65.986583696187054, 
        -65.766258403999458, 
        -65.546440438138134, 
        -65.327128374194714, 
        -65.108320805603398, 
        -64.890016347825252, 
        -64.672213639715721, 
        -64.45491134167942, 
        -64.238108139114317, 
        -64.021802743687857, 
        -63.805993891758057, 
        -63.59068034566716, 
        -63.375860897554986, 
        -63.161534367335129, 
        -62.947699606431264, 
        -62.734355495332316, 
        -62.521500947567645, 
        -62.309134913685078, 
        -62.097256376788906, 
        -61.885864352115036, 
        -61.674957897949142, 
        -61.464536109175356, 
        -61.254598122342806, 
        -61.045143112072637, 
        -60.836170299438045, 
        -60.627678949222187, 
        -60.419668370383931, 
        -60.212137924371525, 
        -60.00508701800625, 
        -59.798515107763969, 
        -59.592421706389075, 
        -59.386806376937784, 
        -59.18166874252973, 
        -58.977008478852241, 
        -58.772825322517036, 
        -58.569119077095159, 
        -58.365889599556482, 
        -58.163136820061084, 
        -57.960860729276334, 
        -57.759061387136541, 
        -57.557738923871774, 
        -57.356893542678755, 
        -57.156525517909927, 
        -56.956635201660035, 
        -56.757223021816287, 
        -56.558289482829309, 
        -56.359835171153534, 
        -56.161860757216317, 
        -55.964366992922912, 
        -55.767354713099486, 
        -55.57082484159676, 
        -55.374778390734811, 
        -55.179216459154986, 
        -54.984140240032296, 
        -54.789551012290197, 
        -54.595450155395191, 
        -54.401839138167119, 
        -54.208719518195188, 
        -54.016092955599085, 
        -53.823961204827384, 
        -53.632326115698916, 
        -53.441189632236053, 
        -53.250553800298121, 
        -53.060420752302477, 
        -52.870792726741328, 
        -52.681672051017522, 
        -52.49306115373895, 
        -52.304962547959583, 
        -52.117378846737125, 
        -51.930312755814626, 
        -51.743767067191698, 
        -51.557744661830327, 
        -51.372248505951916, 
        -51.187281654472734, 
        -51.002847235640218, 
        -50.818948467339105, 
        -50.635588633962023, 
        -50.452771094598077, 
        -50.27049927794787, 
        -50.088776677126027, 
        -49.907606846112763, 
        -49.72699339590357, 
        -49.546939989364795, 
        -49.367450335037155, 
        -49.188528187142452, 
        -49.010177329828707, 
        -48.832401581934242, 
        -48.655204794031512, 
        -48.478590826215388, 
        -48.302563559275072, 
        -48.127126876273756, 
        -47.952284663601674, 
        -47.778040802568114, 
        -47.604399155997633, 
        -47.431363574199487, 
        -47.258937877148114, 
        -47.087125856433751, 
        -46.915931253671332, 
        -46.745357772272932, 
        -46.575409058668455, 
        -46.406088696938092, 
        -46.237400205312355, 
        -46.069347024721026, 
        -45.901932515585671, 
        -45.735159949695046, 
        -45.569032503560642, 
        -45.403553252761185, 
        -45.238725166478027, 
        -45.074551100870714, 
        -44.911033789638836, 
        -44.748175847285005, 
        -44.585979753583139, 
        -44.424447853910948, 
        -44.263582364398466, 
        -44.103385345228624, 
        -43.943858716236413, 
        -43.78500424007855, 
        -43.626823533948617, 
        -43.469318047525945, 
        -43.312489078393575, 
        -43.15633775741906, 
        -43.000865048556577, 
        -42.846071750934115, 
        -42.691958503425511, 
        -42.538525764450874, 
        -42.385773836197401, 
        -42.2337028430589, 
        -42.082312739595856, 
        -41.931603316884434, 
        -41.781574193166918, 
        -41.632224826630484, 
        -41.48355449793339, 
        -41.33556233415932, 
        -41.188247297785139, 
        -41.041608189093743, 
        -40.895643653739143, 
        -40.750352179320785, 
        -40.605732103321309, 
        -40.461781612966476, 
        -40.318498749159609, 
        -40.175881411887168, 
        -40.033927358706848, 
        -39.892634216160658, 
        -39.751999473854063, 
        -39.612020497756639, 
        -39.472694528856245, 
        -39.334018686625321, 
        -39.195989979497739, 
        -39.058605301205766, 
        -38.921861435989726, 
        -38.7857550688041, 
        -38.650282785417133, 
        -38.515441075302689, 
        -38.381226341260906, 
        -38.247634896899854, 
        -38.114662975835365, 
        -37.982306733962638, 
        -37.850562253415092, 
        -37.719425547968541, 
        -37.588892566012341, 
        -37.458959194717444, 
        -37.329621264706283, 
        -37.200874552235348, 
        -37.072714785876499, 
        -36.945137646836969, 
        -36.818138774576902, 
        -36.691713770805357, 
        -36.565858199767447, 
        -36.440567595809419, 
        -36.315837464926645, 
        -36.191663286908124, 
        -36.068040518586699, 
        -35.944964598365637, 
        -35.822430947714714, 
        -35.7004349738747, 
        -35.578972074311572, 
        -35.458037636503299, 
        -35.337627042275784, 
        -35.217735669825451, 
        -35.098358895621949, 
        -34.979492096704405, 
        -34.861130653901412, 
        -34.743269951790886, 
        -34.625905381780136, 
        -34.509032344173967, 
        -34.392646248930689, 
        -34.276742518613212, 
        -34.161316588239217, 
        -34.046363908532641, 
        -33.931879946250142, 
        -33.817860185757567, 
        -33.704300130321293, 
        -33.591195302971165, 
        -33.478541248643836, 
        -33.366333533995416, 
        -33.254567748293496, 
        -33.143239505861722, 
        -33.032344445341337, 
        -32.921878231483682, 
        -32.811836555130505, 
        -32.70221513467736, 
        -32.593009715875688, 
        -32.484216072723726, 
        -32.375830009358594, 
        -32.267847357750618, 
        -32.160263980494307, 
        -32.053075770226833, 
        -31.946278649919744, 
        -31.839868573780137, 
        -31.733841527013137, 
        -31.628193526374385, 
        -31.52292062000955, 
        -31.418018888138079, 
        -31.313484442756778, 
        -31.20931342818697, 
        -31.105502020551675, 
        -31.002046428575959, 
        -30.898942893154377, 
        -30.7961876875315, 
        -30.693777117149814, 
        -30.591707519870369, 
        -30.489975265740679, 
        -30.388576757091982, 
        -30.287508428244987, 
        -30.186766745569912, 
        -30.086348207430337, 
        -29.986249343857157, 
        -29.886466716671769, 
        -29.786996919189477, 
        -29.687836575810245, 
        -29.588982342413338, 
        -29.490430905630781, 
        -29.392178982998164, 
        -29.294223322768882, 
        -29.196560703381376, 
        -29.099187933562483, 
        -29.002101852023003, 
        -28.905299326950701, 
        -28.808777256181457, 
        -28.712532567025889, 
        -28.616562215593376, 
        -28.520863186617728, 
        -28.42543249323813, 
        -28.330267177786531, 
        -28.235364309546561, 
        -28.140720986154992, 
        -28.046334332183445, 
        -27.952201500326048, 
        -27.858319669606576, 
        -27.764686045711759, 
        -27.671297861112453, 
        -27.578152374241281, 
        -27.485246869565838, 
        -27.392578657361867, 
        -27.300145073074244, 
        -27.207943477596647, 
        -27.115971256683299, 
        -27.024225820284943, 
        -26.932704603220813, 
        -26.841405064416243, 
        -26.75032468685432, 
        -26.659460976454689, 
        -26.568811463403414, 
        -26.478373700442422, 
        -26.388145263703876, 
        -26.298123751678215, 
        -26.208306785597856, 
        -26.118692008722416, 
        -26.029277086706976, 
        -25.940059706230986, 
        -25.851037576106751, 
        -25.762208426767859, 
        -25.673570009295773, 
        -25.585120095997603, 
        -25.496856479699122, 
        -25.408776974124827, 
        -25.320879413204469, 
        -25.233161650720248, 
        -25.145621560770355, 
        -25.058257037356825, 
        -24.971065993570082, 
        -24.884046362974768, 
        -24.797196097539725, 
        -24.710513168576146, 
        -24.623995566467329, 
        -24.537641300344273, 
        -24.451448398334122, 
        -24.365414906282755, 
        -24.279538889228828, 
        -24.193818430171323, 
        -24.108251630291662, 
        -24.022836608784239, 
        -23.937571502890719, 
        -23.852454467109645, 
        -23.767483674049259, 
        -23.682657313969173, 
        -23.597973594305287, 
        -23.513430740111875, 
        -23.429026993509787, 
        -23.344760614065443, 
        -23.26062987808923, 
        -23.176633079643207, 
        -23.092768529385236, 
        -23.009034554437349, 
        -22.92542949936777, 
        -22.84195172562185, 
        -22.758599611199418, 
        -22.675371550843522, 
        -22.5922659562302, 
        -22.509281255222405, 
        -22.426415892712519, 
        -22.343668330312514, 
        -22.261037045961697, 
        -22.178520534450914, 
        -22.096117307064265, 
        -22.013825891579334, 
        -21.931644832811397, 
        -21.849572691392286, 
        -21.767608045207872, 
        -21.685749488953558, 
        -21.603995633396966, 
        -21.522345106892185, 
        -21.440796553826186, 
        -21.35934863565036, 
        -21.278000030409046, 
        -21.196749433810044, 
        -21.115595557853975, 
        -21.034537131661839, 
        -20.953572901581094, 
        -20.872701631187763, 
        -20.791922101114807, 
        -20.711233109698803, 
        -20.630633472621625, 
        -20.55012202250731, 
        -20.469697610711172, 
        -20.389359104852328, 
        -20.30910539141686, 
        -20.228935375063624, 
        -20.148847977876596, 
        -20.068842140449007, 
        -19.98891682128771, 
        -19.909070998278455, 
        -19.829303667007714, 
        -19.749613842155608, 
        -19.6700005567962, 
        -19.590462864282777, 
        -19.510999836042657, 
        -19.431610562966352, 
        -19.352294155648934, 
        -19.273049744464636, 
        -19.193876479421625, 
        -19.114773530671027, 
        -19.035740088352036, 
        -18.956775363392399, 
        -18.877878586849228, 
        -18.799049010773906, 
        -18.720285907732631, 
        -18.641588572333298, 
        -18.562956319726659, 
        -18.484388486641212, 
        -18.405884431865193, 
        -18.327443535696762, 
        -18.249065200582468, 
        -18.170748852199775, 
        -18.092493938110149, 
        -18.014299928019284, 
        -17.936166315462518, 
        -17.858092617120686, 
        -17.780078372576618, 
        -17.702123145913724, 
        -17.624226524342866, 
        -17.546388119231526, 
        -17.468607566413805, 
        -17.390884526133693, 
        -17.31321868353913, 
        -17.235609748341776, 
        -17.15805745573244, 
        -17.080561566324768, 
        -17.00312186607184, 
        -16.925738167130916, 
        -16.848410307254742, 
        -16.771138150874812, 
        -16.693921588679, 
        -16.616760537786057, 
        -16.539654942704878, 
        -16.462604774373819, 
        -16.385610031505045, 
        -16.308670740222919, 
        -16.231786954091799, 
        -16.154958754903273, 
        -16.078186252345237, 
        -16.001469583868094, 
        -15.924808915899234, 
        -15.848204443166251, 
        -15.771656389073643, 
        -15.695165006269781, 
        -15.618730576109241, 
        -15.542353409072931, 
        -15.466033845181881, 
        -15.389772253697831, 
        -15.313569033679094, 
        -15.237424613557467, 
        -15.16133945191843, 
        -15.085314036817401, 
        -15.009348886536218, 
        -14.933444549490979, 
        -14.857601603999006, 
        -14.781820658681108, 
        -14.706102352302899, 
        -14.630447353930775, 
        -14.554856363280329, 
        -14.479330109207126, 
        -14.403869351934292, 
        -14.328474881837835, 
        -14.253147519327801, 
        -14.177888115081418, 
        -14.102697549998346, 
        -14.027576735055636, 
        -13.952526611384327, 
        -13.877548149789936, 
        -13.802642351347522, 
        -13.727810246280802, 
        -13.653052894989324, 
        -13.578371386846944, 
        -13.503766840890787, 
        -13.429240404894092, 
        -13.354793255620251, 
        -13.280426598910191, 
        -13.20614166873038, 
        -13.131939726981861, 
        -13.057822063943231, 
        -12.98378999740185, 
        -12.909844872460811, 
        -12.835988061503027, 
        -12.762220963433192, 
        -12.688545003545547, 
        -12.614961633265365, 
        -12.541472329477926, 
        -12.468078594371606, 
        -12.394781955143609, 
        -12.321583963143052, 
        -12.248486193683881, 
        -12.175490245655702, 
        -12.102597740683724, 
        -12.029810322738694, 
        -11.95712965868028, 
        -11.884557435665178, 
        -11.81209536232388, 
        -11.739745167402683, 
        -11.667508599035028, 
        -11.595387424631802, 
        -11.523383430518702, 
        -11.451498420305406, 
        -11.379734214812659, 
        -11.308092650955833, 
        -11.236575583026163, 
        -11.165184879008496, 
        -11.093922421246438, 
        -11.022790106588191, 
        -10.951789843762617, 
        -10.88092355458287, 
        -10.810193171766906, 
        -10.739600639100312, 
        -10.669147909354583, 
        -10.598836944844926, 
        -10.52866971647069, 
        -10.458648201909677, 
        -10.388774385391887, 
        -10.319050257048588, 
        -10.249477811571575, 
        -10.180059047863434, 
        -10.110795967592807, 
        -10.04169057502761, 
        -9.9727448750781029, 
        -9.9039608738767519, 
        -9.8353405760415331, 
        -9.766885985284544, 
        -9.6985991035643284, 
        -9.6304819288500525, 
        -9.5625364548449916, 
        -9.4947646703738151, 
        -9.4271685584772307, 
        -9.3597500947142667, 
        -9.2925112472953835, 
        -9.2254539752014217, 
        -9.1585802276975379, 
        -9.0918919434821621, 
        -9.0253910494822236, 
        -8.9590794600374295, 
        -8.892959076419789, 
        -8.8270317850823243, 
        -8.7612994572120346, 
        -8.6957639477999003, 
        -8.6304270948226662, 
        -8.5652907179340492, 
        -8.5003566182447887, 
        -8.4356265767185885, 
        -8.3711023536013087, 
        -8.3067856878080644, 
        -8.2426782953002835, 
        -8.1787818692955359, 
        -8.1150980783168567, 
        -8.051628566395884, 
        -7.9883749511671507, 
        -7.9253388239459204, 
        -7.8625217487264285, 
        -7.7999252609320449, 
        -7.7375508671375206, 
        -7.6754000440097192, 
        -7.6134742376816416, 
        -7.5517748630534367, 
        -7.490303302759596, 
        -7.4290609068272362, 
        -7.3680489920021381, 
        -7.3072688408645838, 
        -7.2467217006067433, 
        -7.1864087835131656, 
        -7.1263312658498474, 
        -7.0664902868096764, 
        -7.0068869484966587, 
        -6.9475223149480811, 
        -6.8883974117522069, 
        -6.8295132254391548, 
        -6.7708707029585025, 
        -6.7124707511773734, 
        -6.6543142362306087, 
        -6.5964019834181533, 
        -6.5387347759612533, 
        -6.4813133555774014, 
        -6.4241384211916914, 
        -6.3672106289185866, 
        -6.3105305918705987, 
        -6.2540988790715595, 
        -6.1979160159557383, 
        -6.1419824832543588, 
        -6.0862987171935066, 
        -6.0308651089667897, 
        -5.9756820043945025, 
        -5.9207497038881254, 
        -5.8660684619201984, 
        -5.8116384869853865, 
        -5.7574599413450755, 
        -5.7035329407578246, 
        -5.6498575542972649, 
        -5.5964338042173081, 
        -5.5432616659665168, 
        -5.4903410677506548, 
        -5.4376718905670742, 
        -5.3852539679939886, 
        -5.3330870867090603, 
        -5.2811709852991759, 
        -5.2295053554620967, 
        -5.1780898409594212, 
        -5.1269240380632253, 
        -5.0760074956341894, 
        -5.0253397148792125, 
        -4.9749201497233093, 
        -4.9247482062951065, 
        -4.8748232436631653, 
        -4.8251445734905651, 
        -4.7757114600721282, 
        -4.7265231210755614, 
        -4.6775787267774875, 
        -4.6288774005876325, 
        -4.5804182194080516, 
        -4.5322002135152015, 
        -4.484222366865553, 
        -4.4364836172417634, 
        -4.3889828564037465, 
        -4.3417189305228003, 
        -4.2946906401345197, 
        -4.2478967404188985, 
        -4.2013359416642606, 
        -4.1550069093123421, 
        -4.1089082644091892, 
        -4.0630385836081579, 
        -4.017396399875965, 
        -3.9719802023890511, 
        -3.9267884371928834, 
        -3.8818195072712207, 
        -3.8370717731205017, 
        -3.7925435527924098, 
        -3.7482331225396113, 
        -3.7041387171696494, 
        -3.6602585301427357, 
        -3.6165907143183742, 
        -3.573133382069964, 
        -3.529884605814285, 
        -3.4868424183866917, 
        -3.4440048135586689, 
        -3.4013697463279002, 
        -3.3589351334338642, 
        -3.3166988537660118, 
        -3.2746587488455812, 
        -3.2328126233112942, 
        -3.1911582451840266, 
        -3.14969334671486, 
        -3.1084156244025829, 
        -3.0673227399425484, 
        -3.026412320353927, 
        -2.9856819587061922, 
        -2.9451292144316552, 
        -2.904751613901007, 
        -2.8645466512293347, 
        -2.8245117883790063, 
        -2.7846444556820158, 
        -2.7449420526876009, 
        -2.7054019485808611, 
        -2.6660214824965038, 
        -2.6267979644684636, 
        -2.5877286755868574, 
        -2.5488108686879558, 
        -2.5100417689628265, 
        -2.4714185745527897, 
        -2.4329384570897137, 
        -2.3945985619834613, 
        -2.3563960094412337, 
        -2.3183278947526476, 
        -2.2803912889621296, 
        -2.2425832394217724, 
        -2.2049007702879084, 
        -2.1673408833053758, 
        -2.1299005581931971, 
        -2.0925767533912194, 
        -2.0553664066995565, 
        -2.0182664355351343, 
        -1.9812737378749128, 
        -1.944385192815512, 
        -1.9075976609283924, 
        -1.870907984887505, 
        -1.834312990613326, 
        -1.7978094876482356, 
        -1.761394268748069, 
        -1.7250641121990047, 
        -1.6888157806690318, 
        -1.6526460245889105, 
        -1.6165515780333279, 
        -1.5805291651553441, 
        -1.5445754936240379, 
        -1.5086872684814745, 
        -1.4728611720567142, 
        -1.4370938827165232, 
        -1.4013820724831016, 
        -1.3657223898476563, 
        -1.3301114302672941, 
        -1.2945460261949542, 
        -1.2590205824073535, 
        -1.2235386486366475, 
        -1.1880896565882992, 
        -1.1526709865451683, 
        -1.1172820681579712, 
        -1.081918251882295, 
        -1.0465762126419433, 
        -1.011252515530304, 
        -0.97594377024040468, 
        -0.94064657982114241, 
        -0.90535752761394006, 
        -0.87007321688016714, 
        -0.83479023887502102, 
        -0.79950519140316922, 
        -0.76421467217068562, 
        -0.72891528007657436, 
        -0.69360361804064341, 
        -0.65827629151189981, 
        -0.62292990931481274, 
        -0.58756108527546402, 
        -0.55216643818018274, 
        -0.51674259168715753, 
        -0.48128617711166788, 
        -0.44579383168550585, 
        -0.41026220007122266, 
        -0.37468793537705741, 
        -0.33906769901738004, 
        -0.3033981620907828, 
        -0.26767600481182213, 
        -0.23189791847259858, 
        -0.19606060516346208, 
        -0.16016077850319055, 
        -0.1241951646004056, 
        -0.088160501943602976, 
        -0.052053542642746267, 
        -0.015871052645883003, 
        0.020390187685862104, 
        0.05673338270487123, 
        0.093161721140714082, 
        0.12967837574723781, 
        0.16628650244097912, 
        0.20298923958419912, 
        0.23978970792590723, 
        0.27669100961410331, 
        0.31369622788148899, 
        0.35080842648011207, 
        0.38803064903424594, 
        0.42536591864358692, 
        0.46281723721049012, 
        0.500387584999753, 
        0.53807992010105121, 
        0.57589717802737472, 
        0.61384227094029287, 
        0.65191808741540891, 
        0.69012749171981502, 
        0.72847332343640525, 
        0.76695839692257051, 
        0.80558550096340564, 
        0.84435739807692722, 
        0.88327682414960396, 
        0.92234648796647978, 
        0.96156907071274567, 
        1.0009472255876035, 
        1.0404835772393231, 
        1.0801807215356207, 
        1.1200412247042659, 
        1.1600676234958676, 
        1.200262424123179, 
        1.2406281024049286, 
        1.2811671030159191, 
        1.321881839221382, 
        1.362774692374169, 
        1.4038480116807581, 
        1.4451041136468479, 
        1.4865452820142808, 
        1.5281737667231976, 
        1.569991784448096, 
        1.6120015176688032, 
        1.6542051144726562, 
        1.6966046883345716, 
        1.7392023175210023, 
        1.7820000452554812, 
        1.8249998787640691, 
        1.868203789785355, 
        1.9116137134935549, 
        1.9552315487656384, 
        1.9990591576648833, 
        2.0430983653857657, 
        2.0873509598323223, 
        2.1318186914605355, 
        2.1765032731550851, 
        2.2214063797928345, 
        2.2665296482948918, 
        2.3118746774209074, 
        2.3574430273390243, 
        2.4032362198757999, 
        2.4492557380288482, 
        2.4955030258393767, 
        2.5419794886040097, 
        2.5886864923425477, 
        2.6356253640767964, 
        2.6827973914366194, 
        2.7302038227791829, 
        2.7778458671758939, 
        2.8257246940791507, 
        2.8738414337350595, 
        2.9221971766202817, 
        2.970792974072352, 
        3.0196298378017863, 
        3.0687087398548663, 
        3.1180306132318885, 
        3.167596351357866, 
        3.2174068085606913, 
        3.2674627997380785, 
        3.3177651007790741, 
        3.3683144487952958, 
        3.4191115416109068, 
        3.4701570388265051, 
        3.5214515611374622, 
        3.5729956907137139, 
        3.6247899719050913, 
        3.6768349105065732, 
        3.7291309750062998, 
        3.7816785959596868, 
        3.8344781668521208, 
        3.8875300437872871, 
        3.9408345461647873, 
        3.9943919571222812, 
        4.0482025234143455, 
        4.1022664554286878, 
        4.1565839284862509, 
        4.2111550826127218, 
        4.2659800228661515, 
        4.3210588196803732, 
        4.376391509507763, 
        4.4319780950598489, 
        4.4878185457852915, 
        4.5439127979875273, 
        4.6002607558865076, 
        4.6568622913357158, 
        4.7137172449733598, 
        4.7708254261990133, 
        4.828186614190991, 
        4.8858005573185688, 
        4.9436669751816149, 
        5.0017855579705781, 
        5.0601559677140786, 
        5.1187778379787234, 
        5.1776507753352616, 
        5.2367743597404237, 
        5.2961481444219203, 
        5.3557716575985843, 
        5.4156444019318908, 
        5.475765855913501, 
        5.5361354742041096, 
        5.5967526881746341, 
        5.6576169068339182, 
        5.718727517127987, 
        5.7800838847595104, 
        5.8416853551190764, 
        5.9035312530277739, 
        5.9656208850702122, 
        6.0279535382640628, 
        6.0905284821577554, 
        6.1533449689504192, 
        6.2164022342466758, 
        6.2796994978441445, 
        6.3432359644473548, 
        6.4070108238950851, 
        6.4710232531362326, 
        6.5352724153639263, 
        6.599757461147461, 
        6.6644775301255583, 
        6.7294317501473255, 
        6.7946192394118468, 
        6.8600391063613682, 
        6.9256904503380508, 
        6.9915723630986388, 
        7.0576839282546286, 
        7.1240242230665594, 
        7.1905923182628273, 
        7.2573872798085679, 
        7.3244081684949531, 
        7.3916540408766442, 
        7.4591239504276396, 
        7.5268169480343792, 
        7.5947320823367166, 
        7.6628684005040952, 
        7.7312249492073741, 
        7.7998007747550862, 
        7.8685949244386588, 
        7.9376064459425768, 
        8.0068343895056078, 
        8.0762778073718824, 
        8.1459357549430393, 
        8.2158072912002371, 
        8.2858914793471179, 
        8.356187387162846, 
        8.4266940882586852, 
        8.4974106611690416, 
        8.5683361917108467, 
        8.6394697725241194, 
        8.7108105035180845, 
        8.7823574928742367, 
        8.8541098571257013, 
        8.9260667217261318, 
        8.9982272216728418, 
        9.0705905021375841, 
        9.1431557182754535, 
        9.2159220366232208, 
        9.2888886342860726, 
        9.362054701048768, 
        9.4354194377794514, 
        9.5089820586985159, 
        9.5827417905324825, 
        9.6566978729007076, 
        9.7308495592222055, 
        9.8051961178173137, 
        9.8797368302668396, 
        9.9544709928245023, 
        10.029397917031982, 
        10.104516929436517, 
        10.179827372040616, 
        10.255328603003839, 
        10.331019996153922, 
        10.406900941561835, 
        10.482970846202752, 
        10.559229133063512, 
        10.6356752428467, 
        10.712308632845566, 
        10.789128777961205, 
        10.866135170637531, 
        10.943327320822469, 
        11.020704756383447, 
        11.098267023236495, 
        11.176013685019687, 
        11.253944323699185, 
        11.332058540287564, 
        11.410355953044785, 
        11.488836200018564, 
        11.567498937032966, 
        11.646343838435966, 
        11.725370597523995, 
        11.804578927030423, 
        11.883968557944762, 
        11.963539239640712, 
        12.043290741124704, 
        12.123222850155134, 
        12.203335373504705, 
        12.283628136307529, 
        12.364100983193083, 
        12.44475377759826, 
        12.525586401885942, 
        12.606598756887063, 
        12.687790762641946, 
        12.769162358024468, 
        12.850713500706865, 
        12.932444166415193, 
        13.014354350033379, 
        13.096444065396263, 
        13.178713344276062, 
        13.261162236994259, 
        13.343790812384475, 
        13.426599157441444, 
        13.509587377392759, 
        13.592755595763501, 
        13.676103953815263, 
        13.759632611049692, 
        13.843341744466001, 
        13.927231549202105, 
        14.011302237898333, 
        14.095554040210617, 
        14.179987204239701, 
        14.264601993966332, 
        14.349398691690187, 
        14.434377596659457, 
        14.519539024566873, 
        14.604883308710587, 
        14.690410798285233, 
        14.776121859803153, 
        14.862016875989539, 
        14.948096245400906, 
        15.034360383748538, 
        15.120809721969929, 
        15.207444707857285, 
        15.294265804221855, 
        15.381273490385686, 
        15.468468260666935, 
        15.555850625160957, 
        15.64342110962555, 
        15.731180254394083, 
        15.819128615855909, 
        15.907266764585408, 
        15.995595286446262, 
        16.084114781816435, 
        16.17282586622559, 
        16.261729169018423, 
        16.350825334970175, 
        16.440115022203095, 
        16.529598903728363, 
        16.619277666426537, 
        16.709152010847099, 
        16.799222652233741, 
        16.889490318452676, 
        16.979955752042933, 
        17.07061970890474, 
        17.161482958379434, 
        17.252546283065005, 
        17.343810479090603, 
        17.435276355653613, 
        17.526944735359379, 
        17.618816453265431, 
        17.710892358275224, 
        17.803173311080236, 
        17.895660186384138, 
        17.988353870468305, 
        18.081255262939301, 
        18.174365276322071, 
        18.267684835143957, 
        18.361214876363455, 
        18.454956349751569, 
        18.548910216936566, 
        18.643077452641329, 
        18.737459042540138, 
        18.832055985937846, 
        18.926869293165304, 
        19.0218999873393, 
        19.117149103621099, 
        19.21261768902173, 
        19.308306802578873, 
        19.404217515252448, 
        19.500350910303951, 
        19.596708082740754, 
        19.693290139064398, 
        19.790098198423042, 
        19.887133391050053, 
        19.984396859427239, 
        20.08188975842252, 
        20.179613253958504, 
        20.27756852423504, 
        20.375756758886151, 
        20.474179160251989, 
        20.572836941877377, 
        20.671731329038892, 
        20.770863559277174, 
        20.870234882071713, 
        20.96984655847163, 
        21.069699862051621, 
        21.169796077769316, 
        21.270136502981256, 
        21.370722446984594, 
        21.471555230808384, 
        21.572636188094378, 
        21.673966664188569, 
        21.775548017033636, 
        21.877381616299491, 
        21.97946884455305, 
        22.081811095878013, 
        22.184409777493638, 
        22.287266308519072, 
        22.390382121303272, 
        22.493758659221136, 
        22.597397379518032, 
        22.701299752125028, 
        22.80546725903978, 
        22.909901395560144, 
        23.014603669685368, 
        23.119575601951194, 
        23.2248187264066, 
        23.330334589973418, 
        23.436124752797266, 
        23.542190788040696, 
        23.648534282067676, 
        23.755156835516168, 
        23.862060061453693, 
        23.969245586895504, 
        24.076715052704508, 
        24.184470112639229, 
        24.292512434971634, 
        24.400843701892391, 
        24.509465609440333, 
        24.618379867072417, 
        24.727588199381572, 
        24.837092344188616, 
        24.946894054168418, 
        25.056995096620234, 
        25.16739725258094, 
        25.278102318476076, 
        25.389112104483736, 
        25.500428436294051, 
        25.612053153804826, 
        25.723988111935618, 
        25.836235180756375, 
        25.948796244808428, 
        26.061673204088809, 
        26.174867974031116, 
        26.288382484730796, 
        26.402218681854563, 
        26.516378526192661, 
        26.63086399424903, 
        26.74567707750224, 
        26.860819783451486, 
        26.97629413486661, 
        27.092102169591136, 
        27.208245941546689, 
        27.324727520494164, 
        27.441548991175786, 
        27.558712454579034, 
        27.676220026752066, 
        27.794073839791803, 
        27.9122760412309, 
        28.030828794015186, 
        28.149734276882004, 
        28.268994683958358, 
        28.388612224710897, 
        28.508589124337146, 
        28.628927622959466, 
        28.749629976094322, 
        28.870698454283421, 
        28.992135343105176, 
        29.113942943038882, 
        29.236123569005315, 
        29.358679550802872, 
        29.481613232373522, 
        29.604926971839674, 
        29.728623141371056, 
        29.85270412681632, 
        29.977172327270004, 
        30.102030155307965, 
        30.227280035968114, 
        30.352924407260367, 
        30.478965718948306, 
        30.605406433013371, 
        30.732249022366339, 
        30.859495971313891, 
        30.987149774498313, 
        31.115212936535769, 
        31.243687971724977, 
        31.372577403083792, 
        31.501883762173211, 
        31.63160958838461, 
        31.761757427636073, 
        31.892329832639689, 
        32.023329361966297, 
        32.154758578647524, 
        32.286620050139703, 
        32.418916346830819, 
        32.551650041346029, 
        32.684823707840984, 
        32.818439920688228, 
        32.952501253601945, 
        33.087010278559163, 
        33.221969565107095, 
        33.357381676850927, 
        33.493249173861301, 
        33.629574608472062, 
        33.766360525127091, 
        33.90360945939355, 
        34.041323934978649, 
        34.179506463509313, 
        34.318159542117947, 
        34.457285652405375, 
        34.596887258580068, 
        34.736966804336859, 
        34.877526713432559, 
        35.018569385598823, 
        35.160097196030634, 
        35.302112491923992, 
        35.444617592096527, 
        35.587614782238234, 
        35.731106315483729, 
        35.875094408238539, 
        36.019581237720551, 
        36.164568941861226, 
        36.310059612917591, 
        36.45605529813124, 
        36.602557994370883, 
        36.749569649263293, 
        36.897092153708996, 
        37.045127342331121, 
        37.193676988626684, 
        37.342742804609067, 
        37.492326433917484, 
        37.642429453342103, 
        37.793053364505823, 
        37.944199597019733, 
        38.095869499090242, 
        38.248064337914165, 
        38.400785294943965, 
        38.554033465741647, 
        38.707809850465033, 
        38.862115359949549, 
        39.016950802386866, 
        39.172316886965845, 
        39.328214215921236, 
        39.484643289976937, 
        39.64160449500568, 
        39.799098101280229, 
        39.957124267144344, 
        40.115683027484806, 
        40.274774296866426, 
        40.434397866191219, 
        40.594553395868878, 
        40.755240418839236, 
        40.916458333266064, 
        41.078206404578282, 
        41.240483758568729, 
        41.40328938779804, 
        41.566622139186691, 
        41.730480721433985, 
        41.894863698787198, 
        42.059769491092503, 
        42.22519637673917, 
        42.391142481877495, 
        42.557605795784823, 
        42.724584153843594, 
        42.892075248537793, 
        43.060076636940849, 
        43.228585719082396, 
        43.397599762846937, 
        43.567115889017629, 
        43.737131079352586, 
        43.907642180323442, 
        44.078645904469774, 
        44.250138832390959, 
        44.422117414210227, 
        44.594577976730513, 
        44.767516727443798, 
        44.940929755474599, 
        45.114813035757976, 
        45.289162441804152, 
        45.463973733685975, 
        45.639242590603381, 
        45.814964579797667, 
        45.991135201574664, 
        46.167749868901566, 
        46.344803925357517, 
        46.522292647247433, 
        46.700211251915256, 
        46.878554907569935, 
        47.057318736130817, 
        47.236497821550969, 
        47.416087222064363, 
        47.596081968565471, 
        47.77647708696022, 
        47.957267583445102, 
        48.138448477378475, 
        48.320014794008443, 
        48.501961575530316, 
        48.684283888405872, 
        48.866976831800535, 
        49.050035545428194, 
        49.233455215652043, 
        49.417231083071727, 
        49.601358450901891, 
        49.785832689069885, 
        49.970649241396714, 
        50.155803640798936, 
        50.341291499702514, 
        50.527108527147426, 
        50.713250530934694, 
        50.899713423628633, 
        51.086493229133239, 
        51.273586080137221, 
        51.460988235421873, 
        51.648696069062026, 
        51.83670608656476, 
        52.025014923567639, 
        52.213619348187201, 
        52.402516260448017, 
        52.59170270332757, 
        52.781175857392626, 
        52.970933046473341, 
        53.160971736978453, 
        53.351289538249283, 
        53.541884210531151, 
        53.732753655819593, 
        53.923895918880653, 
        54.115309194654159, 
        54.30699182418445, 
        54.498942292143873, 
        54.691159225280387, 
        54.883641396029063, 
        55.076387717498847, 
        55.269397241773767, 
        55.462669162978912, 
        55.656202807380325, 
        55.849997638979318, 
        56.044053251916004, 
        56.238369370497757, 
        56.432945844142182, 
        56.627782654201823, 
        56.822879896157779, 
        57.018237788175391, 
        57.213856662174891, 
        57.409736967040381, 
        57.6058792575365, 
        57.80228419899597, 
        57.998952557611801, 
        58.195885202497792, 
        58.393083100063876, 
        58.590547307657971, 
        58.788278978626558, 
        58.986279349274305, 
        59.184549746057876, 
        59.383091569924211, 
        59.581906307398697, 
        59.780995513508941, 
        59.980360821457595, 
        60.180003927769, 
        60.37992660069272, 
        60.58013066511311, 
        60.780618009272821, 
        60.981390582347586, 
        61.182450385093148, 
        61.383799464533546, 
        61.585439922770838, 
        61.787373909331663, 
        61.9896036153336, 
        62.192131271599322, 
        62.394959150940949, 
        62.598089561477074, 
        62.801524845176523, 
        63.00526737942392, 
        63.209319567497907, 
        63.413683844856955, 
        63.618362669279939, 
        63.823358526261103, 
        64.028673922149736, 
        64.234311382102874, 
        64.440273452750617, 
        64.646562697526633, 
        64.853181695866397, 
        65.060133040079066, 
        65.267419337141447, 
        65.475043204137535, 
        65.683007269877578, 
        65.891314170096919, 
        66.099966550743503, 
        66.308967061853849, 
        66.518318360484699, 
        66.728023109546399, 
        66.938083973296486, 
        67.148503620680813, 
        67.359284720721064, 
        67.570429945692226, 
        67.781941966569676, 
        67.993823454534663, 
        68.206077079406313, 
        68.418705510601953, 
        68.631711414544498, 
        68.845097454313404, 
        69.058866291192629, 
        69.273020581349186, 
        69.487562978493926, 
        69.702496130060368, 
        69.91782267945581, 
        70.133545266422658, 
        70.349666523614502, 
        70.566189078044061, 
        70.78311555135916, 
        71.000448559013208, 
        71.218190709563018, 
        71.436344606753963, 
        71.654912845918716, 
        71.873898017074396, 
        72.093302702299127, 
        72.313129478217718, 
        72.533380913786402, 
        72.754059570635008, 
        72.975168005068269, 
        73.19670876392577, 
        73.418684389632574, 
        73.641097416647355, 
        73.863950373327114, 
        74.087245780303462, 
        74.310986154097449, 
        74.535173999614898, 
        74.759811821148247, 
        74.984902111905157, 
        75.21044736276896, 
        75.436450055484443, 
        75.662912668302369, 
        75.889837671791184, 
        76.117227532054613, 
        76.345084709578728, 
        76.573411659224561, 
        76.802210831075698, 
        77.031484670259175, 
        77.261235616613988, 
        77.491466106118111, 
        77.722178569947445, 
        77.953375435280634, 
        78.185059125515536, 
        78.417232060833001, 
        78.649896655593039, 
        78.883055323185573, 
        79.116710473029599, 
        79.350864511891928, 
        79.585519843323951, 
        79.820678869033642, 
        80.05634398785449, 
        80.292517597683201, 
        80.529202092575318, 
        80.76639986691066, 
        81.004113312893338, 
        81.242344822037367, 
        81.481096783997117, 
        81.720371588910325, 
        81.96017162518794, 
        82.200499281963474, 
        82.441356947797445, 
        82.682747011766807, 
        82.924671862803919, 
        83.167133890832915, 
        83.410135486651527, 
        83.653679042205212, 
        83.897766949658887, 
        84.142401603876664, 
        84.387585400567815, 
        84.633320737845281, 
        84.879610015372776, 
        85.126455635643083, 
        85.373860002983449, 
        85.621825525019432, 
        85.870354611673093, 
        86.119449676339798, 
        86.369113135564461, 
        86.6193474092385, 
        86.870154921137356, 
        87.121538098596801, 
        87.373499373146373, 
        87.626041180396541, 
        87.8791659604518, 
        88.132876158114215, 
        88.387174222313632, 
        88.642062607899717, 
        88.897543773548648, 
        89.153620184676114, 
        89.41029431045078, 
        89.667568627347976, 
        89.925445616117386, 
        90.183927764372683, 
        90.443017565757486, 
        90.702717520135508, 
        90.963030133096524, 
        91.223957917611372, 
        91.485503393042052, 
        91.747669086005843, 
        92.010457529089535, 
        92.273871263279048, 
        92.537912835983391, 
        92.80258480245628, 
        93.06788972577597, 
        93.333830176547792, 
        93.600408732783933, 
        93.867627981471443, 
        94.135490516502855, 
        94.403998941088261, 
        94.673155866509902, 
        94.942963912717417, 
        95.213425707856004, 
        95.484543889783211, 
        95.756321103833741, 
        96.028760005789536, 
        96.30186325981748, 
        96.575633539941123, 
        96.850073528743266, 
        97.125185919249731, 
        97.400973413343976, 
        97.677438723724038, 
        97.954584571149539, 
        98.232413687911261, 
        98.510928816046359, 
        98.790132707649448, 
        99.070028124969568, 
        99.350617841055481, 
        99.631904638888329, 
        99.913891313303012, 
        100.19658066753074, 
        100.47997551799526, 
        100.76407869062795, 
        101.04889302312671, 
        101.33442136404275, 
        101.62066657381685, 
        101.90763152221474, 
        102.1953190927898, 
        102.48373217888347, 
        102.77287368698867, 
        103.06274653340854, 
        103.35335364801246, 
        103.64469797140436, 
        103.93678245682567, 
        104.22961006929677, 
        104.52318378655262, 
        104.81750659707815, 
        105.11258150356714, 
        105.40841151950005, 
        105.70499967170339, 
        106.00234900017766, 
        106.30046255693885, 
        106.59934340610401, 
        106.89899462622374, 
        107.19941930689825, 
        107.50062055232085, 
        107.80260147916758, 
        108.10536521793223, 
        108.40891491080437, 
        108.71325371477199, 
        109.01838480012286, 
        109.32431135144945, 
        109.63103656353321, 
        109.93856364800226, 
        110.24689583046127, 
        110.55603634906201, 
        110.86598845578683, 
        111.17675541742724, 
        111.48834051431047, 
        111.8007470418023, 
        112.11397830769934, 
        112.42803763563538, 
        112.74292836387399, 
        113.05865384426964, 
        113.37521744369079, 
        113.69262254340046, 
        114.0108725398951, 
        114.32997084443188, 
        114.6499208819787, 
        114.97072609418707, 
        115.29238993638292, 
        115.6149158804613, 
        115.93830741155024, 
        116.26256803180694, 
        116.58770125806434, 
        116.91371062325392, 
        117.24059967421979, 
        117.56837197553018, 
        117.89703110543695, 
        118.22658066039, 
        118.55702424917177, 
        118.88836549982828, 
        119.22060805472023, 
        119.55375557355414, 
        119.88781173011371, 
        120.22278021626958, 
        120.55866473980458, 
        120.89546902520902, 
        121.23319681207819, 
        121.57185185849588, 
        121.91143793732526, 
        122.25195883892729, 
        122.59341837225188, 
        122.9358203610041, 
        123.27916864595758, 
        123.62346708604004, 
        123.96871955629626, 
        124.31492994979337, 
        124.66210217673812, 
        125.01024016510596, 
        125.35934785900649, 
        125.70942922165925, 
        126.06048823332497, 
        126.41252889258878, 
        126.76555521443778, 
        127.11957123366872, 
        127.47458100126647, 
        127.83058858812591, 
        128.1875980817712, 
        128.54561358866152, 
        128.90463923441078, 
        129.26467916189921, 
        129.62573753326376, 
        129.98781852918356, 
        130.35092634845597, 
        130.71506521015567, 
        131.08023934997803, 
        131.44645302499077, 
        131.8137105097818, 
        132.1820160991638, 
        132.55137410652233, 
        132.92178886504391, 
        133.29326472731617, 
        133.66580606599331, 
        134.03941727173552, 
        134.4141027564379, 
        134.78986695206291, 
        135.16671431014268, 
        135.54464930122498, 
        135.9236764188696, 
        136.30380017210342, 
        136.68502509449786, 
        137.06735573897245, 
        137.45079667891534, 
        137.83535250772064, 
        138.22102784098669, 
        138.6078273129819, 
        138.99575558077646, 
        139.38481732216218, 
        139.77501723568548, 
        140.16636004163803, 
        140.55885048148539, 
        140.95249331786329, 
        141.34729333497728, 
        141.74325533994585, 
        142.14038416068968, 
        142.53868464651518, 
        142.93816167086152, 
        143.33882012564698, 
        143.74066492928469, 
        144.1437010188192, 
        144.54793335700219
    ], 
    [
        0.002233, 
        0.002243234179251806, 
        0.002253508014116292, 
        0.00226382156384928, 
        0.002274174955486647, 
        0.002284568316415356, 
        0.0022950017743652534, 
        0.002305475457391263, 
        0.0023159894938569697, 
        0.0023265440124810013, 
        0.002337139142327328, 
        0.0023477750127935135, 
        0.002358451753569338, 
        0.0023691694947264204, 
        0.002379928366661612, 
        0.0023907285001198123, 
        0.00240157002615549, 
        0.0024124530761926773, 
        0.0024233777819709927, 
        0.0024343442755877464, 
        0.0024453526894769543, 
        0.0024564031564313195, 
        0.002467495809538882, 
        0.0024786307822729954, 
        0.002489808208441019, 
        0.00250102822221709, 
        0.002512290958054214, 
        0.002523596550816086, 
        0.0025349451356953437, 
        0.0025463368482295926, 
        0.0025577718243036205, 
        0.00256925020016375, 
        0.002580772112377396, 
        0.0025923376978934237, 
        0.0026039470939908604, 
        0.0026156004383280293, 
        0.002627297868868137, 
        0.0026390395239735257, 
        0.0026508255423427864, 
        0.0026626560630389007, 
        0.0026745312254614993, 
        0.002686451169389087, 
        0.0026984160349327385, 
        0.0027104259625899147, 
        0.002722481093189955, 
        0.0027345815679332744, 
        0.002746727528390827, 
        0.0027589191165622016, 
        0.002771156474568682, 
        0.002783439745148396, 
        0.002795769071284455, 
        0.0028081445963601577, 
        0.0028205664641181303, 
        0.0028330348186813817, 
        0.0028455498044741216, 
        0.0028581115663864117, 
        0.002870720249554101, 
        0.002883375999586983, 
        0.0028960789624186984, 
        0.002908829284377598, 
        0.0029216271121163427, 
        0.002934472592708371, 
        0.0029473658735612333, 
        0.0029603071025164763, 
        0.0029732964276778136, 
        0.0029863339976212108, 
        0.002999419961270714, 
        0.003012554467935141, 
        0.0030257376672641447, 
        0.003038969709328337, 
        0.0030522507445387573, 
        0.0030655809237113032, 
        0.0030789603980412713, 
        0.003092389319104083, 
        0.0031058678388311985, 
        0.0031193961095670785, 
        0.0031329742840234195, 
        0.0031466025153030616, 
        0.0031602809568898136, 
        0.003174009762755345, 
        0.0031877890869533134, 
        0.0032016190842423208, 
        0.003215499909626482, 
        0.003229431718541233, 
        0.0032434146667931372, 
        0.003257448910621808, 
        0.0032715346065424608, 
        0.0032856719116012107, 
        0.0032998609831259495, 
        0.003314101978902336, 
        0.0033283950571098525, 
        0.0033427403763084795, 
        0.0033571380954414217, 
        0.003371588373882004, 
        0.0033860913713551497, 
        0.0034006472480643014, 
        0.0034152561644774935, 
        0.003429918281577882, 
        0.0034446337607344493, 
        0.0034594027636893933, 
        0.0034742254526084217, 
        0.0034891019900693547, 
        0.0035040325390000107, 
        0.003519017262812056, 
        0.0035340563252426686, 
        0.0035491498905077263, 
        0.003564298123189721, 
        0.0035795011882996477, 
        0.0035947592512547925, 
        0.0036100724778899474, 
        0.003625441034431434, 
        0.0036408650875410105, 
        0.003656344804281627, 
        0.00367188035216839, 
        0.00368747189904437, 
        0.0037031196132854653, 
        0.0037188236635602267, 
        0.003734584219052169, 
        0.0037504014493423775, 
        0.0037662755244277117, 
        0.003782206614717553, 
        0.0037981948910659315, 
        0.00381424052472296, 
        0.0038303436873790126, 
        0.00384650455116454, 
        0.0038627232886594785, 
        0.0038790000727557754, 
        0.003895335076898257, 
        0.003911728474915222, 
        0.003928180441068264, 
        0.003944691150069648, 
        0.0039612607770461656, 
        0.003977889497563148, 
        0.003994577487620636, 
        0.00401132492366801, 
        0.004028131982593083, 
        0.0040449988416918145, 
        0.004061925678743942, 
        0.004078912671936672, 
        0.004095959999938635, 
        0.004113067841808993, 
        0.004130236377095851, 
        0.004147465785786914, 
        0.004164756248319659, 
        0.004182107945558757, 
        0.004199521058852684, 
        0.0042169957699632245, 
        0.004234532261144824, 
        0.004252130715071732, 
        0.0042697913149028766, 
        0.0042875142442294865, 
        0.004305299687130269, 
        0.004323147828104767, 
        0.004341058852149411, 
        0.004359032944698237, 
        0.00437707029165456, 
        0.0043951710794071785, 
        0.004413335494807139, 
        0.004431563725119375, 
        0.0044498559581429035, 
        0.0044682123821135535, 
        0.0044866331857668, 
        0.004505118558262197, 
        0.004523668689289724, 
        0.004542283768962387, 
        0.004560963987906292, 
        0.0045797095372180725, 
        0.004598520608463284, 
        0.00461739739370647, 
        0.004636340085522405, 
        0.004655348876839734, 
        0.004674423961212534, 
        0.0046935655326168025, 
        0.004712773785561372, 
        0.004732048914956214, 
        0.004751391116281931, 
        0.004770800585475492, 
        0.00479027751897543, 
        0.004809822113704485, 
        0.004829434567097787, 
        0.004849115077041284, 
        0.004868863841944734, 
        0.004888681060735393, 
        0.004908566932880517, 
        0.0049285216581237265, 
        0.004948545436933875, 
        0.004968638470210869, 
        0.004988800959353192, 
        0.005009033106233684, 
        0.005029335113243789, 
        0.0050497071832869556, 
        0.005070149519749291, 
        0.005090662326507688, 
        0.005111245807966423, 
        0.005131900168977296, 
        0.005152625614958961, 
        0.0051734223517366, 
        0.005194290585685687, 
        0.00521523052371077, 
        0.005236242373183404, 
        0.005257326341875718, 
        0.005278482638204707, 
        0.005299711470892782, 
        0.005321013049291871, 
        0.0053423875831779336, 
        0.005363835282789399, 
        0.005385356358895543, 
        0.005406951022652992, 
        0.005428619485764243, 
        0.005450361960324686, 
        0.005472178658913857, 
        0.0054940697945628, 
        0.005516035580698091, 
        0.0055380762312108095, 
        0.005560191960450844, 
        0.005582382983136813, 
        0.005604649514408369, 
        0.005626991769824344, 
        0.005649409965268375, 
        0.005671904317120316, 
        0.005694475041923389, 
        0.005717122356736065, 
        0.005739846478935492, 
        0.0057626476261620485, 
        0.005785526016407555, 
        0.005808481867910793, 
        0.005831515399205906, 
        0.005854626829076133, 
        0.00587781637647706, 
        0.005901084260587201, 
        0.005924430700850174, 
        0.005947855916751855, 
        0.005971360127951335, 
        0.005994943554169925, 
        0.0060186064152475014, 
        0.0060423489309869415, 
        0.006066171321244424, 
        0.006090073805774811, 
        0.006114056604313842, 
        0.006138119936425304, 
        0.0061622640215013855, 
        0.006186489078683517, 
        0.006210795326990915, 
        0.006235182984973945, 
        0.006259652270835218, 
        0.006284203402314144, 
        0.006308836596782881, 
        0.006333552070903261, 
        0.006358350040754115, 
        0.00638323072176209, 
        0.006408194328362751, 
        0.0064332410743574014, 
        0.006458371172437932, 
        0.006483584834368968, 
        0.00650888227061423, 
        0.0065342636904921056, 
        0.0065597293020157954, 
        0.006585279311595615, 
        0.00661091392423457, 
        0.0066366333430007965, 
        0.006662437769438618, 
        0.006688327402833077, 
        0.006714302440527073, 
        0.006740363077553018, 
        0.006766509506456601, 
        0.006792741917420815, 
        0.006819060497477405, 
        0.006845465431074314, 
        0.006871956899480175, 
        0.006898535080522345, 
        0.006925200148709913, 
        0.006951952274707238, 
        0.006978791625063794, 
        0.007005718362295391, 
        0.00703273264460488, 
        0.007059834625279666, 
        0.007087024452815078, 
        0.0071143022703043035, 
        0.007141668215610849, 
        0.0071691224207131605, 
        0.007196665011033203, 
        0.00722429610585326, 
        0.0072520158182143865, 
        0.007279824253310245, 
        0.007307721509154802, 
        0.0073357076757232095, 
        0.007363782835241662, 
        0.007391947060861406, 
        0.007420200416818667, 
        0.00744854295815682, 
        0.007476974729365763, 
        0.007505495765122756, 
        0.007534106089467914, 
        0.007562805714636497, 
        0.0075915946416309985, 
        0.0076204728585859026, 
        0.0076494403415506215, 
        0.007678497053025332, 
        0.0077076429407973435, 
        0.007736877939584057, 
        0.007766201967869762, 
        0.007795614929419255, 
        0.00782511671167446, 
        0.007854707185264384, 
        0.007884386203255763, 
        0.007914153601065567, 
        0.007944009195107082, 
        0.007973952782702395, 
        0.008003984141582184, 
        0.008034103028665399, 
        0.008064309179349017, 
        0.008094602307470725, 
        0.008124982104669944, 
        0.008155448239010179, 
        0.008186000354622924, 
        0.008216638071592458, 
        0.008247360984211183, 
        0.008278168661904563, 
        0.008309060646410496, 
        0.008340036453081887, 
        0.008371095570511949, 
        0.008402237457830614, 
        0.00843346154553456, 
        0.008464767234821544, 
        0.00849615389729109, 
        0.008527620873184217, 
        0.008559167473419583, 
        0.008590792975845493, 
        0.008622496627608552, 
        0.00865427764258984, 
        0.008686135203745877, 
        0.00871806845998393, 
        0.008750076526916364, 
        0.008782158487486669, 
        0.008814313391038796, 
        0.008846540253501957, 
        0.00887883805633684, 
        0.008911205748792804, 
        0.008943642244608085, 
        0.008976146425693006, 
        0.009008717140284806, 
        0.009041353203482063, 
        0.00907405339782155, 
        0.009106816473578576, 
        0.009139641149156183, 
        0.00917252611172733, 
        0.00920547001811138, 
        0.009238471494524537, 
        0.009271529139294044, 
        0.009304641521789444, 
        0.009337807182813998, 
        0.009371024638651446, 
        0.009404292378872796, 
        0.00943760886977551, 
        0.009470972554158831, 
        0.00950438185294411, 
        0.009537835167809865, 
        0.009571330880120542, 
        0.00960486735451034, 
        0.009638442938656195, 
        0.009672055967719147, 
        0.009705704762259636, 
        0.009739387632227526, 
        0.00977310287833481, 
        0.009806848793112371, 
        0.009840623663589376, 
        0.009874425772366588, 
        0.009908253399726714, 
        0.009942104825476647, 
        0.009975978330637814, 
        0.010009872199129905, 
        0.010043784719734994, 
        0.010077714188682642, 
        0.010111658909628316, 
        0.010145617197592905, 
        0.010179587379606453, 
        0.010213567794350321, 
        0.010247556798587784, 
        0.010281552764621539, 
        0.010315554084712986, 
        0.010349559169374934, 
        0.010383566452980188, 
        0.010417574391261447, 
        0.01045158146537761, 
        0.010485586182825985, 
        0.010519587077883906, 
        0.010553582711475816, 
        0.01058757167656568, 
        0.010621552593644825, 
        0.010655524116473292, 
        0.010689484931187975, 
        0.010723433755777173, 
        0.01075736934309461, 
        0.010791290478826663, 
        0.010825195986391688, 
        0.010859084722298195, 
        0.010892955579562262, 
        0.01092680748799048, 
        0.010960639413261284, 
        0.010994450358552404, 
        0.011028239363484904, 
        0.011062005504950843, 
        0.011095747896958963, 
        0.011129465690103093, 
        0.011163158072664225, 
        0.011196824268594037, 
        0.01123046353963553, 
        0.011264075182787906, 
        0.01129765853128844, 
        0.011331212954399017, 
        0.011364737855454294, 
        0.011398232673350429, 
        0.011431696881820901, 
        0.011465129987467572, 
        0.011498531530246558, 
        0.011531901083245099, 
        0.011565238250745721, 
        0.01159854266931143, 
        0.011631814005890513, 
        0.011665051957653095, 
        0.011698256251364175, 
        0.011731426642370892, 
        0.011764562914181327, 
        0.01179766487770872, 
        0.011830732370371685, 
        0.011863765255801602, 
        0.01189676342236927, 
        0.011929726783336893, 
        0.011962655275610296, 
        0.011995548858888344, 
        0.012028407515771803, 
        0.012061231249931916, 
        0.012094020085846384, 
        0.012126774068357321, 
        0.012159493261921336, 
        0.01219217774949979, 
        0.012224827632240521, 
        0.01225744302882131, 
        0.012290024074302516, 
        0.012322570920228119, 
        0.01235508373347661, 
        0.012387562695732091, 
        0.012420008002969473, 
        0.01245241986481896, 
        0.012484798503668489, 
        0.012517144154647011, 
        0.012549457064740085, 
        0.012581737492171305, 
        0.0126139857061413, 
        0.01264620198594054, 
        0.012678386620928609, 
        0.012710539909540101, 
        0.01274266215911477, 
        0.012774753685362194, 
        0.012806814811901069, 
        0.012838845869914897, 
        0.012870847197433524, 
        0.012902819139279402, 
        0.012934762046694852, 
        0.012966676276519816, 
        0.012998562191283768, 
        0.013030420158557373, 
        0.013062250550831211, 
        0.013094053744952833, 
        0.013125830122053584, 
        0.013157580067143954, 
        0.013189303968420251, 
        0.013221002217800093, 
        0.013252675209950457, 
        0.013284323342317128, 
        0.013315947014887778, 
        0.013347546629774734, 
        0.013379122591134777, 
        0.013410675304852229, 
        0.013442205178436015, 
        0.013473712620657871, 
        0.01350519804149201, 
        0.01353666185179193, 
        0.013568104463300127, 
        0.01359952628824236, 
        0.013630927739313506, 
        0.013662309229463925, 
        0.013693671171793013, 
        0.013725013979327915, 
        0.01375633806494255, 
        0.013787643841173642, 
        0.013818931720162566, 
        0.013850202113481263, 
        0.013881455432001552, 
        0.013912692085848541, 
        0.013943912484209363, 
        0.01397511703528097, 
        0.014006306146250983, 
        0.014037480223025882, 
        0.01406863967031827, 
        0.014099784891452147, 
        0.014130916288281116, 
        0.014162034261215877, 
        0.014193139209049205, 
        0.014224231528916567, 
        0.01425531161631896, 
        0.01428637986493232, 
        0.014317436666525511, 
        0.014348482411048408, 
        0.014379517486552591, 
        0.014410542279132708, 
        0.014441557172534973, 
        0.014472562548771026, 
        0.01450355878751709, 
        0.014534546266466993, 
        0.014565525360803275, 
        0.014596496443679302, 
        0.014627459885975662, 
        0.014658416056143877, 
        0.014689365320360984, 
        0.014720308042385758, 
        0.014751244583516801, 
        0.014782175302695806, 
        0.014813100556292867, 
        0.014844020698197666, 
        0.014874936079931627, 
        0.014905847050305903, 
        0.014936753955577265, 
        0.014967657139353562, 
        0.014998556942875038, 
        0.015029453704445387, 
        0.015060347759926434, 
        0.015091239442339716, 
        0.015122129082128366, 
        0.015153017006918814, 
        0.015183903541676029, 
        0.015214789008472288, 
        0.015245673726876735, 
        0.015276558013464094, 
        0.015307442181908376, 
        0.01533832654323055, 
        0.015369211405499838, 
        0.015400097073999397, 
        0.015430983850997474, 
        0.015461872035911019, 
        0.015492761925342189, 
        0.015523653812826619, 
        0.01555454798890014, 
        0.015585444741305732, 
        0.015616344354412375, 
        0.01564724710988552, 
        0.01567815328626067, 
        0.015709063158967668, 
        0.015739977000371237, 
        0.01577089507960037, 
        0.015801817662945004, 
        0.01583274501323388, 
        0.015863677390222243, 
        0.015894615050432062, 
        0.015925558247144877, 
        0.015956507230318294, 
        0.015987462246809213, 
        0.01601842353998859, 
        0.016049391349846617, 
        0.016080365913102572, 
        0.016111347462971902, 
        0.0161423362293111, 
        0.01617333243841026, 
        0.016204336313195372, 
        0.016235348072786884, 
        0.01626636793287561, 
        0.016297396105710002, 
        0.016328432799666073, 
        0.016359478219410573, 
        0.016390532565960705, 
        0.01642159603655745, 
        0.016452668824537612, 
        0.01648375111956585, 
        0.016514843107255216, 
        0.01654594496923858, 
        0.01657705688326258, 
        0.01660817902293621, 
        0.01663931155781911, 
        0.016670454653370186, 
        0.016701608470690552, 
        0.01673277316694835, 
        0.016763948894768982, 
        0.01679513580237114, 
        0.016826334033799864, 
        0.016857543728293792, 
        0.016888765020849572, 
        0.016919998041769718, 
        0.01695124291680985, 
        0.016982499766714055, 
        0.017013768707715735, 
        0.017045049851164555, 
        0.01707634330344928, 
        0.017107649165958708, 
        0.01713896753510737, 
        0.0171702985020447, 
        0.017201642152758538, 
        0.017232998568197752, 
        0.017264367823524203, 
        0.01729574998906347, 
        0.017327145129225632, 
        0.01735855330275725, 
        0.01738997456300119, 
        0.01742140895742677, 
        0.017452856527840423, 
        0.01748431730976406, 
        0.01751579133308096, 
        0.01754727862143671, 
        0.017578779192497524, 
        0.017610293057157157, 
        0.017641820220402896, 
        0.017673360680714446, 
        0.017704914429944645, 
        0.017736481453261448, 
        0.01776806172917803, 
        0.017799655229317025, 
        0.01783126191844764, 
        0.017862881754133156, 
        0.017894514686974835, 
        0.017926160660229503, 
        0.017957819609982002, 
        0.017989491464494644, 
        0.018021176144799696, 
        0.01805287356424365, 
        0.01808458362826652, 
        0.018116306234608852, 
        0.018148041273017584, 
        0.018179788624781697, 
        0.01821154816326382, 
        0.018243319753764836, 
        0.018275103252801694, 
        0.018306898508377786, 
        0.01833870536005248, 
        0.0183705236382535, 
        0.018402353164831877, 
        0.018434193752600716, 
        0.018466045205187513, 
        0.018497907317036884, 
        0.01852977987317739, 
        0.018561662649341056, 
        0.01859355541155562, 
        0.018625457916148034, 
        0.018657369909751236, 
        0.018689291128918192, 
        0.018721221300354397, 
        0.018753160140434023, 
        0.01878510735535673, 
        0.018817062641045202, 
        0.018849025682713638, 
        0.01888099615525275, 
        0.018912973722625737, 
        0.018944958038002394, 
        0.018976948743713976, 
        0.01900894547089191, 
        0.019040947839580224, 
        0.019072955458760657, 
        0.019104967925803733, 
        0.01913698482673119, 
        0.01916900573601889, 
        0.019201030216321545, 
        0.019233057818673398, 
        0.019265088082266076, 
        0.0192971205342412, 
        0.019329154689780813, 
        0.019361190051829673, 
        0.019393226111241096, 
        0.01942526234639755, 
        0.019457298223467624, 
        0.019489333196033385, 
        0.01952136670509159, 
        0.01955339817910595, 
        0.019585427033787843, 
        0.019617452672117366, 
        0.01964947448422583, 
        0.01968149184719695, 
        0.01971350412566578, 
        0.019745510670796784, 
        0.019777510820765433, 
        0.019809503900744513, 
        0.019841489222745857, 
        0.0198734660855806, 
        0.01990543377486068, 
        0.019937391562900867, 
        0.01996933870886257, 
        0.020001274458426792, 
        0.020033198044215432, 
        0.020065108685268576, 
        0.02009700558750205, 
        0.0201288879433239, 
        0.020160754931971038, 
        0.02019260571931142, 
        0.02022443945773131, 
        0.020256255286468964, 
        0.020288052331608075, 
        0.020319829705800006, 
        0.020351586508557378, 
        0.02038332182624724, 
        0.020415034732012335, 
        0.02044672428601041, 
        0.02047838953537495, 
        0.020510029514227215, 
        0.02054164324387369, 
        0.020573229732769996, 
        0.020604787976545445, 
        0.020636316958273223, 
        0.020667815648443957, 
        0.020699283005022943, 
        0.020730717973710452, 
        0.020762119487996486, 
        0.020793486468804013, 
        0.020824817825519735, 
        0.020856112455341663, 
        0.020887369243766038, 
        0.02091858706477892, 
        0.020949764780780165, 
        0.020980901242618658, 
        0.02101199529018171, 
        0.02104304575229241, 
        0.02107405144707404, 
        0.02110501118124843, 
        0.021135923751638235, 
        0.02116678794471755, 
        0.02119760253641939, 
        0.021228366293161806, 
        0.02125907797116476, 
        0.021289736317282936, 
        0.021320340068785186, 
        0.021350887954135294, 
        0.021381378692595886, 
        0.02141181099451517, 
        0.021442183561981614, 
        0.02147249508876866, 
        0.02150274426048263, 
        0.02153292975501171, 
        0.021563050242526895, 
        0.02159310438598135, 
        0.021623090841031107, 
        0.021653008256758716, 
        0.021682855275263188, 
        0.021712630532731474, 
        0.0217423326590142, 
        0.021771960277861428, 
        0.02180151200776803, 
        0.02183098646194188, 
        0.021860382248431974, 
        0.021889697970393755, 
        0.021918932226690068, 
        0.021948083611691423, 
        0.021977150715970242, 
        0.02200613212637129, 
        0.02203502642625624, 
        0.02206383219589253, 
        0.022092548012685398, 
        0.02212117245125183, 
        0.022149704084069157, 
        0.022178141481531757, 
        0.02220648321224615, 
        0.022234727843255194, 
        0.02226287394050202, 
        0.02229092006879839, 
        0.022318864792417282, 
        0.022346706675226324, 
        0.02237444428084152, 
        0.022402076173237313, 
        0.02242960091653571, 
        0.02245701707576954, 
        0.022484323216681753, 
        0.022511517906468652, 
        0.02253859971364279, 
        0.02256556720838849, 
        0.0225924189630091, 
        0.022619153551969275, 
        0.022645769552270503, 
        0.02267226554364521, 
        0.022698640108790063, 
        0.022724891833737083, 
        0.022751019307937843, 
        0.022777021124488737, 
        0.02280289588045876, 
        0.022828642177355078, 
        0.022854258620863318, 
        0.022879743821280215, 
        0.0229050963939246, 
        0.022930314959099928, 
        0.022955398142475048, 
        0.022980344575214678, 
        0.02300515289421891, 
        0.023029821742313113, 
        0.02305434976844048, 
        0.02307873562792681, 
        0.02310297798250642, 
        0.02312707550084396, 
        0.023151026858281333, 
        0.023174830737385632, 
        0.02319848582795626, 
        0.023221990827116627, 
        0.0232453444397771, 
        0.02326854537844208, 
        0.02329159236369383, 
        0.023314484124134637, 
        0.023337219396628767, 
        0.023359796926479433, 
        0.02338221546747392, 
        0.023404473782135986, 
        0.023426570641798164, 
        0.0234485048267373, 
        0.023470275126340593, 
        0.023491880339230716, 
        0.023513319273377277, 
        0.02353459074615866, 
        0.02355569358458364, 
        0.023576626625360305, 
        0.023597388715045676, 
        0.02361797870991462, 
        0.02363839547649979, 
        0.023658637891209717, 
        0.023678704840812848, 
        0.023698595222355092, 
        0.023718307943212145, 
        0.02373784192128371, 
        0.02375719608493009, 
        0.023776369373285478, 
        0.02379536073605731, 
        0.023814169133771313, 
        0.02383279353785924, 
        0.023851232930485567, 
        0.023869486304943264, 
        0.02388755266557149, 
        0.023905431027731853, 
        0.023923120417973624, 
        0.02394061987402904, 
        0.023957928444888907, 
        0.023975045190864085, 
        0.02399196918355635, 
        0.024008699505989776, 
        0.024025235252653807, 
        0.024041575529446545, 
        0.024057719453799788, 
        0.0240736661546548, 
        0.024089414772583678, 
        0.02410496445968215, 
        0.024120314379734, 
        0.02413546370813476, 
        0.024150411631999925, 
        0.024165157350088038, 
        0.024179700072950415, 
        0.024194039022852037, 
        0.024208173433761228, 
        0.024222102551523364, 
        0.024235825633692223, 
        0.024249341949674257, 
        0.02426265078066509, 
        0.024275751419716295, 
        0.024288643171726677, 
        0.024301325353376653, 
        0.024313797293265375, 
        0.024326058331828656, 
        0.024338107821361914, 
        0.02434994512605039, 
        0.024361569621938434, 
        0.024372980696955815, 
        0.024384177750927556, 
        0.02439516019554095, 
        0.02440592745431725, 
        0.024416478962775212, 
        0.02442681416815898, 
        0.024436932529745565, 
        0.02444683351863109, 
        0.024456516617692763, 
        0.024465981321783542, 
        0.02447522713765936, 
        0.024484253583737178, 
        0.02449306019060643, 
        0.02450164650034075, 
        0.024510012067236107, 
        0.024518156457095444, 
        0.024526079247796116, 
        0.024533780029068284, 
        0.024541258402155076, 
        0.02454851398055876, 
        0.024555546389155622, 
        0.024562355265067837, 
        0.02456894025683909, 
        0.024575301024983304, 
        0.02458143724182508, 
        0.02458734859148098, 
        0.024593034769616124, 
        0.024598495484259433, 
        0.024603730454379812, 
        0.02460873941132201, 
        0.02461352209804573, 
        0.02461807826886098, 
        0.02462240769036174, 
        0.024626510141037797, 
        0.024630385410502165, 
        0.024634033299759706, 
        0.024637453622968947, 
        0.024640646204578665, 
        0.02464361088234061, 
        0.02464634750250379, 
        0.024648855927801774, 
        0.02465113602786538, 
        0.0246531876907672, 
        0.024655010802201543, 
        0.02465660527755637, 
        0.024657971034175583, 
        0.02465910799571471, 
        0.02466001611941763, 
        0.0246606954404113, 
        0.024661145639488992, 
        0.02466137000711628, 
        0.024661358253836165, 
        0.024661121032190394, 
        0.024660657258322612, 
        0.024659962765594685, 
        0.024659039448076757, 
        0.024657887247613777, 
        0.02465650627631874, 
        0.02465489658843251, 
        0.0246530582568834, 
        0.024650991394087197, 
        0.02464869609381321, 
        0.024646172479637133, 
        0.024643420678196474, 
        0.02464044082988169, 
        0.02463723308832532, 
        0.024633797616392394, 
        0.024630134589757078, 
        0.024626244196476594, 
        0.024622126635430258, 
        0.0246177821172466, 
        0.02461321086581598, 
        0.024608413114339988, 
        0.02460338910914555, 
        0.024598139108357463, 
        0.024592663381452606, 
        0.02458696221021235, 
        0.02458103588691609, 
        0.02457488471731894, 
        0.024568509017848763, 
        0.024561909116907754, 
        0.024555085355092994, 
        0.024548038084172587, 
        0.02454076766814587, 
        0.02453327448273269, 
        0.024525558915310885, 
        0.024517621365277825, 
        0.02450946224391516, 
        0.02450108197416993, 
        0.02449248099063437, 
        0.024483659740253457, 
        0.02447461868139663, 
        0.024465358284507365, 
        0.02445587903183256, 
        0.02444618141742184, 
        0.024436265947292504, 
        0.024426133139183504, 
        0.024415783522964415, 
        0.024405217640067416, 
        0.02439443604403572, 
        0.024383439300207626, 
        0.02437222798575668, 
        0.024360802689821336, 
        0.024349164013394473, 
        0.024337312569313624, 
        0.024325248982333476, 
        0.024312973889099462, 
        0.02430048793801254, 
        0.02428779178947707, 
        0.02427488611571773, 
        0.024261771600761727, 
        0.02424844894055998, 
        0.024234918842834095, 
        0.02422118202717226, 
        0.02420723922492648, 
        0.024193091179385836, 
        0.024178738645440657, 
        0.02416418238994767, 
        0.024149423191374652, 
        0.024134461840001918, 
        0.024119299137805292, 
        0.0241039358984779, 
        0.02408837294737002, 
        0.024072611121520666, 
        0.024056651269478195, 
        0.02404049425164874, 
        0.024024140939724235, 
        0.024007592217093508, 
        0.02399084897858073, 
        0.023973912130488568, 
        0.023956782590593993, 
        0.023939461287930987, 
        0.02392194916307198, 
        0.023904247167646366, 
        0.023886356264746014, 
        0.0238682774285443, 
        0.023850011644414946, 
        0.023831559908789747, 
        0.023812923229130426, 
        0.023794102623910924, 
        0.023775099122451758, 
        0.023755913764977238, 
        0.023736547602453483, 
        0.02371700169651625, 
        0.023697277119487044, 
        0.0236773749541417, 
        0.023657296293779315, 
        0.023637042242107806, 
        0.023616613913041977, 
        0.023596012430783606, 
        0.02357523892954691, 
        0.02355429455362026, 
        0.02353318045716896, 
        0.023511897804106882, 
        0.023490447768130456, 
        0.023468831532387414, 
        0.023447050289619832, 
        0.023425105241764, 
        0.023402997600028036, 
        0.023380728584813455, 
        0.02335829942531684, 
        0.02333571135965203, 
        0.023312965634528948, 
        0.02329006350530268, 
        0.023267006235668287, 
        0.023243795097460364, 
        0.02322043137078838, 
        0.02319691634345933, 
        0.023173251311183887, 
        0.02314943757732816, 
        0.0231254764524955, 
        0.023101369254780513, 
        0.023077117309113254, 
        0.023052721947483056, 
        0.023028184508440953, 
        0.02300350633719482, 
        0.022978688785217798, 
        0.02295373320997281, 
        0.02292864097492503, 
        0.02290341344944849, 
        0.02287805200819097, 
        0.022852558031109724, 
        0.02282693290328102, 
        0.022801178014683468, 
        0.022775294759865672, 
        0.02274928453777983, 
        0.022723148751533074, 
        0.022696888808302555, 
        0.02267050611878621, 
        0.022644002097330976, 
        0.022617378161358413, 
        0.022590635731351293, 
        0.022563776230374942, 
        0.02253680108431009, 
        0.022509711720916058, 
        0.022482509570097977, 
        0.022455196063326598, 
        0.022427772633773487, 
        0.022400240715624468, 
        0.022372601743904336, 
        0.022344857154533708, 
        0.022317008383536886, 
        0.022289056867299924, 
        0.022261004041949247, 
        0.022232851343200494, 
        0.022204600206125677, 
        0.022176252064747545, 
        0.02214780835191486, 
        0.02211927049895928, 
        0.02209063993528134, 
        0.02206191808850287, 
        0.02203310638342776, 
        0.02200420624267947, 
        0.02197521908577847, 
        0.02194614632912311, 
        0.02191698938568429, 
        0.02188774966468777, 
        0.02185842857132529, 
        0.021829027506708402, 
        0.02179954786700236, 
        0.02176999104388238, 
        0.021740358424057925, 
        0.021710651388573192, 
        0.021680871313230998, 
        0.021651019567701636, 
        0.02162109751561147, 
        0.021591106514317178, 
        0.021561047914282955, 
        0.02153092305938947, 
        0.021500733286203614, 
        0.021470479924108585, 
        0.02144016429459346, 
        0.021409787711498218, 
        0.021379351480664725, 
        0.0213488568994962, 
        0.021318305256805958, 
        0.021287697832735413, 
        0.021257035898492687, 
        0.021226320715993313, 
        0.02119555353787211, 
        0.02116473560697198, 
        0.02113386815667867, 
        0.02110295241005454, 
        0.021071989580147624, 
        0.021040980869580825, 
        0.021009927470439605, 
        0.02097883056407377, 
        0.02094769132103233, 
        0.020916510900591934, 
        0.02088529045124105, 
        0.020854031109739955, 
        0.020822734001404913, 
        0.020791400239997128, 
        0.020760030927382975, 
        0.020728627153580457, 
        0.02069718999660634, 
        0.02066572052229171, 
        0.020634219784105363, 
        0.020602688823313554, 
        0.02057112866848389, 
        0.020539540335910742, 
        0.020507924828816217, 
        0.020476283138100196, 
        0.020444616241490896, 
        0.020412925103973144, 
        0.020381210677724863, 
        0.02034947390182399, 
        0.020317715701871502, 
        0.020285936990769207, 
        0.020254138668223343, 
        0.020222321620579818, 
        0.020190486721020067, 
        0.020158634829476746, 
        0.020126766792422004, 
        0.02009488344316728, 
        0.02006298560171375, 
        0.020031074074567976, 
        0.019999149655196922, 
        0.01996721312342346, 
        0.01993526524597074, 
        0.01990330677613795, 
        0.019871338453916688, 
        0.019839361006093792, 
        0.019807375146173048, 
        0.019775381574409508, 
        0.01974338097803058, 
        0.019711374031081072, 
        0.019679361394217814, 
        0.019647343715522243, 
        0.019615321629568604, 
        0.019583295758316695, 
        0.019551266710901072, 
        0.01951923508354571, 
        0.019487201459458363, 
        0.01945516640937601, 
        0.019423130491613365, 
        0.0193910942516482, 
        0.01935905822255154, 
        0.019327022924968795, 
        0.01929498886746331, 
        0.019262956546157627, 
        0.019230926445077196, 
        0.019198899036195295, 
        0.019166874779689636, 
        0.019134854123740417, 
        0.019102837504751932, 
        0.019070825347452667, 
        0.01903881806526092, 
        0.019006816059942925, 
        0.018974819721767414, 
        0.018942829429975782, 
        0.018910845552635155, 
        0.018878868446718978, 
        0.0188468984583248, 
        0.01881493592272622, 
        0.018782981164426085, 
        0.01875103449743968, 
        0.01871909622518775, 
        0.01868716664085205, 
        0.018655246027204885, 
        0.018623334656926557, 
        0.01859143279286207, 
        0.01855954068756411, 
        0.018527658584312025, 
        0.018495786716294458, 
        0.018463925307176776, 
        0.018432074571363567, 
        0.018400234713646994, 
        0.01836840592990053, 
        0.01833658840663359, 
        0.01830478232146299, 
        0.018272987843322732, 
        0.018241205132056244, 
        0.018209434339174192, 
        0.01817767560734867, 
        0.01814592907113105, 
        0.0181141948564899, 
        0.01808247308142106, 
        0.018050763855732153, 
        0.018019067281151078, 
        0.01798738345178122, 
        0.017955712453640544, 
        0.017924054365383683, 
        0.017892409257985138, 
        0.017860777195069358, 
        0.01782915823275711, 
        0.017797552420185162, 
        0.01776595979902185, 
        0.017734380404236822, 
        0.017702814263641904, 
        0.01767126139829811, 
        0.017639721822647055, 
        0.017608195544222074, 
        0.01757668256441029, 
        0.017545182877823473, 
        0.017513696472793123, 
        0.017482223331408933, 
        0.017450763429637244, 
        0.017419316737289272, 
        0.017387883218229705, 
        0.017356462830324198, 
        0.017325055525813426, 
        0.017293661250909243, 
        0.01726227994652514, 
        0.017230911547608512, 
        0.01719955598398668, 
        0.017168213179857186, 
        0.017136883053965463, 
        0.01710556551996798, 
        0.01707426048634047, 
        0.0170429678563141, 
        0.01701168752822858, 
        0.016980419395190377, 
        0.01694916334581763, 
        0.016917919263427995, 
        0.01688668702692215, 
        0.01685546651027914, 
        0.016824257582837048, 
        0.016793060109409785, 
        0.01676187395028234, 
        0.016730698961289252, 
        0.01669953499374626, 
        0.01666838189467567, 
        0.01663723950693215, 
        0.016606107668894782, 
        0.016574986214995847, 
        0.016543874975415557, 
        0.01651277377607624, 
        0.016481682439108924, 
        0.016450600782525162, 
        0.016419528620518965, 
        0.016388465763123864, 
        0.01635741201671782, 
        0.016326367183913434, 
        0.016295331063437175, 
        0.016264303450274725, 
        0.016233284135825532, 
        0.016202272907667483, 
        0.01617126954993639, 
        0.016140273843071234, 
        0.016109285563996087, 
        0.01607830448622411, 
        0.016047330379642837, 
        0.01601636301082347, 
        0.015985402142804535, 
        0.0159544475353881, 
        0.015923498944846577, 
        0.015892556124358925, 
        0.01586161882359583, 
        0.015830686789106867, 
        0.015799759763988713, 
        0.015768837488559413, 
        0.015737919699590527, 
        0.015707006130672285, 
        0.01567609651244644, 
        0.01564519057229708, 
        0.015614288034557054, 
        0.01558338862060037, 
        0.015552492048608707, 
        0.015521598033790102, 
        0.015490706288323382, 
        0.01545981652146047, 
        0.01542892843951704, 
        0.015398041745610732, 
        0.015367156140215351, 
        0.01533627132078843, 
        0.015305386981837577, 
        0.015274502815221597, 
        0.01524361850975293, 
        0.01521273375139272, 
        0.015181848223319309, 
        0.015150961606090502, 
        0.01512007357721301, 
        0.015089183811697786, 
        0.015058291981673294, 
        0.015027397756475606, 
        0.014996500802941357, 
        0.014965600785000947, 
        0.014934697364158743, 
        0.014903790199069088, 
        0.014872878945920473, 
        0.014841963258267412, 
        0.014811042787035789, 
        0.014780117180747907, 
        0.014749186085304523, 
        0.014718249144031846, 
        0.014687305997925788, 
        0.01465635628546648, 
        0.014625399642772749, 
        0.014594435703491393, 
        0.014563464099035413, 
        0.014532484458358938, 
        0.014501496408190541, 
        0.014470499573138442, 
        0.014439493575468204, 
        0.014408478035210743, 
        0.014377452570430603, 
        0.014346416796950843, 
        0.014315370328693735, 
        0.014284312777484312, 
        0.01425324375324929, 
        0.014222162864070818, 
        0.01419106971613392, 
        0.014159963913886985, 
        0.014128845060087455, 
        0.014097712755765855, 
        0.014066566600467862, 
        0.014035406192190295, 
        0.01400423112752379, 
        0.01397304100169835, 
        0.013941835408667341, 
        0.013910613941271287, 
        0.0138793761911867, 
        0.013848121749157788, 
        0.013816850205029952, 
        0.013785561147846443, 
        0.013754254165992385, 
        0.013722928847342955, 
        0.013691584779275916, 
        0.013660221548957848, 
        0.013628838743291525, 
        0.013597435949253982, 
        0.013566012753848524, 
        0.01353456874446371, 
        0.013503103508833141, 
        0.013471616635331968, 
        0.013440107713129909, 
        0.013408576332320428, 
        0.013377022084205228, 
        0.01334544456140126, 
        0.01331384335806329, 
        0.01328221807026984, 
        0.01325056829599958, 
        0.013218893635424524, 
        0.013187193691308765, 
        0.013155468069068765, 
        0.013123716377193485, 
        0.01309193822746718, 
        0.013060133235204732, 
        0.013028301019613437, 
        0.012996441204073898, 
        0.012964553416443545, 
        0.012932637289290052, 
        0.012900692460786792, 
        0.01286871857417997, 
        0.012836715278872866, 
        0.012804682230495839, 
        0.012772619091211121, 
        0.012740525530470342, 
        0.012708401225124514, 
        0.012676245860047381, 
        0.012644059128432734, 
        0.012611840732298131, 
        0.012579590383251392, 
        0.012547307802429762, 
        0.012514992721496244, 
        0.012482644882815613, 
        0.01245026404030871, 
        0.012417849959596569, 
        0.012385402419144693, 
        0.012352921210183719, 
        0.012320406137722886, 
        0.01228785702115509, 
        0.01225527369433664, 
        0.01222265600708848, 
        0.012190003825089253, 
        0.012157317031140815, 
        0.012124595524955022, 
        0.012091839224886209, 
        0.012059048067870485, 
        0.01202622201055159, 
        0.011993361029405455, 
        0.011960465122308172, 
        0.011927534308236967, 
        0.011894568629140895, 
        0.011861568149285387, 
        0.011828532957341754, 
        0.011795463166327557, 
        0.011762358914670425, 
        0.01172922036626564, 
        0.011696047712550832, 
        0.0116628411712194, 
        0.011629600989103513, 
        0.011596327441399766, 
        0.011563020833374023, 
        0.01152968149921187, 
        0.011496309804851688, 
        0.011462906148137917, 
        0.011429470958027153, 
        0.011396004697003944, 
        0.01136250786040044, 
        0.01132898097706541, 
        0.011295424610757701, 
        0.01126183935947015, 
        0.011228225856904857, 
        0.011194584771982546, 
        0.011160916810211271, 
        0.011127222712283535, 
        0.011093503256557053, 
        0.011059759257429863, 
        0.011025991566523827, 
        0.010992201072556246, 
        0.010958388700623647, 
        0.010924555414260387, 
        0.01089070221218579, 
        0.010856830131592301, 
        0.010822940245765359, 
        0.01078903366240476, 
        0.01075511152779161, 
        0.0107211750216059, 
        0.010687225359706641, 
        0.010653263792309093, 
        0.010619291603013357, 
        0.01058531010829872, 
        0.01055132065688428, 
        0.010517324629182109, 
        0.010483323435618029, 
        0.010449318515566049, 
        0.010415311336880374, 
        0.010381303394776711, 
        0.010347296209043157, 
        0.010313291326047724, 
        0.010279290312124658, 
        0.010245294759219347, 
        0.010211306275901168, 
        0.01017732649091617, 
        0.010143357049412865, 
        0.01010939961217124, 
        0.010075455853656573, 
        0.010041527459788984, 
        0.010007616127029205, 
        0.009973723560438299, 
        0.009939851470991173, 
        0.009906001575505167, 
        0.00987217559208547, 
        0.009838375242484711, 
        0.009804602245623371, 
        0.009770858318556414, 
        0.009737145174071012, 
        0.009703464518966799, 
        0.009669818052146173, 
        0.009636207462820663, 
        0.00960263442905489, 
        0.009569100616038759, 
        0.009535607674240564, 
        0.009502157238338735, 
        0.009468750925614177, 
        0.009435390332917223, 
        0.009402077038095135, 
        0.009368812596657401, 
        0.009335598541120087, 
        0.009302436379690403, 
        0.009269327594861267, 
        0.009236273643631996, 
        0.009203275954253626, 
        0.009170335927916372, 
        0.009137454935750277, 
        0.009104634318876934, 
        0.009071875387852911, 
        0.009039179422620622, 
        0.009006547670477965, 
        0.008973981346887245, 
        0.008941481634407947, 
        0.008909049682729568, 
        0.008876686608540546, 
        0.008844393494125698, 
        0.008812171388873481, 
        0.00878002130906968, 
        0.008747944236644066, 
        0.0087159411198484, 
        0.008684012873682168, 
        0.008652160380171088, 
        0.008620384487805971, 
        0.008588686012410493, 
        0.008557065737477805, 
        0.008525524413741166, 
        0.008494062760855653, 
        0.008462681466582933, 
        0.00843138118810785, 
        0.008400162552140303, 
        0.008369026155831032, 
        0.008337972565808215, 
        0.008307002321131548, 
        0.008276115932069904, 
        0.008245313881641736, 
        0.00821459662525923, 
        0.008183964592608742, 
        0.00815341818707371, 
        0.008122957787395878, 
        0.008092583747519297, 
        0.008062296397619555, 
        0.008032096045240786, 
        0.008001982974695608, 
        0.007971957449214381, 
        0.007942019710034103, 
        0.0079121699789263, 
        0.007882408456712882, 
        0.007852735325991018, 
        0.007823150749869789, 
        0.007793654874348877, 
        0.007764247827254655, 
        0.0077349297206287205, 
        0.007705700649921934, 
        0.007676560694524849, 
        0.0076475099192994285, 
        0.007618548375510843, 
        0.0075896760997305555, 
        0.007560893115108758, 
        0.007532199432370561, 
        0.007503595050248731, 
        0.007475079955323328, 
        0.007446654123126637, 
        0.007418317518501507, 
        0.0073900700955485885, 
        0.007361911799098099, 
        0.007333842563997107, 
        0.007305862316613772, 
        0.007277970974248597, 
        0.007250168446217764, 
        0.007222454634268566, 
        0.007194829432362432, 
        0.0071672927274430785, 
        0.007139844399680063, 
        0.0071124843230149885, 
        0.007085212365058497, 
        0.007058028387817694, 
        0.00703093224761217, 
        0.007003923795820391, 
        0.006977002878578364, 
        0.006950169337684472, 
        0.006923423010342791, 
        0.006896763729423757, 
        0.006870191324152014, 
        0.006843705619789832, 
        0.006817306438324832, 
        0.0067909935981777005, 
        0.006764766914872108, 
        0.006738626200944772, 
        0.006712571266239353, 
        0.006686601917882498, 
        0.006660717960696928, 
        0.006634919197331615, 
        0.006609205428163975, 
        0.006583576451788014, 
        0.006558032064781027, 
        0.006532572062240843, 
        0.0065071962375987, 
        0.006481904382659899, 
        0.006456696288081308, 
        0.006431571743278116, 
        0.006406530536463972, 
        0.006381572454821144, 
        0.006356697284650319, 
        0.0063319048112031, 
        0.006307194819156269, 
        0.0062825670923301255, 
        0.006258021414044706, 
        0.006233557566905966, 
        0.006209175333114542, 
        0.006184874494484945, 
        0.006160654832286619, 
        0.006136516127751545, 
        0.006112458161579547, 
        0.006088480714380819, 
        0.00606458356652501, 
        0.006040766498368324, 
        0.006017029289920658, 
        0.005993371721686681, 
        0.005969793573555773, 
        0.0059462946259476865, 
        0.005922874658944405, 
        0.005899533453042483, 
        0.005876270788613814, 
        0.005853086446380369, 
        0.005829980207124111, 
        0.005806951851848642, 
        0.005784001161818439, 
        0.005761127918511619, 
        0.005738331903678367, 
        0.005715612899409075, 
        0.0056929706880292225, 
        0.005670405052230611, 
        0.005647915775023598, 
        0.005625502639752026, 
        0.0056031654300731995, 
        0.005580903930236946, 
        0.0055587179246555304, 
        0.005536607198219702, 
        0.005514571536204844, 
        0.0054926107243524975, 
        0.005470724548770419, 
        0.005448912796057205, 
        0.005427175253152642, 
        0.005405511707626994, 
        0.0053839219473302705, 
        0.005362405760641633, 
        0.005340962936365468, 
        0.0053195932638550065, 
        0.005298296532831416, 
        0.005277072533599616, 
        0.005255921056857847, 
        0.00523484189383235, 
        0.005213834836203244, 
        0.005192899676184873, 
        0.005172036206446992, 
        0.005151244220145586, 
        0.005130523510919984, 
        0.005109873872989992, 
        0.00508929510096549, 
        0.0050687869900214455, 
        0.005048349335784536, 
        0.005027981934422267, 
        0.005007684582555314, 
        0.004987457077355033, 
        0.004967299216440807, 
        0.004947210797976807, 
        0.004927191620593581, 
        0.004907241483428513, 
        0.004887360186126745, 
        0.004867547528810481, 
        0.004847803312121407, 
        0.004828127337183319, 
        0.004808519405625322, 
        0.004788979319563152, 
        0.00476950688159621, 
        0.004750101894864038, 
        0.004730764162922259, 
        0.004711493489912992, 
        0.004692289680358034, 
        0.004673152539393304, 
        0.004654081872516543, 
        0.004635077485822279, 
        0.0046161391858207685, 
        0.004597266779512593, 
        0.004578460074383464, 
        0.004559718878449428, 
        0.004541043000149168, 
        0.0045224322484240876, 
        0.00450388643266519, 
        0.004485405362814821, 
        0.004466988849204484, 
        0.00444863670270036, 
        0.004430348734615198, 
        0.004412124756717236, 
        0.004393964581259355, 
        0.004375868020995093, 
        0.0043578348890794625, 
        0.004339864999217884, 
        0.004321958165510613, 
        0.004304114202542979, 
        0.004286332925355591, 
        0.0042686141494796, 
        0.0042509576908461655, 
        0.004233363365938462, 
        0.004215830991604679, 
        0.004198360385199758, 
        0.004180951364495607, 
        0.004163603747771192, 
        0.00414631735369855, 
        0.004129092001449098, 
        0.00411192751057766, 
        0.00409482370119776, 
        0.004077780393774137, 
        0.004060797409238013, 
        0.004043874568973496, 
        0.004027011694816431, 
        0.004010208609021277, 
        0.003993465134317702, 
        0.003976781093803086, 
        0.003960156311149048, 
        0.003943590610326208, 
        0.0039270838158237285, 
        0.003910635752522945, 
        0.0038942462457550457, 
        0.003877915121246068, 
        0.003861642205267446, 
        0.003845427324386239, 
        0.0038292703056969977, 
        0.00381317097663567, 
        0.0037971291651714054, 
        0.0037811446996013224, 
        0.0037652174087106412, 
        0.0037493471216737966, 
        0.003733533668103274, 
        0.0037177768780049148, 
        0.003702076581885482, 
        0.0036864326105714115, 
        0.0036708447953971305, 
        0.0036553129680684734, 
        0.003639836960680595, 
        0.0036244166057794003, 
        0.0036090517363608393, 
        0.0035937421857535463, 
        0.003578487787797106, 
        0.003563288376662537, 
        0.003548143786965565, 
        0.0035330538537005577, 
        0.003518018412350089, 
        0.003503037298734568, 
        0.0034881103490888386, 
        0.003473237400017215, 
        0.0034584182886962253, 
        0.003443652852552996, 
        0.003428940929410249, 
        0.0034142823575566863, 
        0.0033996769756877415, 
        0.003385124622862342, 
        0.0033706251385675523, 
        0.0033561783626481403, 
        0.003341784135433754, 
        0.0033274422975814555, 
        0.0033131526901358866, 
        0.003298915154580191, 
        0.0032847295327719343, 
        0.003270595666975573, 
        0.0032565133998266344, 
        0.003242482574356315, 
        0.0032285030340393848, 
        0.003214574622667345, 
        0.0032006971844814962, 
        0.003186870564051602, 
        0.003173094606420295, 
        0.0031593691569436365, 
        0.003145694061394669, 
        0.003132069165906354, 
        0.003118494317063379, 
        0.0031049693617483973, 
        0.003091494147309982, 
        0.0030780685213808528, 
        0.0030646923321192994, 
        0.0030513654279295385, 
        0.0030380876576651737, 
        0.00302485887051009, 
        0.003011678916110087, 
        0.002998547644416949, 
        0.0029854649057764007, 
        0.002972430550900937, 
        0.0029594444309320304, 
        0.002946506397313267, 
        0.002933616301934509, 
        0.002920773997030791, 
        0.002907979335144153, 
        0.002895232169269389, 
        0.002882532352770519, 
        0.0028698797393418105, 
        0.0028572741830857193, 
        0.002844715538446304, 
        0.0028322036602423007, 
        0.0028197384036480035, 
        0.0028073196242531756, 
        0.0027949471779596547, 
        0.002782620921056531, 
        0.0027703407101788416, 
        0.002758106402374987, 
        0.002745917854992026, 
        0.0027337749258020253, 
        0.002721677472877267, 
        0.002709625354705007, 
        0.002697618430109244, 
        0.0026856565582483363, 
        0.002673739598679465, 
        0.0026618674112938332, 
        0.002650039856343927, 
        0.002638256794459219, 
        0.0026265180865769886, 
        0.002614823594064308, 
        0.0026031731785661635, 
        0.0025915667021329095, 
        0.002580004027133863, 
        0.0025684850163139594, 
        0.0025570095327560865, 
        0.002545577439896925, 
        0.002534188601507502, 
        0.0025228428817595013, 
        0.002511540145127902, 
        0.002500280256429751, 
        0.0024890630808410384, 
        0.0024778884839154513, 
        0.0024667563314678224, 
        0.0024556664897987476, 
        0.00244461882542999, 
        0.0024336132052595106, 
        0.0024226494965311385, 
        0.002411727566849282, 
        0.0024008472841185132, 
        0.0023900085166464265, 
        0.002379211133028494, 
        0.002368455002209709, 
        0.0023577399934850396, 
        0.0023470659764746513, 
        0.002336432821141635, 
        0.0023258403977948028, 
        0.002315288577078574, 
        0.002304777229940008, 
        0.002294306227688815, 
        0.002283875441981691, 
        0.0022734847447532947, 
        0.002263134008365876, 
        0.0022528231054037497, 
        0.002242551908877734, 
        0.0022323202920464017
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-12.json <==
[
    [
        -103.24927586705512, 
        -103.06250186275686, 
        -102.87596435301487, 
        -102.68966748350914, 
        -102.5036109484937, 
        -102.31779443972545, 
        -102.13221765404718, 
        -101.94688027661412, 
        -101.76178202037548, 
        -101.57692257238315, 
        -101.39230163139112, 
        -101.20791889430826, 
        -101.02377405960286, 
        -100.83986682385135, 
        -100.65619689206528, 
        -100.47276396209158, 
        -100.2895677354643, 
        -100.10660791347546, 
        -99.923884199645485, 
        -99.741396294809675, 
        -99.559143906698054, 
        -99.377126738048602, 
        -99.19534449432156, 
        -99.013796880995628, 
        -98.83248360555578, 
        -98.651404374179478, 
        -98.47055889636448, 
        -98.289946880035586, 
        -98.109568034593565, 
        -97.929422067808915, 
        -97.749508694822637, 
        -97.569827624377922, 
        -97.390378569334459, 
        -97.211161238576267, 
        -97.032175352284739, 
        -96.8534206180925, 
        -96.674896756706659, 
        -96.496603480897306, 
        -96.318540506002009, 
        -96.140707539405398, 
        -95.963104317446579, 
        -95.785730546031829, 
        -95.608585949330674, 
        -95.431670233757259, 
        -95.254983139452108, 
        -95.078524375598448, 
        -94.902293666381411, 
        -94.726290730004337, 
        -94.550515293513698, 
        -94.374967077989012, 
        -94.199645807278927, 
        -94.024551205605817, 
        -93.849682998794179, 
        -93.675040912286548, 
        -93.500624672835272, 
        -93.32643400600584, 
        -93.1524686424099, 
        -92.978728308277823, 
        -92.805212734178909, 
        -92.631921648079583, 
        -92.458854782336502, 
        -92.286011866595615, 
        -92.113392633210339, 
        -91.940996813884908, 
        -91.768824141927823, 
        -91.596874349326782, 
        -91.425147172908211, 
        -91.253642345086348, 
        -91.082359603523869, 
        -90.911298682926201, 
        -90.74045932044605, 
        -90.569841245922063, 
        -90.399444211765442, 
        -90.229267949022727, 
        -90.059312197791328, 
        -89.889576697699908, 
        -89.720061188654157, 
        -89.550765410313232, 
        -89.38168910776389, 
        -89.212832022011042, 
        -89.044193895384851, 
        -88.875774465805364, 
        -88.707573489244666, 
        -88.539590702482656, 
        -88.371825855453793, 
        -88.204278691916429, 
        -88.036948958583807, 
        -87.86983639071471, 
        -87.702940760003656, 
        -87.536261802036535, 
        -87.369799268227908, 
        -87.203552900441764, 
        -87.037522462184512, 
        -86.871707698026256, 
        -86.706108359280663, 
        -86.540724193877352, 
        -86.375554963040926, 
        -86.210600413923416, 
        -86.045860304523018, 
        -85.881334383189341, 
        -85.717022413439025, 
        -85.552924144047182, 
        -85.389039336983643, 
        -85.225367746368008, 
        -85.061909129833325, 
        -84.898663244852884, 
        -84.73562985131916, 
        -84.572808695381283, 
        -84.410199562082866, 
        -84.247802199065276, 
        -84.085616368350571, 
        -83.923641827273855, 
        -83.761878345647418, 
        -83.600325682495125, 
        -83.438983601499061, 
        -83.277851865792741, 
        -83.116930241417464, 
        -82.956218491949457, 
        -82.795716385009101, 
        -82.63542368517264, 
        -82.475340161004524, 
        -82.315465572591336, 
        -82.155799701130405, 
        -81.996342306169183, 
        -81.837093162079228, 
        -81.678052033240704, 
        -81.519218695682198, 
        -81.360592911556267, 
        -81.202174464171179, 
        -81.043963118032423, 
        -80.885958649077523, 
        -80.728160827257142, 
        -80.57056942945124, 
        -80.413184227312428, 
        -80.256004997840051, 
        -80.09903151450095, 
        -79.942263555012019, 
        -79.785700884291359, 
        -79.629343300845917, 
        -79.473190571532925, 
        -79.31724247496291, 
        -79.161498788556216, 
        -79.005959293601009, 
        -78.850623768746132, 
        -78.6954919947581, 
        -78.540563751219921, 
        -78.385838821796298, 
        -78.231316983137944, 
        -78.076998026281188, 
        -77.922881729699924, 
        -77.768967877797721, 
        -77.615256253443135, 
        -77.461746642980387, 
        -77.308438829645098, 
        -77.155332601499254, 
        -77.002427744631092, 
        -76.849724043866686, 
        -76.69722128734432, 
        -76.544919263072387, 
        -76.392817758674397, 
        -76.24091656433869, 
        -76.089215462402237, 
        -75.937714255545643, 
        -75.78641272736219, 
        -75.635310669722486, 
        -75.484407870958208, 
        -75.333704128220049, 
        -75.183199231429668, 
        -75.032892973489339, 
        -74.882785145400874, 
        -74.73287554599915, 
        -74.583163968079859, 
        -74.433650205131926, 
        -74.284334052814458, 
        -74.135215308020278, 
        -73.986293766597115, 
        -73.837569225674059, 
        -73.689041482080157, 
        -73.540710334673847, 
        -73.39257557974851, 
        -73.24463701927904, 
        -73.096894449271645, 
        -72.949347673142569, 
        -72.801996488388212, 
        -72.654840697628529, 
        -72.507880097218774, 
        -72.36111449666835, 
        -72.214543689215603, 
        -72.068167487441741, 
        -71.92198568979191, 
        -71.775998099217077, 
        -71.630204518914013, 
        -71.48460475530014, 
        -71.339198611960256, 
        -71.193985894829154, 
        -71.048966408791685, 
        -70.904139961226718, 
        -70.759506357062051, 
        -70.615065405613421, 
        -70.470816912803372, 
        -70.326760687571763, 
        -70.182896537341335, 
        -70.039224271837909, 
        -69.895743696148472, 
        -69.752454627235025, 
        -69.609356871269881, 
        -69.466450239239606, 
        -69.323734541576727, 
        -69.181209589896781, 
        -69.038875195399584, 
        -68.896731170860562, 
        -68.754777327461014, 
        -68.61301348008179, 
        -68.471439440612713, 
        -68.330055023497025, 
        -68.188860042310225, 
        -68.047854311701442, 
        -67.907037646209076, 
        -67.766409861372665, 
        -67.625970771246656, 
        -67.485720194402262, 
        -67.345657942748844, 
        -67.205783839095204, 
        -67.066097697433975, 
        -66.926599335146904, 
        -66.787288569265968, 
        -66.648165219152943, 
        -66.509229101486739, 
        -66.370480037176691, 
        -66.231917843505073, 
        -66.093542341433775, 
        -65.955353349849204, 
        -65.817350688939953, 
        -65.679534176303093, 
        -65.541903638099399, 
        -65.404458891728027, 
        -65.267199760320679, 
        -65.13012606482998, 
        -64.993237626755786, 
        -64.856534263337082, 
        -64.720015807286174, 
        -64.583682075582558, 
        -64.447532892899375, 
        -64.311568080188323, 
        -64.175787464157594, 
        -64.040190867574537, 
        -63.904778113814096, 
        -63.769549027281279, 
        -63.634503433306094, 
        -63.499641156644799, 
        -63.364962022078856, 
        -63.230465850274506, 
        -63.096152476537384, 
        -62.962021721933397, 
        -62.828073412541983, 
        -62.694307374528428, 
        -62.560723434528313, 
        -62.427321418255197, 
        -62.294101154327763, 
        -62.161062466063399, 
        -62.028205186575697, 
        -61.895529140463054, 
        -61.763034155283236, 
        -61.630720056348451, 
        -61.498586676602592, 
        -61.366633841178874, 
        -61.234861379466345, 
        -61.103269118193097, 
        -60.971856888175459, 
        -60.840624517076257, 
        -60.709571833594836, 
        -60.5786986654035, 
        -60.448004844226766, 
        -60.317490195704707, 
        -60.187154553537553, 
        -60.056997744248413, 
        -59.927019598653665, 
        -59.797219945502391, 
        -59.667598614665522, 
        -59.538155434935803, 
        -59.408890237573544, 
        -59.279802851945163, 
        -59.150893107340664, 
        -59.022160833453199, 
        -58.893605861084502, 
        -58.765228019797071, 
        -58.637027139516981, 
        -58.509003046071591, 
        -58.381155577658305, 
        -58.253484556534211, 
        -58.125989819935775, 
        -57.998671194437399, 
        -57.871528509421069, 
        -57.744561594282359, 
        -57.61777028018949, 
        -57.491154395217798, 
        -57.364713771081519, 
        -57.238448236536016, 
        -57.112357620869311, 
        -56.986441753213185, 
        -56.860700463743207, 
        -56.73513357740034, 
        -56.60974093106821, 
        -56.484522350104697, 
        -56.35947766299639, 
        -56.234606697859327, 
        -56.109909284712664, 
        -55.985385250979476, 
        -55.861034425439691, 
        -55.736856635152087, 
        -55.612851709364499, 
        -55.489019474649375, 
        -55.365359759160079, 
        -55.241872389293142, 
        -55.118557192896532, 
        -54.995413995136971, 
        -54.872442624728741, 
        -54.749642906572859, 
        -54.627014667017797, 
        -54.504557731535378, 
        -54.382271925377623, 
        -54.260157072953348, 
        -54.138213000276473, 
        -54.016439530597843, 
        -53.894836488966483, 
        -53.773403698788975, 
        -53.652140982928088, 
        -53.531048164220486, 
        -53.410125065829163, 
        -53.289371502045647, 
        -53.168787309618274, 
        -53.048372303132282, 
        -52.928126302121534, 
        -52.80804912739864, 
        -52.688140599268152, 
        -52.568400536199611, 
        -52.448828758817292, 
        -52.329425084709129, 
        -52.210189332041779, 
        -52.091121315183301, 
        -51.972220856835669, 
        -51.853487767702639, 
        -51.734921869078299, 
        -51.616522971365008, 
        -51.49829089314877, 
        -51.380225444612563, 
        -51.26232644263937, 
        -51.144593698135537, 
        -51.027027023215204, 
        -50.909626228861406, 
        -50.792391126415652, 
        -50.675321525113638, 
        -50.558417235107299, 
        -50.441678063583204, 
        -50.325103820108353, 
        -50.208694310580789, 
        -50.09244934180898, 
        -49.976368719126654, 
        -49.860452246903598, 
        -49.744699725409781, 
        -49.629110964958365, 
        -49.513685763834651, 
        -49.398423923778033, 
        -49.283325242816922, 
        -49.168389524500377, 
        -49.053616565753224, 
        -48.939006163401856, 
        -48.824558113881601, 
        -48.710272213929613, 
        -48.596148257906435, 
        -48.482186039010031, 
        -48.3683853486272, 
        -48.254745981176171, 
        -48.141267725324795, 
        -48.027950371407684, 
        -47.914793707109091, 
        -47.8017975199175, 
        -47.688961595473749, 
        -47.576285719201884, 
        -47.463769672420632, 
        -47.351413241823273, 
        -47.23921620625886, 
        -47.127178346584742, 
        -47.015299441481162, 
        -46.903579267854482, 
        -46.792017601605252, 
        -46.680614218836858, 
        -46.569368891354863, 
        -46.458281393641812, 
        -46.347351493748491, 
        -46.236578964335422, 
        -46.125963566559527, 
        -46.015505077320718, 
        -45.905203256794707, 
        -45.795057868141548, 
        -45.685068673591452, 
        -45.575235433678003, 
        -45.465557907437372, 
        -45.356035852166876, 
        -45.246669023509703, 
        -45.13745717603171, 
        -45.028400062108993, 
        -44.919497432533937, 
        -44.81074903377565, 
        -44.702154618680275, 
        -44.59371392970931, 
        -44.485426711927161, 
        -44.377292703626267, 
        -44.269311651637487, 
        -44.161483290851372, 
        -44.053807358667989, 
        -43.946283589423892, 
        -43.838911715936689, 
        -43.731691468915017, 
        -43.624622577595552, 
        -43.517704767910935, 
        -43.410937766421988, 
        -43.304321295562907, 
        -43.197855075387821, 
        -43.091538822223498, 
        -42.985372258023617, 
        -42.87935509347485, 
        -42.773487043011059, 
        -42.667767815668242, 
        -42.562197119083379, 
        -42.456774658782543, 
        -42.351500138222846, 
        -42.246373257354421, 
        -42.141393716578172, 
        -42.036561211129396, 
        -41.93187543509157, 
        -41.827336075801071, 
        -41.722942830002211, 
        -41.618695379595756, 
        -41.514593409945554, 
        -41.410636602245198, 
        -41.306824634284332, 
        -41.203157181918357, 
        -41.099633920357704, 
        -40.996254516881777, 
        -40.893018645339851, 
        -40.789925967418526, 
        -40.686976147871725, 
        -40.584168845959063, 
        -40.481503718077427, 
        -40.378980418451064, 
        -40.276598599178705, 
        -40.174357907918029, 
        -40.072257991038434, 
        -39.970298490208243, 
        -39.868479045770215, 
        -39.766799292898398, 
        -39.665258866729559, 
        -39.563857396295475, 
        -39.462594509433309, 
        -39.361469828508504, 
        -39.260482976694071, 
        -39.159633570733568, 
        -39.058921223937595, 
        -38.95834554701333, 
        -38.857906148690439, 
        -38.757602630692787, 
        -38.657434597461659, 
        -38.557401643423326, 
        -38.457503364444769, 
        -38.357739350163151, 
        -38.258109186565989, 
        -38.158612455788408, 
        -38.059248739983936, 
        -37.960017613359661, 
        -37.860918648719732, 
        -37.761951414678265, 
        -37.66311547480187, 
        -37.56441039050015, 
        -37.465835718604893, 
        -37.36739101253265, 
        -37.269075820992924, 
        -37.170889689717768, 
        -37.072832159386543, 
        -36.974902764106737, 
        -36.877101043695049, 
        -36.779426523327011, 
        -36.681878729054866, 
        -36.584457180170737, 
        -36.487161394824824, 
        -36.389990884215571, 
        -36.292945156785059, 
        -36.196023715508495, 
        -36.099226060419312, 
        -36.002551685470863, 
        -35.906000082121992, 
        -35.809570734880623, 
        -35.713263126972059, 
        -35.617076734049647, 
        -35.521011028959855, 
        -35.425065478226912, 
        -35.329239546403862, 
        -35.233532686829477, 
        -35.137944361169204, 
        -35.042474014127556, 
        -34.947121089523307, 
        -34.851885022029869, 
        -34.756765254354434, 
        -34.661761211785354, 
        -34.566872317852528, 
        -34.472097991554989, 
        -34.37743764790914, 
        -34.282890695308247, 
        -34.188456538034423, 
        -34.094134573627478, 
        -33.999924197570564, 
        -33.905824796345129, 
        -33.811835754593034, 
        -33.717956449204713, 
        -33.624186252391652, 
        -33.530524530775317, 
        -33.436970646513785, 
        -33.343523953284439, 
        -33.250183805604941, 
        -33.156949545173177, 
        -33.063820513983394, 
        -32.970796044187828, 
        -32.877875464585721, 
        -32.785058096732399, 
        -32.692343258481536, 
        -32.59973026023885, 
        -32.507218407274102, 
        -32.414806998040227, 
        -32.32249532779884, 
        -32.230282682237828, 
        -32.138168345255778, 
        -32.04615159087772, 
        -31.954231690205376, 
        -31.862407906123011, 
        -31.770679496783305, 
        -31.679045712418699, 
        -31.587505800964813, 
        -31.496059000928614, 
        -31.404704545011231, 
        -31.313441659938313, 
        -31.222269567705069, 
        -31.131187481000996, 
        -31.040194610817455, 
        -30.949290157785434, 
        -30.858473317826832, 
        -30.76774327980602, 
        -30.677099227522863, 
        -30.586540335825941, 
        -30.496065777709358, 
        -30.405674714819899, 
        -30.315366306112772, 
        -30.225139701657287, 
        -30.134994045962117, 
        -30.044928477207257, 
        -29.954942126240166, 
        -29.865034117308738, 
        -29.775203570671433, 
        -29.685449597837145, 
        -29.595771302985696, 
        -29.506167784862498, 
        -29.416638136691208, 
        -29.327181443961656, 
        -29.237796784986514, 
        -29.14848323279513, 
        -29.05923985290335, 
        -28.970065704048292, 
        -28.880959840592777, 
        -28.791921308612462, 
        -28.702949146566745, 
        -28.614042388201277, 
        -28.525200060045307, 
        -28.436421182127802, 
        -28.347704768246953, 
        -28.25904982382502, 
        -28.170455352678303, 
        -28.081920346892979, 
        -27.99344379536808, 
        -27.905024678472305, 
        -27.816661972260668, 
        -27.728354643470595, 
        -27.640101657543603, 
        -27.551901968989622, 
        -27.463754528278358, 
        -27.375658278117211, 
        -27.287612158000417, 
        -27.199615098676471, 
        -27.111666025879398, 
        -27.023763858513689, 
        -26.935907511903871, 
        -26.848095893880995, 
        -26.76032790552377, 
        -26.672602443076812, 
        -26.584918399144748, 
        -26.497274655365427, 
        -26.409670097573233, 
        -26.322103597340138, 
        -26.234574024298524, 
        -26.1470802425705, 
        -26.059621110970895, 
        -25.972195483322444, 
        -25.884802209779888, 
        -25.797440134454966, 
        -25.710108097295045, 
        -25.622804933116139, 
        -25.535529474197514, 
        -25.448280544885545, 
        -25.361056971768125, 
        -25.27385756996636, 
        -25.186681158234421, 
        -25.099526545937799, 
        -25.012392541600285, 
        -24.92527794963561, 
        -24.838181571657774, 
        -24.751102205856622, 
        -24.664038649178327, 
        -24.576989694372003, 
        -24.48995413296764, 
        -24.402930753947452, 
        -24.315918344041787, 
        -24.228915688844765, 
        -24.141921572449469, 
        -24.054934777797957, 
        -23.967954086485882, 
        -23.880978279993865, 
        -23.79400613893765, 
        -23.707036444125276, 
        -23.620067976311084, 
        -23.5330995165695, 
        -23.446129847402254, 
        -23.359157750886801, 
        -23.272182012991159, 
        -23.185201419185177, 
        -23.098214757554906, 
        -23.011220818391962, 
        -22.924218395755229, 
        -22.837206286483848, 
        -22.750183289185447, 
        -22.663148208397903, 
        -22.576099852233533, 
        -22.489037032944843, 
        -22.401958569760847, 
        -22.314863285371882, 
        -22.227750009795383, 
        -22.140617576448896, 
        -22.053464832841463, 
        -21.966290627617145, 
        -21.879093817867247, 
        -21.791873270091614, 
        -21.704627860922628, 
        -21.617356474924737, 
        -21.530058006536898, 
        -21.44273136160394, 
        -21.355375456087021, 
        -21.267989218537721, 
        -21.180571588870521, 
        -21.09312152078552, 
        -21.005637980257752, 
        -20.918119948356797, 
        -20.830566420263615, 
        -20.742976406864319, 
        -20.655348934708311, 
        -20.567683047384129, 
        -20.479977805452332, 
        -20.39223228674836, 
        -20.304445591007642, 
        -20.216616834304777, 
        -20.128745153847401, 
        -20.040829708040125, 
        -19.952869676734448, 
        -19.864864262868494, 
        -19.776812691475168, 
        -19.688714212629058, 
        -19.600568101266088, 
        -19.512373655888599, 
        -19.424130206849608, 
        -19.335837107101938, 
        -19.247493738204838, 
        -19.159099511827844, 
        -19.070653869509204, 
        -18.982156282568276, 
        -18.893606255851818, 
        -18.805003324600488, 
        -18.716347059093103, 
        -18.627637061941005, 
        -18.53887297396675, 
        -18.450054469379744, 
        -18.361181260558933, 
        -18.272253097246974, 
        -18.183269768800503, 
        -18.094231103523192, 
        -18.005136971108179, 
        -17.915987282021597, 
        -17.826781990365205, 
        -17.73752109263636, 
        -17.648204630132714, 
        -17.558832689247325, 
        -17.469405402670926, 
        -17.379922949304643, 
        -17.290385558169643, 
        -17.200793504418336, 
        -17.111147115240797, 
        -17.021446766660095, 
        -16.93169288688166, 
        -16.841885955033419, 
        -16.752026506531589, 
        -16.66211512746845, 
        -16.572152459795653, 
        -16.482139199775467, 
        -16.392076102310696, 
        -16.301963977178055, 
        -16.211803691257622, 
        -16.12159617006699, 
        -16.031342399887716, 
        -15.941043423353277, 
        -15.850700346118034, 
        -15.76031433026656, 
        -15.669886605481786, 
        -15.579418456069511, 
        -15.488911233360893, 
        -15.398366347523746, 
        -15.307785273646784, 
        -15.2171695491083, 
        -15.126520773153455, 
        -15.035840611038834, 
        -14.945130788551568, 
        -14.854393097711107, 
        -14.763629392915837, 
        -14.672841592865527, 
        -14.582031679381366, 
        -14.491201697385824, 
        -14.400353756903762, 
        -14.309490028891055, 
        -14.218612748057049, 
        -14.127724210536316, 
        -14.036826775433573, 
        -13.945922861410255, 
        -13.855014950243968, 
        -13.764105581819237, 
        -13.673197355184902, 
        -13.58229292776517, 
        -13.491395016312389, 
        -13.40050639196547, 
        -13.309629881919843, 
        -13.218768367620322, 
        -13.127924783442785, 
        -13.037102115979582, 
        -12.946303400687462, 
        -12.855531722778602, 
        -12.764790215480422, 
        -12.674082056158419, 
        -12.583410466908532, 
        -12.492778711985165, 
        -12.402190093955536, 
        -12.31164795618097, 
        -12.221155675031865, 
        -12.13071666338959, 
        -12.040334364061618, 
        -11.950012250030447, 
        -11.85975382073519, 
        -11.769562600655519, 
        -11.679442134346596, 
        -11.589395987097125, 
        -11.499427740298167, 
        -11.40954098854057, 
        -11.319739337590519, 
        -11.230026399903823, 
        -11.140405794971068, 
        -11.05088114131714, 
        -10.961456057946108, 
        -10.872134157609374, 
        -10.782919046304231, 
        -10.693814317308586, 
        -10.6048235507594, 
        -10.515950306689939, 
        -10.427198125328305, 
        -10.338570519898692, 
        -10.250070975756572, 
        -10.161702945749425, 
        -10.073469844406754, 
        -9.9853750479138839, 
        -9.8974218895976556, 
        -9.8096136537339707, 
        -9.7219535726961528, 
        -9.6344448252098722, 
        -9.5470905281978737, 
        -9.4598937371158396, 
        -9.3728574411376879, 
        -9.2859845570166648, 
        -9.1992779263675946, 
        -9.1127403135433251, 
        -9.0263743961413123, 
        -8.9401827690370705, 
        -8.8541679326333202, 
        -8.7683322941491273, 
        -8.6826781623933478, 
        -8.5972077423997195, 
        -8.5119231307800849, 
        -8.4268263152488778, 
        -8.3419191672719695, 
        -8.2572034395744129, 
        -8.1726807632894012, 
        -8.0883526412229507, 
        -8.0042204460854531, 
        -7.9202854163616179, 
        -7.8365486507384903, 
        -7.7530111067548484, 
        -7.6696735960718243, 
        -7.5865367801032235, 
        -7.5036011659016433, 
        -7.4208671041892353, 
        -7.3383347838909723, 
        -7.2560042291489673, 
        -7.1738752969379185, 
        -7.0919476705648856, 
        -7.0102208593889959, 
        -6.9286941920935741, 
        -6.8473668168114417, 
        -6.7662376942172786, 
        -6.6853055960655636, 
        -6.6045691014066348, 
        -6.5240265938628008, 
        -6.4436762570540385, 
        -6.3635160733502554, 
        -6.2835438185883099, 
        -6.2037570608680532, 
        -6.1241531564214089, 
        -6.0447292469325173, 
        -5.96548225696149, 
        -5.8864088913050434, 
        -5.8075056315537239, 
        -5.7287687344614744, 
        -5.650194228635308, 
        -5.5717779127051736, 
        -5.4935153528789238, 
        -5.4154018804261925, 
        -5.3374325902966335, 
        -5.2596023391461584, 
        -5.1819057430874489, 
        -5.1043371768259922, 
        -5.0268907716907645, 
        -4.9495604151472117, 
        -4.8723397491309717, 
        -4.7952221699877509, 
        -4.7182008274605769, 
        -4.6412686250630086, 
        -4.5644182197840601, 
        -4.4876420222715083, 
        -4.4109321984381094, 
        -4.3342806696843512, 
        -4.2576791149744597, 
        -4.181118972388818, 
        -4.1045914415194042, 
        -4.028087487015747, 
        -3.9515978402201415, 
        -3.8751130051414506, 
        -3.7986232611750661, 
        -3.7221186681802978, 
        -3.6455890727002886, 
        -3.5690241147167989, 
        -3.4924132318896337, 
        -3.4157456701593909, 
        -3.339010489900923, 
        -3.2621965746472399, 
        -3.1852926414373823, 
        -3.1082872529578935, 
        -3.0311688231751339, 
        -2.9539256338262181, 
        -2.8765458448841996, 
        -2.7990175075770907, 
        -2.7213285779210419, 
        -2.6434669287319483, 
        -2.5654203625817997, 
        -2.4871766532306796, 
        -2.4087235083708114, 
        -2.3300486211926006, 
        -2.2511397014351888, 
        -2.1719844481225339, 
        -2.0925705983342273, 
        -2.0128859272850046, 
        -1.9329182864732379, 
        -1.8526555437883172, 
        -1.772085809149992, 
        -1.6911969646277734, 
        -1.6099755381598679, 
        -1.5284131815709159, 
        -1.4465158124060669, 
        -1.3641582386994764, 
        -1.2815006726326315, 
        -1.198455062926377, 
        -1.1150112102416414, 
        -1.0311583932955988, 
        -0.94688597255882401, 
        -0.8621836709173436, 
        -0.77704136915231137, 
        -0.69144914296554116, 
        -0.60539721393981127, 
        -0.51887603326761478, 
        -0.4318761809858781, 
        -0.34438846164587422, 
        -0.25640380015100039, 
        -0.16791330722328535, 
        -0.07890824094767615, 
        0.010620000671987847, 
        0.10067987553063101, 
        0.19127971507284916, 
        0.28242773086631767, 
        0.37413202712490595, 
        0.46640059779276433, 
        0.55924134239271017, 
        0.65266207202378113, 
        0.74667051574469689, 
        0.84127432613533426, 
        0.93648108684962428, 
        1.032298317071179, 
        1.1287334714361248, 
        1.2257939515057845, 
        1.3234871028936888, 
        1.4218202194899403, 
        1.5208005450774815, 
        1.6204352728890097, 
        1.720731550044625, 
        1.8216964707378682, 
        1.9233370810293882, 
        2.0256603747879911, 
        2.1286732928975409, 
        2.2323827224011201, 
        2.3367954887243103, 
        2.441918361196862, 
        2.5477580429383733, 
        2.654321172023947, 
        2.7616143160957289, 
        2.8696439694004128, 
        2.9784165493228212, 
        3.0879383925412007, 
        3.1982157516308645, 
        3.3092547910024006, 
        3.4210615846200896, 
        3.5336421104826279, 
        3.647002248458088, 
        3.7611477763894414, 
        3.8760843672430187, 
        3.9918175857534273, 
        4.1083528835802818, 
        4.225695600546012, 
        4.3438509552570395, 
        4.462824048585917, 
        4.5826198598353773, 
        4.7032432412789404, 
        4.824698916323733, 
        4.946991480193879, 
        5.0701253956994332, 
        5.1941049911636066, 
        5.3189344588660363, 
        5.4446178522989301, 
        5.5711590880519495, 
        5.6985619383733512, 
        5.8268300348645337, 
        5.9559668645624084, 
        6.0859757668406367, 
        6.2168599368301489, 
        6.3486224207236654, 
        6.4812661158933382, 
        6.6147937686480294, 
        6.749207975014766, 
        6.8845111782277035, 
        7.0207056688560616, 
        7.1577935830132891, 
        7.2957769026298731, 
        7.4346574532291045, 
        7.5744369048169284, 
        7.7151167696802876, 
        7.8566984027382389, 
        7.9991830002983324, 
        8.142571600072209, 
        8.2868650784814779, 
        8.4320641523930373, 
        8.578169379129692, 
        8.7251811521658773, 
        8.8730997040474584, 
        9.0219251033863923, 
        9.1716572569014403, 
        9.3222959058924779, 
        9.4738406275827121, 
        9.6262908341487279, 
        9.7796457710689726, 
        9.9339045178880241, 
        10.089065987972553, 
        10.245128925788007, 
        10.402091908123472, 
        10.559953342798735, 
        10.71871146771967, 
        10.878364351688152, 
        11.038909890673906, 
        11.200345811221711, 
        11.36266966664086, 
        11.525878838465365, 
        11.689970533085846, 
        11.854941784683833, 
        12.020789451070566, 
        12.187510215331272, 
        12.355100585133483, 
        12.523556890331532, 
        12.692875283538095, 
        12.863051739003746, 
        13.034082053283235, 
        13.205961842248884, 
        13.378686542447015, 
        13.55225140903246, 
        13.726651516982663, 
        13.901881758477378, 
        14.0779368432844, 
        14.254811298173161, 
        14.432499467141751, 
        14.610995509936764, 
        14.790293400351324, 
        14.970386929515673, 
        15.151269701523759, 
        15.332935135883504, 
        15.515376466683783, 
        15.698586740959717, 
        15.882558820638383, 
        16.067285381079373, 
        16.252758910355173, 
        16.438971712867591, 
        16.625915903145053, 
        16.813583413216957, 
        17.001965989198574, 
        17.191055190497497, 
        17.380842395837629, 
        17.571318797031303, 
        17.762475403364046, 
        17.954303044513239, 
        18.146792364371667, 
        18.339933831965972, 
        18.533717735887837, 
        18.728134188896828, 
        18.923173127250998, 
        19.118824314582135, 
        19.315077344600713, 
        19.511921640696631, 
        19.709346459052913, 
        19.907340893698947, 
        20.105893875201641, 
        20.304994177273681, 
        20.504630419972983, 
        20.704791068894693, 
        20.905464446076124, 
        21.106638726239648, 
        21.308301945678814, 
        21.510442005777598, 
        21.713046676537324, 
        21.916103602828528, 
        22.11960030983726, 
        22.323524207248798, 
        22.527862593903976, 
        22.732602667912047, 
        22.937731526774922, 
        23.143236179897496, 
        23.349103551557292, 
        23.555320488514006, 
        23.761873768418102, 
        23.968750104957074, 
        24.175936158170437, 
        24.383418538381669, 
        24.591183821865986, 
        24.799218549764813, 
        25.007509241742945, 
        25.216042404270176, 
        25.424804540174669, 
        25.633782155897116, 
        25.842961770181951, 
        26.052329927222381, 
        26.261873200214378, 
        26.471578206621114, 
        26.681431615490023, 
        26.891420155908087, 
        27.101530628741234, 
        27.311749916488353, 
        27.522064988326843, 
        27.732462916994574, 
        27.94293088661022, 
        28.153456200769568, 
        28.364026286754573, 
        28.574628716023806, 
        28.785251211312413, 
        28.995881649259644, 
        29.206508071973264, 
        29.41711870022808, 
        29.627701940398456, 
        29.838246388092355, 
        30.04874084816251, 
        30.25917432854272, 
        30.469536056812331, 
        30.679815486309696, 
        30.890002302142033, 
        31.100086428066902, 
        31.310058037528243, 
        31.519907552286369, 
        31.729625653257376, 
        31.939203286213388, 
        32.148631662500257, 
        32.357902268991857, 
        32.567006872437901, 
        32.775937517090327, 
        32.984686536964354, 
        33.193246550245206, 
        33.401610470009707, 
        33.609771500268344, 
        33.817723141412422, 
        34.025459190821188, 
        34.232973743384974, 
        34.440261194641522, 
        34.647316234829482, 
        34.854133857406012, 
        35.06070935282191, 
        35.267038307223899, 
        35.47311660959457, 
        35.678940438010429, 
        35.88450626417287, 
        36.08981084907564, 
        36.29485125142709, 
        36.499624806861554, 
        36.70412913282307, 
        36.908362128455273, 
        37.112321971253316, 
        37.316007106606769, 
        37.519416246844621, 
        37.72254836933157, 
        37.925402709387527, 
        38.127978755074302, 
        38.330276246491223, 
        38.53229516768014, 
        38.734035732896636, 
        38.935498399983743, 
        39.136683849625584, 
        39.33759298642007, 
        39.538226931846026, 
        39.73858701674115, 
        39.938674780514738, 
        40.138491958296051, 
        40.338040481822127, 
        40.537322470665174, 
        40.736340220724173, 
        40.935096211604417, 
        41.13359308638978, 
        41.331833655845621, 
        41.529820890667224, 
        41.727557910309223, 
        41.925047984050508, 
        42.122294521802068, 
        42.319301064665048, 
        42.516071291347714, 
        42.712608994353303, 
        42.90891809454267, 
        43.105002620729294, 
        43.300866714879881, 
        43.49651461336407, 
        43.691950659084611, 
        43.887179281693811, 
        44.082205002510108, 
        44.277032423273006, 
        44.471666225496207, 
        44.666111163612293, 
        44.860372061760785, 
        45.054453807715731, 
        45.248361351672358, 
        45.442099696886707, 
        45.635673901404111, 
        45.829089071386029, 
        46.02235035686131, 
        46.215462947881505, 
        46.408432073186781, 
        46.601262992566475, 
        46.793960998863263, 
        46.986531408770645, 
        47.178979564265511, 
        47.371310829075732, 
        47.563530583190293, 
        47.755644220022639, 
        47.94765714746913, 
        48.139574780430088, 
        48.331402541720848, 
        48.523145859142943, 
        48.71481016146592, 
        48.90640087634592, 
        49.097923429986153, 
        49.289383243518003, 
        49.480785732955539, 
        49.672136300862107, 
        49.863440343966701, 
        50.054703245796105, 
        50.245930378534467, 
        50.437127089223139, 
        50.628298718507068, 
        50.819450583154861, 
        51.010587982270678, 
        51.201716192380097, 
        51.392840471815468, 
        51.583966044699963, 
        51.775098120805666, 
        51.966241880566088, 
        52.157402478328564, 
        52.3485850390542, 
        52.539794662018537, 
        52.731036412878623, 
        52.922315334021434, 
        53.113636426025721, 
        53.305004673052053, 
        53.496425007696097, 
        53.687902347646897, 
        53.879441566836753, 
        54.071047510742737, 
        54.262724988425219, 
        54.454478775684493, 
        54.646313610559311, 
        54.838234198602308, 
        55.030245208378339, 
        55.222351273893111, 
        55.41455699051393, 
        55.606866927399466, 
        55.799285593378897, 
        55.991817482886461, 
        56.184467048837185, 
        56.377238705572239, 
        56.570136828132426, 
        56.763165759691496, 
        56.956329801016295, 
        57.149633219529896, 
        57.343080247021454, 
        57.536675076022, 
        57.730421862918199, 
        57.92432473084375, 
        58.118387757583562, 
        58.312614994253337, 
        58.507010450351736, 
        58.701578104523897, 
        58.896321890863383, 
        59.091245718372697, 
        59.286353450301831, 
        59.481648922656255, 
        59.677135933209826, 
        59.872818246924361, 
        60.068699590596175, 
        60.264783661146843, 
        60.461074118054249, 
        60.657574589526789, 
        60.854288669885406, 
        61.051219923273209, 
        61.248371872050505, 
        61.445748014931986, 
        61.643351817079953, 
        61.841186712286223, 
        62.039256097609162, 
        62.237563347397789, 
        62.436111796335766, 
        62.634904755503825, 
        62.833945504526064, 
        63.033237292871853, 
        63.232783340312508, 
        63.43258684010199, 
        63.632650951991735, 
        63.832978813619086, 
        64.033573529787688, 
        64.234438181724158, 
        64.435575821793947, 
        64.63698947769204, 
        64.838682147155694, 
        65.040656804704341, 
        65.242916401319732, 
        65.445463861096528, 
        65.648302080803418, 
        65.851433936998049, 
        66.054862280606926, 
        66.258589940946791, 
        66.462619719977468, 
        66.66695440511478, 
        66.871596748334213, 
        67.076549492038751, 
        67.281815351668698, 
        67.487397023309654, 
        67.693297181176604, 
        67.899518479462444, 
        68.106063553259958, 
        68.312935016989599, 
        68.520135466383707, 
        68.727667478901097, 
        68.935533611697466, 
        69.143736407520151, 
        69.352278385762389, 
        69.561162056582972, 
        69.770389902454923, 
        69.97996440275061, 
        70.189888004534566, 
        70.400163152267012, 
        70.61079227024112, 
        70.821777772145822, 
        71.033122044285818, 
        71.24482747507173, 
        71.45689642286402, 
        71.669331249706644, 
        71.882134283700466, 
        72.095307858980377, 
        72.308854284363832, 
        72.522775863666482, 
        72.737074885667724, 
        72.951753633497844, 
        73.166814362616634, 
        73.382259333707836, 
        73.598090791357109, 
        73.81431097551598, 
        74.030922098677166, 
        74.247926383396575, 
        74.465326030150308, 
        74.683123237409177, 
        74.901320191683567, 
        75.119919073565825, 
        75.338922049834039, 
        75.558331291694188, 
        75.77814894011469, 
        75.998377150832425, 
        76.219018061636774, 
        76.440073810198101, 
        76.661546518352438, 
        76.883438311058526, 
        77.105751300769768, 
        77.328487599679178, 
        77.55164930863782, 
        77.775238533000163, 
        77.999257356848588, 
        78.22370787622242, 
        78.448592172581286, 
        78.673912329840036, 
        78.899670422270901, 
        79.125868530940295, 
        79.352508713132508, 
        79.579593046181913, 
        79.807123585735368, 
        80.035102400745018, 
        80.263531543020804, 
        80.492413074086045, 
        80.72174904569458, 
        80.95154151458631, 
        81.181792527100811, 
        81.412504137920948, 
        81.643678391478375, 
        81.875317343103575, 
        82.107423029642206, 
        82.339997501805243, 
        82.573042808613252, 
        82.80656100435229, 
        83.04055411668854, 
        83.275024201802282, 
        83.509973307019195, 
        83.745403479240821, 
        83.981316768987966, 
        84.217715226059397, 
        84.4546008995666, 
        84.691975844173157, 
        84.929842111244284, 
        85.168201759563416, 
        85.407056843363549, 
        85.646409424623641, 
        85.886261564250802, 
        86.126615327059469, 
        86.367472780291124, 
        86.608835993854299, 
        86.850707039834546, 
        87.093088001797824, 
        87.335980943297997, 
        87.579387955334894, 
        87.823311121670031, 
        88.06775253352842, 
        88.31271428244527, 
        88.558198468120295, 
        88.804207188247346, 
        89.050742550364987, 
        89.297806663599815, 
        89.545401654230872, 
        89.793529617764733, 
        90.042192696402054, 
        90.29139300511622, 
        90.541132685784831, 
        90.791413873908766, 
        91.042238715649162, 
        91.293609359130528, 
        91.545527960146728, 
        91.797996678210254, 
        92.051017684556641, 
        92.304593142046855, 
        92.558725239044108, 
        92.813416147991902, 
        93.068668066165003, 
        93.324483187754169, 
        93.580863719200295, 
        93.837811865385149, 
        94.095329847324948, 
        94.353419882578294, 
        94.612084206035973, 
        94.871325049046646, 
        95.131144657796128, 
        95.391545283067302, 
        95.652529183121658, 
        95.914098622474341, 
        96.176255874545703, 
        96.43900321883919, 
        96.702342945557447, 
        96.966277346014508, 
        97.230808729116021, 
        97.495939399007767, 
        97.761671695706909, 
        98.028007911391356, 
        98.294950399879582, 
        98.56250150295898, 
        98.830663574097997, 
        99.09943897175846, 
        99.368830071024661, 
        99.638839238160926, 
        99.909468866793389, 
        100.18072134716297, 
        100.45259909090814, 
        100.72510449811791, 
        100.99823999740246, 
        101.27200801651793, 
        101.54641099970699, 
        101.82145138849582, 
        102.0971316594276, 
        102.37345424920653, 
        102.65042166310563, 
        102.92803636062479, 
        103.20630085056939, 
        103.4852176382802, 
        103.76478923791942, 
        104.04501817581809, 
        104.3259069898555, 
        104.60745821633647, 
        104.88967441635822, 
        105.1725581495038, 
        105.4561119920055, 
        105.74033853069653, 
        106.02524036239812, 
        106.31082008699192, 
        106.59708032876027, 
        106.88402370304833, 
        107.17165285252079, 
        107.4599704240167, 
        107.74897907712707, 
        108.03868147814958, 
        108.32908031514474, 
        108.62017826457706, 
        108.91197804282699, 
        109.20448234626838, 
        109.49769390608307, 
        109.79161545779715, 
        110.0862497482983, 
        110.38159953114942, 
        110.67766758974496, 
        110.97445667743312, 
        111.27196959982565, 
        111.57020915698865, 
        111.86917816415873, 
        112.16887944787875, 
        112.46931585035162, 
        112.77049021074085, 
        113.07240539578329, 
        113.37506427758294, 
        113.67846974113424, 
        113.98262468426776, 
        114.28753201801247, 
        114.59319465853991, 
        114.8996155414997, 
        115.20679761333756, 
        115.51474383197832, 
        115.82345716669624, 
        116.13294060533158, 
        116.44319713415459, 
        116.75422976887755, 
        117.06604152371342, 
        117.37863544065193, 
        117.69201455408654, 
        118.00618193087506, 
        118.3211406384858, 
        118.63689376456607, 
        118.95344440530205, 
        119.27079567381459, 
        119.58895069031793, 
        119.90791259726159, 
        120.22768453850574, 
        120.54826968875678, 
        120.86967120973851, 
        121.19189230161339, 
        121.51493616474984, 
        121.83880602362262, 
        122.16350510018552, 
        122.48903664404665, 
        122.81540391479345, 
        123.14261018644507, 
        123.47065874249715, 
        123.79955288885041, 
        124.12929593335548, 
        124.45989120858228, 
        124.79134205761116, 
        125.12365183759555, 
        125.45682392036097, 
        125.79086169838858, 
        126.12576855976447, 
        126.46154792853058, 
        126.79820322890157, 
        127.13573793515503, 
        127.47415545256067, 
        127.81345928482166, 
        128.15365291499515, 
        128.49473985865166, 
        128.83672361731217, 
        129.17960773663515, 
        129.52339575916037, 
        129.86809125365107, 
        130.213697797668, 
        130.5602189915983, 
        130.90765843717901, 
        131.25601976702714, 
        131.60530661849842, 
        131.95552265884476, 
        132.30667154525094, 
        132.65875697707511, 
        133.01178265437932, 
        133.36575230154543, 
        133.72066965251102, 
        134.07653846086765, 
        134.43336249747165, 
        134.79114554776694, 
        135.14989141133987, 
        135.50960391619347, 
        135.87028687976462, 
        136.23194417081774, 
        136.594579639682, 
        136.95819717992822, 
        137.32280069328971, 
        137.68839409871012, 
        138.05498133015291, 
        138.42256634094741, 
        138.79115310065097, 
        139.16074559560258, 
        139.53134783131802, 
        139.90296383766008, 
        140.27559763555001, 
        140.64925329026261, 
        141.02393487764462, 
        141.39964649201386, 
        141.77639223696175, 
        142.15417625626955, 
        142.53300266947795, 
        142.91287565727995, 
        143.29379939470735, 
        143.67577809195848, 
        144.0588159549286, 
        144.44291722817977, 
        144.82808616449125
    ], 
    [
        0.002233, 
        0.002237599241884887, 
        0.002242207193636454, 
        0.00224682385617573, 
        0.0022514492451469192, 
        0.0022560833763027944, 
        0.0022607262653122225, 
        0.0022653779281887067, 
        0.002270038380280733, 
        0.0022747076376493694, 
        0.0022793857160957366, 
        0.0022840726315173274, 
        0.002288768399817763, 
        0.0022934730369955207, 
        0.002298186558876537, 
        0.0023029089815208076, 
        0.002307640320937193, 
        0.0023123805931877716, 
        0.002317129814322784, 
        0.00232188800051053, 
        0.0023266551677833046, 
        0.0023314313323533585, 
        0.0023362165104067445, 
        0.0023410107181762478, 
        0.0023458139718881455, 
        0.0023506262878514933, 
        0.0023554476823325404, 
        0.0023602781716880674, 
        0.0023651177722819883, 
        0.0023699665005700466, 
        0.002374824372854417, 
        0.0023796914056612305, 
        0.002384567615449241, 
        0.002389453018836845, 
        0.0023943476321758926, 
        0.002399251472217587, 
        0.0024041645553932165, 
        0.0024090868984076386, 
        0.0024140185179392063, 
        0.0024189594309399374, 
        0.0024239096535921844, 
        0.0024288692029929737, 
        0.0024338380957622846, 
        0.0024388163490788916, 
        0.0024438039792037502, 
        0.002448801003340153, 
        0.0024538074383005956, 
        0.0024588233011242295, 
        0.00246384860864159, 
        0.0024688833779074252, 
        0.00247392762594348, 
        0.002478981369810588, 
        0.00248404462657224, 
        0.00248911741335271, 
        0.0024941997472870134, 
        0.002499291645595264, 
        0.0025043931253974647, 
        0.0025095042039941767, 
        0.0025146248986060017, 
        0.002519755226581522, 
        0.002524895205187482, 
        0.0025300448518231202, 
        0.002535204183854855, 
        0.002540373218720428, 
        0.002545551973858308, 
        0.0025507404667982282, 
        0.0025559387149725697, 
        0.0025611467359996157, 
        0.002566364547386613, 
        0.0025715921667833043, 
        0.0025768296118141485, 
        0.0025820769003828906, 
        0.002587334049738112, 
        0.002592601077853095, 
        0.0025978780024623572, 
        0.0026031648413685255, 
        0.002608461612417524, 
        0.0026137683335142018, 
        0.0026190850224423437, 
        0.0026244116971689034, 
        0.00262974837566835, 
        0.002635095076109797, 
        0.002640451816131697, 
        0.0026458186140484617, 
        0.0026511954877940537, 
        0.002656582455560105, 
        0.0026619795354911892, 
        0.00266738674616178, 
        0.0026728041049990697, 
        0.0026782316306804316, 
        0.0026836693414009406, 
        0.002689117255732327, 
        0.00269457539157551, 
        0.002700043767521699, 
        0.0027055224019833187, 
        0.0027110113135417717, 
        0.0027165105203832184, 
        0.002722020041225609, 
        0.002727539894467894, 
        0.0027330700988942138, 
        0.002738610672821073, 
        0.0027441616351276976, 
        0.002749723004289521, 
        0.002755294799108549, 
        0.0027608770383175255, 
        0.002766469740709372, 
        0.0027720729250469214, 
        0.0027776866106279034, 
        0.0027833108154385043, 
        0.002788945558842684, 
        0.002794590859738698, 
        0.002800246737251197, 
        0.0028059132101159617, 
        0.0028115902975092773, 
        0.002817278018492314, 
        0.0028229763922027404, 
        0.002828685437727124, 
        0.0028344051742979206, 
        0.002840135621054274, 
        0.002845876797302121, 
        0.0028516287222561695, 
        0.0028573914154972663, 
        0.002863164895886238, 
        0.00286894918313972, 
        0.002874744296475861, 
        0.002880550255543102, 
        0.002886367079610454, 
        0.002892194788521647, 
        0.002898033401382988, 
        0.0029038829380660046, 
        0.002909743418062157, 
        0.0029156148611488623, 
        0.002921497286894928, 
        0.0029273907151261985, 
        0.0029332951655194547, 
        0.0029392106579433776, 
        0.0029451372121596696, 
        0.0029510748484798703, 
        0.002957023585973843, 
        0.0029629834450005882, 
        0.0029689544455081805, 
        0.0029749366075528996, 
        0.0029809299510962883, 
        0.002986934496261587, 
        0.002992950263144738, 
        0.0029989772719453186, 
        0.003005015542758686, 
        0.0030110650960166537, 
        0.0030171259516343094, 
        0.0030231981300883194, 
        0.0030292816516710092, 
        0.0030353765367964825, 
        0.003041482805795289, 
        0.0030476004791825597, 
        0.0030537295773342744, 
        0.0030598701207647356, 
        0.003066022130098592, 
        0.0030721856258800672, 
        0.003078360628719309, 
        0.0030845471592996694, 
        0.003090745238256536, 
        0.0030969548866094676, 
        0.0031031761245885426, 
        0.0031094089732836444, 
        0.0031156534534881163, 
        0.0031219095862082, 
        0.0031281773921342216, 
        0.0031344568923240414, 
        0.003140748107763989, 
        0.0031470510595818595, 
        0.0031533657686294053, 
        0.0031596922560772358, 
        0.0031660305431231496, 
        0.003172380650929918, 
        0.003178742600668211, 
        0.0031851164136117707, 
        0.003191502111037683, 
        0.0031978997142957607, 
        0.003204309244706168, 
        0.003210730723760888, 
        0.0032171641727604954, 
        0.0032236096133301945, 
        0.0032300670668243114, 
        0.0032365365549214343, 
        0.00324301809912964, 
        0.003249511721298432, 
        0.003256017442744611, 
        0.0032625352855820545, 
        0.00326906527110274, 
        0.0032756074213078326, 
        0.0032821617580463367, 
        0.0032887283032180816, 
        0.0032953070786360824, 
        0.0033018981063045513, 
        0.0033085014081770886, 
        0.003315117006317942, 
        0.003321744922734697, 
        0.0033283851796099386, 
        0.0033350377989808016, 
        0.0033417028031049486, 
        0.0033483802141567012, 
        0.003355070054443928, 
        0.003361772346224508, 
        0.003368487112038303, 
        0.0033752143739191926, 
        0.0033819541544794682, 
        0.003388706476156949, 
        0.0033954713614789724, 
        0.003402248832975994, 
        0.003409038913259764, 
        0.0034158416249254475, 
        0.0034226569907074684, 
        0.0034294850332196, 
        0.0034363257752835215, 
        0.003443179239654959, 
        0.0034500454491938697, 
        0.003456924426768785, 
        0.0034638161953126478, 
        0.0034707207777706943, 
        0.0034776381972230585, 
        0.003484568476583914, 
        0.003491511639164707, 
        0.003498467707785849, 
        0.0035054367057777763, 
        0.00351241865635606, 
        0.0035194135828164014, 
        0.003526421508397054, 
        0.0035334424565349634, 
        0.0035404764505084117, 
        0.003547523513847162, 
        0.003554583669948514, 
        0.0035616569423797813, 
        0.003568743354700875, 
        0.0035758429306682942, 
        0.0035829556936503373, 
        0.003590081667539315, 
        0.0035972208759817562, 
        0.00360437334280327, 
        0.003611539091860474, 
        0.003618718147297529, 
        0.003625910532492362, 
        0.0036331162717323615, 
        0.003640335388943628, 
        0.003647567908318151, 
        0.003654813853796015, 
        0.00366207324959361, 
        0.003669346119953438, 
        0.0036766324891221143, 
        0.0036839323813574326, 
        0.003691245821009186, 
        0.003698572832486325, 
        0.003705913440485917, 
        0.0037132676689516273, 
        0.0037206355426867947, 
        0.0037280170862662794, 
        0.0037354123243241374, 
        0.003742821281529227, 
        0.0037502439826616277, 
        0.0037576804523974626, 
        0.0037651307157752327, 
        0.00377259479733411, 
        0.0037800727221624737, 
        0.00378756451523448, 
        0.003795070201716805, 
        0.0038025898063936796, 
        0.0038101233545651406, 
        0.003817670871338815, 
        0.0038252323820400238, 
        0.003832807911813368, 
        0.0038403974860495207, 
        0.003848001130135794, 
        0.003855618869580397, 
        0.003863250729710586, 
        0.0038708967362761143, 
        0.003878556914601845, 
        0.003886231290505873, 
        0.003893919889601379, 
        0.0039016227376899274, 
        0.003909339860560668, 
        0.003917071284128866, 
        0.003924817034217215, 
        0.003932577136823459, 
        0.003940351618007034, 
        0.003948140503860929, 
        0.003955943820468758, 
        0.00396376159404828, 
        0.0039715938508529435, 
        0.003979440617447755, 
        0.003987301919683657, 
        0.003995177784471807, 
        0.004003068237830668, 
        0.004010973306516368, 
        0.004018893017157748, 
        0.004026827396441741, 
        0.0040347764710003805, 
        0.0040427402677202405, 
        0.004050718813309275, 
        0.004058712134724163, 
        0.004066720258941565, 
        0.004074743213004612, 
        0.004082781023944064, 
        0.004090833719189104, 
        0.00409890132544158, 
        0.004106983870219512, 
        0.0041150813808824, 
        0.0041231938848725405, 
        0.004131321409561118, 
        0.004139463982547569, 
        0.004147621631392695, 
        0.004155794383828761, 
        0.004163982267493673, 
        0.004172185310260271, 
        0.004180403539947326, 
        0.0041886369845463576, 
        0.004196885672002684, 
        0.004205149630498908, 
        0.004213428888025196, 
        0.004221723472889421, 
        0.004230033413348138, 
        0.004238358737772699, 
        0.004246699474601016, 
        0.004255055652380554, 
        0.004263427299598821, 
        0.004271814444988296, 
        0.004280217117204339, 
        0.004288635345069981, 
        0.004297069157496457, 
        0.00430551858344602, 
        0.004313983651908284, 
        0.004322464392556291, 
        0.004330960833502205, 
        0.004339473004509254, 
        0.0043480009350161716, 
        0.004356544654424578, 
        0.004365104192222457, 
        0.004373679578079016, 
        0.004382270841552214, 
        0.004390878012472181, 
        0.0043995011206710306, 
        0.0044081401963080155, 
        0.004416795268972391, 
        0.004425466369193262, 
        0.004434153526750388, 
        0.004442856772288868, 
        0.004451576135878919, 
        0.004460311648273482, 
        0.004469063339758531, 
        0.004477831241122323, 
        0.004486615383099994, 
        0.004495415796558627, 
        0.004504232512380317, 
        0.004513065561652292, 
        0.004521914975432825, 
        0.00453078078505144, 
        0.004539663021693598, 
        0.004548561716873497, 
        0.004557476902072971, 
        0.004566408608930049, 
        0.004575356869199472, 
        0.004584321714996724, 
        0.004593303177684375, 
        0.004602301289621541, 
        0.00461131608292332, 
        0.004620347590042286, 
        0.004629395843025728, 
        0.004638460874495056, 
        0.0046475427171109125, 
        0.0046566414036029275, 
        0.004665756966713976, 
        0.004674889439416459, 
        0.004684038854811651, 
        0.004693205246184067, 
        0.004702388646603023, 
        0.004711589089649686, 
        0.004720806608796199, 
        0.004730041237769615, 
        0.004739293010345598, 
        0.004748561960486561, 
        0.004757848122205321, 
        0.004767151529891159, 
        0.004776472217508708, 
        0.004785810219723295, 
        0.004795165571052007, 
        0.00480453830623062, 
        0.004813928460175002, 
        0.004823336067915175, 
        0.004832761164493299, 
        0.0048422037853503635, 
        0.004851663965720714, 
        0.004861141741427509, 
        0.004870637147914786, 
        0.004880150221661931, 
        0.004889680997787825, 
        0.00489922951291837, 
        0.004908795803426498, 
        0.004918379905796898, 
        0.004927981856690124, 
        0.004937601692921904, 
        0.004947239451486943, 
        0.004956895169549861, 
        0.004966568884393571, 
        0.004976260633520903, 
        0.0049859704545974085, 
        0.004995698385702334, 
        0.005005444464352874, 
        0.005015208729039184, 
        0.005024991218023975, 
        0.005034791970216349, 
        0.005044611023750814, 
        0.005054448417894418, 
        0.005064304191685619, 
        0.005074178384471893, 
        0.005084071035756509, 
        0.005093982185257081, 
        0.005103911872843837, 
        0.005113860138715121, 
        0.005123827023021386, 
        0.005133812566322326, 
        0.00514381680941415, 
        0.0051538397934638835, 
        0.005163881559108573, 
        0.0051739421480895146, 
        0.005184021601786977, 
        0.005194119962120922, 
        0.005204237271155756, 
        0.005214373571171388, 
        0.005224528904660209, 
        0.0052347033144692166, 
        0.0052448968434075875, 
        0.005255109534806192, 
        0.005265341432113841, 
        0.005275592579461222, 
        0.0052858630200421, 
        0.005296152798555033, 
        0.005306461959340026, 
        0.005316790547173022, 
        0.005327138607177585, 
        0.00533750618467604, 
        0.005347893325062988, 
        0.0053583000745504195, 
        0.005368726478672462, 
        0.005379172584229635, 
        0.005389638437694997, 
        0.005400124086121293, 
        0.005410629576858136, 
        0.005421154957481986, 
        0.005431700275796174, 
        0.005442265580070288, 
        0.005452850918709584, 
        0.005463456340617728, 
        0.005474081894837237, 
        0.005484727630962245, 
        0.005495393598589296, 
        0.005506079847969569, 
        0.005516786429477929, 
        0.005527513394082879, 
        0.005538260792659487, 
        0.005549028676784302, 
        0.005559817098402424, 
        0.0055706261097395625, 
        0.005581455763240435, 
        0.005592306112117221, 
        0.005603177209278183, 
        0.005614069108742904, 
        0.005624981864360232, 
        0.005635915530678609, 
        0.00564687016264717, 
        0.005657845815645074, 
        0.005668842545049356, 
        0.005679860407133443, 
        0.005690899458322272, 
        0.0057019597555188276, 
        0.0057130413561976255, 
        0.0057241443180776255, 
        0.0057352686994038725, 
        0.005746414558811376, 
        0.005757581955479455, 
        0.005768770948928802, 
        0.005779981599269972, 
        0.005791213967377829, 
        0.005802468113457662, 
        0.005813744099445871, 
        0.0058250419871588004, 
        0.005836361839224734, 
        0.005847703718401468, 
        0.005859067688284437, 
        0.005870453812795568, 
        0.005881862156515839, 
        0.005893292784384606, 
        0.005904745762079306, 
        0.005916221155583197, 
        0.005927719031731297, 
        0.005939239457520259, 
        0.005950782500881384, 
        0.005962348230095638, 
        0.005973936714234295, 
        0.005985548022620393, 
        0.005997182225979628, 
        0.006008839394010723, 
        0.006020519598554747, 
        0.006032222911559421, 
        0.006043949406144103, 
        0.006055699154432382, 
        0.006067472230781395, 
        0.0060792687097704435, 
        0.006091088666584111, 
        0.006102932176942326, 
        0.00611479931743564, 
        0.006126690165208067, 
        0.006138604798303972, 
        0.006150543295059466, 
        0.0061625057350168854, 
        0.006174492197986857, 
        0.00618650276483054, 
        0.006198537517059515, 
        0.00621059653696041, 
        0.006222679907451535, 
        0.00623478771262002, 
        0.006246920036490096, 
        0.00625907696484476, 
        0.006271258583474951, 
        0.0062834649795529265, 
        0.006295696240756282, 
        0.006307952455804518, 
        0.006320233713980819, 
        0.006332540105653232, 
        0.006344871721956445, 
        0.006357228655033279, 
        0.006369610997544637, 
        0.006382018843550565, 
        0.00639445228744367, 
        0.006406911425074633, 
        0.0064193963527945765, 
        0.006431907168197826, 
        0.00644444396964147, 
        0.006457006856704706, 
        0.006469595929399161, 
        0.006482211289190159, 
        0.006494853038479854, 
        0.006507521280648254, 
        0.006520216119884947, 
        0.006532937661846499, 
        0.006545686012577609, 
        0.006558461279764479, 
        0.006571263571923213, 
        0.00658409299875759, 
        0.006596949670872758, 
        0.006609833700356682, 
        0.006622745199744463, 
        0.006635684283433841, 
        0.006648651066400247, 
        0.0066616456651450995, 
        0.006674668197196958, 
        0.00668771878124415, 
        0.006700797537295528, 
        0.006713904586578611, 
        0.006727040051164404, 
        0.006740204054696614, 
        0.0067533967221796365, 
        0.006766618179708947, 
        0.006779868554507143, 
        0.006793147975261007, 
        0.006806456572052784, 
        0.006819794476085773, 
        0.006833161820042016, 
        0.00684655873798027, 
        0.006859985364978996, 
        0.00687344183776654, 
        0.00688692829461403, 
        0.006900444874912366, 
        0.006913991719578951, 
        0.006927568970957246, 
        0.0069411767727906425, 
        0.006954815270580262, 
        0.006968484610538887, 
        0.00698218494119831, 
        0.006995916412074538, 
        0.007009679174549448, 
        0.007023473381198793, 
        0.007037299186630706, 
        0.007051156746197265, 
        0.0070650462175937635, 
        0.007078967759734812, 
        0.007092921533399088, 
        0.0071069077005114015, 
        0.007120926425056395, 
        0.0071349778724988855, 
        0.007149062210098721, 
        0.007163179606413222, 
        0.0071773302319486495, 
        0.007191514259074324, 
        0.007205731861723607, 
        0.007219983215225732, 
        0.007234268497559959, 
        0.00724858788682264, 
        0.007262941564392066, 
        0.007277329712835108, 
        0.007291752516567729, 
        0.007306210161847381, 
        0.0073207028367451394, 
        0.007335230730955272, 
        0.0073497940362285364, 
        0.007364392946078515, 
        0.007379027655991767, 
        0.007393698363001341, 
        0.007408405266668854, 
        0.007423148567331723, 
        0.0074379284685609105, 
        0.007452745174512579, 
        0.00746759889229404, 
        0.00748248983046642, 
        0.007497418199669191, 
        0.007512384212436494, 
        0.007527388083341176, 
        0.0075424300286482185, 
        0.007557510266890539, 
        0.007572629018369595, 
        0.007587786505442973, 
        0.0076029829525169415, 
        0.007618218585885613, 
        0.007633493633857639, 
        0.007648808326721793, 
        0.007664162896842259, 
        0.007679557578485885, 
        0.007694992608005568, 
        0.007710468223698232, 
        0.007725984665898877, 
        0.007741542176981712, 
        0.007757141001189978, 
        0.007772781385048907, 
        0.007788463576618608, 
        0.007804187826367199, 
        0.007819954386643355, 
        0.007835763511829854, 
        0.007851615458090662, 
        0.007867510483646308, 
        0.007883448849006068, 
        0.007899430816244684, 
        0.007915456649542293, 
        0.007931526615112807, 
        0.007947640980754733, 
        0.007963800016585388, 
        0.007980003994358524, 
        0.00799625318831959, 
        0.008012547873186367, 
        0.008028888326773878, 
        0.008045274828598244, 
        0.00806170765978985, 
        0.008078187103066759, 
        0.008094713443186291, 
        0.008111286966692747, 
        0.008127907961667097, 
        0.008144576718095382, 
        0.008161293527437607, 
        0.008178058682976719, 
        0.008194872479421801, 
        0.008211735213291979, 
        0.008228647182453409, 
        0.008245608686402665, 
        0.008262620026045137, 
        0.00827968150378685, 
        0.008296793423374593, 
        0.008313956089984262, 
        0.008331169810267216, 
        0.008348434891524061, 
        0.008365751642915656, 
        0.008383120374586123, 
        0.008400541397778889, 
        0.008418015024866894, 
        0.008435541569124074, 
        0.008453121345044596, 
        0.00847075466783012, 
        0.008488441853545348, 
        0.008506183219494807, 
        0.008523979082586104, 
        0.008541829761434472, 
        0.008559735575119291, 
        0.00857769684306587, 
        0.008595713885175287, 
        0.008613787021947419, 
        0.008631916573832119, 
        0.008650102861973362, 
        0.008668346207366642, 
        0.008686646931528699, 
        0.008705005355362672, 
        0.008723421800326795, 
        0.00874189658749058, 
        0.008760430037839977, 
        0.00877902247190593, 
        0.008797674210027185, 
        0.008816385571921896, 
        0.00883515687694591, 
        0.008853988443593539, 
        0.008872880589837932, 
        0.008891833632766405, 
        0.008910847888585992, 
        0.008929923672503566, 
        0.008949061298802942, 
        0.008968261080158638, 
        0.008987523328532808, 
        0.009006848354056641, 
        0.009026236465766254, 
        0.00904568797100486, 
        0.00906520317577802, 
        0.00908478238363783, 
        0.009104425897061542, 
        0.009124134016348295, 
        0.009143907040029176, 
        0.00916374526403456, 
        0.009183648982555505, 
        0.009203618487646437, 
        0.009223654068933657, 
        0.009243756013218207, 
        0.009263924605500733, 
        0.00928416012752656, 
        0.009304462859376753, 
        0.009324833076922152, 
        0.009345271054834431, 
        0.009365777063771686, 
        0.009386351372323416, 
        0.009406994245601355, 
        0.009427705945850585, 
        0.009448486732587746, 
        0.009469336861622298, 
        0.009490256586344078, 
        0.009511246156359244, 
        0.009532305818384674, 
        0.009553435815791019, 
        0.009574636388796338, 
        0.009595907774499654, 
        0.009617250206275503, 
        0.0096386639147855, 
        0.009660149127201435, 
        0.009681706067656098, 
        0.009703334956867081, 
        0.009725036012783553, 
        0.00974680944967509, 
        0.00976865547922354, 
        0.009790574310124854, 
        0.00981256614817681, 
        0.009834631195878485, 
        0.009856769653511729, 
        0.009878981718559856, 
        0.009901267585965932, 
        0.009923627448306434, 
        0.009946061495748818, 
        0.009968569916688685, 
        0.00999115289732825, 
        0.010013810621860832, 
        0.010036543273231273, 
        0.010059351032713533, 
        0.010082234080331893, 
        0.010105192595548589, 
        0.010128226756347777, 
        0.010151336740956984, 
        0.01017452272660675, 
        0.010197784890971198, 
        0.010221123411696008, 
        0.010244538467110365, 
        0.010268030236183327, 
        0.010291598899496227, 
        0.01031524463869046, 
        0.010338967637325504, 
        0.010362768081196454, 
        0.010386646158546634, 
        0.010410602060775253, 
        0.010434635981987024, 
        0.010458748120646063, 
        0.01048293867875804, 
        0.010507207863275464, 
        0.010531555885708426, 
        0.010555982963299355, 
        0.010580489318667606, 
        0.010605075181174265, 
        0.010629740786389738, 
        0.010654486377505374, 
        0.01067931220514416, 
        0.010704218527961018, 
        0.010729205613858216, 
        0.010754273739381192, 
        0.01077942319040566, 
        0.010804654263314228, 
        0.010829967265250571, 
        0.010855362513934165, 
        0.010880840339463585, 
        0.010906401083545939, 
        0.010932045100210869, 
        0.010957772757023974, 
        0.010983584435110738, 
        0.011009480529142789, 
        0.011035461449422926, 
        0.011061527619943787, 
        0.011087679481153568, 
        0.011113917488815229, 
        0.011140242114766634, 
        0.011166653847733278, 
        0.011193153193933181, 
        0.011219740676328829, 
        0.01124641683600274, 
        0.011273182232023561, 
        0.011300037441339705, 
        0.01132698305992217, 
        0.01135401970227678, 
        0.011381148001683297, 
        0.011408368610852168, 
        0.011435682201209562, 
        0.011463089463140735, 
        0.011490591106250243, 
        0.011518187859245806, 
        0.011545880469308618, 
        0.011573669702345461, 
        0.01160155634252142, 
        0.011629541191377301, 
        0.011657625068401744, 
        0.011685808809250343, 
        0.011714093266272528, 
        0.011742479306367492, 
        0.011770967811394467, 
        0.01179955967638991, 
        0.011828255808628044, 
        0.011857057126068741, 
        0.01188596455643325, 
        0.011914979034856608, 
        0.011944101502923996, 
        0.011973332905983538, 
        0.012002674191479957, 
        0.012032126306430394, 
        0.012061690194788388, 
        0.012091366794596086, 
        0.012121157035158694, 
        0.012151061833441754, 
        0.012181082090756905, 
        0.012211218688706053, 
        0.012241472485049245, 
        0.012271844309395293, 
        0.012302334958100139, 
        0.012332945189160222, 
        0.012363675716871674, 
        0.012394527205647368, 
        0.012425500263941928, 
        0.012456595437241555, 
        0.012487813201198902, 
        0.012519153953747362, 
        0.012550618007274196, 
        0.01258220557981734, 
        0.012613916786253935, 
        0.012645751628783826, 
        0.012677709986673363, 
        0.01270979160602237, 
        0.01274199608844722, 
        0.012774322879784616, 
        0.01280677125790096, 
        0.012839340319980517, 
        0.012872028970046336, 
        0.012904835904533151, 
        0.012937759599377954, 
        0.012970798295179184, 
        0.013003949982493254, 
        0.013037212386771446, 
        0.013070582953442643, 
        0.013104058831937026, 
        0.013137636860574902, 
        0.013171313550897078, 
        0.013205085072142594, 
        0.013238947235010595, 
        0.013272895478520752, 
        0.013306924853212642, 
        0.013341030009109411, 
        0.013375205180878449, 
        0.013409444176354224, 
        0.013443740364961152, 
        0.013478086668739137, 
        0.013512475548474252, 
        0.013546899006459178, 
        0.013581348569120993, 
        0.013615815295628683, 
        0.013650289768372794, 
        0.013684762098661565, 
        0.013719221928628138, 
        0.013753658438303087, 
        0.013788060354962543, 
        0.013822415965303656, 
        0.01385671312971219, 
        0.013890939310093206, 
        0.013925081557599141, 
        0.013959151470476544, 
        0.013993085453310804, 
        0.01402689475768163, 
        0.014060565052234027, 
        0.014094081901367852, 
        0.014127430654221668, 
        0.014160596506635937, 
        0.014193564531526988, 
        0.01422631972433245, 
        0.014258847044146818, 
        0.014291131461094751, 
        0.014323157995686587, 
        0.01435491176822701, 
        0.01438637803491447, 
        0.014417542237653054, 
        0.014448390039757484, 
        0.014478907367430132, 
        0.014509080446589887, 
        0.014538895837745244, 
        0.014568340468349138, 
        0.014597401662486537, 
        0.014626067170274254, 
        0.0146543251873864, 
        0.01468216437865802, 
        0.014709573895399154, 
        0.014736543389460031, 
        0.014763063024821709, 
        0.014789123486422527, 
        0.014814715985049241, 
        0.014839832259403978, 
        0.014864464577913695, 
        0.014888605734670723, 
        0.014912249045510466, 
        0.014935388340870947, 
        0.01495801795688587, 
        0.014980132725706181, 
        0.015001727962445498, 
        0.015022799452791991, 
        0.015043343438345342, 
        0.015063356601449139, 
        0.01508283604949123, 
        0.015101779297255175, 
        0.015120184251721786, 
        0.015138049193220853, 
        0.01515537275909486, 
        0.015172153925757227, 
        0.015188391991534544, 
        0.015204086559513252, 
        0.015219237520618751, 
        0.015233845037095088, 
        0.015247909526241043, 
        0.015261431644896432, 
        0.015274412273874946, 
        0.015286852503451919, 
        0.015298753619065625, 
        0.015310117087745965, 
        0.015320944545017581, 
        0.015331237782238872, 
        0.015340998735117807, 
        0.015350229471745278, 
        0.015358932182465012, 
        0.015367109169482638, 
        0.015374762837027845, 
        0.015381895682344937, 
        0.015388510287322575, 
        0.015394609310280359, 
        0.015400195478411871, 
        0.015405271580740473, 
        0.015409840461449316, 
        0.015413905013844936, 
        0.0154174681743377, 
        0.015420532917309182, 
        0.015423102250004754, 
        0.0154251792079021, 
        0.015426766850548576, 
        0.015427868257510172, 
        0.0154284865247729, 
        0.01542862476137775, 
        0.015428286086378891, 
        0.015427473626008737, 
        0.015426190511130367, 
        0.015424439874899136, 
        0.015422224850653981, 
        0.015419548570010138, 
        0.015416414161135492, 
        0.01541282474722569, 
        0.015408783445126828, 
        0.015404293364131372, 
        0.01539935760490583, 
        0.0153939792586247, 
        0.015388161406126406, 
        0.015381907117193143, 
        0.015375219450132442, 
        0.015368101451213206, 
        0.015360556154394541, 
        0.015352586580965425, 
        0.015344195739488987, 
        0.015335386625638518, 
        0.015326162222188034, 
        0.01531652549912258, 
        0.015306479413692385, 
        0.015296026910550176, 
        0.015285170922122098, 
        0.015273914368784662, 
        0.015262260159239982, 
        0.015250211190924207, 
        0.015237770350319754, 
        0.015224940513648463, 
        0.015211724547080852, 
        0.015198125307486775, 
        0.015184145642846725, 
        0.015169788393061842, 
        0.015155056390279167, 
        0.015139952459825091, 
        0.015124479420679088, 
        0.015108640086160677, 
        0.015092437264782137, 
        0.015075873760880761, 
        0.015058952375386677, 
        0.015041675906459016, 
        0.015024047150475988, 
        0.015006068902625501, 
        0.014987743957836188, 
        0.014969075111394312, 
        0.01495006515995511, 
        0.014930716902265823, 
        0.01491103313998718, 
        0.014891016678438038, 
        0.01487067032752423, 
        0.014849996902714078, 
        0.014828999225464051, 
        0.014807680124479552, 
        0.01478604243625006, 
        0.0147640890059226, 
        0.014741822688295571, 
        0.014719246348395013, 
        0.014696362862435962, 
        0.014673175118723422, 
        0.014649686018011776, 
        0.014625898475061863, 
        0.01460181541854802, 
        0.014577439792259445, 
        0.014552774556019872, 
        0.014527822685712725, 
        0.014502587174861952, 
        0.014477071034882182, 
        0.01445127729547539, 
        0.014425209006227218, 
        0.014398869235959828, 
        0.014372261074226355, 
        0.014345387631480824, 
        0.014318252039929558, 
        0.01429085745377174, 
        0.014263207049570813, 
        0.014235304027056129, 
        0.01420715160943483, 
        0.014178753043414845, 
        0.01415011160010086, 
        0.014121230574780637, 
        0.014092113287157034, 
        0.014062763082153406, 
        0.014033183329026571, 
        0.01400337742255866, 
        0.013973348782431574, 
        0.013943100853334908, 
        0.013912637105070017, 
        0.01388196103223394, 
        0.013851076153989958, 
        0.013819986014015606, 
        0.01378869418035916, 
        0.013757204244447402, 
        0.013725519821574399, 
        0.013693644549504815, 
        0.01366158208847452, 
        0.01362933612048176, 
        0.013596910348417255, 
        0.013564308495665324, 
        0.013531534304885968, 
        0.013498591537751929, 
        0.013465483972824514, 
        0.013432215406011116, 
        0.013398789648709813, 
        0.013365210526725697, 
        0.013331481878973962, 
        0.013297607556515422, 
        0.01326359142132258, 
        0.01322943734430421, 
        0.01319514920482887, 
        0.013160730888333048, 
        0.013126186285170207, 
        0.013091519289244695, 
        0.013056733796081582, 
        0.01302183370115633, 
        0.012986822898986713, 
        0.012951705280251522, 
        0.01291648473034237, 
        0.012881165127848166, 
        0.0128457503436606, 
        0.012810244237357434, 
        0.012774650655713673, 
        0.01273897343198798, 
        0.01270321638367762, 
        0.012667383309956223, 
        0.012631477990123574, 
        0.012595504182600265, 
        0.012559465621133168, 
        0.01252336601536949, 
        0.012487209047605745, 
        0.012450998371248882, 
        0.01241473760926946, 
        0.012378430352521957, 
        0.012342080157299373, 
        0.012305690544979934, 
        0.012269264999640516, 
        0.012232806966432672, 
        0.012196319850880112, 
        0.012159807016551656, 
        0.012123271783666267, 
        0.012086717428861903, 
        0.012050147182472642, 
        0.012013564228785394, 
        0.011976971703583037, 
        0.011940372694152233, 
        0.011903770237679252, 
        0.011867167320489513, 
        0.011830566877318599, 
        0.011793971790065642, 
        0.011757384888233947, 
        0.011720808946769756, 
        0.011684246686517546, 
        0.011647700773814893, 
        0.011611173818638978, 
        0.011574668376348478, 
        0.0115381869463586, 
        0.011501731972253404, 
        0.01146530583976822, 
        0.011428910879820259, 
        0.011392549367170268, 
        0.011356223519850087, 
        0.01131993549924533, 
        0.011283687411432165, 
        0.011247481306843232, 
        0.011211319180149157, 
        0.011175202971018932, 
        0.011139134564624438, 
        0.01110311579131781, 
        0.011067148427680595, 
        0.011031234198501763, 
        0.010995374774143736, 
        0.010959571773758128, 
        0.010923826764796602, 
        0.01088814126393557, 
        0.010852516738108615, 
        0.010816954604363799, 
        0.010781456231837567, 
        0.010746022941410123, 
        0.010710656006952122, 
        0.01067535665719677, 
        0.010640126074224595, 
        0.010604965396831976, 
        0.010569875719653715, 
        0.010534858094360958, 
        0.010499913531493398, 
        0.01046504300017406, 
        0.010430247429591396, 
        0.010395527710586473, 
        0.010360884694454396, 
        0.010326319197053202, 
        0.01029183199619005, 
        0.010257423835160403, 
        0.010223095421843962, 
        0.010188847431913969, 
        0.010154680506767572, 
        0.010120595256951857, 
        0.010086592261331465, 
        0.010052672069082683, 
        0.010018835199831648, 
        0.009985082144901142, 
        0.009951413367907317, 
        0.009917829305890791, 
        0.00988433036957763, 
        0.009850916945090918, 
        0.009817589393718434, 
        0.009784348053165404, 
        0.009751193238374579, 
        0.009718125242290689, 
        0.009685144336191985, 
        0.009652250771111, 
        0.00961944477761485, 
        0.00958672656747269, 
        0.009554096333571892, 
        0.009521554250619844, 
        0.009489100476206517, 
        0.009456735151436857, 
        0.00942445840086699, 
        0.009392270333926369, 
        0.009360171044884449, 
        0.009328160613509755, 
        0.009296239105866686, 
        0.009264406574828226, 
        0.009232663060269212, 
        0.009201008589820744, 
        0.009169443179043741, 
        0.009137966832923979, 
        0.009106579544812053, 
        0.00907528129775453, 
        0.009044072064369772, 
        0.00901295180921137, 
        0.008981920485935482, 
        0.008950978040237851, 
        0.008920124409020921, 
        0.008889359521341686, 
        0.00885868329786389, 
        0.00882809565357454, 
        0.008797596494744169, 
        0.00876718572149208, 
        0.008736863227405944, 
        0.008706628900218819, 
        0.008676482621364867, 
        0.008646424267389359, 
        0.008616453708452142, 
        0.008586570811386364, 
        0.008556775435874813, 
        0.008527067440060054, 
        0.0084974466749956, 
        0.008467912989240543, 
        0.008438466226663685, 
        0.008409106227777133, 
        0.00837983282939665, 
        0.008350645865463734, 
        0.008321545166369872, 
        0.008292530559769832, 
        0.008263601870351845, 
        0.00823475892055914, 
        0.008206001528882208, 
        0.008177329515047748, 
        0.008148742693309065, 
        0.008120240876602307, 
        0.008091823876227802, 
        0.008063491502070792, 
        0.008035243561625717, 
        0.008007079861652978, 
        0.007979000206965929, 
        0.007951004400882125, 
        0.007923092245852654, 
        0.007895263543124248, 
        0.007867518092426574, 
        0.007839855693811262, 
        0.007812276145081522, 
        0.007784779244032078, 
        0.007757364787017801, 
        0.007730032570985178, 
        0.007702782390836509, 
        0.007675614042413845, 
        0.007648527320015875, 
        0.007621522018018253, 
        0.0075945979302145215, 
        0.007567754850641725, 
        0.007540992572533115, 
        0.007514310889441501, 
        0.007487709594478989, 
        0.007461188480763041, 
        0.007434747341003399, 
        0.00740838596912362, 
        0.007382104157939512, 
        0.007355901700537363, 
        0.007329778390085201, 
        0.007303734020595341, 
        0.007277768385175218, 
        0.00725188127830628, 
        0.007226072493830716, 
        0.007200341826043448, 
        0.007174689069596886, 
        0.007149114019508272, 
        0.007123616470825171, 
        0.0070981962195762, 
        0.0070728530614015996, 
        0.007047586792966411, 
        0.007022397210861889, 
        0.006997284112332379, 
        0.006972247294818007, 
        0.0069472865566640885, 
        0.0069224016963561575, 
        0.006897592512614225, 
        0.006872858804868355, 
        0.006848200373361003, 
        0.0068236170183450864, 
        0.006799108540791787, 
        0.006774674741966442, 
        0.006750315424162908, 
        0.006726030389240603, 
        0.006701819441144129, 
        0.006677682382901853, 
        0.00665361901872299, 
        0.006629629153160522, 
        0.006605712591448752, 
        0.006581869139336433, 
        0.006558098603029455, 
        0.006534400789418183, 
        0.006510775505895757, 
        0.00648722256035346, 
        0.006463741761455665, 
        0.006440332918023179, 
        0.006416995840071614, 
        0.006393730337283223, 
        0.006370536221094033, 
        0.006347413302018562, 
        0.006324361392903048, 
        0.006301380305703988, 
        0.006278469853450848, 
        0.006255629849251145, 
        0.0062328601081232, 
        0.006210160443878082, 
        0.006187530672582187, 
        0.006164970609013321, 
        0.006142480070671684, 
        0.006120058873603052, 
        0.006097706835722157, 
        0.006075423774722941, 
        0.006053209509158544, 
        0.006031063857499371, 
        0.0060089866404298194, 
        0.005986977677502135, 
        0.005965036789351163, 
        0.0059431637965622385, 
        0.0059213585219971545, 
        0.005899620787050274, 
        0.00587795041489502, 
        0.005856347228515185, 
        0.005834811051718512, 
        0.005813341708563847, 
        0.005791939024166833, 
        0.00577060282294227, 
        0.0057493329319928226, 
        0.005728129176782186, 
        0.0057069913843119475, 
        0.00568591938143947, 
        0.005664912996394539, 
        0.0056439720570065875, 
        0.005623096392200453, 
        0.00560228583087291, 
        0.005581540202941011, 
        0.005560859337906571, 
        0.005540243067239229, 
        0.00551969122135505, 
        0.0054992036320557726, 
        0.00547878013100918, 
        0.005458420550853249, 
        0.00543812472374591, 
        0.005417892484111398, 
        0.005397723664755776, 
        0.005377618100582554, 
        0.005357575625531561, 
        0.005337596075266166, 
        0.00531767928483509, 
        0.005297825090392025, 
        0.00527803332793972, 
        0.005258303834657238, 
        0.005238636447320459, 
        0.005219031003896014, 
        0.005199487341769796, 
        0.00518000530023267, 
        0.005160584717778014, 
        0.005141225433423468, 
        0.005121927286155614, 
        0.005102690117556077, 
        0.00508351376728667, 
        0.005064398076167813, 
        0.0050453428855042805, 
        0.005026348036770983, 
        0.005007413371971365, 
        0.004988538733647202, 
        0.004969723964394862, 
        0.004950968907576633, 
        0.004932273406488992, 
        0.0049136373053090725, 
        0.0048950604481511634, 
        0.004876542679757351, 
        0.0048580838451257454, 
        0.004839683789634764, 
        0.004821342359035854, 
        0.00480305939949813, 
        0.004784834756922355, 
        0.004766668279304511, 
        0.0047485598132009565, 
        0.004730509206323266, 
        0.004712516306453852, 
        0.004694580961986693, 
        0.004676703021357536, 
        0.004658882333792608, 
        0.00464111874845775, 
        0.004623412115063905, 
        0.004605762282767949, 
        0.004588169103576354, 
        0.004570632426873436, 
        0.004553152104634585, 
        0.004535727987644431, 
        0.004518359927823315, 
        0.004501047777053002, 
        0.004483791387784365, 
        0.0044665906126495035, 
        0.00444944530474155, 
        0.004432355317077856, 
        0.004415320503960242, 
        0.0043983407187077415, 
        0.004381415816426513, 
        0.004364545651312003, 
        0.004347730078497101, 
        0.004330968953057153, 
        0.004314262130911503, 
        0.004297609467679064, 
        0.004281010819955459, 
        0.0042644660439748365, 
        0.004247974996953523, 
        0.0042315375359274895, 
        0.004215153518403975, 
        0.004198822802185425, 
        0.004182545245451396, 
        0.004166320706597217, 
        0.004150149044416337, 
        0.00413403011781741, 
        0.004117963786418392, 
        0.004101949909546323, 
        0.004085988347593913, 
        0.004070078959590795, 
        0.004054221608198151, 
        0.004038416153192662, 
        0.004022662455853821, 
        0.004006960377562709, 
        0.003991309780200372, 
        0.0039757105254727, 
        0.003960162476384522, 
        0.0039446654951609764, 
        0.00392921944501309, 
        0.003913824188734596, 
        0.003898479590565083, 
        0.0038831855139334643, 
        0.0038679418231190358, 
        0.0038527483822794165, 
        0.003837605056523238, 
        0.0038225117098390836, 
        0.003807468209184417, 
        0.0037924744185947063, 
        0.0037775302053717854, 
        0.0037626354349702316, 
        0.0037477899738320446, 
        0.003732993688733339, 
        0.0037182464466085836, 
        0.003703548114591298, 
        0.003688898560696221, 
        0.0036742976524511478, 
        0.003659745258264776, 
        0.003645241246491184, 
        0.0036307854857468157, 
        0.003616377844943129, 
        0.0036020181936402625, 
        0.003587706400973266, 
        0.0035734423373243356, 
        0.0035592258725197384, 
        0.0035450568769806014, 
        0.0035309352213047963, 
        0.003516860776563127, 
        0.0035028334135730563, 
        0.00348885300450718, 
        0.0034749194204266214, 
        0.0034610325341402123, 
        0.003447192217605198, 
        0.003433398343372237, 
        0.0034196507842589037, 
        0.0034059494135698174, 
        0.0033922941040256116, 
        0.0033786847305230954, 
        0.003365121166356168, 
        0.0033516032858690987, 
        0.003338130963512403, 
        0.0033247040740225155, 
        0.0033113224922303123, 
        0.0032979860938897178, 
        0.0032846947543257983, 
        0.003271448349420425, 
        0.0032582467552785565, 
        0.0032450898482374773, 
        0.003231977504854444, 
        0.0032189096022522427, 
        0.003205886017505992, 
        0.003192906628016974, 
        0.003179971311491618, 
        0.0031670799459421577, 
        0.0031542324093894575, 
        0.003141428580701159, 
        0.0031286683383128025, 
        0.003115951561500828, 
        0.0031032781291910785, 
        0.0030906479213969763, 
        0.003078060817596398, 
        0.0030655166980258406, 
        0.0030530154428906595, 
        0.0030405569328355196, 
        0.003028141048613853, 
        0.0030157676714743, 
        0.0030034366825735484, 
        0.0029911479637856698, 
        0.002978901396571317, 
        0.0029666968636532553, 
        0.002954534247063867, 
        0.002942413429596039, 
        0.002930334293905524, 
        0.0029182967235063923, 
        0.0029063006016518097, 
        0.0028943458119916, 
        0.002882432238409564, 
        0.0028705597652064906, 
        0.0028587282766325125, 
        0.0028469376576271033, 
        0.002835187793001824, 
        0.0028234785679555657, 
        0.0028118098679427725, 
        0.0028001815786616734, 
        0.0027885935858430046, 
        0.002777045776122748, 
        0.0027655380356478927, 
        0.0027540702513088066, 
        0.0027426423090534035, 
        0.0027312540979047774, 
        0.0027199055043113304, 
        0.002708596416168746, 
        0.0026973267210370694, 
        0.002686096307686257, 
        0.0026749050641764792, 
        0.002663752879414392, 
        0.002652639642196728, 
        0.002641565241777265, 
        0.00263052956741848, 
        0.0026195325090788936, 
        0.0026085739564721882, 
        0.002597653799902165, 
        0.002586771929474371, 
        0.002575928236337856, 
        0.002565122611072072, 
        0.002554354944965726, 
        0.0025436251292977057, 
        0.002532933055786732, 
        0.0025222786162863602, 
        0.0025116617028601296, 
        0.0025010822078668895, 
        0.0024905400239696555, 
        0.0024800350437237735, 
        0.0024695671607121634, 
        0.0024591362677516483, 
        0.002448742258910115, 
        0.002438385027732949, 
        0.0024280644682543573, 
        0.0024177804747388754, 
        0.002407532941743832, 
        0.002397321764002041, 
        0.002387146836507427, 
        0.002377008054505494, 
        0.0023669053134264145, 
        0.0023568385087512356, 
        0.0023468075369086267, 
        0.0023368122938416105, 
        0.00232685267591717, 
        0.0023169285797227422, 
        0.0023070399023007956, 
        0.002297186540350822, 
        0.00228736839190038, 
        0.002277585354094639, 
        0.002267837324927082, 
        0.002258124202191185, 
        0.0022484458844885726, 
        0.002238802270141071, 
        0.002229193257960318
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-13.json <==
[
    [
        144.67520147930404, 
        144.29045985172496, 
        143.90678082312027, 
        143.5241635201487, 
        143.14260371452937, 
        142.76209719437273, 
        142.382639766549, 
        142.00422725587518, 
        141.62685550648689, 
        141.2505203791936, 
        140.8752177536704, 
        140.50094352696757, 
        140.12769361409454, 
        139.75546394747505, 
        139.38425047793385, 
        139.01404917215925, 
        138.64485601723629, 
        138.27666701485882, 
        137.90947818518543, 
        137.54328556498152, 
        137.17808520901738, 
        136.81387318857918, 
        136.45064559155307, 
        136.08839852320105, 
        135.72712810549993, 
        135.36683047600215, 
        135.00750179216988, 
        134.64913822480773, 
        134.29173596221227, 
        133.93529120844033, 
        133.57980018591431, 
        133.22525913066602, 
        132.87166429736419, 
        132.51901195428755, 
        132.16729838849031, 
        131.81651989927568, 
        131.46667280703434, 
        131.11775344207899, 
        130.76975815620921, 
        130.42268331216675, 
        130.0765252908202, 
        129.73128048708887, 
        129.38694531277912, 
        129.04351619328909, 
        128.70098957171683, 
        128.35936190421936, 
        128.01862966298725, 
        127.67878933311243, 
        127.33983742062209, 
        127.00177044076452, 
        126.66458492520573, 
        126.32827742067919, 
        125.99284448868818, 
        125.65828270500853, 
        125.32458866076688, 
        124.99175896063886, 
        124.6597902246656, 
        124.32867908651133, 
        123.9984221946074, 
        123.66901621112611, 
        123.3404578131929, 
        123.01274369173017, 
        122.68587055089475, 
        122.35983510904552, 
        122.03463410021121, 
        121.71026426858884, 
        121.38672237792441, 
        121.06400520037343, 
        120.74210952378762, 
        120.42103214888631, 
        120.10076989119889, 
        119.78131957673786, 
        119.46267805047927, 
        119.14484216524809, 
        118.82780878984966, 
        118.5115748052838, 
        118.1961371059344, 
        117.88149259846787, 
        117.56763820495705, 
        117.25457085809305, 
        116.94228750405516, 
        116.63078510183709, 
        116.3200606235025, 
        116.01011105292332, 
        115.70093338819203, 
        115.39252463855654, 
        115.08488182605579, 
        114.7780019851498, 
        114.47188216307144, 
        114.16651941876603, 
        113.86191082398406, 
        113.55805346240449, 
        113.25494442947513, 
        112.95258083286436, 
        112.65095979282981, 
        112.35007844027155, 
        112.0499339199383, 
        111.75052338624302, 
        111.45184400695078, 
        111.15389296028616, 
        110.85666743700909, 
        110.56016463887478, 
        110.26438177917353, 
        109.96931608250861, 
        109.67496478548429, 
        109.38132513491625, 
        109.08839439021686, 
        108.79616982023353, 
        108.50464870712747, 
        108.21382834178462, 
        107.92370602796345, 
        107.63427907896367, 
        107.34554481954561, 
        107.05750058501866, 
        106.77014372160963, 
        106.48347158610476, 
        106.197481545657, 
        105.91217097763437, 
        105.62753727137179, 
        105.34357782453924, 
        105.06029004700156, 
        104.77767135705189, 
        104.49571918483792, 
        104.21443096956042, 
        103.9338041604076, 
        103.65383621702709, 
        103.37452460855425, 
        103.0958668141982, 
        102.81786032285147, 
        102.54050263288201, 
        102.26379125281171, 
        101.98772370015244, 
        101.71229750206109, 
        101.43751019475071, 
        101.16335932465005, 
        100.8898424465433, 
        100.6169571246779, 
        100.34470093224331, 
        100.07307145172295, 
        99.802066273857633, 
        99.531682999581292, 
        99.261919236963763, 
        98.992772604261035, 
        98.724240727084435, 
        98.456321240442421, 
        98.189011787198496, 
        97.922310018986011, 
        97.656213595222127, 
        97.390720184351622, 
        97.125827461995073, 
        96.861533112570925, 
        96.597834828040234, 
        96.334730307940532, 
        96.07221725984148, 
        95.810293399210082, 
        95.548956448676634, 
        95.288204138642669, 
        95.028034206599656, 
        94.768444397661042, 
        94.509432463664311, 
        94.250996164167233, 
        93.993133265140656, 
        93.73584153973907, 
        93.479118767283524, 
        93.222962735323506, 
        92.96737123616488, 
        92.712342070027844, 
        92.457873042536889, 
        92.203961965927661, 
        91.950606658480595, 
        91.6978049447209, 
        91.445554654784388, 
        91.193853625013986, 
        90.942699697083228, 
        90.692090718439729, 
        90.442024541565459, 
        90.192499025223938, 
        89.943512032546622, 
        89.695061431930668, 
        89.447145097019117, 
        89.199760905653392, 
        88.952906741018964, 
        88.70658049055001, 
        88.46078004633786, 
        88.215503304458437, 
        87.970748165425647, 
        87.726512533641753, 
        87.482794317283648, 
        87.239591428719521, 
        86.996901783328454, 
        86.754723300474737, 
        86.513053902263863, 
        86.271891514547661, 
        86.031234065292693, 
        85.791079486687195, 
        85.551425711923486, 
        85.31227067847999, 
        85.073612324401665, 
        84.835448591630964, 
        84.597777422430127, 
        84.360596762680984, 
        84.123904558490111, 
        83.887698758271242, 
        83.651977311460882, 
        83.416738168594861, 
        83.18197928131238, 
        82.947698602094903, 
        82.713894083889841, 
        82.480563680145693, 
        82.24770534429814, 
        82.015317030328035, 
        81.783396691458336, 
        81.551942280954549, 
        81.320951750725698, 
        81.090423053528781, 
        80.860354139591891, 
        80.630742958432535, 
        80.401587458085345, 
        80.172885585173574, 
        79.944635284368687, 
        79.716834497955105, 
        79.489481166293302, 
        79.262573227086548, 
        79.036108615177625, 
        78.810085262703524, 
        78.584501098169227, 
        78.359354047021796, 
        78.134642030203253, 
        77.91036296619346, 
        77.686514767752186, 
        77.463095343950528, 
        77.240102598512181, 
        77.017534431244641, 
        76.795388735739067, 
        76.573663400451622, 
        76.352356307977729, 
        76.131465334934916, 
        75.910988351645074, 
        75.690923221656476, 
        75.471267801648139, 
        75.252019941610016, 
        75.033177483337141, 
        74.814738261696306, 
        74.596700102741792, 
        74.379060824884576, 
        74.161818236723079, 
        73.944970140170398, 
        73.728514325566223, 
        73.512448575218912, 
        73.296770660754703, 
        73.081478343913318, 
        72.866569375385623, 
        72.6520414966582, 
        72.437892436257357, 
        72.224119912572988, 
        72.010721630815183, 
        71.797695286036685, 
        71.585038559252567, 
        71.372749118965231, 
        71.160824620843329, 
        70.949262706858832, 
        70.738061004823763, 
        70.527217129722629, 
        70.316728680418137, 
        70.106593241963495, 
        69.896808383463934, 
        69.687371658875875, 
        69.478280605869969, 
        69.269532746092025, 
        69.061125584120944, 
        68.853056607998198, 
        68.645323287678579, 
        68.43792307602034, 
        68.230853407260739, 
        68.024111696874868, 
        67.817695341704905, 
        67.611601719352777, 
        67.405828187261449, 
        67.200372083560865, 
        66.995230725365317, 
        66.790401408679955, 
        66.585881408681544, 
        66.381667978858189, 
        66.177758350491843, 
        65.974149732707886, 
        65.770839311569731, 
        65.567824250049938, 
        65.36510168717939, 
        65.16266873893926, 
        64.960522495819959, 
        64.758660024412734, 
        64.557078365665816, 
        64.355774534902537, 
        64.154745521631767, 
        63.953988289320087, 
        63.75349977439646, 
        63.553276886189458, 
        63.353316506742814, 
        63.153615489912319, 
        62.954170661709405, 
        62.75497881909827, 
        62.556036730126948, 
        62.35734113408256, 
        62.158888739807324, 
        61.960676226333241, 
        61.762700242008435, 
        61.564957404884964, 
        61.367444301206902, 
        61.170157486411007, 
        60.973093483576434, 
        60.776248783741856, 
        60.579619845314447, 
        60.38320309444579, 
        60.186994923381363, 
        59.990991691805974, 
        59.795189724734989, 
        59.599585314236904, 
        59.404174717307413, 
        59.208954156623797, 
        59.013919820143961, 
        58.8190678606868, 
        58.624394395763325, 
        58.429895507763945, 
        58.235567243194879, 
        58.041405612234662, 
        57.847406589417503, 
        57.653566113333639, 
        57.459880085622771, 
        57.266344371985078, 
        57.07295480158762, 
        56.879707165658928, 
        56.686597220052008, 
        56.493620683244679, 
        56.300773237001934, 
        56.108050526157676, 
        55.915448158691966, 
        55.722961705903721, 
        55.530586702052638, 
        55.338318645299395, 
        55.146152996665641, 
        54.954085181283354, 
        54.762110587550545, 
        54.570224568566772, 
        54.378422441131384, 
        54.186699486629223, 
        53.995050951368576, 
        53.803472046826187, 
        53.611957949915706, 
        53.420503803753938, 
        53.229104717439299, 
        53.037755767765546, 
        52.846451998461212, 
        52.655188421152182, 
        52.463960016460362, 
        52.272761734623892, 
        52.0815884955706, 
        51.890435190580604, 
        51.699296682183061, 
        51.508167806315335, 
        51.317043371833016, 
        51.125918162671596, 
        50.934786938208909, 
        50.743644434859256, 
        50.55248536703391, 
        50.361304428377316, 
        50.170096292953112, 
        49.97885561795345, 
        49.787577043137659, 
        49.596255193424874, 
        49.404884680561949, 
        49.21346010530187, 
        49.021976058038916, 
        48.830427121388652, 
        48.638807871966961, 
        48.447112883027685, 
        48.255336725733635, 
        48.063473971352671, 
        47.871519194353695, 
        47.679466974721485, 
        47.487311899533267, 
        47.295048566831198, 
        47.102671587083499, 
        46.910175587191382, 
        46.717555212440963, 
        46.524805129889202, 
        46.331920031620037, 
        46.138894637852388, 
        45.945723700408514, 
        45.75240200545533, 
        45.558924378014915, 
        45.365285685612754, 
        45.171480841048819, 
        44.977504807337617, 
        44.783352601158185, 
        44.589019296868209, 
        44.394500031381639, 
        44.199790007637283, 
        44.004884499821074, 
        43.809778857438708, 
        43.614468510166979, 
        43.418948972459873, 
        43.223215848726873, 
        43.027264837686573, 
        42.831091738095047, 
        42.63469245379418, 
        42.438062998402771, 
        42.241199501485234, 
        42.044098213374951, 
        41.846755510379353, 
        41.649167901012959, 
        41.451332032193662, 
        41.253244692937876, 
        41.054902822350712, 
        40.856303513388433, 
        40.657444020744194, 
        40.458321764410201, 
        40.25893433825177, 
        40.059279512970477, 
        39.859355244711878, 
        39.65915967916925, 
        39.458691157249966, 
        39.257948222540477, 
        39.056929626209154, 
        38.855634332160975, 
        38.654061524139699, 
        38.452210610061414, 
        38.250081227213535, 
        38.047673249610916, 
        37.844986790860041, 
        37.642022211148749, 
        37.438780121801535, 
        37.235261389404116, 
        37.03146714095665, 
        36.827398768434847, 
        36.623057932850216, 
        36.418446568454243, 
        36.213566886093439, 
        36.008421377026217, 
        35.80301281720601, 
        35.597344268512806, 
        35.391419081790623, 
        35.185240900429143, 
        34.978813661611987, 
        34.772141598500049, 
        34.565229239803074, 
        34.358081413391652, 
        34.150703246622406, 
        33.943100164133398, 
        33.735277891533492, 
        33.527242451718379, 
        33.319000164611836, 
        33.110557648182422, 
        32.901921813116559, 
        32.693099864412524, 
        32.484099296500517, 
        32.274927891941118, 
        32.06559371510437, 
        31.856105112761732, 
        31.646470706879292, 
        31.436699391789368, 
        31.226800327038372, 
        31.016782935085303, 
        30.806656893563865, 
        30.596432130191324, 
        30.38611881548821, 
        30.175727357801179, 
        29.965268393083242, 
        29.754752781553901, 
        29.544191596908423, 
        29.333596119779763, 
        29.122977829881943, 
        28.912348396792364, 
        28.701719669844273, 
        28.491103672820365, 
        28.280512591940269, 
        28.069958768086657, 
        27.859454686455475, 
        27.649012967298901, 
        27.438646358301586, 
        27.228367721731253, 
        27.018190025487701, 
        26.808126335350089, 
        26.598189802904365, 
        26.388393657116922, 
        26.178751193746141, 
        25.969275766053965, 
        25.759980774877583, 
        25.55087965946376, 
        25.341985886673001, 
        25.133312943506947, 
        24.924874326321532, 
        24.716683532788938, 
        24.508754051253106, 
        24.301099354464156, 
        24.093732888034577, 
        23.886668065272325, 
        23.679918255028877, 
        23.473496777717418, 
        23.267416894929422, 
        23.061691803268634, 
        22.856334624949092, 
        22.651358403832063, 
        22.44677609566142, 
        22.242600563217877, 
        22.038844570293691, 
        21.835520773904999, 
        21.632641719461425, 
        21.430219834933624, 
        21.228267427179475, 
        21.026796673986215, 
        20.825819621079848, 
        20.625348177368299, 
        20.425394110406742, 
        20.225969042009961, 
        20.027084445918291, 
        19.828751641748447, 
        19.63098179380744, 
        19.43378590625397, 
        19.237174821931401, 
        19.041159217767486, 
        18.84574960356008, 
        18.650956319088561, 
        18.45678953195802, 
        18.263259236255195, 
        18.070375249241398, 
        17.878147211528724, 
        17.686584585097613, 
        17.495696651096345, 
        17.305492509800192, 
        17.115981079074768, 
        16.927171093033252, 
        16.739071102648211, 
        16.551689473444707, 
        16.365034386541932, 
        16.179113837058409, 
        15.993935634460632, 
        15.809507402255559, 
        15.625836577555779, 
        15.442930411362022, 
        15.260795968438165, 
        15.079440127377516, 
        14.898869581207254, 
        14.71909083639714, 
        14.540110214706868, 
        14.361933852879595, 
        14.184567702511794, 
        14.008017531350548, 
        13.832288922960249, 
        13.657387277852806, 
        13.483317813579411, 
        13.310085565537323, 
        13.137695387396324, 
        12.966151951886506, 
        12.795459751146005, 
        12.62562309763697, 
        12.456646124533529, 
        12.288532786556368, 
        12.121286860482797, 
        11.954911946049709, 
        11.789411466317343, 
        11.624788668555068, 
        11.461046624838326, 
        11.29818823271912, 
        11.136216216009309, 
        10.9751331250734, 
        10.814941338188069, 
        10.655643061197443, 
        10.497240329296339, 
        10.33973500674762, 
        10.183128788140401, 
        10.027423198604531, 
        9.8726195946791151, 
        9.7187191649487676, 
        9.5657229304460447, 
        9.413631745493122, 
        9.2624462980382738, 
        9.1121671107979747, 
        8.9627945410400134, 
        8.8143287820636989, 
        8.6667698630725383, 
        8.5201176500865614, 
        8.3743718466317372, 
        8.2295319941121274, 
        8.085597472879984, 
        7.9425675017187869, 
        7.8004411401325342, 
        7.6592172875033162, 
        7.5188946846701077, 
        7.3794719142638456, 
        7.2409474013163528, 
        7.1033194140836171, 
        6.9665860647701594, 
        6.8307453103605233, 
        6.6957949533527037, 
        6.5617326424852207, 
        6.4285558740114235, 
        6.2962619919720515, 
        6.1648481901039931, 
        6.0343115116659964, 
        5.9046488517125102, 
        5.7758569577381751, 
        5.6479324307453798, 
        5.5208717267808405, 
        5.3946711582693752, 
        5.2693268954456185, 
        5.1448349679723844, 
        5.0211912665425027, 
        4.8983915446299724, 
        4.77643142044555, 
        4.6553063787112228, 
        4.5350117729499138, 
        4.4155428275142583, 
        4.2968946399953314, 
        4.1790621834180568, 
        4.0620403096460604, 
        3.9458237507497542, 
        3.8304071228402217, 
        3.7157849286333851, 
        3.6019515602095664, 
        3.48890130285527, 
        3.3766283377349748, 
        3.2651267454500426, 
        3.1543905098100407, 
        3.0444135207144143, 
        2.9351895781488935, 
        2.8267123957672919, 
        2.7189756043928113, 
        2.6119727557433294, 
        2.5056973261540882, 
        2.4001427196974849, 
        2.2953022721415581, 
        2.1911692537491945, 
        2.0877368726355603, 
        1.9849982776180823, 
        1.882946560899146, 
        1.7815747600417837, 
        1.680875860658025, 
        1.580842796975179, 
        1.4814684538670289, 
        1.3827456665831479, 
        1.2846672217208719, 
        1.1872258559379325, 
        1.0904142542384752, 
        0.99422505000421779, 
        0.89865082062992829, 
        0.80368408508878408, 
        0.70931730067924326, 
        0.61554285711838863, 
        0.52235307159336075, 
        0.42974018365075489, 
        0.33769634764788231, 
        0.2462136265696413, 
        0.15528398429716764, 
        0.064899277177516354, 
        -0.024948753889144984, 
        -0.11426849048300564, 
        -0.20306844783712447, 
        -0.2913572794472466, 
        -0.37914378922011643, 
        -0.46643693414077242, 
        -0.55324583549788076, 
        -0.63957978406358718, 
        -0.72544824332994362, 
        -0.8108608613952667, 
        -0.89582745760839688, 
        -0.98035804958520778, 
        -1.0644628403037606, 
        -1.1481522042584198, 
        -1.231436727677703, 
        -1.3143271568573369, 
        -1.3968344009693154, 
        -1.4789706882939602, 
        -1.5607474855013801, 
        -1.6421677274206923, 
        -1.7232562119657731, 
        -1.8040173240867816, 
        -1.884464119660102, 
        -1.9646085927129318, 
        -2.0444627863717044, 
        -2.1240387938139071, 
        -2.2033488119960896, 
        -2.2824050838042269, 
        -2.3612198875682258, 
        -2.4398055231719864, 
        -2.5181742947935657, 
        -2.5963384967705245, 
        -2.6743103972151125, 
        -2.7521022202048413, 
        -2.8297261335038035, 
        -2.9071942322642172, 
        -2.9845185247225334, 
        -3.0617109179226629, 
        -3.1387832059560168, 
        -3.2157470556703487, 
        -3.2926139953257239, 
        -3.3693954032078937, 
        -3.4461024972666223, 
        -3.5227463244331401, 
        -3.5993377526495811, 
        -3.6758874606232723, 
        -3.7524059314264324, 
        -3.8289034444750625, 
        -3.9053900691480972, 
        -3.9818756591605795, 
        -4.0583698469874943, 
        -4.1348820392575032, 
        -4.2114214124657305, 
        -4.2879969095897943, 
        -4.3646172367312932, 
        -4.4412908607334716, 
        -4.5180260068838418, 
        -4.5948306571418485, 
        -4.6717125488731694, 
        -4.7486791738741454, 
        -4.8257377776087216, 
        -4.9028953591697988, 
        -4.9801586711116057, 
        -5.0575342198230659, 
        -5.1350282660567874, 
        -5.2126468257112499, 
        -5.2903956709717184, 
        -5.3682803314082159, 
        -5.4463060954370102, 
        -5.5244780120675285, 
        -5.6028008923598973, 
        -5.6812793117113047, 
        -5.7599176117874977, 
        -5.83871990258148, 
        -5.9176900649219863, 
        -5.9968317528132591, 
        -6.0761483958498239, 
        -6.155643201991654, 
        -6.235319160502188, 
        -6.3151790441925417, 
        -6.3952254127134358, 
        -6.4754606153456544, 
        -6.5558867941259589, 
        -6.636505886747293, 
        -6.7173196299894693, 
        -6.7983295627173073, 
        -6.87953702881072, 
        -6.9609431811204239, 
        -7.0425489847068041, 
        -7.1243552198075353, 
        -7.2063624853743207, 
        -7.2885712030868968, 
        -7.3709816201272842, 
        -7.4535938132248258, 
        -7.5364076926670975, 
        -7.6194230046986657, 
        -7.7026393366001953, 
        -7.7860561193789675, 
        -7.8696726317424996, 
        -7.9534880040936473, 
        -8.0375012227201257, 
        -8.1217111325531928, 
        -8.2061164417836121, 
        -8.2907157255846791, 
        -8.3755074299282537, 
        -8.4604898757320246, 
        -8.5456612621644545, 
        -8.6310196716694438, 
        -8.7165630725856431, 
        -8.802289324664283, 
        -8.8881961812432024, 
        -8.9742812947655093, 
        -9.0605422207674113, 
        -9.1469764204963973, 
        -9.233581266162485, 
        -9.3203540445887096, 
        -9.4072919607098573, 
        -9.4943921423726731, 
        -9.5816516441887956, 
        -9.6690674510128414, 
        -9.7566364817838362, 
        -9.8443555942042167, 
        -9.9322215884923306, 
        -10.020231210637974, 
        -10.108381156808926, 
        -10.196668076827594, 
        -10.285088578822307, 
        -10.373639231807674, 
        -10.462316569922631, 
        -10.551117096271669, 
        -10.64003728677781, 
        -10.729073592963941, 
        -10.818222446327137, 
        -10.907480261386601, 
        -10.996843439023184, 
        -11.086308370398864, 
        -11.175871439743542, 
        -11.265529027976941, 
        -11.355277515590089, 
        -11.445113286064119, 
        -11.535032728915189, 
        -11.625032242472997, 
        -11.715108236929915, 
        -11.80525713760859, 
        -11.895475386254441, 
        -11.985759445892574, 
        -12.076105801928419, 
        -12.166510965230309, 
        -12.256971474381764, 
        -12.347483898321798, 
        -12.438044838250107, 
        -12.528650930179037, 
        -12.619298847228162, 
        -12.709985301013559, 
        -12.800707044275217, 
        -12.891460872390988, 
        -12.982243625116549, 
        -13.07305218874709, 
        -13.163883497001599, 
        -13.254734533278494, 
        -13.345602331914083, 
        -13.436483979072586, 
        -13.527376614959817, 
        -13.61827743406152, 
        -13.70918368667607, 
        -13.800092680159525, 
        -13.891001779575248, 
        -13.981908408738551, 
        -14.072810051013088, 
        -14.163704250008173, 
        -14.254588610060591, 
        -14.345460797168924, 
        -14.436318539321357, 
        -14.527159626818397, 
        -14.617981912930103, 
        -14.708783313719699, 
        -14.799561809153344, 
        -14.890315442181013, 
        -14.981042319641059, 
        -15.071740611719376, 
        -15.162408553063138, 
        -15.253044441082631, 
        -15.343646637270936, 
        -15.434213566342626, 
        -15.524743715609805, 
        -15.615235635904108, 
        -15.705687940302333, 
        -15.796099304157302, 
        -15.886468464534232, 
        -15.976794219828363, 
        -16.06707542945222, 
        -16.157311012942554, 
        -16.247499949825816, 
        -16.337641278633306, 
        -16.427734096714715, 
        -16.517777559189543, 
        -16.607770878452197, 
        -16.697713323574124, 
        -16.787604219271401, 
        -16.877442945552126, 
        -16.967228936605551, 
        -17.056961680238789, 
        -17.146640716963557, 
        -17.236265639068066, 
        -17.325836090211947, 
        -17.4153517641031, 
        -17.504812403494874, 
        -17.594217799981159, 
        -17.683567792685441, 
        -17.77286226741926, 
        -17.862101155587265, 
        -17.951284433813417, 
        -18.040412122309053, 
        -18.129484284752543, 
        -18.218501026585649, 
        -18.307462494583408, 
        -18.396368876275641, 
        -18.485220398090455, 
        -18.574017324936438, 
        -18.66275995960811, 
        -18.751448641062058, 
        -18.840083744404819, 
        -18.928665679499684, 
        -19.017194890249609, 
        -19.105671853087411, 
        -19.194097077188882, 
        -19.282471102733826, 
        -19.370794500529037, 
        -19.459067870473802, 
        -19.547291841565844, 
        -19.635467070557233, 
        -19.72359424129305, 
        -19.811674063317092, 
        -19.899707272055132, 
        -19.987694627265927, 
        -20.075636912561038, 
        -20.163534934314978, 
        -20.25138952152826, 
        -20.339201523812733, 
        -20.426971812435962, 
        -20.514701277675812, 
        -20.602390829576208, 
        -20.690041396751649, 
        -20.777653925424229, 
        -20.865229378616363, 
        -20.952768736320586, 
        -21.040272993654185, 
        -21.127743161347144, 
        -21.215180264307449, 
        -21.302585341364153, 
        -21.389959444486117, 
        -21.477303638104008, 
        -21.564618999110348, 
        -21.651906615476971, 
        -21.739167585775292, 
        -21.82640301937661, 
        -21.913614034967544, 
        -22.00080176072046, 
        -22.087967333494589, 
        -22.175111898395365, 
        -22.262236607789909, 
        -22.349342621629681, 
        -22.436431106735213, 
        -22.523503235829718, 
        -22.610560187749243, 
        -22.697603146372558, 
        -22.78463330107575, 
        -22.871651845251289, 
        -22.958659976677755, 
        -23.04565889691019, 
        -23.132649810497984, 
        -23.219633925446676, 
        -23.306612451971418, 
        -23.393586602674038, 
        -23.48055759236874, 
        -23.567526636895266, 
        -23.654494953953463, 
        -23.741463761714385, 
        -23.828434279072802, 
        -23.915407725346448, 
        -24.002385319774831, 
        -24.089368281427838, 
        -24.176357828889081, 
        -24.263355179821918, 
        -24.350361551102846, 
        -24.437378158114804, 
        -24.52440621475094, 
        -24.611446933109296, 
        -24.698501523553105, 
        -24.785571193932633, 
        -24.872657149946988, 
        -24.959760594666246, 
        -25.046882727967091, 
        -25.134024747333786, 
        -25.221187846488871, 
        -25.308373216288068, 
        -25.395582043762502, 
        -25.48281551256488, 
        -25.570074802021839, 
        -25.657361087957291, 
        -25.744675541745483, 
        -25.83201933059382, 
        -25.91939361742288, 
        -26.006799560307957, 
        -26.094238313083185, 
        -26.181711024475568, 
        -26.26921883832852, 
        -26.356762893501926, 
        -26.444344323975574, 
        -26.531964258282169, 
        -26.619623819654631, 
        -26.707324125885201, 
        -26.795066289646908, 
        -26.882851417763181, 
        -26.970680611245502, 
        -27.058554965718947, 
        -27.146475570848914, 
        -27.234443510552399, 
        -27.322459862708619, 
        -27.410525699306341, 
        -27.498642086314899, 
        -27.586810083506489, 
        -27.675030744753307, 
        -27.763305117430455, 
        -27.851634243053578, 
        -27.940019156613456, 
        -28.028460886821428, 
        -28.116960456293807, 
        -28.205518880760106, 
        -28.294137170008103, 
        -28.382816327371629, 
        -28.471557349570059, 
        -28.560361226984597, 
        -28.649228943521059, 
        -28.738161476323196, 
        -28.827159796290811, 
        -28.916224867720576, 
        -29.005357648469651, 
        -29.09455908945796, 
        -29.183830135447941, 
        -29.273171724484062, 
        -29.362584788220634, 
        -29.452070251258057, 
        -29.54162903202468, 
        -29.631262042474479, 
        -29.72097018773022, 
        -29.810754366470949, 
        -29.900615470945862, 
        -29.99055438641685, 
        -30.080571992208441, 
        -30.170669160538054, 
        -30.260846757503622, 
        -30.351105642680125, 
        -30.441446669296404, 
        -30.531870683349258, 
        -30.622378525201725, 
        -30.712971028511266, 
        -30.80364902031403, 
        -30.894413321831383, 
        -30.98526474736164, 
        -31.076204104949348, 
        -31.167232196368257, 
        -31.258349817168821, 
        -31.349557756467494, 
        -31.44085679724715, 
        -31.532247716356661, 
        -31.623731283918335, 
        -31.715308264545708, 
        -31.806979416169895, 
        -31.898745490924377, 
        -31.990607234785667, 
        -32.082565387667259, 
        -32.174620683311886, 
        -32.266773849641119, 
        -32.359025608486071, 
        -32.451376675663262, 
        -32.543827761483051, 
        -32.636379570107842, 
        -32.72903279954248, 
        -32.82178814252778, 
        -32.914646285652104, 
        -33.007607909959404, 
        -33.10067369078623, 
        -33.193844297769473, 
        -33.287120394818359, 
        -33.380502640289784, 
        -33.473991687161664, 
        -33.567588182592985, 
        -33.661292768526408, 
        -33.755106081314217, 
        -33.849028751775059, 
        -33.943061405584146, 
        -34.037204662861818, 
        -34.131459138686566, 
        -34.22582544247777, 
        -34.320304178811533, 
        -34.414895946827926, 
        -34.509601340634489, 
        -34.604420949189503, 
        -34.699355356400936, 
        -34.794405141031703, 
        -34.889570876984301, 
        -34.984853133063218, 
        -35.080252473240549, 
        -35.175769456576539, 
        -35.271404637361485, 
        -35.367158564813899, 
        -35.463031783525139, 
        -35.559024833633607, 
        -35.655138250094325, 
        -35.751372563661931, 
        -35.847728300235623, 
        -35.944205980964476, 
        -36.040806122839484, 
        -36.137529237949515, 
        -36.23437583419252, 
        -36.331346415022345, 
        -36.428441479386436, 
        -36.525661521989576, 
        -36.623007033192145, 
        -36.720478498965072, 
        -36.81807640119392, 
        -36.915801217478673, 
        -37.013653421332464, 
        -37.111633482009161, 
        -37.20974186463021, 
        -37.307979030734856, 
        -37.406345437462321, 
        -37.50484153774093, 
        -37.603467781119427, 
        -37.702224612677931, 
        -37.801112474049972, 
        -37.900131802910714, 
        -37.999283033014002, 
        -38.098566594691135, 
        -38.197982914559745, 
        -38.297532414634134, 
        -38.397215514850465, 
        -38.497032629596845, 
        -38.596984171374196, 
        -38.697070548288274, 
        -38.797292165346931, 
        -38.897649423695654, 
        -38.998142721429446, 
        -39.098772452849708, 
        -39.199539009295222, 
        -39.300442778329057, 
        -39.401484144540611, 
        -39.50266348918543, 
        -39.603981190287477, 
        -39.705437622539641, 
        -39.80703315770193, 
        -39.908768164101744, 
        -40.010643007279818, 
        -40.112658049446345, 
        -40.214813650061124, 
        -40.317110165200845, 
        -40.419547948185631, 
        -40.522127349640762, 
        -40.62484871703078, 
        -40.72771239476009, 
        -40.830718724537817, 
        -40.933868045669797, 
        -41.037160694256741, 
        -41.140597003539909, 
        -41.2441773042815, 
        -41.347901924634435, 
        -41.451771190274599, 
        -41.555785423232066, 
        -41.659944944200021, 
        -41.764250070441726, 
        -41.868701117081009, 
        -41.973298396878157, 
        -42.078042219895188, 
        -42.182932893576442, 
        -42.287970723312846, 
        -42.393156011762073, 
        -42.498489059255995, 
        -42.603970164364853, 
        -42.709599622742502, 
        -42.815377727820419, 
        -42.921304770953149, 
        -43.027381041249527, 
        -43.133606825662881, 
        -43.239982408747693, 
        -43.346508073223603, 
        -43.453184099452493, 
        -43.560010765909603, 
        -43.66698834884869, 
        -43.774117122584123, 
        -43.881397359427986, 
        -43.988829329775726, 
        -44.096413301757821, 
        -44.204149541939159, 
        -44.312038314765921, 
        -44.420079882964359, 
        -44.528274507197608, 
        -44.636622446407692, 
        -44.745123957876558, 
        -44.85377929679855, 
        -44.962588716980513, 
        -45.071552470447649, 
        -45.180670806857648, 
        -45.289943974876174, 
        -45.399372221475033, 
        -45.508955791824867, 
        -45.618694929340577, 
        -45.728589876255782, 
        -45.838640872603989, 
        -45.948848157506369, 
        -46.059211968129496, 
        -46.169732540523725, 
        -46.280410108747198, 
        -46.391244905989574, 
        -46.502237163378261, 
        -46.613387111080719, 
        -46.724694977791465, 
        -46.836160990751424, 
        -46.947785375853051, 
        -47.059568357744823, 
        -47.171510159576599, 
        -47.28361100339287, 
        -47.395871109882968, 
        -47.50829069857123, 
        -47.62086998755349, 
        -47.733609194246114, 
        -47.846508533792282, 
        -47.959568221205906, 
        -48.07278846993799, 
        -48.186169492293416, 
        -48.299711499673684, 
        -48.413414702574258, 
        -48.527279309206506, 
        -48.64130552803276, 
        -48.755493566006621, 
        -48.86984362904191, 
        -48.984355922164006, 
        -49.099030649388467, 
        -49.213868013491485, 
        -49.328868216767873, 
        -49.444031460006684, 
        -49.559357943550054, 
        -49.674847866667349, 
        -49.790501427899443, 
        -49.906318824481247, 
        -50.022300253336226, 
        -50.138445910115216, 
        -50.254755989968878, 
        -50.3712306870449, 
        -50.487870194796294, 
        -50.604674705925298, 
        -50.721644412498136, 
        -50.838779505319188, 
        -50.956080175020375, 
        -51.073546611334855, 
        -51.191179003354371, 
        -51.308977539330392, 
        -51.426942407017506, 
        -51.545073793461739, 
        -51.663371885166576, 
        -51.781836867737212, 
        -51.900468926555369, 
        -52.019268245997885, 
        -52.138235010489012, 
        -52.257369402857492, 
        -52.376671606316812, 
        -52.496141803224226, 
        -52.615780175407039, 
        -52.735586904188168, 
        -52.855562170470662, 
        -52.97570615442725, 
        -53.096019036247348, 
        -53.216500994859409, 
        -53.337152209435551, 
        -53.457972858563849, 
        -53.578963120544898, 
        -53.700123172597507, 
        -53.821453192257152, 
        -53.942953356448882, 
        -54.064623841670567, 
        -54.186464824146782, 
        -54.308476479654409, 
        -54.430658983724278, 
        -54.553012511468424, 
        -54.675537237771138, 
        -54.798233337137482, 
        -54.92110098382954, 
        -55.044140351959044, 
        -55.167351614884986, 
        -55.290734946233606, 
        -55.414290519116619, 
        -55.538018506661352, 
        -55.661919081243042, 
        -55.785992415514961, 
        -55.910238681754741, 
        -56.034658052050624, 
        -56.159250698252478, 
        -56.284016792111714, 
        -56.408956505114574, 
        -56.534070008610755, 
        -56.659357473928694, 
        -56.784819072250279, 
        -56.910454974223612, 
        -57.03626535077651, 
        -57.162250372739614, 
        -57.288410210843082, 
        -57.414745035235754, 
        -57.541255016497495, 
        -57.667940325063199, 
        -57.794801131171141, 
        -57.921837605026525, 
        -58.049049916950118, 
        -58.176438236766643, 
        -58.304002734747343, 
        -58.431743580897333, 
        -58.559660945402449, 
        -58.687754998047019, 
        -58.816025909105349, 
        -58.944473848354782, 
        -59.073098985905112, 
        -59.20190149194098, 
        -59.330881536713143, 
        -59.460039289881699, 
        -59.58937492215744, 
        -59.718888603126103, 
        -59.848580503470757, 
        -59.978450793339888, 
        -60.108499643119131, 
        -60.238727223520286, 
        -60.369133704864666, 
        -60.499719258067266, 
        -60.630484053714326, 
        -60.761428262748765, 
        -60.892552056225085, 
        -61.023855604996442, 
        -61.155339080587126, 
        -61.287002653969864, 
        -61.418846497012041, 
        -61.550870780951819, 
        -61.683075677891452, 
        -61.815461359510955, 
        -61.948027998160569, 
        -62.080775765845971, 
        -62.213704835122329, 
        -62.346815378628328, 
        -62.48010756953655, 
        -62.613581580057875, 
        -62.747237583807646, 
        -62.881075754116544, 
        -63.01509626506423, 
        -63.149299289538149, 
        -63.283685002186147, 
        -63.418253576957333, 
        -63.553005188471559, 
        -63.687940011462466, 
        -63.823058220935152, 
        -63.958359991955163, 
        -64.093845500484605, 
        -64.229514921312273, 
        -64.365368430805987, 
        -64.501406205294103, 
        -64.637628421337652, 
        -64.774035255430888, 
        -64.910626884862907, 
        -65.047403486739228, 
        -65.18436523886453, 
        -65.321512318943988, 
        -65.458844905604082, 
        -65.596363176673989, 
        -65.734067311190586, 
        -65.871957488475971, 
        -66.010033887906204, 
        -66.148296689063045, 
        -66.286746072254047, 
        -66.425382217527201, 
        -66.564205305960243, 
        -66.703215518191399, 
        -66.842413035925205, 
        -66.981798040647973, 
        -67.121370714530784, 
        -67.261131240018926, 
        -67.401079799759046, 
        -67.541216577085848, 
        -67.681541755103808, 
        -67.82205551819122, 
        -67.962758050430821, 
        -68.103649536101926, 
        -68.244730160174143, 
        -68.386000108281678, 
        -68.527459566096155, 
        -68.669108719458364, 
        -68.810947754822351, 
        -68.952976859400081, 
        -69.095196220273451, 
        -69.237606025104029, 
        -69.380206461889742, 
        -69.522997719224307, 
        -69.665979986225182, 
        -69.809153451540325, 
        -69.952518305336056, 
        -70.096074737406013, 
        -70.239822938575017, 
        -70.383763099490807, 
        -70.527895411751402, 
        -70.672220066984934, 
        -70.816737257754369, 
        -70.961447176179675, 
        -71.106350015837904, 
        -71.251445969823578, 
        -71.396735232358139, 
        -71.542217997776348, 
        -71.687894460973268, 
        -71.83376481722965, 
        -71.979829262414668, 
        -72.126087992510335, 
        -72.272541204300623, 
        -72.419189094876899, 
        -72.56603186199375, 
        -72.713069703351962, 
        -72.860302817748092, 
        -73.007731403911095, 
        -73.155355661595152, 
        -73.303175790331323, 
        -73.451191990693388, 
        -73.59940446353734, 
        -73.747813410498821, 
        -73.896419032801234, 
        -74.04522153313205, 
        -74.194221114132247, 
        -74.343417979102, 
        -74.492812331899245, 
        -74.642404376793877, 
        -74.792194318390528, 
        -74.942182361886793, 
        -75.092368713285836, 
        -75.242753578872779, 
        -75.393337165003175, 
        -75.544119679312971, 
        -75.695101329165382, 
        -75.846282323260738, 
        -75.997662869869515, 
        -76.149243178716617, 
        -76.301023459161442, 
        -76.453003921546639, 
        -76.605184777058, 
        -76.757566236843601, 
        -76.910148512727048, 
        -77.062931817346779, 
        -77.215916363110651, 
        -77.369102364113061, 
        -77.52249003344717, 
        -77.676079586456339, 
        -77.829871237263191, 
        -77.98386520198234, 
        -78.13806169642173, 
        -78.292460937171967, 
        -78.4470631416592, 
        -78.601868527689547, 
        -78.756877312902915, 
        -78.91208971655179, 
        -79.067505957544356, 
        -79.22312625613749, 
        -79.378950832271656, 
        -79.534979907402374, 
        -79.691213702415467, 
        -79.847652439630494, 
        -80.004296341665537, 
        -80.161145631572694, 
        -80.318200533153956, 
        -80.47546127050758, 
        -80.632928068606063, 
        -80.790601152734055, 
        -80.948480748774628, 
        -81.106567083434498, 
        -81.264860383330557, 
        -81.42336087658029, 
        -81.582068790755983, 
        -81.740984354948509, 
        -81.900107798340144, 
        -82.059439350859066, 
        -82.218979242948805, 
        -82.378727705826478, 
        -82.538684970644113, 
        -82.698851270071529, 
        -82.859226836253569, 
        -83.019811902784426, 
        -83.180606703579357, 
        -83.341611473156206, 
        -83.502826446391737, 
        -83.664251858999222, 
        -83.825887947194545, 
        -83.987734947716262, 
        -84.149793098019558, 
        -84.312062635933003, 
        -84.474543800194567, 
        -84.637236829968998, 
        -84.80014196470951, 
        -84.96325944520072, 
        -85.126589511700786, 
        -85.290132406016795, 
        -85.453888370279913, 
        -85.617857647316967, 
        -85.782040480075111, 
        -85.946437112564794, 
        -86.111047789352895, 
        -86.275872755621194, 
        -86.440912256737192, 
        -86.606166539564768, 
        -86.771635850132014, 
        -86.937320436301931, 
        -87.103220546286451, 
        -87.269336429274333, 
        -87.435668333434563, 
        -87.602216509595692, 
        -87.768981207595061, 
        -87.935962678803421, 
        -88.103161175181427, 
        -88.270576949100843, 
        -88.438210253229684, 
        -88.6060613414177, 
        -88.77413046764579, 
        -88.942417887085398, 
        -89.110923854645662, 
        -89.279648626920704, 
        -89.448592460015035, 
        -89.617755611506965, 
        -89.787138339290166, 
        -89.956740901882142, 
        -90.126563558473734, 
        -90.296606568809665, 
        -90.466870193317305, 
        -90.637354693355633, 
        -90.808060329895838, 
        -90.978987365523537, 
        -91.150136063263929, 
        -91.321506686782215, 
        -91.493099499871136, 
        -91.664914767892043, 
        -91.83695275558965, 
        -92.009213729254654, 
        -92.181697955877084, 
        -92.354405702688126, 
        -92.527337237605536, 
        -92.700492829166976, 
        -92.873872746893511, 
        -93.047477260597191, 
        -93.221306640731484, 
        -93.395361158475737, 
        -93.569641085782976, 
        -93.744146695010031, 
        -93.918878259373528, 
        -94.093836052631644, 
        -94.269020349115337, 
        -94.444431423868224, 
        -94.620069552725084, 
        -94.795935012025069, 
        -94.972028078674796, 
        -95.148349030525793, 
        -95.324898145631181, 
        -95.501675702978986, 
        -95.678681982425857, 
        -95.85591726423327, 
        -96.033381829123911, 
        -96.211075959062086, 
        -96.388999935777406, 
        -96.567154042578181, 
        -96.745538562795446, 
        -96.924153780804559, 
        -97.102999981458211, 
        -97.282077450324905, 
        -97.461386473665328, 
        -97.640927338336439, 
        -97.820700331941836, 
        -98.000705742999429, 
        -98.18094385975931, 
        -98.361414972018011, 
        -98.542119370243483, 
        -98.723057345096009, 
        -98.904229188389337, 
        -99.085635192618525, 
        -99.267275649976753, 
        -99.449150854932626, 
        -99.631261100814982, 
        -99.813606683129294, 
        -99.996187897368699, 
        -100.1790050401635, 
        -100.36205840802879, 
        -100.54534829904367, 
        -100.72887501126269, 
        -100.91263884399523, 
        -101.09664009675315, 
        -101.28087907020121, 
        -101.46535606517163, 
        -101.65007138350045, 
        -101.83502532785674, 
        -102.0202182012561, 
        -102.20565030767649, 
        -102.3913219516559, 
        -102.57723343835501, 
        -102.76338507375588, 
        -102.94977716450049, 
        -103.13641001801112, 
        -103.32328394212624
    ], 
    [
        0.002233, 
        0.0022426226637482535, 
        0.002252280028868811, 
        0.002261972137617225, 
        0.002271699091537659, 
        0.0022814609924570245, 
        0.002291257942423758, 
        0.002301090043725835, 
        0.0023109573988539713, 
        0.0023208601105680743, 
        0.0023307982818383034, 
        0.002340772015882435, 
        0.002350781416148332, 
        0.002360826586326733, 
        0.0023709076303232834, 
        0.0023810246523238263, 
        0.0023911777566709004, 
        0.0024013670480185437, 
        0.0024115926312255455, 
        0.002421854611404609, 
        0.0024321530938814615, 
        0.002442488184234366, 
        0.002452859988290367, 
        0.0024632686121012024, 
        0.0024737141619601186, 
        0.0024841967444333536, 
        0.0024947164662319408, 
        0.0025052734344002564, 
        0.0025158677561945768, 
        0.002526499539131553, 
        0.002537168890907945, 
        0.0025478759195419103, 
        0.00255862073321908, 
        0.0025694034404435077, 
        0.0025802241498776566, 
        0.002591082970541611, 
        0.0026019800115372146, 
        0.002612915382393318, 
        0.002623889192702645, 
        0.002634901552450716, 
        0.0026459525717872872, 
        0.002657042361154277, 
        0.0026681710311930564, 
        0.002679338692847795, 
        0.002690545457230683, 
        0.002701791435772048, 
        0.002713076740119475, 
        0.0027244014822415986, 
        0.0027357657741560516, 
        0.002747169728320378, 
        0.0027586134573889245, 
        0.0027700970742557582, 
        0.0027816206920628153, 
        0.0027931844242160397, 
        0.0028047883843442165, 
        0.002816432686360715, 
        0.002828117444398284, 
        0.0028398427728672597, 
        0.0028516087864140106, 
        0.0028634155999554926, 
        0.0028752633286325846, 
        0.002887152087851317, 
        0.0028990819933000173, 
        0.0029110531609132244, 
        0.0029230657068145694, 
        0.002935119747519034, 
        0.0029472153995806277, 
        0.0029593527800075396, 
        0.002971532005986678, 
        0.0029837531949881337, 
        0.002996016464689941, 
        0.003008321933140599, 
        0.0030206697184307894, 
        0.0030330599391211774, 
        0.003045492713924338, 
        0.00305796816185061, 
        0.0030704864021595794, 
        0.0030830475544016646, 
        0.00309565173829098, 
        0.003108299073894564, 
        0.003120989681515232, 
        0.0031337236817173823, 
        0.0031465011953137256, 
        0.0031593223434146175, 
        0.0031721872473267233, 
        0.003185096028677695, 
        0.003198048809346094, 
        0.0032110457114745946, 
        0.0032240868574525015, 
        0.003237172369959831, 
        0.003250302371916431, 
        0.0032634769865188982, 
        0.003276696337244473, 
        0.003289960547830109, 
        0.003303269742252471, 
        0.0033166240448128993, 
        0.0033300235799916516, 
        0.0033434684726331427, 
        0.0033569588477772986, 
        0.003370494830788229, 
        0.0033840765472580637, 
        0.0033977041230735163, 
        0.0034113776843902924, 
        0.003425097357639884, 
        0.0034388632694948846, 
        0.0034526755469515115, 
        0.0034665343172133275, 
        0.003480439707839298, 
        0.003494391846556208, 
        0.00350839086147573, 
        0.003522436880892381, 
        0.003536530033441881, 
        0.003550670448005496, 
        0.0035648582537517876, 
        0.003579093580116036, 
        0.003593376556814558, 
        0.0036077073138520996, 
        0.003622085981527226, 
        0.003636512690340271, 
        0.003650987571174129, 
        0.003665510755096632, 
        0.0036800823735483198, 
        0.0036947025581644663, 
        0.0037093714409170897, 
        0.0037240891540625126, 
        0.0037388558301150944, 
        0.0037536716018940985, 
        0.0037685366024897663, 
        0.003783450965281358, 
        0.0037984148239452033, 
        0.0038134283124138, 
        0.0038284915649370956, 
        0.003843604716042442, 
        0.003858767900564216, 
        0.0038739812535759765, 
        0.0038892449104902895, 
        0.0039045590069934737, 
        0.003919923679071591, 
        0.003935339062986332, 
        0.00395080529533178, 
        0.003966322512917883, 
        0.0039818908529437105, 
        0.003997510452817104, 
        0.004013181450315308, 
        0.004028903983461485, 
        0.004044678190612017, 
        0.004060504210397363, 
        0.004076382181777698, 
        0.004092312243963272, 
        0.004108294536522333, 
        0.004124329199277699, 
        0.004140416372379812, 
        0.004156556196298766, 
        0.004172748811793755, 
        0.004188994359914956, 
        0.004205292982045383, 
        0.004221644819857178, 
        0.004238050015350751, 
        0.004254508710814921, 
        0.004271021048880268, 
        0.004287587172448618, 
        0.004304207224773547, 
        0.004320881349403521, 
        0.004337609690244721, 
        0.004354392391418455, 
        0.004371229597484527, 
        0.004388121453227798, 
        0.004405068103816679, 
        0.00442206969471873, 
        0.004439126371732418, 
        0.004456238280966652, 
        0.004473405568877435, 
        0.004490628382221154, 
        0.004507906868107822, 
        0.0045252411739642815, 
        0.004542631447577916, 
        0.004560077837003337, 
        0.004577580490689089, 
        0.004595139557406806, 
        0.0046127551862462915, 
        0.004630427526681429, 
        0.004648156728481621, 
        0.004665942941781938, 
        0.004683786317045346, 
        0.004701687005105116, 
        0.004719645157120285, 
        0.004737660924611832, 
        0.0047557344594578764, 
        0.004773865913857853, 
        0.004792055440408961, 
        0.004810303192025253, 
        0.004828609322020998, 
        0.004846973984026905, 
        0.004865397332102423, 
        0.004883879520566124, 
        0.004902420704232539, 
        0.004921021038147588, 
        0.004939680677867956, 
        0.00495839977919003, 
        0.004977178498419733, 
        0.0049960169921000564, 
        0.005014915417271193, 
        0.005033873931290217, 
        0.005052892691923718, 
        0.005071971857330435, 
        0.005091111586046358, 
        0.005110312036995494, 
        0.005129573369505948, 
        0.00514889574329592, 
        0.005168279318501514, 
        0.0051877242556160365, 
        0.005207230715588033, 
        0.005226798859735684, 
        0.005246428849854853, 
        0.00526612084801443, 
        0.005285875016828844, 
        0.0053056915192893, 
        0.005325570518812556, 
        0.005345512179221284, 
        0.005365516664771547, 
        0.005385584140177629, 
        0.005405714770552553, 
        0.005425908721455699, 
        0.005446166158894618, 
        0.0054664872492906184, 
        0.005486872159548241, 
        0.005507321056979597, 
        0.005527834109420712, 
        0.005548411485023978, 
        0.005569053352537359, 
        0.005589759881096673, 
        0.005610531240361053, 
        0.005631367600355898, 
        0.005652269131668374, 
        0.005673236005324321, 
        0.005694268392833582, 
        0.005715366466180058, 
        0.005736530397827798, 
        0.005757760360745116, 
        0.0057790565283884045, 
        0.005800419074661187, 
        0.0058218481740369005, 
        0.005843344001407469, 
        0.005864906732245725, 
        0.005886536542462412, 
        0.0059082336085953145, 
        0.0059299981074692225, 
        0.0059518302166611135, 
        0.005973730114111544, 
        0.0059956979783677596, 
        0.006017733988472583, 
        0.006039838324053515, 
        0.0060620111651033945, 
        0.006084252692336919, 
        0.006106563086868022, 
        0.006128942530493805, 
        0.006151391205345142, 
        0.006173909294264259, 
        0.006196496980609098, 
        0.006219154448252685, 
        0.006241881881642108, 
        0.00626467946581212, 
        0.006287547386205552, 
        0.00631048582899226, 
        0.0063334949807836985, 
        0.006356575028825608, 
        0.006379726160874342, 
        0.006402948565281119, 
        0.006426242430924481, 
        0.006449607947286674, 
        0.006473045304351926, 
        0.006496554692738522, 
        0.006520136303546627, 
        0.006543790328484462, 
        0.006567516959843411, 
        0.006591316390438, 
        0.006615188813629978, 
        0.006639134423386541, 
        0.006663153414137287, 
        0.006687245980924525, 
        0.0067114123193639805, 
        0.006735652625564487, 
        0.006759967096178982, 
        0.0067843559284135576, 
        0.006808819319970129, 
        0.006833357469102747, 
        0.006857970574566575, 
        0.006882658835668145, 
        0.006907422452097376, 
        0.006932261624173374, 
        0.006957176552589591, 
        0.006982167438569714, 
        0.007007234483809482, 
        0.007032377890436781, 
        0.007057597860979226, 
        0.007082894598428579, 
        0.007108268306183133, 
        0.007133719188008955, 
        0.007159247448087032, 
        0.007184853290905558, 
        0.007210536921345295, 
        0.007236298544593154, 
        0.00726213836605491, 
        0.007288056591500218, 
        0.007314053426911041, 
        0.007340129078520392, 
        0.007366283752687638, 
        0.007392517656025207, 
        0.007418830995186106, 
        0.0074452239769937, 
        0.007471696808320531, 
        0.007498249696087505, 
        0.007524882847131861, 
        0.007551596468347387, 
        0.007578390766414916, 
        0.007605265948011859, 
        0.007632222219479075, 
        0.007659259787035844, 
        0.0076863788565772915, 
        0.007713579633645894, 
        0.007740862323393306, 
        0.007768227130512283, 
        0.007795674259115712, 
        0.007823203912745312, 
        0.007850816294339383, 
        0.007878511606033879, 
        0.007906290049106474, 
        0.007934151824016657, 
        0.007962097130155573, 
        0.007990126165828768, 
        0.00801823912835263, 
        0.008046436213569576, 
        0.008074717616036058, 
        0.0081030835288076, 
        0.008131534143362769, 
        0.008160069649473207, 
        0.008188690235065244, 
        0.008217396086152991, 
        0.008246187386578155, 
        0.008275064318048394, 
        0.00830402705982243, 
        0.00833307578871795, 
        0.008362210678763339, 
        0.008391431901229205, 
        0.0084207396243583, 
        0.00845013401318901, 
        0.008479615229382098, 
        0.008509183431048535, 
        0.008538838772496234, 
        0.008568581404126944, 
        0.008598411472033968, 
        0.008628329117980858, 
        0.008658334479111058, 
        0.008688427687634507, 
        0.008718608870587032, 
        0.008748878149673565, 
        0.008779235640861534, 
        0.00880968145425058, 
        0.008840215693578504, 
        0.008870838456157567, 
        0.008901549832371746, 
        0.008932349905474996, 
        0.00896323875117725, 
        0.008994216437345456, 
        0.00902528302364324, 
        0.009056438561193913, 
        0.009087683091979817, 
        0.009119016648784598, 
        0.009150439254614886, 
        0.009181950922274702, 
        0.009213551653850318, 
        0.009245241440459137, 
        0.009277020261667438, 
        0.009308888085041881, 
        0.009340844865568887, 
        0.009372890545282335, 
        0.00940502505275974, 
        0.009437248302450145, 
        0.009469560194145432, 
        0.009501960612568605, 
        0.009534449426584693, 
        0.009567026488810563, 
        0.009599691634807533, 
        0.009632444682611513, 
        0.009665285432031018, 
        0.009698213663969427, 
        0.009731229139766234, 
        0.009764331600494041, 
        0.009797520766368834, 
        0.009830796335874123, 
        0.009864157985021422, 
        0.009897605366786565, 
        0.009931138110157667, 
        0.009964755819456177, 
        0.00999845807356205, 
        0.010032244424999765, 
        0.01006611439926969, 
        0.010100067493882809, 
        0.010134103177605925, 
        0.010168220889575794, 
        0.01020242003846307, 
        0.010236700001551628, 
        0.01027106012396106, 
        0.010305499717646572, 
        0.010340018060522541, 
        0.010374614395662432, 
        0.010409287930246626, 
        0.010444037834764018, 
        0.010478863242153542, 
        0.010513763246772794, 
        0.010548736903401528, 
        0.01058378322667643, 
        0.010618901189805125, 
        0.010654089724024133, 
        0.010689347717347517, 
        0.010724674014104436, 
        0.010760067413578501, 
        0.010795526669701919, 
        0.010831050489713397, 
        0.010866637533666299, 
        0.010902286413669287, 
        0.010937995692811281, 
        0.010973763884577275, 
        0.011009589452227273, 
        0.011045470807838409, 
        0.011081406311881523, 
        0.011117394272631491, 
        0.011153432945235645, 
        0.011189520531586465, 
        0.011225655179480893, 
        0.011261834982231572, 
        0.011298057978372281, 
        0.011334322151199611, 
        0.01137062542842364, 
        0.011406965681949705, 
        0.011443340727622578, 
        0.011479748325157003, 
        0.011516186177997724, 
        0.011552651933097865, 
        0.011589143181277078, 
        0.011625657457252699, 
        0.01166219223958393, 
        0.011698744951066856, 
        0.011735312958946196, 
        0.011771893575616747, 
        0.011808484058607113, 
        0.011845081611157202, 
        0.011881683383261244, 
        0.011918286471642881, 
        0.01195488792107377, 
        0.011991484725062743, 
        0.012028073826327604, 
        0.01206465211839586, 
        0.012101216445969695, 
        0.012137763606433379, 
        0.012174290350730217, 
        0.012210793385109431, 
        0.012247269371646463, 
        0.012283714930137867, 
        0.012320126639204105, 
        0.012356501038140073, 
        0.012392834627901759, 
        0.012429123873035117, 
        0.012465365203111919, 
        0.012501555014540157, 
        0.01253768967194944, 
        0.012573765510465776, 
        0.012609778836762231, 
        0.01264572593139597, 
        0.01268160305035908, 
        0.012717406426854606, 
        0.012753132273259886, 
        0.012788776783224636, 
        0.012824336132908695, 
        0.012859806483350122, 
        0.012895183982059778, 
        0.01293046476503794, 
        0.012965644958560563, 
        0.013000720680666204, 
        0.013035688043486733, 
        0.013070543154881339, 
        0.01310528211983964, 
        0.013139901042580195, 
        0.013174396027990991, 
        0.013208763183406611, 
        0.013242998620125557, 
        0.013277098455003892, 
        0.013311058811887877, 
        0.013344875823272125, 
        0.013378545631388279, 
        0.013412064389795909, 
        0.01344542826449056, 
        0.013478633435405616, 
        0.01351167609716643, 
        0.01354455246067192, 
        0.013577258753607538, 
        0.0136097912220629, 
        0.013642146130790385, 
        0.013674319764481125, 
        0.01370630842832172, 
        0.013738108449044323, 
        0.0137697161750851, 
        0.013801127977639865, 
        0.013832340250910314, 
        0.013863349412521798, 
        0.013894151904185465, 
        0.013924744191876644, 
        0.013955122766152976, 
        0.013985284142117206, 
        0.014015224860019885, 
        0.014044941485074222, 
        0.014074430607533826, 
        0.014103688842715165, 
        0.014132712830979388, 
        0.014161499237396605, 
        0.014190044751948922, 
        0.01421834608898888, 
        0.014246399987239257, 
        0.014274203209230318, 
        0.014301752541234995, 
        0.014329044792695768, 
        0.014356076795888571, 
        0.014382845405469767, 
        0.014409347497903149, 
        0.014435579971150667, 
        0.014461539743870619, 
        0.01448722375491616, 
        0.014512628962851219, 
        0.014537752345164865, 
        0.01456259089768954, 
        0.014587141633984738, 
        0.01461140158445846, 
        0.014635367795873936, 
        0.014659037330408695, 
        0.014682407265065962, 
        0.014705474690820806, 
        0.014728236711859568, 
        0.01475069044483302, 
        0.014772833018015519, 
        0.01479466157052225, 
        0.014816173251498109, 
        0.01483736521925053, 
        0.014858234640569335, 
        0.014878778689713096, 
        0.014898994547659828, 
        0.014918879401335567, 
        0.014938430442682544, 
        0.01495764486792207, 
        0.014976519876655468, 
        0.01499505267109173, 
        0.015013240455200099, 
        0.015031080433915106, 
        0.015048569812310873, 
        0.015065705794833916, 
        0.015082485584485146, 
        0.01509890638207122, 
        0.01511496538542154, 
        0.015130659788653538, 
        0.015145986781413821, 
        0.015160943548191344, 
        0.0151755272675945, 
        0.015189735111679342, 
        0.015203564245290258, 
        0.015217011825415412, 
        0.015230075000609961, 
        0.015242750910352433, 
        0.015255036684579363, 
        0.0152669294430679, 
        0.015278426295030937, 
        0.015289524338615865, 
        0.01530022066053214, 
        0.015310512335666682, 
        0.015320396426767394, 
        0.015329869984190269, 
        0.015338930045669876, 
        0.015347573636181168, 
        0.015355797767812854, 
        0.015363599439793941, 
        0.0153709756384816, 
        0.015377923337530894, 
        0.01538443949807865, 
        0.015390521069033943, 
        0.015396164987479994, 
        0.015401368179142911, 
        0.015406127559040163, 
        0.015410440032125298, 
        0.015414302494194084, 
        0.015417711832818233, 
        0.015420664928479912, 
        0.01542315865584185, 
        0.015425189885174948, 
        0.015426755483966883, 
        0.015427852318710095, 
        0.015428477256894354, 
        0.015428627169203131, 
        0.015428298931930371, 
        0.015427489429647213, 
        0.015426195558103515, 
        0.015424414227409422, 
        0.015422142365494067, 
        0.01541937692186798, 
        0.015416114871696817, 
        0.015412353220208836, 
        0.01540808900746122, 
        0.015403319313469718, 
        0.015398041263731127, 
        0.015392252035153823, 
        0.015385948862413156, 
        0.015379129044759158, 
        0.01537178995327866, 
        0.015363929038655052, 
        0.015355543839413644, 
        0.015346631990700865, 
        0.015337191233567447, 
        0.015327219424885763, 
        0.015316714547672217, 
        0.015305674722134665, 
        0.015294098217217063, 
        0.015281983462703251, 
        0.015269329062006967, 
        0.015256133805414756, 
        0.015242396683965495, 
        0.015228116903908857, 
        0.015213293901580622, 
        0.015197927358893455, 
        0.015182017219255703, 
        0.015165563703884468, 
        0.015148567328520293, 
        0.015131028920450675, 
        0.015112949635675298, 
        0.015094330976365571, 
        0.015075174808174887, 
        0.015055483377646192, 
        0.015035259329331682, 
        0.015014505722608486, 
        0.014993226048017639, 
        0.014971424243038852, 
        0.014949104706849953, 
        0.014926272314419297, 
        0.014902932429056307, 
        0.014879090913948173, 
        0.01485475414190352, 
        0.01482992900310081, 
        0.014804622911652325, 
        0.014778843808960876, 
        0.01475260016548353, 
        0.014725900979790024, 
        0.014698755774483877, 
        0.014671174589646471, 
        0.014643167973516846, 
        0.014614746969633389, 
        0.014585923101096245, 
        0.01455670835184533, 
        0.014527115144325217, 
        0.014497156314743147, 
        0.014466845084802516, 
        0.01443619503062344, 
        0.014405220049698035, 
        0.014373934324562932, 
        0.014342352284830771, 
        0.014310488567082481, 
        0.014278357973548735, 
        0.014245975429192703, 
        0.01421335593839451, 
        0.014180514541038212, 
        0.014147466268440545, 
        0.014114226099784286, 
        0.014080808919322505, 
        0.014047229474952435, 
        0.01401350233728105, 
        0.013979641862025282, 
        0.013945662151020253, 
        0.013911577024508352, 
        0.01387739997252738, 
        0.013843144171231479, 
        0.013808822391710223, 
        0.013774447021702687, 
        0.013740030033494374, 
        0.013705582968310967, 
        0.013671116920706649, 
        0.01363664252872774, 
        0.013602169965241596, 
        0.013567708932746973, 
        0.01353326866040395, 
        0.013498857903824834, 
        0.013464484946930021, 
        0.013430157605845528, 
        0.013395883235225845, 
        0.013361668735565747, 
        0.013327520562638086, 
        0.013293444738407338, 
        0.013259446862194815, 
        0.013225532123703369, 
        0.013191705316798367, 
        0.013157970853772395, 
        0.013124332779885384, 
        0.013090794788701161, 
        0.013057360237622826, 
        0.013024032163118253, 
        0.012990813296768341, 
        0.012957706080465347, 
        0.012924712681938632, 
        0.012891835009949481, 
        0.01285907472909322, 
        0.012826433274365806, 
        0.012793911865417248, 
        0.012761511520275713, 
        0.012729233068615894, 
        0.012697077164667024, 
        0.012665044299524078, 
        0.012633134812989569, 
        0.012601348904983163, 
        0.012569686646321316, 
        0.012538147989060588, 
        0.012506732776383157, 
        0.012475440751808536, 
        0.012444271568107778, 
        0.012413224795635204, 
        0.012382299930217066, 
        0.012351496400594934, 
        0.012320813575379832, 
        0.012290250769673512, 
        0.012259807251216474, 
        0.012229482246103447, 
        0.012199274944295237, 
        0.012169184504516168, 
        0.012139210058991986, 
        0.012109350717860661, 
        0.012079605573152503, 
        0.012049973702577788, 
        0.012020454173039513, 
        0.011991046043785633, 
        0.011961748369276933, 
        0.011932560202123008, 
        0.011903480595398447, 
        0.011874508604999782, 
        0.011845643291674776, 
        0.01181688372297864, 
        0.011788228974892683, 
        0.01175967813343252, 
        0.011731230296157302, 
        0.011702884573188903, 
        0.011674640088358747, 
        0.011646495980327212, 
        0.01161845140342156, 
        0.011590505528190537, 
        0.011562657542310773, 
        0.011534906650952678, 
        0.01150725207711007, 
        0.011479693062367471, 
        0.011452228866725197, 
        0.011424858769145849, 
        0.011397582067614893, 
        0.011370398079151765, 
        0.011343306139701397, 
        0.011316305604438637, 
        0.011289395847447254, 
        0.011262576261623553, 
        0.011235846258541422, 
        0.011209205268152899, 
        0.011182652738742437, 
        0.011156188136312785, 
        0.011129810944683237, 
        0.011103520664679664, 
        0.011077316814321484, 
        0.011051198927980474, 
        0.011025166555972504, 
        0.010999219264556348, 
        0.01097335663511443, 
        0.010947578263824484, 
        0.010921883761316673, 
        0.010896272751989967, 
        0.010870744873557122, 
        0.010845299776692697, 
        0.010819937124585163, 
        0.010794656592224313, 
        0.010769457865944281, 
        0.010744340643107695, 
        0.010719304631460112, 
        0.010694349548712014, 
        0.01066947512182807, 
        0.010644681086847985, 
        0.01061996718826318, 
        0.010595333178489126, 
        0.010570778817325708, 
        0.0105463038717127, 
        0.010521908115032038, 
        0.010497591326784683, 
        0.01047335329214556, 
        0.010449193801407183, 
        0.010425112649677338, 
        0.010401109636350672, 
        0.010377184564803951, 
        0.010353337241903744, 
        0.01032956747763201, 
        0.010305875084751693, 
        0.010282259878417375, 
        0.010258721675703564, 
        0.010235260295648155, 
        0.010211875558357179, 
        0.010188567285082686, 
        0.01016533529776755, 
        0.010142179418806945, 
        0.010119099470701883, 
        0.01009609527587564, 
        0.010073166656342784, 
        0.010050313433410896, 
        0.01002753542761404, 
        0.010004832458325072, 
        0.009982204343633377, 
        0.009959650900162273, 
        0.009937171942765952, 
        0.009914767284539933, 
        0.009892436736480142, 
        0.00987018010738065, 
        0.009847997203804441, 
        0.00982588782974023, 
        0.009803851786702244, 
        0.009781888873535406, 
        0.009759998886264797, 
        0.009738181618078167, 
        0.009716436859217614, 
        0.009694764396910388, 
        0.009673164015311935, 
        0.009651635495505084, 
        0.009630178615371545, 
        0.009608793149603672, 
        0.009587478869703256, 
        0.009566235543903538, 
        0.009545062937266823, 
        0.009523960811481196, 
        0.009502928925121881, 
        0.009481967033478124, 
        0.009461074888703793, 
        0.009440252239591395, 
        0.009419498831971511, 
        0.009398814408424352, 
        0.009378198708474231, 
        0.009357651468728308, 
        0.009337172422659114, 
        0.009316761300873293, 
        0.009296417831083354, 
        0.00927614173820488, 
        0.009255932744413069, 
        0.009235790569166935, 
        0.009215714929374666, 
        0.009195705539362546, 
        0.009175762111054716, 
        0.009155884353946502, 
        0.009136071975278172, 
        0.009116324680081384, 
        0.009096642171235262, 
        0.009077024149627378, 
        0.009057470314149796, 
        0.00903798036186027, 
        0.009018553988032788, 
        0.008999190886262972, 
        0.008979890748579323, 
        0.00896065326544668, 
        0.00894147812595981, 
        0.0089223650179584, 
        0.008903313627980355, 
        0.008884323641443165, 
        0.008865394742721834, 
        0.008846526615282733, 
        0.008827718941661886, 
        0.00880897140370234, 
        0.00879028368248328, 
        0.008771655458561024, 
        0.008753086411968172, 
        0.008734576222219459, 
        0.00871612456859022, 
        0.008697731130101981, 
        0.008679395585536896, 
        0.008661117613679789, 
        0.008642896893225902, 
        0.008624733102948172, 
        0.008606625921742318, 
        0.008588575028821406, 
        0.00857058010358025, 
        0.008552640825822529, 
        0.008534756875749259, 
        0.008516927934145888, 
        0.008499153682291538, 
        0.008481433802118122, 
        0.008463767976231537, 
        0.008446155888098897, 
        0.008428597221904031, 
        0.008411091662751228, 
        0.00839363889666646, 
        0.008376238610704771, 
        0.008358890492886639, 
        0.00834159423248395, 
        0.00832434951973468, 
        0.00830715604624895, 
        0.008290013504773793, 
        0.008272921589330778, 
        0.008255879995309565, 
        0.008238888419531055, 
        0.008221946560127587, 
        0.008205054116801351, 
        0.00818821079065211, 
        0.008171416284355136, 
        0.008154670302129902, 
        0.008137972549801226, 
        0.008121322734846484, 
        0.00810472056630949, 
        0.008088165754985182, 
        0.008071658013425924, 
        0.008055197055826151, 
        0.0080387825982213, 
        0.00802241435838308, 
        0.008006092055889256, 
        0.007989815412134144, 
        0.007973584150431926, 
        0.007957397995897309, 
        0.007941256675495051, 
        0.007925159918152699, 
        0.007909107454654379, 
        0.007893099017767968, 
        0.00787713434209953, 
        0.007861213164291263, 
        0.007845335222896696, 
        0.007829500258428004, 
        0.007813708013428443, 
        0.007797958232341193, 
        0.0077822506616640735, 
        0.007766585049860519, 
        0.007750961147338629, 
        0.0077353787066003505, 
        0.007719837482043708, 
        0.007704337230150613, 
        0.007688877709390587, 
        0.007673458680222971, 
        0.007658079905131136, 
        0.007642741148590357, 
        0.007627442177075332, 
        0.007612182759082011, 
        0.00759696266506465, 
        0.007581781667505205, 
        0.00756663954087249, 
        0.007551536061626378, 
        0.0075364710081658745, 
        0.007521444160918671, 
        0.007506455302238353, 
        0.007491504216444021, 
        0.0074765906898727, 
        0.007461714510713398, 
        0.0074468754691870585, 
        0.007432073357369071, 
        0.007417307969304837, 
        0.0074025791009042895, 
        0.00738788655006087, 
        0.007373230116481797, 
        0.007358609601807381, 
        0.007344024809536311, 
        0.007329475545008474, 
        0.007314961615464676, 
        0.0073004828299174564, 
        0.007286038999262054, 
        0.007271629936208634, 
        0.007257255455269239, 
        0.00724291537271194, 
        0.007228609506623874, 
        0.007214337676862342, 
        0.007200099705044371, 
        0.007185895414474325, 
        0.007171724630231673, 
        0.007157587179139511, 
        0.007143482889673516, 
        0.007129411592025509, 
        0.007115373118048476, 
        0.007101367301278079, 
        0.007087393976884864, 
        0.007073452981674506, 
        0.00705954415409099, 
        0.007045667334151562, 
        0.0070318223635144565, 
        0.007018009085363705, 
        0.0070042273444878575, 
        0.006990476987225842, 
        0.006976757861415347, 
        0.0069630698164989645, 
        0.006949412703357701, 
        0.006935786374373268, 
        0.0069221906834330904, 
        0.006908625485872319, 
        0.00689509063847601, 
        0.006881585999507102, 
        0.006868111428610775, 
        0.006854666786852266, 
        0.006841251936678332, 
        0.006827866741974553, 
        0.006814511067934873, 
        0.006801184781128864, 
        0.0067878877494413105, 
        0.006774619842153845, 
        0.006761380929801991, 
        0.006748170884206176, 
        0.0067349895785108, 
        0.0067218368871142485, 
        0.006708712685655271, 
        0.006695616851079848, 
        0.006682549261479437, 
        0.006669509796244208, 
        0.006656498335914102, 
        0.006643514762221152, 
        0.006630558958056303, 
        0.006617630807580526, 
        0.00660473019599356, 
        0.0065918570096688825, 
        0.006579011136134677, 
        0.006566192463951155, 
        0.006553400882853911, 
        0.006540636283652325, 
        0.00652789855822258, 
        0.006515187599491471, 
        0.006502503301456253, 
        0.00648984555913531, 
        0.006477214268559626, 
        0.006464609326843504, 
        0.006452030632014477, 
        0.0064394780831598004, 
        0.006426951580302446, 
        0.006414451024439999, 
        0.006401976317525557, 
        0.006389527362473649, 
        0.006377104063108114, 
        0.006364706324189138, 
        0.006352334051396812, 
        0.006339987151257828, 
        0.006327665531222602, 
        0.00631536909966036, 
        0.006303097765736704, 
        0.006290851439521825, 
        0.006278630031906225, 
        0.006266433454615518, 
        0.006254261620204605, 
        0.0062421144420545145, 
        0.006229991834344765, 
        0.0062178937120265995, 
        0.006205819990871733, 
        0.006193770587393186, 
        0.006181745418885185, 
        0.00616974440341309, 
        0.006157767459758166, 
        0.006145814507464508, 
        0.006133885466771255, 
        0.0061219802586834965, 
        0.006110098804867926, 
        0.006098241027721612, 
        0.00608640685031657, 
        0.006074596196411937, 
        0.006062808990436803, 
        0.006051045157497837, 
        0.006039304623341287, 
        0.006027587314377551, 
        0.006015893157645381, 
        0.006004222080817914, 
        0.00599257401218268, 
        0.00598094888067309, 
        0.005969346615813427, 
        0.005957767147693693, 
        0.005946210407053393, 
        0.0059346763251628964, 
        0.005923164833896296, 
        0.005911675865717112, 
        0.005900209353605856, 
        0.005888765231143267, 
        0.005877343432425794, 
        0.005865943892091827, 
        0.00585456654532577, 
        0.005843211327826052, 
        0.005831878175813587, 
        0.005820567026034572, 
        0.0058092778157238754, 
        0.005798010482624757, 
        0.005786764964964538, 
        0.005775541201471471, 
        0.005764339131358789, 
        0.005753158694260628, 
        0.005741999830320795, 
        0.005730862480170832, 
        0.0057197465848354825, 
        0.005708652085849897, 
        0.005697578925146987, 
        0.005686527045110562, 
        0.005675496388569692, 
        0.005664486898743242, 
        0.005653498519268894, 
        0.00564253119429879, 
        0.005631584868225416, 
        0.005620659486051051, 
        0.005609754992997688, 
        0.005598871334769187, 
        0.005588008457414977, 
        0.005577166307408159, 
        0.005566344831559207, 
        0.0055555439770921975, 
        0.005544763691556926, 
        0.0055340039229117574, 
        0.005523264619440023, 
        0.005512545729785084, 
        0.00550184720293918, 
        0.005491168988252696, 
        0.005480511035391915, 
        0.005469873294388863, 
        0.005459255715574937, 
        0.0054486582496346735, 
        0.005438080847546204, 
        0.005427523460644327, 
        0.005416986040556454, 
        0.0054064685391949805, 
        0.005395970908803669, 
        0.0053854931019470175, 
        0.005375035071472438, 
        0.005364596770481066, 
        0.005354178152405133, 
        0.005343779170975526, 
        0.00533339978018119, 
        0.005323039934282687, 
        0.005312699587797726, 
        0.0053023786956152815, 
        0.0052920772127707065, 
        0.005281795094646181, 
        0.005271532296847555, 
        0.005261288775224231, 
        0.005251064485900976, 
        0.005240859385270214, 
        0.005230673429937149, 
        0.0052205065767843215, 
        0.005210358782931839, 
        0.005200230005684457, 
        0.005190120202639117, 
        0.00518002933162042, 
        0.005169957350666004, 
        0.00515990421804177, 
        0.005149869892233221, 
        0.005139854331968227, 
        0.005129857496163734, 
        0.005119879343974283, 
        0.005109919834748198, 
        0.005099978928057991, 
        0.0050900565836741185, 
        0.0050801527615711856, 
        0.005070267421918932, 
        0.005060400525114289, 
        0.005050552031717991, 
        0.005040721902503682, 
        0.0050309100984223575, 
        0.005021116580632721, 
        0.005011341310470507, 
        0.0050015842494433894, 
        0.004991845359267599, 
        0.004982124601807536, 
        0.00497242193910887, 
        0.004962737333450636, 
        0.0049530707472249915, 
        0.004943422142997556, 
        0.004933791483516936, 
        0.004924178731711262, 
        0.004914583850638196, 
        0.004905006803571894, 
        0.004895447553893916, 
        0.0048859060651805265, 
        0.004876382301133029, 
        0.004866876225650485, 
        0.0048573878027359805, 
        0.004847916996596275, 
        0.0048384637715498, 
        0.00482902809206902, 
        0.004819609922779604, 
        0.004810209228450899, 
        0.004800825973987989, 
        0.00479146012445224, 
        0.00478211164502916, 
        0.00477278050104872, 
        0.0047634666579703736, 
        0.004754170081403909, 
        0.004744890737049251, 
        0.004735628590824808, 
        0.0047263836086956805, 
        0.004717155756787477, 
        0.004707945001354078, 
        0.004698751308758354, 
        0.004689574645471685, 
        0.0046804149781841066, 
        0.004671272273604163, 
        0.0046621464985959855, 
        0.004653037620144412, 
        0.0046439456053424125, 
        0.004634870421400685, 
        0.004625812035665827, 
        0.0046167704155615896, 
        0.004607745528667866, 
        0.004598737342639736, 
        0.004589745825254917, 
        0.0045807709443882495, 
        0.004571812668055446, 
        0.004562870964337892, 
        0.0045539458014550276, 
        0.004545037147706848, 
        0.00453614497151126, 
        0.0045272692413815575, 
        0.0045184099259302285, 
        0.0045095669938612064, 
        0.004500740414015643, 
        0.00449193015529239, 
        0.0044831361867006606, 
        0.004474358477341821, 
        0.0044655969964242075, 
        0.004456851713237793, 
        0.004448122597169988, 
        0.004439409617693576, 
        0.0044307127443928215, 
        0.004422031946914597, 
        0.004413367195024977, 
        0.0044047184585339, 
        0.00439608570741244, 
        0.004387468911652509, 
        0.004378868041354103, 
        0.004370283066703311, 
        0.0043617139579702376, 
        0.004353160685503223, 
        0.004344623219750865, 
        0.0043361015312099035, 
        0.004327595590514116, 
        0.004319105368330563, 
        0.0043106308354161176, 
        0.004302171962598125, 
        0.00429372872082833, 
        0.00428530108108816, 
        0.004276889014451091, 
        0.004268492492070743, 
        0.004260111485171056, 
        0.004251745965057394, 
        0.004243395903104012, 
        0.0042350612707648715, 
        0.004226742039561704, 
        0.0042184381810938774, 
        0.004210149667029511, 
        0.004201876469099767, 
        0.00419361855913819, 
        0.004185375909014645, 
        0.0041771484906853494, 
        0.004168936276159839, 
        0.004160739237549966, 
        0.00415255734700394, 
        0.0041443905767483144, 
        0.004136238899076064, 
        0.00412810228635008, 
        0.0041199807109946794, 
        0.00411187414550529, 
        0.00410378256244164, 
        0.0040957059344199276, 
        0.004087644234120601, 
        0.004079597434313586, 
        0.0040715655078070985, 
        0.004063548427470825, 
        0.004055546166236841, 
        0.004047558697129463, 
        0.0040395859932027935, 
        0.004031628027575994, 
        0.004023684773436699, 
        0.004015756204031693, 
        0.0040078422926571365, 
        0.003999943012696452, 
        0.003992058337562995, 
        0.003984188240743358, 
        0.00397633269577042, 
        0.003968491676258716, 
        0.00396066515585086, 
        0.00395285310827666, 
        0.003945055507304149, 
        0.003937272326754467, 
        0.003929503540502618, 
        0.003921749122516876, 
        0.003914009046761805, 
        0.003906283287325848, 
        0.003898571818292055, 
        0.003890874613832476, 
        0.003883191648164213, 
        0.0038755228955440597, 
        0.003867868330309638, 
        0.0038602279268238468, 
        0.0038526016595266293, 
        0.0038449895028967204, 
        0.003837391431465463, 
        0.003829807419834742, 
        0.0038222374426274915, 
        0.003814681474556752, 
        0.003807139490344888, 
        0.003799611464808353, 
        0.003792097372775213, 
        0.0037845971891559693, 
        0.003777110888883695, 
        0.0037696384469698687, 
        0.0037621798384554744, 
        0.0037547350384362923, 
        0.003747304022038538, 
        0.003739886764501009, 
        0.003732483241045618, 
        0.0037250934269695045, 
        0.0037177172975887706, 
        0.003710354828344311, 
        0.003703005994642313, 
        0.003695670771985719, 
        0.003688349135902232, 
        0.003681041061973067, 
        0.003673746525825331, 
        0.0036664655031430882, 
        0.003659197969623055, 
        0.00365194390108393, 
        0.00364470327332193, 
        0.0036374760621949425, 
        0.0036302622436092465, 
        0.003623061793534679, 
        0.0036158746879605464, 
        0.00360870090294555, 
        0.0036015404145726708, 
        0.003594393198990067, 
        0.003587259232359602, 
        0.0035801384909435597, 
        0.0035730309510035416, 
        0.003565936588846523, 
        0.0035588553808372425, 
        0.003551787303390561, 
        0.003544732332945015, 
        0.0035376904460124874, 
        0.0035306616191138752, 
        0.0035236458288519967, 
        0.0035166430518373524, 
        0.003509653264751141, 
        0.0035026764443015735, 
        0.0034957125672431923, 
        0.0034887616103812065, 
        0.003481823550547421, 
        0.003474898364644876, 
        0.0034679860295753597, 
        0.0034610865223148953, 
        0.003454199819890219, 
        0.003447325899355342, 
        0.003440464737792401, 
        0.003433616312341543, 
        0.0034267806001952814, 
        0.0034199575785772785, 
        0.0034131472247349954, 
        0.0034063495159821116, 
        0.0033995644296651003, 
        0.003392791943174741, 
        0.003386032033933747, 
        0.0033792846794005855, 
        0.0033725498571150286, 
        0.0033658275446068245, 
        0.003359117719482301, 
        0.0033524203593604776, 
        0.0033457354419279828, 
        0.0033390629448877443, 
        0.0033324028460010586, 
        0.003325755123046339, 
        0.003319119753881649, 
        0.0033124967163589117, 
        0.0033058859884109774, 
        0.0032992875479800014, 
        0.0032927013730621735, 
        0.003286127441688094, 
        0.0032795657319307416, 
        0.003273016221896068, 
        0.003266478889744509, 
        0.0032599537136603256, 
        0.003253440671873252, 
        0.003246939742643389, 
        0.00324045090429188, 
        0.003233974135151616, 
        0.0032275094136169926, 
        0.0032210567180971776, 
        0.0032146160270697544, 
        0.0032081873190263955, 
        0.0032017705725052013, 
        0.0031953657660698897, 
        0.0031889728783601277, 
        0.0031825918880123865, 
        0.003176222773723282, 
        0.003169865514220216, 
        0.0031635200882656235, 
        0.003157186474662914, 
        0.003150864652259669, 
        0.00314455459993737, 
        0.0031382562966019403, 
        0.003131969721205814, 
        0.0031256948527565043, 
        0.003119431670267163, 
        0.0031131801528194425, 
        0.0031069402794988805, 
        0.0031007120294657795, 
        0.0030944953818794526, 
        0.003088290315971351, 
        0.0030820968109909765, 
        0.00307591484621166, 
        0.0030697444009651995, 
        0.0030635854546142453, 
        0.0030574379865462606, 
        0.003051301976214807, 
        0.003045177403064321, 
        0.003039064246635451, 
        0.0030329624864377084, 
        0.00302687210208501, 
        0.003020793073170857, 
        0.00301472537935697, 
        0.0030086690003317297, 
        0.0030026239158078122, 
        0.002996590105539897, 
        0.002990567549345403, 
        0.0029845562270367715, 
        0.0029785561184956155, 
        0.0029725672036087247, 
        0.0029665894623309087, 
        0.002960622874616132, 
        0.0029546674204955136, 
        0.0029487230800026663, 
        0.002942789833215785, 
        0.0029368676602525446, 
        0.002930956541258745, 
        0.002925056456424682, 
        0.002919167385964072, 
        0.0029132893101346895, 
        0.0029074222092277313, 
        0.0029015660635596805, 
        0.002895720853505275, 
        0.0028898865594404795, 
        0.0028840631618156816, 
        0.0028782506410817356, 
        0.00287244897774079, 
        0.002866658152323579, 
        0.002860878145396806, 
        0.0028551089375545903, 
        0.0028493505094480146, 
        0.002843602841728851, 
        0.0028378659151219693, 
        0.002832139710355592, 
        0.0028264242082010815, 
        0.0028207193894628003, 
        0.00281502523498686, 
        0.0028093417256445197, 
        0.0028036688423434667, 
        0.0027980065660272863, 
        0.002792354877668909, 
        0.0027867137582819755, 
        0.0027810831889029733, 
        0.0027754631506072143, 
        0.0027698536245137914, 
        0.0027642545917503135, 
        0.0027586660335153458, 
        0.0027530879310087267, 
        0.0027475202654724264, 
        0.0027419630181782823, 
        0.0027364161704474246, 
        0.002730879703618223, 
        0.002725353599063852, 
        0.0027198378381896636, 
        0.002714332402447767, 
        0.0027088372732938294, 
        0.0027033524322632226, 
        0.0026978778608842276, 
        0.0026924135407258663, 
        0.0026869594533779967, 
        0.002681515580515474, 
        0.0026760819037799843, 
        0.0026706584048966434, 
        0.0026652450655938477, 
        0.0026598418676327448, 
        0.00265444879281335, 
        0.002649065822978108, 
        0.0026436929399837475, 
        0.0026383301257342654, 
        0.0026329773621480515, 
        0.002627634631202832, 
        0.0026223019148753184, 
        0.0026169791952083367, 
        0.0026116664542506197, 
        0.002606363674091849, 
        0.002601070836853651, 
        0.0025957879246878085, 
        0.0025905149197800034, 
        0.0025852518043459126, 
        0.0025799985606234314, 
        0.002574755170912758, 
        0.0025695216175160357, 
        0.002564297882772275, 
        0.002559083949051663, 
        0.002553879798770861, 
        0.0025486854143500445, 
        0.0025435007782774496, 
        0.00253832587304586, 
        0.00253316068117711, 
        0.0025280051852355607, 
        0.002522859367815471, 
        0.002517723211542555, 
        0.0025125966990633625, 
        0.0025074798130654908, 
        0.002502372536267388, 
        0.002497274851415874, 
        0.0024921867412847406, 
        0.002487108188685271, 
        0.002482039176453267, 
        0.002476979687458216, 
        0.0024719297046020645, 
        0.0024668892108155502, 
        0.0024618581890557536, 
        0.0024568366223141408, 
        0.002451824493614927, 
        0.002446821786004504, 
        0.0024418284825719018, 
        0.0024368445664286684, 
        0.002431870020710347, 
        0.002426904828589611, 
        0.002421948973274593, 
        0.0024170024379872946, 
        0.0024120652060040824, 
        0.0024071372606062715, 
        0.0024022185851220587, 
        0.002397309162899322, 
        0.002392408977320378, 
        0.0023875180117961738, 
        0.0023826362497661895, 
        0.0023777636747015648, 
        0.002372900270100761, 
        0.002368046019485133, 
        0.002363200906430269, 
        0.0023583649145180853, 
        0.0023535380273596745, 
        0.002348720228607852, 
        0.0023439115019323873, 
        0.0023391118310317964, 
        0.002334321199659223, 
        0.0023295395915554655, 
        0.0023247669905371252, 
        0.002320003380411396, 
        0.002315248745031763, 
        0.0023105030682692637, 
        0.002305766334043779, 
        0.0023010385262817743, 
        0.0022963196289562805, 
        0.002291609626054482, 
        0.0022869085016044254, 
        0.002282216239651062, 
        0.0022775328242808416, 
        0.0022728582396008188, 
        0.002268192469742789, 
        0.0022635354988756024, 
        0.0022588873111897075, 
        0.0022542478909070426, 
        0.0022496172222795374, 
        0.00224499528958429, 
        0.002240382077127264, 
        0.0022357775692405787, 
        0.0022311817502911253
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-14.json <==
[
    [
        -124.87005482333889, 
        -124.60331279043339, 
        -124.33702533096793, 
        -124.07119573358243, 
        -123.80582303643149, 
        -123.54090627960208, 
        -123.27644450641381, 
        -123.01243676153402, 
        -122.74888209494976, 
        -122.48577955637698, 
        -122.22312819997897, 
        -121.96092708034239, 
        -121.69917525835795, 
        -121.43787179373942, 
        -121.17701575138031, 
        -120.91660619713471, 
        -120.65664219980025, 
        -120.39712283040106, 
        -120.13804716402979, 
        -119.87941427013484, 
        -119.621223241069, 
        -119.36347315128099, 
        -119.10616308611911, 
        -118.84929213174219, 
        -118.59285937691043, 
        -118.33686391322834, 
        -118.081304835201, 
        -117.82618123817232, 
        -117.57149222314433, 
        -117.31723689139514, 
        -117.06341434556853, 
        -116.8100236884616, 
        -116.55706403719515, 
        -116.3045344978343, 
        -116.05243418627843, 
        -115.80076221707003, 
        -115.54951770962288, 
        -115.2986997847258, 
        -115.04830756497262, 
        -114.79834017609862, 
        -114.54879674668008, 
        -114.29967640618487, 
        -114.05097828881577, 
        -113.80270152873194, 
        -113.55484526413959, 
        -113.30740863379469, 
        -113.06039078117085, 
        -112.8137908506356, 
        -112.56760798802023, 
        -112.32184134257854, 
        -112.07649006636517, 
        -111.83155330525229, 
        -111.58703023026622, 
        -111.34291998524721, 
        -111.09922174474907, 
        -110.8559346647872, 
        -110.61305791021654, 
        -110.3705906480394, 
        -110.1285320485901, 
        -109.88688128381986, 
        -109.64563752691467, 
        -109.4047999547532, 
        -109.16436774539127, 
        -108.92434007519999, 
        -108.68471613610579, 
        -108.44549510751389, 
        -108.20667617915798, 
        -107.96825853892848, 
        -107.73024137907174, 
        -107.49262389300358, 
        -107.25540527676344, 
        -107.01858472096956, 
        -106.78216144054967, 
        -106.54613463020517, 
        -106.31050349517858, 
        -106.07526723930391, 
        -105.84042507592896, 
        -105.60597621141163, 
        -105.3719198628568, 
        -105.13825524235925, 
        -104.90498156860154, 
        -104.67209805497833, 
        -104.43960393243604, 
        -104.20749841919661, 
        -103.97578074085017, 
        -103.74445012384035, 
        -103.51350579886649, 
        -103.28294699667825, 
        -103.05277295053169, 
        -102.82298289500659, 
        -102.5935760691812, 
        -102.36455171125058, 
        -102.13590906317808, 
        -101.90764736798067, 
        -101.67976587090196, 
        -101.45226381917303, 
        -101.22514046203597, 
        -100.99839505050095, 
        -100.7720268375881, 
        -100.54603507711055, 
        -100.32041902819935, 
        -100.09517794786846, 
        -99.870311098172635, 
        -99.645817741076144, 
        -99.421697140661337, 
        -99.19794856183168, 
        -98.974571275733567, 
        -98.751564550295427, 
        -98.528927658421068, 
        -98.306659867310941, 
        -98.084760464186687, 
        -97.863228720498967, 
        -97.642063915263464, 
        -97.42126532722493, 
        -97.200832243171774, 
        -96.98076394468363, 
        -96.761059719435124, 
        -96.541718854200766, 
        -96.322740639390688, 
        -96.104124364035712, 
        -95.885869325023677, 
        -95.667974815162921, 
        -95.450440131246935, 
        -95.233264570187885, 
        -95.016447433995225, 
        -94.799988022937796, 
        -94.583885640540302, 
        -94.368139587543197, 
        -94.152749178127976, 
        -93.937713715379999, 
        -93.723032511170658, 
        -93.508704875303508, 
        -93.294730121274952, 
        -93.081107562820378, 
        -92.867836516592419, 
        -92.654916295617952, 
        -92.442346227193866, 
        -92.230125627649315, 
        -92.01825381942848, 
        -91.806730124350167, 
        -91.595553870563776, 
        -91.384724382323014, 
        -91.174240989078569, 
        -90.964103019253244, 
        -90.754309804283778, 
        -90.544860676011368, 
        -90.33575496845576, 
        -90.126992016438891, 
        -89.91857115655236, 
        -89.710491724362157, 
        -89.502753063360714, 
        -89.295354512009453, 
        -89.088295411869268, 
        -88.881575105920263, 
        -88.675192939043868, 
        -88.469148256710852, 
        -88.263440405762708, 
        -88.058068734295546, 
        -87.853032591936667, 
        -87.648331328887807, 
        -87.443964297461534, 
        -87.239930850215416, 
        -87.036230341662019, 
        -86.832862124587308, 
        -86.629825559942006, 
        -86.42712000252132, 
        -86.224744811879262, 
        -86.022699347089073, 
        -85.820982969138981, 
        -85.619595036992948, 
        -85.418534918797079, 
        -85.217801973777711, 
        -85.017395570696934, 
        -84.817315073436347, 
        -84.61755984849303, 
        -84.418129263506131, 
        -84.219022687250273, 
        -84.020239487083529, 
        -83.821779037341457, 
        -83.623640707350177, 
        -83.42582386885627, 
        -83.228327894587508, 
        -83.031152158656525, 
        -82.834296034975836, 
        -82.637758899269897, 
        -82.44154012690889, 
        -82.24563909504684, 
        -82.050055180707986, 
        -81.854787761985136, 
        -81.659836216916858, 
        -81.465199925937227, 
        -81.270878267691756, 
        -81.076870624030562, 
        -80.883176375069269, 
        -80.689794903061269, 
        -80.496725589223388, 
        -80.303967817420627, 
        -80.111520970214485, 
        -79.91938443126935, 
        -79.72755758434117, 
        -79.536039814545958, 
        -79.344830506310601, 
        -79.153929045296067, 
        -78.963334816957328, 
        -78.773047207355816, 
        -78.583065602653491, 
        -78.393389389771926, 
        -78.20401795531599, 
        -78.014950686825202, 
        -77.826186971597323, 
        -77.637726197230108, 
        -77.449567748696637, 
        -77.261711019873431, 
        -77.074155395916208, 
        -76.886900265537818, 
        -76.69994501663389, 
        -76.513289038683922, 
        -76.326931718750004, 
        -76.140872448141408, 
        -75.955110613625052, 
        -75.769645605840267, 
        -75.58447681241347, 
        -75.399603623232935, 
        -75.215025426745427, 
        -75.030741612200359, 
        -74.846751567916797, 
        -74.663054683923306, 
        -74.479650348303394, 
        -74.296537950534045, 
        -74.113716879504793, 
        -73.931186523318104, 
        -73.748946271101218, 
        -73.566995511294934, 
        -73.385333632428427, 
        -73.203960023309406, 
        -73.022874071685521, 
        -72.842075167000331, 
        -72.661562696888438, 
        -72.481336049875935, 
        -72.301394614007421, 
        -72.121737777396447, 
        -71.942364927859458, 
        -71.76327545408806, 
        -71.584468742660079, 
        -71.405944184019688, 
        -71.227701165324902, 
        -71.049739074313095, 
        -70.872057296452283, 
        -70.694655226069486, 
        -70.517532246026349, 
        -70.340687750265332, 
        -70.164121124107368, 
        -69.987831758353565, 
        -69.811819041387977, 
        -69.636082363355285, 
        -69.460621113809381, 
        -69.285434684027834, 
        -69.110522464279214, 
        -68.935883847026801, 
        -68.761518224678241, 
        -68.587424989150975, 
        -68.413603535113367, 
        -68.240053256351459, 
        -68.066773548300844, 
        -67.893763808708002, 
        -67.721023434514052, 
        -67.548551825167976, 
        -67.376348379778094, 
        -67.204412502354955, 
        -67.03274359587904, 
        -66.861341064250865, 
        -66.690204315653688, 
        -66.519332758097093, 
        -66.348725803019533, 
        -66.178382864518866, 
        -66.008303357744367, 
        -65.838486702524833, 
        -65.668932319020399, 
        -65.499639633367096, 
        -65.330608073337771, 
        -65.161837068647699, 
        -64.993326054662546, 
        -64.825074470902692, 
        -64.657081760301764, 
        -64.489347369619409, 
        -64.321870748396478, 
        -64.154651359176597, 
        -63.987688657879168, 
        -63.820982119121744, 
        -63.654531210767935, 
        -63.488335416871188, 
        -63.322394222379927, 
        -63.15670711817301, 
        -62.991273605682892, 
        -62.826093192163661, 
        -62.661165393520051, 
        -62.496489733547989, 
        -62.332065745766897, 
        -62.167892970785942, 
        -62.003970961078721, 
        -61.840299277758227, 
        -61.67687749266193, 
        -61.513705190441904, 
        -61.350781966206767, 
        -61.188107425055684, 
        -61.025681185045016, 
        -60.863502883948712, 
        -60.701572164508789, 
        -60.539888690230619, 
        -60.378452137953673, 
        -60.217262194585729, 
        -60.056318571804319, 
        -59.895620990804169, 
        -59.735169196797024, 
        -59.574962947361414, 
        -59.415002022542161, 
        -59.25528622280958, 
        -59.095815368169198, 
        -58.936589296737218, 
        -58.77760787528112, 
        -58.618870983387986, 
        -58.460378535853131, 
        -58.302130460156789, 
        -58.14412671943353, 
        -57.986367295020457, 
        -57.828852196925588, 
        -57.671581470842753, 
        -57.514555181075764, 
        -57.357773426456291, 
        -57.201236334008378, 
        -57.044944064429785, 
        -56.888896809435487, 
        -56.73309479366182, 
        -56.577538277577226, 
        -56.422227554442664, 
        -56.267162957070063, 
        -56.112344850535301, 
        -55.9577736432393, 
        -55.803449777541985, 
        -55.649373737604485, 
        -55.495546052478673, 
        -55.341967289088238, 
        -55.188638054468349, 
        -55.035559007623206, 
        -54.882730838488357, 
        -54.730154292062451, 
        -54.577830162668818, 
        -54.425759284317074, 
        -54.273942541367759, 
        -54.122380866771948, 
        -53.971075242655488, 
        -53.82002670586791, 
        -53.66923633013613, 
        -53.518705253791182, 
        -53.368434664084759, 
        -53.218425799300093, 
        -53.068679950179487, 
        -52.919198454091458, 
        -52.769982724981212, 
        -52.62103421041347, 
        -52.472354411041977, 
        -52.323944890089848, 
        -52.175807264664954, 
        -52.027943203898751, 
        -51.880354431947531, 
        -51.733042723211859, 
        -51.586009918925633, 
        -51.439257900931644, 
        -51.292788608855446, 
        -51.146604031411009, 
        -51.000706220052955, 
        -50.855097269564531, 
        -50.709779320973723, 
        -50.564754580938597, 
        -50.420025277694883, 
        -50.275593715823618, 
        -50.131462224516234, 
        -49.987633184718966, 
        -49.844109035261049, 
        -49.700892239461695, 
        -49.557985301073522, 
        -49.415390775032087, 
        -49.273111229081316, 
        -49.131149290366345, 
        -48.989507599272613, 
        -48.848188829976785, 
        -48.707195702266226, 
        -48.566530928721484, 
        -48.426197280711044, 
        -48.286197518619879, 
        -48.146534433182978, 
        -48.007210828207967, 
        -47.868229510750965, 
        -47.729593307049143, 
        -47.591305038291921, 
        -47.453367533804801, 
        -47.31578362030745, 
        -47.178556116581781, 
        -47.041687839395792, 
        -46.90518158802675, 
        -46.769040149998922, 
        -46.633266292985553, 
        -46.497862764887628, 
        -46.362832294428642, 
        -46.228177560421955, 
        -46.093901232854456, 
        -45.960005936837447, 
        -45.826494256404786, 
        -45.693368747355727, 
        -45.56063190823, 
        -45.428286187786604, 
        -45.296333986333124, 
        -45.164777658392225, 
        -45.033619492745601, 
        -44.902861713790841, 
        -44.772506489793344, 
        -44.642555923322092, 
        -44.513012041198159, 
        -44.383876814289465, 
        -44.255152127597917, 
        -44.126839791079206, 
        -43.998941539872916, 
        -43.871459033124076, 
        -43.744393840522626, 
        -43.617747459371458, 
        -43.49152129236716, 
        -43.365716661870174, 
        -43.240334800299884, 
        -43.115376851948142, 
        -42.990843873745057, 
        -42.866736827300485, 
        -42.74305659117968, 
        -42.619803941093835, 
        -42.49697956517123, 
        -42.374584071807142, 
        -42.252617956670413, 
        -42.13108164122761, 
        -42.009975444802826, 
        -41.889299589645354, 
        -41.769054212478579, 
        -41.649239365629896, 
        -41.529854999612006, 
        -41.410900981690965, 
        -41.292377088861478, 
        -41.174283005487567, 
        -41.056618333113633, 
        -40.939382589791656, 
        -40.822575201370107, 
        -40.706195521255701, 
        -40.59024281046409, 
        -40.474716255074433, 
        -40.359614959774689, 
        -40.244937952358555, 
        -40.130684187032415, 
        -40.016852537538028, 
        -39.903441807875183, 
        -39.790450739781171, 
        -39.677877994400212, 
        -39.565722172435272, 
        -39.453981806757106, 
        -39.342655366591075, 
        -39.231741263166242, 
        -39.121237841027401, 
        -39.011143392741765, 
        -38.901456156072229, 
        -38.792174311845692, 
        -38.683295989248769, 
        -38.574819267498548, 
        -38.466742179875524, 
        -38.359062713223466, 
        -38.251778803484704, 
        -38.144888351311238, 
        -38.038389214852408, 
        -37.932279208853686, 
        -37.826556122177891, 
        -37.721217696753349, 
        -37.616261645738206, 
        -37.511685648643166, 
        -37.407487356815523, 
        -37.303664390647853, 
        -37.200214345272684, 
        -37.09713478978113, 
        -36.994423267484358, 
        -36.892077300222468, 
        -36.790094391523148, 
        -36.688472021509746, 
        -36.587207653613603, 
        -36.48629873336678, 
        -36.385742692721536, 
        -36.285536947132783, 
        -36.185678899877381, 
        -36.086165941978685, 
        -35.986995453614441, 
        -35.88816480567899, 
        -35.789671359412331, 
        -35.691512470304609, 
        -35.593685484171594, 
        -35.496187743887212, 
        -35.399016586720904, 
        -35.30216934632567, 
        -35.205643352466147, 
        -35.109435934260446, 
        -35.013544417202802, 
        -34.917966128492189, 
        -34.822698393679779, 
        -34.72773853969187, 
        -34.633083895690056, 
        -34.538731791491081, 
        -34.444679560542639, 
        -34.35092453945775, 
        -34.257464067256429, 
        -34.164295488582141, 
        -34.071416152782248, 
        -33.978823413766982, 
        -33.886514631572361, 
        -33.794487171484008, 
        -33.702738406910633, 
        -33.611265716151763, 
        -33.520066485822412, 
        -33.429138109522682, 
        -33.338477988367195, 
        -33.248083531881804, 
        -33.157952157943463, 
        -33.068081292812828, 
        -32.978468371125224, 
        -32.889110836933732, 
        -32.800006143285302, 
        -32.711151752400021, 
        -32.62254513611213, 
        -32.53418377553681, 
        -32.446065162228649, 
        -32.358186796511177, 
        -32.270546189749687, 
        -32.183140862334234, 
        -32.095968345433285, 
        -32.009026179878269, 
        -31.922311916989745, 
        -31.83582311801786, 
        -31.74955735500188, 
        -31.663512209694336, 
        -31.577685274490481, 
        -31.492074151856968, 
        -31.406676454729919, 
        -31.321489806053421, 
        -31.236511839278837, 
        -31.151740198110925, 
        -31.067172536004232, 
        -30.98280651695714, 
        -30.898639814862587, 
        -30.814670113676762, 
        -30.730895107428271, 
        -30.647312499682027, 
        -30.563920004503583, 
        -30.480715345001297, 
        -30.397696254523481, 
        -30.314860475871903, 
        -30.232205760714628, 
        -30.149729870736245, 
        -30.06743057710381, 
        -29.985305659722982, 
        -29.903352908100509, 
        -29.821570120695203, 
        -29.739955104167862, 
        -29.658505674488822, 
        -29.577219656887504, 
        -29.496094884711216, 
        -29.415129199320788, 
        -29.334320450997314, 
        -29.253666498397155, 
        -29.173165207993019, 
        -29.092814454509522, 
        -29.012612120536133, 
        -28.932556096408575, 
        -28.852644280264251, 
        -28.772874577723805, 
        -28.693244902031072, 
        -28.613753173618793, 
        -28.534397319981132, 
        -28.455175276622658, 
        -28.376084985408625, 
        -28.297124394835269, 
        -28.218291460922568, 
        -28.139584145646324, 
        -28.061000418613151, 
        -27.982538254452106, 
        -27.90419563490288, 
        -27.825970549101669, 
        -27.747860991179746, 
        -27.669864961165974, 
        -27.591980465357842, 
        -27.514205516764289, 
        -27.4365381328711, 
        -27.358976338391251, 
        -27.281518162190643, 
        -27.20416164005735, 
        -27.126904812515757, 
        -27.04974572523442, 
        -26.972682429777652, 
        -26.895712982818093, 
        -26.818835446226799, 
        -26.742047887036158, 
        -26.66534837750639, 
        -26.588734994489609, 
        -26.512205820619108, 
        -26.435758942209059, 
        -26.359392451762293, 
        -26.283104445597097, 
        -26.206893025643247, 
        -26.130756298047441, 
        -26.054692374063993, 
        -25.978699369483397, 
        -25.902775405092331, 
        -25.826918605735251, 
        -25.751127101189045, 
        -25.675399026755347, 
        -25.599732521363276, 
        -25.524125729116157, 
        -25.448576798773331, 
        -25.37308388348675, 
        -25.29764514160701, 
        -25.222258735910543, 
        -25.146922834065368, 
        -25.071635608876083, 
        -24.996395237962226, 
        -24.92119990315706, 
        -24.846047792141999, 
        -24.770937097271073, 
        -24.695866016323944, 
        -24.620832751744945, 
        -24.54583551196141, 
        -24.47087250999332, 
        -24.395941965094043, 
        -24.321042101465199, 
        -24.246171149917419, 
        -24.171327345441608, 
        -24.096508930151025, 
        -24.021714152545666, 
        -23.946941266762483, 
        -23.872188532923214, 
        -23.797454218100686, 
        -23.722736596244918, 
        -23.648033947835049, 
        -23.573344560314638, 
        -23.498666728124018, 
        -23.423998754141049, 
        -23.34933894792545, 
        -23.274685626807997, 
        -23.200037117149069, 
        -23.125391751639757, 
        -23.050747873283978, 
        -22.976103833214211, 
        -22.901457991792789, 
        -22.826808718187468, 
        -22.752154391567981, 
        -22.677493400771954, 
        -22.602824144616729, 
        -22.52814503291906, 
        -22.453454484901538, 
        -22.378750933371517, 
        -22.304032820050669, 
        -22.229298599741192, 
        -22.154546739654492, 
        -22.079775717051959, 
        -22.004984025365392, 
        -21.930170168100922, 
        -21.855332664551131, 
        -21.780470047611569, 
        -21.705580863867635, 
        -21.630663676053139, 
        -21.555717061020893, 
        -21.480739611659509, 
        -21.405729937670255, 
        -21.330686663662867, 
        -21.255608432283051, 
        -21.180493905448607, 
        -21.105341760752413, 
        -21.03015069572794, 
        -20.954919426313193, 
        -20.879646688412571, 
        -20.804331237927002, 
        -20.728971851500749, 
        -20.65356732677278, 
        -20.578116483883068, 
        -20.502618165481977, 
        -20.427071234868599, 
        -20.351474580991493, 
        -20.275827117119167, 
        -20.200127780640724, 
        -20.124375533438858, 
        -20.048569364011076, 
        -19.972708288363464, 
        -19.896791348705879, 
        -19.820817614631409, 
        -19.744786185202873, 
        -19.668696187900448, 
        -19.592546780666286, 
        -19.516337150987937, 
        -19.440066518861133, 
        -19.363734133902753, 
        -19.28733927913839, 
        -19.210881272837806, 
        -19.134359464841118, 
        -19.057773239071956, 
        -18.981122015272902, 
        -18.904405250433914, 
        -18.827622437330074, 
        -18.750773103646505, 
        -18.673856817483927, 
        -18.596873185680259, 
        -18.519821853251717, 
        -18.442702505807354, 
        -18.36551486859376, 
        -18.288258710435276, 
        -18.210933840332807, 
        -18.133540109746452, 
        -18.056077413399631, 
        -17.978545692466653, 
        -17.900944929675191, 
        -17.82327515487464, 
        -17.745536443074503, 
        -17.66772891525622, 
        -17.589852740292198, 
        -17.511908134478826, 
        -17.433895361601309, 
        -17.355814736436468, 
        -17.277666620492859, 
        -17.199451427233594, 
        -17.1211696195736, 
        -17.042821710485313, 
        -16.964408265581824, 
        -16.885929901782283, 
        -16.807387287881074, 
        -16.728781146669434, 
        -16.650112251762582, 
        -16.571381433130835, 
        -16.492589572867949, 
        -16.413737605341733, 
        -16.334826521157474, 
        -16.25585736655043, 
        -16.176831240462512, 
        -16.097749298211593, 
        -16.018612748800123, 
        -15.939422858872195, 
        -15.860180948349123, 
        -15.780888393463187, 
        -15.701546625119272, 
        -15.622157131660975, 
        -15.542721454963122, 
        -15.463241193002755, 
        -15.383717998764652, 
        -15.3041535806917, 
        -15.224549701278557, 
        -15.144908179353388, 
        -15.065230885772857, 
        -14.98551974838754, 
        -14.905776746013807, 
        -14.826003912629625, 
        -14.746203334555792, 
        -14.666377149313695, 
        -14.586527547764431, 
        -14.506656771714507, 
        -14.426767112890696, 
        -14.346860914971799, 
        -14.266940568218034, 
        -14.187008514741505, 
        -14.107067241903877, 
        -14.027119284718848, 
        -13.94716722399356, 
        -13.86721368716608, 
        -13.787261344684476, 
        -13.707312910032229, 
        -13.627371139320871, 
        -13.547438830351476, 
        -13.467518819805782, 
        -13.387613984570192, 
        -13.307727238837934, 
        -13.227861531394021, 
        -13.148019846833833, 
        -13.068205207389378, 
        -12.988420663360708, 
        -12.908669297615106, 
        -12.828954223243679, 
        -12.74927858010898, 
        -12.669645536187502, 
        -12.590058284845647, 
        -12.510520041869896, 
        -12.431034047760923, 
        -12.351603561533011, 
        -12.27223186145922, 
        -12.192922243368928, 
        -12.113678019711854, 
        -12.03450251550152, 
        -11.955399069907619, 
        -11.876371031022227, 
        -11.797421757366958, 
        -11.718554613559892, 
        -11.639772970426367, 
        -11.561080201882241, 
        -11.482479684655843, 
        -11.403974795252545, 
        -11.325568907928325, 
        -11.247265394584812, 
        -11.169067621325057, 
        -11.090978947689537, 
        -11.013002724388775, 
        -10.93514229193674, 
        -10.857400977741365, 
        -10.779782096178238, 
        -10.702288945131638, 
        -10.624924805694489, 
        -10.547692938667588, 
        -10.470596584801587, 
        -10.393638961686927, 
        -10.316823262787194, 
        -10.240152655158983, 
        -10.163630278164204, 
        -10.087259242435664, 
        -10.011042626958693, 
        -9.934983478181838, 
        -9.8590848090217769, 
        -9.783349595313366, 
        -9.7077807770610498, 
        -9.6323812548335059, 
        -9.5571538890166554, 
        -9.4821014990736767, 
        -9.407226860995868, 
        -9.33253270548526, 
        -9.2580217195579131, 
        -9.1836965398774169, 
        -9.1095597573323062, 
        -9.035613913062468, 
        -8.9618614960261045, 
        -8.8883049450039291, 
        -8.8149466439713144, 
        -8.7417889233555961, 
        -8.6688340581566319, 
        -8.5960842666324826, 
        -8.5235417095595238, 
        -8.4512084907543503, 
        -8.3790866530886152, 
        -8.3071781801713485, 
        -8.2354849941043788, 
        -8.1640089555281801, 
        -8.0927518615783711, 
        -8.0217154480475266, 
        -7.950901384670491, 
        -7.8803112773544486, 
        -7.8099466667528699, 
        -7.7398090266266291, 
        -7.669899764893052, 
        -7.6002202233153904, 
        -7.530771674976438, 
        -7.461555325494488, 
        -7.3925723120818843, 
        -7.3238237033219731, 
        -7.2553104985667529, 
        -7.1870336283459304, 
        -7.1189939532185669, 
        -7.0511922637381161, 
        -6.9836292806285085, 
        -6.916305654794721, 
        -6.8492219665645173, 
        -6.7823787253901155, 
        -6.7157763708262523, 
        -6.649415271838615, 
        -6.5832957272911869, 
        -6.5174179640061203, 
        -6.4517821399808719, 
        -6.3863883422772982, 
        -6.3212365878272276, 
        -6.2563268233603457, 
        -6.1916589258781292, 
        -6.1272327023478494, 
        -6.0630478905461533, 
        -5.9991041587881435, 
        -5.9354011068735995, 
        -5.8719382648816731, 
        -5.8087150954767433, 
        -5.7457309930966085, 
        -5.6829852843302895, 
        -5.620477228867057, 
        -5.5582060191778195, 
        -5.4961707815736158, 
        -5.4343705763410668, 
        -5.3728043981393583, 
        -5.311471176670115, 
        -5.2503697774816587, 
        -5.1894990016111668, 
        -5.1288575874280387, 
        -5.0684442098174562, 
        -5.0082574816648586, 
        -4.9482959544592475, 
        -4.888558117730982, 
        -4.8290424015589979, 
        -4.7697471757450414, 
        -4.7106707508436374, 
        -4.651811379878569, 
        -4.5931672570159101, 
        -4.5347365200089191, 
        -4.4765172499196595, 
        -4.4185074722701954, 
        -4.3607051575395861, 
        -4.3031082223712671, 
        -4.2457145298841201, 
        -4.1885218900726606, 
        -4.1315280615713288, 
        -4.0747307517579427, 
        -4.018127617629724, 
        -3.9617162669731654, 
        -3.9054942582807666, 
        -3.8494591031114038, 
        -3.793608265385862, 
        -3.7379391624167724, 
        -3.6824491666138801, 
        -3.6271356059421382, 
        -3.5719957642670033, 
        -3.5170268832435223, 
        -3.4622261618827999, 
        -3.4075907589304926, 
        -3.353117792401362, 
        -3.2988043406067797, 
        -3.244647444244817, 
        -3.1906441055812347, 
        -3.1367912908109084, 
        -3.0830859303805496, 
        -3.0295249194702976, 
        -2.9761051196207875, 
        -2.9228233594615207, 
        -2.8696764354335969, 
        -2.8166611121950047, 
        -2.7637741244342942, 
        -2.7110121780520848, 
        -2.6583719496007654, 
        -2.6058500892823382, 
        -2.5534432191849179, 
        -2.5011479376344812, 
        -2.4489608158472054, 
        -2.3968784036393584, 
        -2.3448972264488446, 
        -2.2930137880028867, 
        -2.2412245725640161, 
        -2.1895260433534043, 
        -2.1379146397168354, 
        -2.0863867932839155, 
        -2.0349389103342137, 
        -1.9835673823412228, 
        -1.9322685901898113, 
        -1.8810388875241535, 
        -1.8298746405119017, 
        -1.7787721978849942, 
        -1.7277278071132176, 
        -1.6767377740029785, 
        -1.6257986572228671, 
        -1.574900568234558, 
        -1.5240837694899447, 
        -1.4732408060828479, 
        -1.4224746050087509, 
        -1.3717333031237551, 
        -1.3210204795649771, 
        -1.2703323455442523, 
        -1.2196650680778289, 
        -1.1690150362628258, 
        -1.1183784611306646, 
        -1.0677516141799577, 
        -1.017130753619379, 
        -0.9665121516784998, 
        -0.91589207090246527, 
        -0.86526679317951105, 
        -0.81463259793303266, 
        -0.76398577153555369, 
        -0.71332260663788216, 
        -0.66263940719958114, 
        -0.61193248948502799, 
        -0.56119816999651428, 
        -0.51043278450063334, 
        -0.45963267809709352, 
        -0.40879421011343753, 
        -0.357913751907186, 
        -0.30698769118981134, 
        -0.25601243038827698, 
        -0.20498438911604761, 
        -0.15390000486972111, 
        -0.10275573266862711, 
        -0.051548048284752165, 
        -0.00027344653752910879, 
        0.051071556450445643, 
        0.10249042205289689, 
        0.1539865893417072, 
        0.20556347299042074, 
        0.25722446311704567, 
        0.30897292391023079, 
        0.36081219407729564, 
        0.41274558384746457, 
        0.46477637590068099, 
        0.51690782364898713, 
        0.56914315056628573, 
        0.62148554977549919, 
        0.67393818261546268, 
        0.72650417749033158, 
        0.77918663001868049, 
        0.83198860180047207, 
        0.88491311964087804, 
        0.93796317371376681, 
        0.99114171878524016, 
        1.0444516714740089, 
        1.097895910673047, 
        1.1514772766137964, 
        1.2051985694693343, 
        1.2590625492801351, 
        1.3130719344642932, 
        1.3672294021278359, 
        1.4215375868260813, 
        1.4759990780627916, 
        1.5306164228437296, 
        1.5853921231073707, 
        1.6403286351557522, 
        1.6954283687619041, 
        1.7506936872733587, 
        1.8061269060469649, 
        1.861730292811733, 
        1.9175060656072083, 
        1.9734563936723717, 
        2.0295833961508429, 
        2.0858891414436465, 
        2.1423756462675541, 
        2.1990448757454564, 
        2.2558987431324109, 
        2.3129391077516304, 
        2.3701677767091192, 
        2.4275865021976752, 
        2.4851969820525395, 
        2.5430008594731301, 
        2.6009997219642891, 
        2.6591951017279087, 
        2.7175884737726062, 
        2.7761812574094993, 
        2.8349748143177349, 
        2.8939704493921421, 
        2.9531694087611093, 
        3.0125728812189951, 
        3.072181997454499, 
        3.1319978290006349, 
        3.1920213885162099, 
        3.252253629768957, 
        3.3126954468821901, 
        3.373347674675153, 
        3.4342110882657302, 
        3.4952864029309061, 
        3.5565742738699124, 
        3.6180752962573881, 
        3.6797900055264017, 
        3.7417188764116114, 
        3.8038623242105984, 
        3.8662207039822944, 
        3.9287943095745157, 
        3.9915833760640473, 
        4.0545880785098714, 
        4.1178085318696942, 
        4.1812447917172877, 
        4.2448968536604799, 
        4.3087646554983161, 
        4.3728480746453799, 
        4.4371469306311635, 
        4.5016609843635367, 
        4.5663899387489586, 
        4.6313334391077658, 
        4.6964910736569729, 
        4.7618623735706702, 
        4.8274468140576712, 
        4.8932438135361949, 
        4.9592527372105462, 
        5.0254728931830588, 
        5.0919035372320707, 
        5.1585438704936077, 
        5.2253930415058463, 
        5.2924501470055745, 
        5.3597142314824398, 
        5.4271842895467906, 
        5.4948592653882002, 
        5.5627380546713061, 
        5.6308195036395041, 
        5.6991024122753835, 
        5.7675855334472708, 
        5.8362675742462979, 
        5.9051471983812744, 
        5.9742230243340986, 
        6.0434936292398556, 
        6.112957547303659, 
        6.182613274006509, 
        6.2524592642880021, 
        6.3224939341060384, 
        6.3927156632464675, 
        6.4631227956964832, 
        6.5337136397009647, 
        6.6044864710936597, 
        6.6754395319888271, 
        6.746571034804802, 
        6.817879161069599, 
        6.8893620639449784, 
        6.9610178693790266, 
        7.0328446777481286, 
        7.1048405639975192, 
        7.1770035811802293, 
        7.2493317595938773, 
        7.321823108367731, 
        7.3944756195265606, 
        7.4672872641126702, 
        7.5402559993116949, 
        7.613379767648409, 
        7.6866564968017865, 
        7.760084102973571, 
        7.8336604913965759, 
        7.9073835583209373, 
        7.9812511921422136, 
        8.0552612742145939, 
        8.1294116818497546, 
        8.2037002876341791, 
        8.278124963350459, 
        8.3526835780968529, 
        8.4273740028510975, 
        8.5021941108740631, 
        8.5771417782126775, 
        8.6522148848957094, 
        8.727411318485446, 
        8.8027289720506303, 
        8.8781657490633457, 
        8.9537195617949781, 
        9.0293883350371456, 
        9.1051700040074373, 
        9.1810625202351357, 
        9.2570638474732725, 
        9.3331719675994602, 
        9.4093848795583721, 
        9.4857006010140044, 
        9.5621171672534917, 
        9.6386326363813861, 
        9.7152450876429484, 
        9.7919526222275941, 
        9.8687533674329249, 
        9.9456454729229122, 
        10.022627115378549, 
        10.099696497784626, 
        10.176851850544802, 
        10.25409143357383, 
        10.331413533632803, 
        10.408816469680975, 
        10.48629859135708, 
        10.563858279802464, 
        10.641493946835691, 
        10.71920403898155, 
        10.796987035896972, 
        10.874841451406395, 
        10.952765833511151, 
        11.03075876577155, 
        11.108818868308258, 
        11.186944796109087, 
        11.265135242179182, 
        11.343388935379823, 
        11.421704642931621, 
        11.500081168700859, 
        11.578517356398223, 
        11.65701208817298, 
        11.735564280171248, 
        11.814172892373396, 
        11.892836922360171, 
        11.971555406218148, 
        12.050327419993209, 
        12.129152078341559, 
        12.208028535905742, 
        12.286955986135624, 
        12.365933662611944, 
        12.444960836731662, 
        12.524036822486186, 
        12.603160969966822, 
        12.682332669802777, 
        12.76155135218594, 
        12.840816483912947, 
        12.920127572988344, 
        12.999484165133946, 
        13.078885844095177, 
        13.15833223282802, 
        13.237822990613049, 
        13.317357816153812, 
        13.396936443757301, 
        13.476558646126749, 
        13.556224231621282, 
        13.635933045837787, 
        13.715684969724279, 
        13.795479920487018, 
        13.875317849840661, 
        13.95519874576661, 
        14.03512262954283, 
        14.115089556915686, 
        14.195099616988319, 
        14.275152933312565, 
        14.355249660657078, 
        14.435389987674196, 
        14.515574135625354, 
        14.595802352178376, 
        14.676074920838307, 
        14.756392155731875, 
        14.836754399230028, 
        14.917162023247743, 
        14.997615429651409, 
        15.078115048154473, 
        15.158661338695449, 
        15.239254783642364, 
        15.319895897771001, 
        15.400585220003904, 
        15.481323316156187, 
        15.562110777185749, 
        15.642948219671633, 
        15.723836283839921, 
        15.804775633812683, 
        15.885766960429661, 
        15.96681097494834, 
        16.047908410131289, 
        16.129060023374343, 
        16.210266592579536, 
        16.29152891678617, 
        16.37284781676723, 
        16.454224132771454, 
        16.535658724028401, 
        16.617152470115098, 
        16.698706269484546, 
        16.780321038127148, 
        16.861997711300212, 
        16.943737240976063, 
        17.025540595321317, 
        17.10740876031921, 
        17.189342737988227, 
        17.271343545667516, 
        17.353412216610895, 
        17.435549799282935, 
        17.517757354672636, 
        17.600035960158095, 
        17.682386706030385, 
        17.764810695882431, 
        17.847309046796212, 
        17.929882888038637, 
        18.012533361111124, 
        18.095261618852049, 
        18.178068828079347, 
        18.260956163623529, 
        18.34392481415567, 
        18.426975976767118, 
        18.510110859654532, 
        18.593330680180582, 
        18.676636667399308, 
        18.760030057983641, 
        18.843512097283401, 
        18.927084040834195, 
        19.010747151412936, 
        19.094502700191757, 
        19.178351968078918, 
        19.262296241549869, 
        19.346336815338034, 
        19.430474991607589, 
        19.514712078690412, 
        19.599049392852777, 
        19.683488255547839, 
        19.768029995953572, 
        19.852675947962972, 
        19.937427453195216, 
        20.02228585625517, 
        20.107252509749479, 
        20.192328770602014, 
        20.277516000979311, 
        20.362815568291676, 
        20.448228844298786, 
        20.533757206008012, 
        20.619402034534374, 
        20.705164715311607, 
        20.791046638711343, 
        20.877049197588832, 
        20.963173790345678, 
        21.049421818565218, 
        21.135794687692378, 
        21.222293806620247, 
        21.308920588298612, 
        21.395676447620435, 
        21.482562804036526, 
        21.569581080133172, 
        21.656732700883687, 
        21.744019095204756, 
        21.831441694315934, 
        21.919001931982425, 
        22.00670124465832, 
        22.094541073401526, 
        22.182522859172003, 
        22.270648047957415, 
        22.358918086708677, 
        22.447334424917983, 
        22.535898514854559, 
        22.624611811471986, 
        22.713475771640443, 
        22.802491854365371, 
        22.891661520738307, 
        22.980986235470052, 
        23.070467464231388, 
        23.160106674352576, 
        23.249905336961092, 
        23.33986492313532, 
        23.429986908266009, 
        23.520272767951354, 
        23.610723981207073, 
        23.701342028354688, 
        23.792128392217805, 
        23.883084557117161, 
        23.974212009409136, 
        24.065512238572339, 
        24.156986735561521, 
        24.248636991471052, 
        24.340464501674873, 
        24.432470763178369, 
        24.524657274995274, 
        24.6170255367938, 
        24.709577052161517, 
        24.802313325323365, 
        24.895235862977454, 
        24.988346174799752, 
        25.081645770902156, 
        25.175136165009029, 
        25.268818872163333, 
        25.362695408688978, 
        25.456767294338256, 
        25.55103605016469, 
        25.645503199718988, 
        25.740170268469878, 
        25.835038784131541, 
        25.930110276245316, 
        26.025386277390297, 
        26.120868320394102, 
        26.216557942114182, 
        26.312456680653327, 
        26.408566076519413, 
        26.504887672223411, 
        26.601423012658675, 
        26.698173644287369, 
        26.795141116146684, 
        26.892326979511527, 
        26.9897327870654, 
        27.087360094786703, 
        27.185210459364729, 
        27.283285440585139, 
        27.381586599587578, 
        27.48011549984091, 
        27.578873706804664, 
        27.677862787414444, 
        27.777084310881722, 
        27.876539848516025, 
        27.976230972779085, 
        28.07615925853132, 
        28.176326281653736, 
        28.276733620359675, 
        28.377382854066035, 
        28.478275563232291, 
        28.579413330330258, 
        28.680797738973361, 
        28.782430373730271, 
        28.884312820845572, 
        28.986446666955182, 
        29.088833499968967, 
        29.191474908168182, 
        29.294372481016833, 
        29.397527808024957, 
        29.500942478947962, 
        29.604618084030175, 
        29.708556213327391, 
        29.81275845674487, 
        29.917226403748593, 
        30.021961643113865, 
        30.126965763485352, 
        30.232240351865187, 
        30.337786993876165, 
        30.443607274060984, 
        30.549702774812733, 
        30.656075077045156, 
        30.762725758565335, 
        30.869656395429249, 
        30.976868559786936, 
        31.084363821236831, 
        31.192143745252263, 
        31.300209893412436, 
        31.408563823566553, 
        31.517207088181316, 
        31.626141234104939, 
        31.735367803125936, 
        31.844888331010459, 
        31.954704346303739, 
        32.064817371907459, 
        32.175228921588101, 
        32.285940501963672, 
        32.396953610804452, 
        32.508269736111188, 
        32.619890356742523, 
        32.731816941139627, 
        32.844050945984563, 
        32.95659381752332, 
        33.069446988188027, 
        33.182611878262378, 
        33.296089893725856, 
        33.409882425949064, 
        33.523990850643905, 
        33.638416528469747, 
        33.753160801598398, 
        33.868224995489001, 
        33.983610415646091, 
        34.099318349212481, 
        34.215350061138892, 
        34.33170679692509, 
        34.448389778324184, 
        34.565400201818854, 
        34.68273924130478, 
        34.800408044921745, 
        34.918407733974725, 
        35.036739399890237, 
        35.155404106700161, 
        35.274402888801824, 
        35.393736747810735, 
        35.513406653182145, 
        35.633413539777436, 
        35.753758308667237, 
        35.874441823026622, 
        35.995464908774679, 
        36.116828353896878, 
        36.238532901733429, 
        36.360579260602435, 
        36.482968085861259, 
        36.605699995519721, 
        36.728775561058328, 
        36.852195304063891, 
        36.97595969839125, 
        37.100069165127863, 
        37.224524078290855, 
        37.349324753693061, 
        37.474471454707995, 
        37.599964385962949, 
        37.725803698424215, 
        37.85198948022213, 
        37.978521759607318, 
        38.10540050283403, 
        38.232625612874862, 
        38.36019692593468, 
        38.488114216119108, 
        38.616377187764357, 
        38.744985471535415, 
        38.873938632307677, 
        39.003236165024383, 
        39.132877488209395, 
        39.262861948255875, 
        39.393188814021435, 
        39.523857283618568, 
        39.654866475913707, 
        39.786215424760044, 
        39.917903095773497, 
        40.049928365615749, 
        40.182290036235308, 
        40.314986829001221, 
        40.448017383197879, 
        40.581380251352783, 
        40.715073913082925, 
        40.849096752236285, 
        40.983447084203917, 
        41.118123129769565, 
        41.253123038604613, 
        41.388444865856918, 
        41.524086599130548, 
        41.660046126798022, 
        41.796321271155435, 
        41.932909768988161, 
        42.069809282382494, 
        42.207017383747441, 
        42.344531579162613, 
        42.48234929661529, 
        42.620467892613902, 
        42.758884639607999, 
        42.89759674791064, 
        43.036601363519274, 
        43.175895555431289, 
        43.31547633530505, 
        43.455340644877154, 
        43.595485375175627, 
        43.735907354131839, 
        43.87660335101922, 
        44.017570088728164, 
        44.158804241206624, 
        44.300302433865475, 
        44.442061251698377, 
        44.584077234378093, 
        44.726346898447012, 
        44.868866715102158, 
        45.0116331321777, 
        45.154642572237542, 
        45.297891431542126, 
        45.441376087042116, 
        45.585092919619932, 
        45.729038275605497, 
        45.873208516141453, 
        46.0175999898252, 
        46.16220903850563, 
        46.307032025107432, 
        46.452065310316371, 
        46.597305273261256, 
        46.742748314958597, 
        46.888390848863096, 
        47.03422932094189, 
        47.180260205101156, 
        47.32647999632055, 
        47.472885240983096, 
        47.619472513941375, 
        47.766238436013893, 
        47.91317968418798, 
        48.06029296910296, 
        48.207575070769792, 
        48.355022820447651, 
        48.502633089107931, 
        48.650402827046605, 
        48.798329057488807, 
        48.946408859560087, 
        49.094639371396283, 
        49.24301782097389, 
        49.391541495714826, 
        49.540207762843579, 
        49.689014077636834, 
        49.837957959556462, 
        49.987037016021624, 
        50.136248942300632, 
        50.285591489925487, 
        50.43506252315462, 
        50.584659978036754, 
        50.734381883748995, 
        50.884226343033113, 
        51.034191550782687, 
        51.1842758015596, 
        51.334477463121807, 
        51.484794987835436, 
        51.635226919833798, 
        51.78577189608604, 
        51.936428629715493, 
        52.087195927291326, 
        52.238072672543915, 
        52.389057845675879, 
        52.540150500506428, 
        52.691349777426019, 
        52.842654901647791, 
        52.994065170380303, 
        53.145579969915964, 
        53.297198761486648, 
        53.448921083513511, 
        53.600746552922629, 
        53.752674855035558, 
        53.904705759781663, 
        54.056839090337725, 
        54.209074767174542, 
        54.361412755875989, 
        54.513853096464068, 
        54.666395892092375, 
        54.819041316461558, 
        54.97178959338359, 
        55.124641023688781, 
        55.27759595554749, 
        55.430654788840705, 
        55.583817991789971, 
        55.737086071681901, 
        55.890459595623675, 
        56.043939184834329, 
        56.197525508091601, 
        56.351219260685788, 
        56.505021203892419, 
        56.658932137401848, 
        56.812952905076287, 
        56.967084373567133, 
        57.12132747042228, 
        57.275683137836232, 
        57.43015236581445, 
        57.584736180051621, 
        57.739435627485939, 
        57.894251795313714, 
        58.049185790257454, 
        58.204238753118268, 
        58.35941184550537, 
        58.514706255993204, 
        58.670123197674997, 
        58.825663897475827, 
        58.981329608562248, 
        59.137121606916892, 
        59.293041178377642, 
        59.449089632075143, 
        59.605268289126847, 
        59.761578483224696, 
        59.918021562210882, 
        60.074598891984358, 
        60.231311841171404, 
        60.388161795209967, 
        60.545150146003884, 
        60.702278290131161, 
        60.859547636894014, 
        61.016959599354387, 
        61.174515598331958, 
        61.332217056033969, 
        61.490065402438297, 
        61.64806206792408, 
        61.80620848984772, 
        61.964506099602211, 
        62.122956337412717, 
        62.281560640719533, 
        62.440320446981602, 
        62.599237196011686, 
        62.758312323519313, 
        62.917547264099724, 
        63.076943450674989, 
        63.236502313902847, 
        63.396225280771688, 
        63.556113775287301, 
        63.716169216635642, 
        63.876393021980675, 
        64.036786601863568, 
        64.197351362283428, 
        64.358088704112362, 
        64.51900002279119, 
        64.68008670652695, 
        64.841350141071942, 
        65.002791701534917, 
        65.16441275939205, 
        65.326214678688217, 
        65.488198813618737, 
        65.65036651407911, 
        65.812719122646527, 
        65.975257972259357, 
        66.137984391258527, 
        66.300899697680165, 
        66.464005201732661, 
        66.627302206163634, 
        66.790792005731262, 
        66.954475886167799, 
        67.118355126120022, 
        67.282430995028449, 
        67.44670475332957, 
        67.611177653722123, 
        67.77585094059522, 
        67.94072584928584, 
        68.105803606600304, 
        68.271085430594596, 
        68.436572531588567, 
        68.602266110566759, 
        68.768167359670642, 
        68.934277462891018, 
        69.100597595994486, 
        69.267128925464334, 
        69.433872610156214, 
        69.600829799667892, 
        69.76800163582628, 
        69.935389252324811, 
        70.102993772774553, 
        70.270816315707208, 
        70.438857987106033, 
        70.607119890494474, 
        70.775603114279718, 
        70.944308745091618, 
        71.113237858569335, 
        71.282391523750363, 
        71.451770801272176, 
        71.621376745791991, 
        71.791210400085717, 
        71.961272805243524, 
        72.13156498872408, 
        72.30208797535785, 
        72.472842781697381, 
        72.643830416650161, 
        72.815051882017897, 
        72.986508173923013, 
        73.158200278645481, 
        73.330129179341043, 
        73.502295849615408, 
        73.674701258605168, 
        73.847346367881883, 
        74.02023213346699, 
        74.193359504276216, 
        74.366729425475313, 
        74.540342830893309, 
        74.714200653220061, 
        74.888303818765976, 
        75.062653247382954, 
        75.237249852400936, 
        75.41209454482032, 
        75.587188224450856, 
        75.76253179140447, 
        75.938126138034491, 
        76.113972152444546, 
        76.290070717509536, 
        76.466422711391971, 
        76.643029006914048, 
        76.819890473921618, 
        76.997007974291634, 
        77.174382370198742, 
        77.352014513660478, 
        77.529905257833562, 
        77.708055448262385, 
        77.886465930219941, 
        78.065137538489978, 
        78.244071110187789, 
        78.423267475915992, 
        78.60272746456522, 
        78.782451897561003, 
        78.962441596425748, 
        79.142697378287082, 
        79.323220057384333, 
        79.504010442829383, 
        79.685069345894973, 
        79.866397564391349, 
        80.047995905246793, 
        80.229865162397573, 
        80.412006135808753, 
        80.594419614702744, 
        80.777106391233431, 
        80.960067253754602, 
        81.143302987861901, 
        81.326814376123252, 
        81.51060220001699, 
        81.694667237652894, 
        81.879010266379481, 
        82.063632059802728, 
        82.248533391257666, 
        82.433715030929605, 
        82.619177748018032, 
        82.804922309606212, 
        82.990949481025282, 
        83.17726002659704, 
        83.363854708594161, 
        83.550734287735622, 
        83.737899524777134, 
        83.925351175748816, 
        84.113089999896815, 
        84.301116750757402, 
        84.489432184177616, 
        84.678037053759937, 
        84.866932112650687, 
        85.056118111531305, 
        85.245595803573849, 
        85.435365935226926, 
        85.625429258944294, 
        85.815786520605059, 
        86.006438470337642, 
        86.197385853902887, 
        86.388629419596967, 
        86.580169912551582, 
        86.772008080686163, 
        86.964144667090466, 
        87.156580417872306, 
        87.349316079061765, 
        87.542352395987706, 
        87.735690111393751, 
        87.929329970804957, 
        88.123272718886668, 
        88.317519100812049, 
        88.512069859727646, 
        88.706925740671423, 
        88.902087489044675, 
        89.097555850243779, 
        89.293331567831061, 
        89.489415389317998, 
        89.68580805782868, 
        89.882510321158819, 
        90.079522924883136, 
        90.276846616827385, 
        90.474482143202579, 
        90.672430252493697, 
        90.870691692846293, 
        91.069267212869349, 
        91.268157562975944, 
        91.467363492739381, 
        91.666885753323697, 
        91.866725096727123, 
        92.066882274240996, 
        92.267358039459111, 
        92.468153146432854, 
        92.669268350541827, 
        92.870704406263016, 
        93.072462071367866, 
        93.274542102283064, 
        93.476945259235521, 
        93.679672299533749, 
        93.882723985652703, 
        94.086101077635831, 
        94.289804341219465, 
        94.493834535941744, 
        94.698192432451421, 
        94.902878789984769, 
        95.107894379584465, 
        95.313239969571001, 
        95.518916330626411, 
        95.72492423254441, 
        95.93126444881544, 
        96.137937752653357, 
        96.344944920074425, 
        96.552286726403793, 
        96.759963950245321, 
        96.967977370897032, 
        97.176327770529227, 
        97.385015928610784, 
        97.59404263146574, 
        97.803408662107884, 
        98.013114809527934, 
        98.223161860001454, 
        98.433550604428873, 
        98.644281834510195, 
        98.855356343037755, 
        99.066774925227108, 
        99.278538382634324, 
        99.490647502555305, 
        99.703103105173241, 
        99.915905961987946, 
        100.12905689256658, 
        100.34255669931612, 
        100.55640619099675, 
        100.77060617436247, 
        100.98515746157283, 
        101.20006086269761, 
        101.41531719409215, 
        101.63092726866751, 
        101.84689190676978, 
        102.06321192523639, 
        102.27988814749132, 
        102.49692139537021, 
        102.71431249504256, 
        102.93206227310503, 
        103.15017156060809, 
        103.36864118511652, 
        103.58747198162409, 
        103.8066647847013, 
        104.02622043288217, 
        104.24613976247122, 
        104.46642361790309, 
        104.6870728382999, 
        104.90808827206129, 
        105.12947076382947, 
        105.35122116465763, 
        105.57334032495395, 
        105.79582909882461, 
        106.01868834170267, 
        106.24191891239634, 
        106.46552166875513, 
        106.68949747979585, 
        106.91384719789203, 
        107.13857169565131, 
        107.36367184099463, 
        107.58914850524754, 
        107.8150025609263, 
        108.04123488366157, 
        108.26784635046407, 
        108.4948378415957, 
        108.72221023831366, 
        108.94996442502875, 
        109.17810128834515, 
        109.40662171703769, 
        109.63552660198908, 
        109.86481683731337, 
        110.09449331733389, 
        110.32455694641537, 
        110.55500861349356, 
        110.7858492306527, 
        111.01707969546187, 
        111.2487009191501, 
        111.48071381133626, 
        111.71311928469073, 
        111.94591825279436, 
        112.17911163266116, 
        112.41270034456291, 
        112.64668531067296, 
        112.88106745333782, 
        113.11584770542022, 
        113.35102698555312, 
        113.58660623238256, 
        113.82258637620774, 
        114.0589683552643, 
        114.29575310873481, 
        114.53294157779891, 
        114.77053470676807, 
        115.00853344292487, 
        115.2469387333055, 
        115.48575153123346, 
        115.72497278908119, 
        115.96460346424391, 
        116.20464451612843, 
        116.4450969066185, 
        116.68596159931604, 
        116.9272395621916, 
        117.1689317631739, 
        117.4110391763048, 
        117.65356277384025, 
        117.89650353466472, 
        118.13986243779716, 
        118.38364046733697, 
        118.62783860612963, 
        118.87245784546268, 
        119.11749917112071, 
        119.36296357972407, 
        119.60885206461803, 
        119.8551656261596, 
        120.10190526416552, 
        120.34907198320141, 
        120.59666678970825, 
        120.84469069278593, 
        121.09314470480071, 
        121.3420298400259, 
        121.59134711631387, 
        121.8410975544891, 
        122.09128217571751
    ], 
    [
        0.002233, 
        0.0022393309444538128, 
        0.002245677799023369, 
        0.0022520405726552946, 
        0.002258419301302584, 
        0.002264814021012345, 
        0.0022712247678944265, 
        0.002277651578166926, 
        0.002284094488059165, 
        0.002290553533949462, 
        0.0022970287522476834, 
        0.0023035201794963686, 
        0.002310027852223043, 
        0.002316551807127964, 
        0.002323092080924378, 
        0.0023296487104442548, 
        0.00233622173258911, 
        0.00234281118434782, 
        0.0023494171027492205, 
        0.0023560395251130384, 
        0.002362678488311261, 
        0.002369334029825856, 
        0.002376006186998863, 
        0.0023826949972975196, 
        0.0023894004982673933, 
        0.002396122727524464, 
        0.002402861722755113, 
        0.0024096175217698805, 
        0.0024163901623750032, 
        0.0024231796825169172, 
        0.0024299861202522546, 
        0.00243680951378232, 
        0.0024436499010669706, 
        0.0024505073205161316, 
        0.002457381810418102, 
        0.0024642734092479527, 
        0.0024711821554954196, 
        0.002478108087761523, 
        0.0024850512447464933, 
        0.002492011665213267, 
        0.0024989893879950823, 
        0.002505984452050526, 
        0.00251299689635469, 
        0.0025200267600355136, 
        0.002527074082256387, 
        0.002534138902316467, 
        0.0025412212595311984, 
        0.002548321193342383, 
        0.002555438743301801, 
        0.0025625739490139363, 
        0.0025697268501549, 
        0.002576897486736729, 
        0.002584085898181086, 
        0.0025912921248715305, 
        0.0025985162064279697, 
        0.002605758183181296, 
        0.0026130180953496136, 
        0.0026202959832430676, 
        0.0026275918872261787, 
        0.0026349058477699214, 
        0.0026422379054636216, 
        0.002649588100939324, 
        0.002656956474949446, 
        0.0026643430684564202, 
        0.0026717479220958254, 
        0.0026791710770518694, 
        0.002686612574340499, 
        0.0026940724551963516, 
        0.002701550760873359, 
        0.0027090475327476242, 
        0.0027165628122701635, 
        0.0027240966412261976, 
        0.00273164906077873, 
        0.0027392201129032645, 
        0.0027468098393917486, 
        0.0027544182822444477, 
        0.0027620454833111505, 
        0.0027696914848328105, 
        0.0027773563288564333, 
        0.00278504005775745, 
        0.0027927427138535856, 
        0.002800464339802248, 
        0.0028082049778354436, 
        0.002815964670775794, 
        0.002823743461358909, 
        0.0028315413924564457, 
        0.00283935850695873, 
        0.0028471948479187755, 
        0.00285505045846743, 
        0.0028629253818553825, 
        0.002870819661342246, 
        0.002878733340384278, 
        0.002886666462470958, 
        0.002894619071221766, 
        0.002902591210343539, 
        0.002910582923639955, 
        0.002918594255010347, 
        0.002926625248458118, 
        0.002934675948082624, 
        0.002942746398122766, 
        0.002950836642793704, 
        0.0029589467265563694, 
        0.0029670766938561994, 
        0.0029752265893119656, 
        0.002983396457634411, 
        0.002991586343673324, 
        0.002999796292219115, 
        0.0030080263483512754, 
        0.0030162765571345005, 
        0.0030245469640196075, 
        0.003032837613875921, 
        0.003041148552339642, 
        0.0030494798249308965, 
        0.003057831477354223, 
        0.0030662035551799497, 
        0.0030745961043514096, 
        0.003083009170750014, 
        0.0030914428004666433, 
        0.003099897039624652, 
        0.003108371934576499, 
        0.0031168675315420232, 
        0.003125383877076323, 
        0.0031339210177521717, 
        0.003142479000314564, 
        0.003151057871482135, 
        0.0031596576782190566, 
        0.003168278467535994, 
        0.0031769202867339584, 
        0.003185583182747748, 
        0.0031942672031409418, 
        0.003202972395295776, 
        0.003211698806859251, 
        0.003220446485505255, 
        0.003229215479077685, 
        0.0032380058354791246, 
        0.0032468176029441975, 
        0.0032556508292911615, 
        0.0032645055629797236, 
        0.003273381852391608, 
        0.003282279746117996, 
        0.0032911992926635937, 
        0.003300140540881171, 
        0.0033091035395832456, 
        0.0033180883378106946, 
        0.0033270949846565183, 
        0.003336123529381493, 
        0.0033451740213347628, 
        0.0033542465100158425, 
        0.0033633410450307163, 
        0.003372457676217277, 
        0.003381596453247755, 
        0.00339075742620411, 
        0.003399940645215594, 
        0.0034091461605358954, 
        0.003418374022520164, 
        0.0034276242816847382, 
        0.003436896988671552, 
        0.003446192194254211, 
        0.0034555099493252446, 
        0.003464850304939675, 
        0.0034742133122447052, 
        0.0034835990225668655, 
        0.003493007487331615, 
        0.003502438758236133, 
        0.0035118928867861675, 
        0.003521369924968703, 
        0.0035308699247366382, 
        0.0035403929382589873, 
        0.0035499390178061713, 
        0.0035595082159388734, 
        0.0035691005849693746, 
        0.0035787161778361365, 
        0.0035883550472071476, 
        0.0035980172461841497, 
        0.0036077028279346912, 
        0.0036174118457668945, 
        0.0036271443531291454, 
        0.003636900403735591, 
        0.003646680051150809, 
        0.003656483349386347, 
        0.003666310352528596, 
        0.0036761611148134303, 
        0.003686035690604548, 
        0.0036959341344750163, 
        0.0037058565011038663, 
        0.0037158028453878706, 
        0.0037257732223312475, 
        0.0037357676871459084, 
        0.0037457862951877255, 
        0.0037558291020168204, 
        0.0037658961632692804, 
        0.003775987534876405, 
        0.0037861032728020542, 
        0.003796243433304772, 
        0.0038064080727309253, 
        0.0038165972476859977, 
        0.0038268110148360975, 
        0.003837049431121575, 
        0.0038473125536257775, 
        0.003857600439632432, 
        0.00386791314655487, 
        0.0038782507320490145, 
        0.003888613253907896, 
        0.0038990007701409876, 
        0.0039094133389296105, 
        0.003919851018655339, 
        0.003930313867863318, 
        0.003940801945322579, 
        0.003951315309955601, 
        0.003961854020905725, 
        0.0039724181375054785, 
        0.003983007719443638, 
        0.003993622826109089, 
        0.0040042635175965915, 
        0.0040149298540020075, 
        0.004025621895677238, 
        0.004036339703090139, 
        0.004047083337056156, 
        0.004057852858350987, 
        0.004068648328223844, 
        0.0040794698079029985, 
        0.0040903173590033605, 
        0.004101191043211904, 
        0.004112090922510049, 
        0.00412301705903753, 
        0.004133969515197698, 
        0.004144948353497897, 
        0.004155953636769509, 
        0.004166985427965616, 
        0.004178043790281418, 
        0.004189128787166289, 
        0.004200240482211402, 
        0.004211378939256128, 
        0.004222544222338632, 
        0.0042337363956833855, 
        0.004244955523784992, 
        0.004256201671234452, 
        0.004267474902938075, 
        0.004278775283947575, 
        0.0042901028795454006, 
        0.004301457755209101, 
        0.0043128399766345195, 
        0.0043242496096581986, 
        0.004335686720449903, 
        0.004347151375124265, 
        0.0043586436402033545, 
        0.004370163582363728, 
        0.004381711268621804, 
        0.0043932867656022905, 
        0.004404890140874233, 
        0.004416521461456771, 
        0.00442818079512822, 
        0.004439868209481365, 
        0.00445158377245287, 
        0.004463327552037207, 
        0.004475099616445496, 
        0.004486900033944136, 
        0.004498728873038761, 
        0.004510586202251575, 
        0.004522472090273634, 
        0.004534386605989631, 
        0.0045463298182524935, 
        0.004558301796130966, 
        0.004570302608728574, 
        0.004582332325134367, 
        0.004594391014635622, 
        0.004606478746480341, 
        0.0046185955900750605, 
        0.004630741614605374, 
        0.004642916889454163, 
        0.004655121484056264, 
        0.0046673554676500825, 
        0.004679618909594689, 
        0.0046919118791001555, 
        0.004704234445277708, 
        0.00471658667724783, 
        0.004728968643868654, 
        0.00474138041404573, 
        0.004753822056307192, 
        0.004766293639116218, 
        0.004778795230839479, 
        0.004791326899458995, 
        0.004803888712675321, 
        0.00481648073795087, 
        0.0048291030424681474, 
        0.0048417556931967904, 
        0.0048544387561013196, 
        0.004867152297632496, 
        0.004879896382761173, 
        0.004892671076935549, 
        0.004905476444280951, 
        0.0049183125487803955, 
        0.004931179453859886, 
        0.004944077222013149, 
        0.004957005915154919, 
        0.004969965594376438, 
        0.004982956319987778, 
        0.004995978151351532, 
        0.005009031147071218, 
        0.005022115364586704, 
        0.005035230860410712, 
        0.005048377689936872, 
        0.005061555907242864, 
        0.005074765565258487, 
        0.005088006715775257, 
        0.005101279409176539, 
        0.005114583693848788, 
        0.00512791961737405, 
        0.005141287225180464, 
        0.00515468656113443, 
        0.005168117667777776, 
        0.005181580585056634, 
        0.005195075351575575, 
        0.005208602003323721, 
        0.0052221605746329254, 
        0.005235751097270179, 
        0.005249373600571571, 
        0.005263028111474241, 
        0.005276714654592976, 
        0.005290433251260096, 
        0.00530418392085723, 
        0.0053179666788035875, 
        0.0053317815384864705, 
        0.005345628509177471, 
        0.005359507597527014, 
        0.005373418806572435, 
        0.005387362135056532, 
        0.005401337578892676, 
        0.005415345129670084, 
        0.005429384775166281, 
        0.005443456498780604, 
        0.005457560279709878, 
        0.005471696092700871, 
        0.005485863907715287, 
        0.0055000636901323206, 
        0.005514295400049792, 
        0.00552855899288156, 
        0.005542854418247016, 
        0.005557181620765874, 
        0.005571540539238046, 
        0.005585931106264956, 
        0.005600353248827487, 
        0.005614806887978314, 
        0.005629291937626171, 
        0.005643808306453212, 
        0.005658355895502161, 
        0.005672934598636068, 
        0.005687544303362644, 
        0.00570218488969971, 
        0.005716856230250204, 
        0.0057315581900356915, 
        0.005746290625846528, 
        0.005761053387895501, 
        0.00577584631696394, 
        0.005790669245856537, 
        0.005805521999068184, 
        0.00582040439253585, 
        0.005835316234111175, 
        0.0058502573204251285, 
        0.005865227441120131, 
        0.005880226376748771, 
        0.005895253897706467, 
        0.0059103097650028535, 
        0.005925393730326676, 
        0.005940505535625195, 
        0.005955644913485792, 
        0.005970811585292271, 
        0.005986005263847022, 
        0.0060012256514526815, 
        0.006016472440723882, 
        0.006031745313027805, 
        0.006047043940430549, 
        0.006062367985274009, 
        0.006077717098004075, 
        0.00609309092178775, 
        0.006108489086516286, 
        0.006123911214298687, 
        0.006139356916411869, 
        0.006154825792550189, 
        0.006170317434366319, 
        0.006185831423637303, 
        0.0062013673310092445, 
        0.006216924720149717, 
        0.006232503142513246, 
        0.006248102142404579, 
        0.006263721254615088, 
        0.0062793600030446785, 
        0.006295017906573751, 
        0.006310694471567122, 
        0.006326389199738263, 
        0.00634210158339926, 
        0.006357831107418988, 
        0.006373577250307511, 
        0.006389339482377491, 
        0.006405117268518276, 
        0.00642091006666338, 
        0.0064367173290435335, 
        0.006452538502808882, 
        0.006468373029355354, 
        0.006484220346162574, 
        0.0065000798861442124, 
        0.006515951078646808, 
        0.006531833349483854, 
        0.006547726120912953, 
        0.006563628815364206, 
        0.006579540850588497, 
        0.006595461644075448, 
        0.006611390612655461, 
        0.006627327171048683, 
        0.006643270735474694, 
        0.0066592207228407556, 
        0.0066751765507027105, 
        0.006691137637049505, 
        0.006707103402879098, 
        0.0067230732721497944, 
        0.006739046670907697, 
        0.006755023028614147, 
        0.006771001779541908, 
        0.006786982360448639, 
        0.006802964214491843, 
        0.006818946790018671, 
        0.006834929540713744, 
        0.006850911925921501, 
        0.006866893412525384, 
        0.006882873472943847, 
        0.006898851588170181, 
        0.006914827246106392, 
        0.006930799943001637, 
        0.006946769183400368, 
        0.006962734480238903, 
        0.0069786953560702645, 
        0.0069946513416578, 
        0.007010601978765147, 
        0.0070265468183454815, 
        0.00704248541971253, 
        0.007058417355087804, 
        0.0070743422046815555, 
        0.007090259560626136, 
        0.007106169026472454, 
        0.007122070215856756, 
        0.00713796275254498, 
        0.007153846272957891, 
        0.007169720423847455, 
        0.007185584863453326, 
        0.007201439261995676, 
        0.007217283300526501, 
        0.007233116671205088, 
        0.007248939078666455, 
        0.007264750237472991, 
        0.00728054987504684, 
        0.007296337729407302, 
        0.007312113550251074, 
        0.007327877098468377, 
        0.00734362814585316, 
        0.007359366476210048, 
        0.007375091883997404, 
        0.007390804173427633, 
        0.007406503161193307, 
        0.007422188673735917, 
        0.007437860548445981, 
        0.007453518633187631, 
        0.007469162785614228, 
        0.007484792874538185, 
        0.007500408777926281, 
        0.007516010383428667, 
        0.007531597588784698, 
        0.007547170301157048, 
        0.007562728436992146, 
        0.007578271921526674, 
        0.00759380068894805, 
        0.007609314683134331, 
        0.007624813855439724, 
        0.00764029816584673, 
        0.007655767583160881, 
        0.007671222082487678, 
        0.00768666164843133, 
        0.007702086272435932, 
        0.007717495953587617, 
        0.00773289069784232, 
        0.0077482705184995565, 
        0.0077636354353850185, 
        0.0077789854750223925, 
        0.00779432067062603, 
        0.007809641061489137, 
        0.00782494669253979, 
        0.007840237615146415, 
        0.007855513886116126, 
        0.007870775567911291, 
        0.007886022728005124, 
        0.00790125543935445, 
        0.007916473779744354, 
        0.007931677831819214, 
        0.007946867682875523, 
        0.007962043424626654, 
        0.007977205153272533, 
        0.0079923529688885, 
        0.00800748697605039, 
        0.008022607282771071, 
        0.008037714000925714, 
        0.008052807245930955, 
        0.008067887136784985, 
        0.00808295379554416, 
        0.00809800734779296, 
        0.008113047921781642, 
        0.008128075648954259, 
        0.008143090663447223, 
        0.008158093101942583, 
        0.00817308310390328, 
        0.008188060811076543, 
        0.008203026367554591, 
        0.0082179799198769, 
        0.008232921616485188, 
        0.00824785160785772, 
        0.008262770046507316, 
        0.008277677086700146, 
        0.008292572884582648, 
        0.008307457597676971, 
        0.008322331385394887, 
        0.008337194408441008, 
        0.00835204682900909, 
        0.008366888810666204, 
        0.008381720518176263, 
        0.00839654211748081, 
        0.008411353775665526, 
        0.00842615566093062, 
        0.00844094794238731, 
        0.008455730790099366, 
        0.00847050437501965, 
        0.008485268868886673, 
        0.00850002444424989, 
        0.008514771274238766, 
        0.00852950953281906, 
        0.008544239394368427, 
        0.008558961033993074, 
        0.008573674627192334, 
        0.008588380350017442, 
        0.008603078378897752, 
        0.00861776889070367, 
        0.008632452062564081, 
        0.008647128072021693, 
        0.008661797096836378, 
        0.008676459315051569, 
        0.008691114904893622, 
        0.008705764044815463, 
        0.008720406913378805, 
        0.008735043689265325, 
        0.008749674551330433, 
        0.008764299678429522, 
        0.008778919249503147, 
        0.008793533443509352, 
        0.008808142439392855, 
        0.008822746416145071, 
        0.008837345552599695, 
        0.008851940027662437, 
        0.008866530020060605, 
        0.00888111570845405, 
        0.008895697271509188, 
        0.008910274887654302, 
        0.008924848735151444, 
        0.008939418992194617, 
        0.008953985836720985, 
        0.008968549446500242, 
        0.00898310999923791, 
        0.00899766767233846, 
        0.00901222264289107, 
        0.009026775087843837, 
        0.009041325183991054, 
        0.009055873107775291, 
        0.009070419035362194, 
        0.009084963142710008, 
        0.009099505605459274, 
        0.009114046598975996, 
        0.009128586298344338, 
        0.009143124878324702, 
        0.00915766251338777, 
        0.009172199377656782, 
        0.0091867356449624, 
        0.00920127148883581, 
        0.009215807082303802, 
        0.009230342598174832, 
        0.009244878208953825, 
        0.00925941408664899, 
        0.009273950403044583, 
        0.00928848732935198, 
        0.009303025036683602, 
        0.009317563695621086, 
        0.009332103476144346, 
        0.00934664454806299, 
        0.009361187080809309, 
        0.009375731243349016, 
        0.009390277204071632, 
        0.009404825131195955, 
        0.00941937519221005, 
        0.009433927554449304, 
        0.009448482384526832, 
        0.009463039848745153, 
        0.009477600112981877, 
        0.009492163342527707, 
        0.00950672970221792, 
        0.009521299356388778, 
        0.009535872468864084, 
        0.009550449202922147, 
        0.009565029721395986, 
        0.009579614186420173, 
        0.009594202759825296, 
        0.009608795602616205, 
        0.009623392875431878, 
        0.009637994738158403, 
        0.009652601350195472, 
        0.009667212870253458, 
        0.009681829456453087, 
        0.009696451266212571, 
        0.009711078456417135, 
        0.009725711183225018, 
        0.00974034960193724, 
        0.009754993867356941, 
        0.009769644133459382, 
        0.009784300553484929, 
        0.009798963279972508, 
        0.009813632464584181, 
        0.009828308258245972, 
        0.009842990811036357, 
        0.009857680272126693, 
        0.009872376789830167, 
        0.009887080511708298, 
        0.009901791584227704, 
        0.009916510152988906, 
        0.009931236362558958, 
        0.00994597035661334, 
        0.009960712277657631, 
        0.00997546226730034, 
        0.009990220465906174, 
        0.010004987012851657, 
        0.010019762046173445, 
        0.010034545703055864, 
        0.010049338119219538, 
        0.010064139429070487, 
        0.010078949765841507, 
        0.01009376926151083, 
        0.010108598046599493, 
        0.010123436250183896, 
        0.0101382839999598, 
        0.010153141422144981, 
        0.010168008641470164, 
        0.01018288578088006, 
        0.010197772961892311, 
        0.010212670304363567, 
        0.01022757792623419, 
        0.01024249594408144, 
        0.010257424472290503, 
        0.010272363623518145, 
        0.01028731350845379, 
        0.01030227423591099, 
        0.010317245912580623, 
        0.010332228643102707, 
        0.010347222530003019, 
        0.010362227673484868, 
        0.010377244171762882, 
        0.010392272120199948, 
        0.0104073116122859, 
        0.010422362738765694, 
        0.010437425587798315, 
        0.010452500245443325, 
        0.01046758679439597, 
        0.010482685315274515, 
        0.010497795885421941, 
        0.01051291857938775, 
        0.010528053468906881, 
        0.010543200622401012, 
        0.010558360105415417, 
        0.010573531980223785, 
        0.010588716305684398, 
        0.010603913137646855, 
        0.010619122528308001, 
        0.010634344525981358, 
        0.01064957917585505, 
        0.010664826519107806, 
        0.010680086593257391, 
        0.010695359431844095, 
        0.010710645064441695, 
        0.01072594351652116, 
        0.010741254809412234, 
        0.010756578960010046, 
        0.01077191598079366, 
        0.010787265880227655, 
        0.010802628661735147, 
        0.010818004324009194, 
        0.01083339286106854, 
        0.01084879426219393, 
        0.010864208511509736, 
        0.01087963558782518, 
        0.010895075464927136, 
        0.010910528111349101, 
        0.010925993489962971, 
        0.010941471558225748, 
        0.01095696226776961, 
        0.010972465564621793, 
        0.010987981388606604, 
        0.01100350967397655, 
        0.011019050348634594, 
        0.011034603333791559, 
        0.01105016854475551, 
        0.01106574589041656, 
        0.011081335272917627, 
        0.01109693658738739, 
        0.011112549722269717, 
        0.011128174559519822, 
        0.011143810973480058, 
        0.01115945883127142, 
        0.011175117992922123, 
        0.011190788310885777, 
        0.011206469630268659, 
        0.011222161788029185, 
        0.011237864613718023, 
        0.011253577929009228, 
        0.011269301547562283, 
        0.011285035274382812, 
        0.011300778906867101, 
        0.011316532233645767, 
        0.011332295035028637, 
        0.011348067082842967, 
        0.011363848140056839, 
        0.011379637960894185, 
        0.011395436290834565, 
        0.011411242865900803, 
        0.01142705741356359, 
        0.011442879651655904, 
        0.01145870928891994, 
        0.011474546024878185, 
        0.011490389549311532, 
        0.011506239542548433, 
        0.011522095675345994, 
        0.011537957608459078, 
        0.011553824993301385, 
        0.011569697470795138, 
        0.011585574672262051, 
        0.01160145621937025, 
        0.011617341723315402, 
        0.011633230784956252, 
        0.011649122995402246, 
        0.01166501793523829, 
        0.011680915175079952, 
        0.011696814274737379, 
        0.011712714784108768, 
        0.011728616242523448, 
        0.01174451817907043, 
        0.011760420112003608, 
        0.011776321549527048, 
        0.011792221989227962, 
        0.011808120918282613, 
        0.011824017813330362, 
        0.011839912140726638, 
        0.011855803356041592, 
        0.011871690904905441, 
        0.011887574221943345, 
        0.011903452731979233, 
        0.011919325849115425, 
        0.01193519297727549, 
        0.01195105351037611, 
        0.0119669068318391, 
        0.011982752315031535, 
        0.011998589323409038, 
        0.012014417210044048, 
        0.012030235318658782, 
        0.012046042982478997, 
        0.01206183952552317, 
        0.012077624262025721, 
        0.01209339649675241, 
        0.012109155524754778, 
        0.01212490063203109, 
        0.012140631095430216, 
        0.01215634618265851, 
        0.01217204515238955, 
        0.012187727254741947, 
        0.012203391730923371, 
        0.0122190378137313, 
        0.012234664727998385, 
        0.012250271690253174, 
        0.012265857908273954, 
        0.01228142258291165, 
        0.012296964907064974, 
        0.012312484066076138, 
        0.01232797923830896, 
        0.01234344959477931, 
        0.012358894299603311, 
        0.012374312510477633, 
        0.012389703378120724, 
        0.012405066047405882, 
        0.012420399657094284, 
        0.012435703340072355, 
        0.012450976223433378, 
        0.012466217429169589, 
        0.01248142607374643, 
        0.01249660126903406, 
        0.012511742121894277, 
        0.012526847734932157, 
        0.012541917206361133, 
        0.012556949630511197, 
        0.012571944097774084, 
        0.012586899695093903, 
        0.012601815506252492, 
        0.012616690611787239, 
        0.012631524089561093, 
        0.012646315014803218, 
        0.01266106246045107, 
        0.012675765497314497, 
        0.012690423194537552, 
        0.012705034619486553, 
        0.01271959883832596, 
        0.012734114915974495, 
        0.01274858191669269, 
        0.012762998903937551, 
        0.012777364940877495, 
        0.012791679090485598, 
        0.01280594041589122, 
        0.012820147980541655, 
        0.01283430084832016, 
        0.01284839808402331, 
        0.012862438753449435, 
        0.012876421923516707, 
        0.012890346662863537, 
        0.01290421204153745, 
        0.012918017131620984, 
        0.012931761007294916, 
        0.012945442744927168, 
        0.012959061423489585, 
        0.012972616124837747, 
        0.012986105933366058, 
        0.01299952993719474, 
        0.01301288722727118, 
        0.013026176898074731, 
        0.013039398048015485, 
        0.01305254977903155, 
        0.013065631197405564, 
        0.013078641413499452, 
        0.01309157954207623, 
        0.013104444702508626, 
        0.013117236018895157, 
        0.01312995261994473, 
        0.01314259363968953, 
        0.013155158217157355, 
        0.013167645496770528, 
        0.013180054628330641, 
        0.013192384767380454, 
        0.01320463507481849, 
        0.013216804717740177, 
        0.01322889286904138, 
        0.013240898707684953, 
        0.013252821418994032, 
        0.013264660194482324, 
        0.013276414231928933, 
        0.013288082735837235, 
        0.01329966491723845, 
        0.013311159993881914, 
        0.013322567190304599, 
        0.013333885737953322, 
        0.013345114875157944, 
        0.013356253847353032, 
        0.013367301907125675, 
        0.013378258314213213, 
        0.013389122335559523, 
        0.013399893245470139, 
        0.013410570325715668, 
        0.013421152865408856, 
        0.013431640161176844, 
        0.013442031517130706, 
        0.013452326245224636, 
        0.013462523664800692, 
        0.013472623102981337, 
        0.013482623894597175, 
        0.013492525382266592, 
        0.013502326916364153, 
        0.013512027855149456, 
        0.013521627564689255, 
        0.013531125418969095, 
        0.013540520799814522, 
        0.013549813097131859, 
        0.013559001708645635, 
        0.013568086040079958, 
        0.013577065505165695, 
        0.013585939525592314, 
        0.013594707531097976, 
        0.01360336895942498, 
        0.013611923256333203, 
        0.01362036987564253, 
        0.013628708279210972, 
        0.013636937936899464, 
        0.013645058326670142, 
        0.013653068934449382, 
        0.013660969254279521, 
        0.01366875878822122, 
        0.013676437046330103, 
        0.01368400354680804, 
        0.01369145781577205, 
        0.01369879938741531, 
        0.01370602780394829, 
        0.013713142615508152, 
        0.013720143380298809, 
        0.013727029664507864, 
        0.013733801042253439, 
        0.013740457095662583, 
        0.013746997414791873, 
        0.01375342159762274, 
        0.013759729250059017, 
        0.013765919985940494, 
        0.013771993426998646, 
        0.013777949202820846, 
        0.013783786950884865, 
        0.01378950631647649, 
        0.013795106952786334, 
        0.01380058852073068, 
        0.013805950689091193, 
        0.013811193134419756, 
        0.01381631554106858, 
        0.013821317601122969, 
        0.013826199014336736, 
        0.013830959488379849, 
        0.013835598738335559, 
        0.013840116487252325, 
        0.013844512465614382, 
        0.013848786411796623, 
        0.013852938071630867, 
        0.013856967198657586, 
        0.013860873554075254, 
        0.01386465690647048, 
        0.013868317032256886, 
        0.013871853715360913, 
        0.013875266747193294, 
        0.01387855592643981, 
        0.013881721059823103, 
        0.013884761961496777, 
        0.013887678452510745, 
        0.013890470362394035, 
        0.013893137526947597, 
        0.01389567979071812, 
        0.013898097004388868, 
        0.013900389027418853, 
        0.013902555725475788, 
        0.013904596972454651, 
        0.013906512649454486, 
        0.013908302644433903, 
        0.013909966852815214, 
        0.013911505180353858, 
        0.013912917534822399, 
        0.013914203835246686, 
        0.013915364007364619, 
        0.013916397982079498, 
        0.013917305703422627, 
        0.01391808711148392, 
        0.013918742155629306, 
        0.013919270831642567, 
        0.013919673112327377, 
        0.013919948867666234, 
        0.013920100661885383, 
        0.013920110102134798, 
        0.013920020446037355, 
        0.01391978737015256, 
        0.013919430857851611, 
        0.01391894788565516, 
        0.013918338502783211, 
        0.013917602786261151, 
        0.013916740724996749, 
        0.01391575238991511, 
        0.013914637834522781, 
        0.01391339712597463, 
        0.013912030333935992, 
        0.0139105375413519, 
        0.013908918832080577, 
        0.01390717430072339, 
        0.013905304048925322, 
        0.01390330818666429, 
        0.013901186829804622, 
        0.013898940100000893, 
        0.013896568130779335, 
        0.013894071059912768, 
        0.01389144903347481, 
        0.013888702204444601, 
        0.01388583073419627, 
        0.01388283479069091, 
        0.01387971454979277, 
        0.013876470195176571, 
        0.013873101916993995, 
        0.013869609914352952, 
        0.013865994392566606, 
        0.01386225556500692, 
        0.013858393652959664, 
        0.013854408884532208, 
        0.013850301496145209, 
        0.013846071731496823, 
        0.013841719841897126, 
        0.01383724608621687, 
        0.013832650731130419, 
        0.013827934051097309, 
        0.013823096327878164, 
        0.013818137851298188, 
        0.013813058918680047, 
        0.013807859835130954, 
        0.013802540913507352, 
        0.013797102474524165, 
        0.01379154484653342, 
        0.013785868365768244, 
        0.013780073376177768, 
        0.013774160229756265, 
        0.013768129286072414, 
        0.013761980912774774, 
        0.01375571548528574, 
        0.013749333386833365, 
        0.013742835008725725, 
        0.013736220750074, 
        0.013729491017972665, 
        0.013722646227407445, 
        0.013715686801254132, 
        0.013708613170710803, 
        0.01370142577455096, 
        0.013694125059694825, 
        0.013686711481044089, 
        0.013679185501581637, 
        0.013671547592185189, 
        0.013663798231890335, 
        0.013655937907617186, 
        0.013647967114487283, 
        0.01363988635554348, 
        0.013631696141883259, 
        0.01362339699264573, 
        0.013614989435107984, 
        0.01360647400451049, 
        0.013597851244073247, 
        0.01358912170521812, 
        0.013580285947181537, 
        0.013571344537387184, 
        0.013562298051256525, 
        0.013553147072152027, 
        0.013543892191479, 
        0.013534534008544338, 
        0.01352507313074654, 
        0.01351551017328562, 
        0.013505845759357878, 
        0.013496080519967132, 
        0.013486215094143956, 
        0.013476250128641572, 
        0.013466186277985537, 
        0.013456024204543322, 
        0.013445764578445533, 
        0.013435408077452712, 
        0.013424955387055104, 
        0.013414407200316307, 
        0.013403764217852223, 
        0.013393027147818887, 
        0.013382196705855335, 
        0.01337127361499061, 
        0.013360258605545324, 
        0.013349152415230343, 
        0.013337955788834097, 
        0.013326669478321486, 
        0.013315294242934799, 
        0.013303830848681569, 
        0.01329228006850507, 
        0.013280642682241136, 
        0.013268919476428219, 
        0.013257111244339351, 
        0.013245218785560946, 
        0.013233242906374376, 
        0.013221184419275679, 
        0.013209044143038346, 
        0.013196822902574987, 
        0.013184521528768431, 
        0.01317214085838593, 
        0.01315968173398989, 
        0.013147145003703618, 
        0.013134531521341357, 
        0.013121842145664104, 
        0.013109077741113296, 
        0.013096239176849689, 
        0.01308332732716429, 
        0.0130703430710695, 
        0.013057287292110266, 
        0.01304416087842187, 
        0.013030964722271502, 
        0.013017699720107466, 
        0.013004366772213229, 
        0.012990966782828883, 
        0.01297750065955089, 
        0.012963969313477807, 
        0.012950373658927412, 
        0.01293671461297529, 
        0.01292299309580955, 
        0.012909210029967411, 
        0.01289536634063355, 
        0.012881462954832288, 
        0.012867500801772933, 
        0.012853480812557157, 
        0.012839403919633431, 
        0.012825271056724968, 
        0.012811083158833277, 
        0.012796841161597218, 
        0.012782546001555607, 
        0.012768198615386687, 
        0.01275379994013763, 
        0.01273935091276806, 
        0.012724852469934423, 
        0.012710305547681633, 
        0.012695711081454043, 
        0.012681070005410034, 
        0.012666383252621967, 
        0.01265165175480063, 
        0.01263687644150597, 
        0.012622058240963486, 
        0.012607198078678846, 
        0.012592296877617341, 
        0.012577355558306132, 
        0.012562375038177054, 
        0.012547356231523222, 
        0.012532300049131853, 
        0.012517207398107856, 
        0.012502079181751545, 
        0.012486916299011821, 
        0.012471719644654069, 
        0.012456490108540655, 
        0.012441228576040467, 
        0.012425935927174442, 
        0.012410613036573294, 
        0.012395260773436974, 
        0.012379880001339983, 
        0.01236447157757848, 
        0.012349036353619426, 
        0.01233357517418093, 
        0.012318088877597127, 
        0.012302578295136379, 
        0.012287044251465994, 
        0.01227148756353554, 
        0.012255909041442692, 
        0.012240309487311902, 
        0.012224689695555046, 
        0.012209050452596978, 
        0.01219339253715468, 
        0.012177716719253204, 
        0.012162023760604943, 
        0.01214631441451331, 
        0.012130589425098263, 
        0.012114849528080894, 
        0.012099095449928848, 
        0.012083327908045886, 
        0.012067547610599897, 
        0.012051755256161116, 
        0.012035951534283879, 
        0.01202013712450592, 
        0.012004312696681615, 
        0.01198847891088533, 
        0.011972636417624059, 
        0.011956785857091649, 
        0.011940927859524135, 
        0.011925063045046045, 
        0.011909192023723598, 
        0.011893315395337823, 
        0.01187743374923259, 
        0.011861547664698739, 
        0.011845657710399709, 
        0.01182976444484774, 
        0.011813868415949459, 
        0.011797970161402197, 
        0.01178207020809201, 
        0.011766169072427838, 
        0.011750267261258093, 
        0.011734365269989269, 
        0.011718463583824605, 
        0.011702562677657832, 
        0.011686663015816525, 
        0.011670765052376948, 
        0.01165486923092425, 
        0.011638975984834604, 
        0.01162308573704944, 
        0.01160719890056985, 
        0.011591315877562498, 
        0.011575437060657666, 
        0.0115595628321381, 
        0.011543693564150725, 
        0.011527829619327459, 
        0.011511971349926294, 
        0.011496119098538515, 
        0.011480273198069274, 
        0.011464433971543288, 
        0.011448601732694475, 
        0.011432776785406903, 
        0.01141695942447526, 
        0.011401149935113762, 
        0.011385348593502305, 
        0.011369555666524655, 
        0.011353771412157293, 
        0.011337996079328868, 
        0.011322229908286966, 
        0.011306473130292899, 
        0.011290725968213003, 
        0.011274988636338405, 
        0.011259261340615183, 
        0.011243544278470602, 
        0.01122783763945271, 
        0.011212141604762452, 
        0.0111964563475076, 
        0.011180782033924083, 
        0.011165118821620823, 
        0.011149466860561588, 
        0.011133826293571332, 
        0.011118197256116102, 
        0.011102579876241114, 
        0.011086974274999991, 
        0.011071380566032981, 
        0.011055798857053576, 
        0.011040229248021676, 
        0.011024671832679115, 
        0.011009126698094137, 
        0.010993593925001849, 
        0.010978073587736097, 
        0.010962565754628105, 
        0.010947070487985055, 
        0.010931587843586896, 
        0.010916117871868187, 
        0.010900660617766131, 
        0.010885216120150852, 
        0.010869784412604425, 
        0.010854365523338712, 
        0.010838959475104212, 
        0.010823566285627624, 
        0.010808185967727268, 
        0.010792818529090064, 
        0.010777463972551773, 
        0.010762122296371034, 
        0.010746793493938773, 
        0.01073147755425377, 
        0.010716174462053998, 
        0.010700884197534831, 
        0.010685606736695195, 
        0.010670342051485239, 
        0.010655090109723648, 
        0.010639850875246406, 
        0.010624624308410479, 
        0.01060941036542134, 
        0.010594208998971727, 
        0.010579020158196097, 
        0.010563843788661466, 
        0.010548679832611416, 
        0.010533528228985577, 
        0.010518388913597463, 
        0.010503261818681138, 
        0.010488146873965877, 
        0.010473044005682212, 
        0.01045795313751026, 
        0.010442874190152732, 
        0.010427807081678652, 
        0.010412751727106226, 
        0.01039770803912525, 
        0.010382675927943303, 
        0.010367655301039459, 
        0.010352646063683335, 
        0.010337648118766496, 
        0.010322661366579809, 
        0.010307685705550114, 
        0.010292721031806814, 
        0.01027776723933008, 
        0.010262824220187362, 
        0.010247891864252352, 
        0.010232970059686567, 
        0.01021805869252758, 
        0.01020315764721459, 
        0.01018826680609747, 
        0.010173386050252196, 
        0.01015851525865942, 
        0.010143654308825776, 
        0.010128803076657486, 
        0.010113961436472777, 
        0.010099129261164286, 
        0.010084306422071037, 
        0.0100694927891774, 
        0.010054688231097886, 
        0.010039892614987988, 
        0.01002510580696668, 
        0.010010327671625935, 
        0.00999555807242966, 
        0.009980796871623863, 
        0.009966043930315017, 
        0.009951299108386144, 
        0.009936562264856307, 
        0.009921833257470404, 
        0.009907111942937013, 
        0.009892398177071462, 
        0.009877691814556323, 
        0.00986299270921232, 
        0.009848300713985545, 
        0.009833615680928576, 
        0.00981893746090593, 
        0.009804265904359486, 
        0.009789600860510657, 
        0.009774942178008126, 
        0.009760289704703244, 
        0.009745643287614321, 
        0.009731002772954864, 
        0.009716368006269762, 
        0.009701738832412736, 
        0.009687115095564134, 
        0.009672496639001478, 
        0.009657883305524362, 
        0.009643274937366591, 
        0.009628671375865747, 
        0.009614072462071898, 
        0.009599478036088113, 
        0.009584887937707983, 
        0.00957030200593823, 
        0.009555720079328135, 
        0.009541141995801533, 
        0.009526567592819302, 
        0.009511996707304347, 
        0.009497429175490735, 
        0.009482864833174183, 
        0.009468303515940208, 
        0.009453745058538762, 
        0.009439189295287883, 
        0.009424636060029676, 
        0.009410085186350677, 
        0.009395536507096777, 
        0.009380989854865322, 
        0.009366445061754323, 
        0.00935190195928077, 
        0.00933736037877913, 
        0.009322820150934226, 
        0.009308281106127261, 
        0.009293743074454843, 
        0.009279205885420336, 
        0.009264669368243874, 
        0.009250133351709806, 
        0.009235597664253211, 
        0.009221062133914583, 
        0.009206526588416126, 
        0.009191990854991526, 
        0.009177454760797267, 
        0.009162918132374862, 
        0.00914838079605516, 
        0.009133842577801699, 
        0.009119303303278014, 
        0.009104762797797778, 
        0.009090220886446034, 
        0.009075677393950354, 
        0.009061132144727415, 
        0.009046584963009719, 
        0.00903203567259079, 
        0.009017484097186123, 
        0.009002930060113677, 
        0.008988373384542689, 
        0.008973813893360622, 
        0.0089592514092297, 
        0.008944685754662094, 
        0.008930116751921315, 
        0.008915544223047389, 
        0.008900967989990675, 
        0.008886387874459032, 
        0.00887180369809909, 
        0.008857215282331793, 
        0.00884262244850951, 
        0.008828025017945757, 
        0.008813422811790646, 
        0.008798815651145583, 
        0.008784203357111239, 
        0.008769585750676299, 
        0.008754962652917428, 
        0.008740333884869724, 
        0.008725699267664956, 
        0.008711058622421762, 
        0.008696411770407007, 
        0.008681758533015728, 
        0.00866709873174403, 
        0.008652432188286657, 
        0.008637758724532667, 
        0.008623078162614886, 
        0.00860839032495237, 
        0.008593695034171976, 
        0.008578992113321944, 
        0.008564281385849006, 
        0.008549562675551564, 
        0.008534835806729243, 
        0.008520100604117946, 
        0.008505356893083734, 
        0.008490604499472627, 
        0.00847584324989378, 
        0.008461072971538907, 
        0.008446293492401186, 
        0.008431504641262128, 
        0.008416706247655644, 
        0.008401898142105308, 
        0.008387080156163124, 
        0.008372252122331858, 
        0.008357413874200553, 
        0.008342565246616992, 
        0.008327706075478565, 
        0.00831283619819177, 
        0.008297955453433498, 
        0.00828306368136354, 
        0.008268160723759823, 
        0.008253246423944198, 
        0.00823832062694853, 
        0.008223383179700033, 
        0.008208433930857522, 
        0.008193472731251714, 
        0.00817849943367698, 
        0.008163513893184942, 
        0.008148515967119352, 
        0.008133505515269826, 
        0.008118482399788405, 
        0.008103446485652642, 
        0.008088397640433752, 
        0.008073335734731886, 
        0.008058260641958553, 
        0.008043172238868355, 
        0.008028070405185187, 
        0.00801295502417192, 
        0.007997825982841256, 
        0.007982683171602561, 
        0.007967526484695812, 
        0.00795235582031492, 
        0.00793717108102511, 
        0.007921972173442858, 
        0.00790675900852813, 
        0.007891531502005923, 
        0.007876289574279768, 
        0.007861033150763959, 
        0.00784576216177745, 
        0.007830476543087312, 
        0.007815176235822051, 
        0.007799861186580729, 
        0.007784531348280187, 
        0.007769186678954033, 
        0.0077538271440261135, 
        0.00773845271434477, 
        0.007723063367361393, 
        0.007707659087555671, 
        0.0076922398661738054, 
        0.007676805701875582, 
        0.007661356600024868, 
        0.007645892574102072, 
        0.00763041364498719, 
        0.007614919841756376, 
        0.007599411201071717, 
        0.0075838877683202495, 
        0.007568349597266643, 
        0.007552796750324567, 
        0.007537229298730198, 
        0.007521647322980873, 
        0.007506050912281027, 
        0.00749044016549212, 
        0.0074748151916182734, 
        0.007459176108866816, 
        0.007443523045162763, 
        0.00742785613895134, 
        0.007412175538690615, 
        0.007396481403521485, 
        0.007380773902465213, 
        0.007365053215454651, 
        0.00734931953404031, 
        0.0073335730594032795, 
        0.007317814004830559, 
        0.007302042594042582, 
        0.0072862590618967635, 
        0.00727046365458317, 
        0.00725465663018318, 
        0.007238838257055061, 
        0.0072230088165230666, 
        0.007207168599692505, 
        0.007191317910506978, 
        0.007175457063028444, 
        0.007159586384155525, 
        0.007143706210505022, 
        0.007127816892083604, 
        0.007111918788457781, 
        0.007096012270992437, 
        0.007080097721613304, 
        0.007064175534527118, 
        0.0070482461135338405, 
        0.007032309873367154, 
        0.007016367238936067, 
        0.007000418646751934, 
        0.006984464542422132, 
        0.006968505380870426, 
        0.006952541627777153, 
        0.006936573757333147, 
        0.006920602253636963, 
        0.006904627608509688, 
        0.006888650322861499, 
        0.006872670906176263, 
        0.006856689875097596, 
        0.006840707753679685, 
        0.006824725073322279, 
        0.006808742371820914, 
        0.0067927601938766865, 
        0.006776779088589299, 
        0.006760799611878576, 
        0.006744822324012347, 
        0.006728847789762428, 
        0.0067128765784737025, 
        0.00669690926324245, 
        0.0066809464183008715, 
        0.006664988623192907, 
        0.006649036457316834, 
        0.006633090502842944, 
        0.00661715134403518, 
        0.0066012195641521835, 
        0.006585295747909024, 
        0.006569380479183273, 
        0.006553474340566514, 
        0.006537577914320687, 
        0.006521691780152306, 
        0.006505816515624721, 
        0.006489952696835055, 
        0.0064741008950898, 
        0.006458261679277653, 
        0.006442435613944629, 
        0.006426623258124452, 
        0.006410825167666767, 
        0.006395041891380127, 
        0.00637927397287129, 
        0.006363521951703664, 
        0.006347786359146565, 
        0.006332067718762295, 
        0.0063163665481429255, 
        0.006300683358524166, 
        0.0062850186514837245, 
        0.006269372922039499, 
        0.006253746656481697, 
        0.006238140331441571, 
        0.006222554416309165, 
        0.006206989370722826, 
        0.006191445644512392, 
        0.006175923680898673, 
        0.006160423910646213, 
        0.006144946756182598, 
        0.006129492629393391, 
        0.006114061933557862, 
        0.006098655061417758, 
        0.00608327239435845, 
        0.006067914305057913, 
        0.006052581156302346, 
        0.006037273300214661, 
        0.006021991078111215, 
        0.006006734822149139, 
        0.005991504853568886, 
        0.005976301484283375, 
        0.005961125014936384, 
        0.005945975737144236, 
        0.005930853932199612, 
        0.005915759871216073, 
        0.005900693816382206, 
        0.005885656019264394, 
        0.005870646722178633, 
        0.005855666157966623, 
        0.0058407145498552025, 
        0.005825792112436007, 
        0.005810899050086387, 
        0.005796035560003263, 
        0.005781201827950969, 
        0.0057663980332838035, 
        0.005751624346145495, 
        0.005736880928539954, 
        0.005722167933635422, 
        0.005707485507718603, 
        0.005692833787649988, 
        0.0056782129036835076, 
        0.005663622979073339, 
        0.0056490641285105465, 
        0.00563453646088757, 
        0.0056200400773767185, 
        0.005605575071970238, 
        0.005591141532119513, 
        0.00557673954070648, 
        0.005562369172404539, 
        0.005548030496235865, 
        0.005533723575077346, 
        0.005519448467642134, 
        0.005505205225012738, 
        0.005490993894877458, 
        0.005476814518548397, 
        0.005462667132073527, 
        0.005448551767577901, 
        0.005434468451573883, 
        0.0054204172068450275, 
        0.0054063980511732754, 
        0.005392410998545519, 
        0.005378456058635121, 
        0.005364533237044379, 
        0.005350642536278066, 
        0.0053367839546745715, 
        0.005322957486730805, 
        0.005309163124271792, 
        0.005295400855302734, 
        0.005281670665019011, 
        0.005267972535784024, 
        0.005254306447018688, 
        0.005240672374888449, 
        0.005227070293654025, 
        0.0052135001744909055, 
        0.005199961986397242, 
        0.00518645569637499, 
        0.005172981268772428, 
        0.00515953866606607, 
        0.00514612784855396, 
        0.005132748774916592, 
        0.005119401401705088, 
        0.005106085683984417, 
        0.005092801574810523, 
        0.005079549026330266, 
        0.005066327988580619, 
        0.005053138410469107, 
        0.005039980239572436, 
        0.005026853421965239, 
        0.005013757902773381, 
        0.005000693625953292, 
        0.004987660534359482, 
        0.004974658569815177, 
        0.004961687673248098, 
        0.004948747784657943, 
        0.004935838843283839, 
        0.00492296078740395, 
        0.0049101135547220155, 
        0.004897297082223753, 
        0.004884511306242427, 
        0.004871756162503689, 
        0.004859031586286797, 
        0.0048463375120701944, 
        0.004833673874189669, 
        0.004821040606313263, 
        0.004808437641752731, 
        0.004795864913669344, 
        0.0047833223546642776, 
        0.004770809897027872, 
        0.004758327472934401, 
        0.004745875014076997, 
        0.004733452452115622, 
        0.004721059718508179, 
        0.004708696744497482, 
        0.004696363461166922, 
        0.004684059799535396, 
        0.004671785690427052, 
        0.00465954106464435, 
        0.004647325852968098, 
        0.004635139986078309, 
        0.004622983394610861, 
        0.004610856009226989, 
        0.004598757760587204, 
        0.004586688579383007, 
        0.004574648396275947, 
        0.0045626371420258655, 
        0.004550654747468817, 
        0.004538701143481149, 
        0.004526776260994598, 
        0.004514880031087327, 
        0.004503012384875944, 
        0.004491173253643558, 
        0.004479362568747199, 
        0.004467580261653558, 
        0.004455826264086657, 
        0.00444410050769183, 
        0.004432402924561744, 
        0.00442073344655374, 
        0.004409092006166469, 
        0.004397478535640117, 
        0.004385892967592164, 
        0.004374335234730823, 
        0.004362805269986427, 
        0.004351303006356636, 
        0.00433982837731302, 
        0.004328381316127996, 
        0.004316961756677107, 
        0.004305569632721684, 
        0.00429420487828673, 
        0.004282867427631205, 
        0.004271557215219257, 
        0.004260274175635391, 
        0.004249018243863504, 
        0.004237789354858418, 
        0.00422658744396855, 
        0.004215412446617108, 
        0.004204264298507492, 
        0.004193142935501965, 
        0.004182048293728047, 
        0.004170980309372073, 
        0.004159938919165357, 
        0.004148924059749142, 
        0.0041379356680090185, 
        0.004126973681087026, 
        0.004116038036392459, 
        0.00410512867134767, 
        0.004094245523940727, 
        0.004083388532024443, 
        0.004072557633815417, 
        0.004061752767687464, 
        0.004050973872234899, 
        0.004040220886248745, 
        0.004029493748757504, 
        0.004018792398892839, 
        0.004008116776191212, 
        0.003997466820108223, 
        0.003986842470642076, 
        0.003976243667671885, 
        0.003965670351477327, 
        0.003955122462312459, 
        0.003944599941009333, 
        0.003934102728232984, 
        0.0039236307649997155, 
        0.00391318399240517, 
        0.0039027623519599184, 
        0.003892365785157246, 
        0.003881994233736494, 
        0.003871647639600029, 
        0.0038613259449441985, 
        0.0038510290918532812, 
        0.0038407570231782187, 
        0.0038305096812794133, 
        0.003820287009258754, 
        0.0038100889499115046, 
        0.0037999154466540484, 
        0.0037897664427757726, 
        0.0037796418818106733, 
        0.003769541707483817, 
        0.0037594658637305906, 
        0.0037494142945928696, 
        0.0037393869443451953, 
        0.003729383757358535, 
        0.003719404678262321, 
        0.003709449651761119, 
        0.0036995186227916895, 
        0.0036896115364103386, 
        0.003679728337855666, 
        0.003669868972531077, 
        0.0036600333859704796, 
        0.003650221523891766, 
        0.0036404333321770764, 
        0.003630668756789912, 
        0.0036209277440249106, 
        0.0036112102401011635, 
        0.003601516191620968, 
        0.0035918455451635586, 
        0.003582198247518706, 
        0.003572574245598142, 
        0.003562973486538789, 
        0.0035533959174567004, 
        0.0035438414859084856, 
        0.00353431013926034, 
        0.0035248018253119695, 
        0.0035153164917661192, 
        0.00350585408665286, 
        0.0034964145579935435, 
        0.003486997854080722, 
        0.003477603923189951, 
        0.0034682327139510033, 
        0.0034588841749704, 
        0.0034495582549809536, 
        0.0034402549028748086, 
        0.0034309740677945445, 
        0.0034217156988776633, 
        0.003412479745431968, 
        0.0034032661568728128, 
        0.00339407488284226, 
        0.0033849058730278723, 
        0.0033757590772346344, 
        0.003366634445403956, 
        0.0033575319276988366, 
        0.003348451474239951, 
        0.00333939303548726, 
        0.0033303565618284935, 
        0.0033213420038934417, 
        0.003312349312352889, 
        0.0033033784380936755, 
        0.003294429332045344, 
        0.0032855019452974346, 
        0.0032765962290655414, 
        0.0032677121346320766, 
        0.003258849613464538, 
        0.003250008617109468, 
        0.0032411890972259007, 
        0.003232391005654112, 
        0.0032236142942853123, 
        0.003214858915141914, 
        0.0032061248203419865, 
        0.0031974119621948414, 
        0.003188720293022665, 
        0.0031800497653587563, 
        0.0031714003317298554, 
        0.0031627719449410703, 
        0.0031541645577362145, 
        0.0031455781231164385, 
        0.0031370125940027058, 
        0.003128467923730347, 
        0.0031199440653325384, 
        0.0031114409724706444, 
        0.003102958598479774, 
        0.003094496896963254, 
        0.0030860558215894647, 
        0.003077635326221222, 
        0.003069235364731991, 
        0.003060855891166633, 
        0.0030524968596173743, 
        0.0030441582243651033, 
        0.0030358399397212056, 
        0.0030275419601298297, 
        0.003019264240084489, 
        0.0030110067343452913, 
        0.0030027693975666404, 
        0.0029945521846929737, 
        0.002986355050599413, 
        0.0029781779504274783, 
        0.00297002083930378, 
        0.002961883672486363, 
        0.0029537664053542897, 
        0.0029456689933564408, 
        0.002937591391866422, 
        0.0029295335569573698, 
        0.002921495443632112, 
        0.002913477008875508, 
        0.0029054782080457095, 
        0.00289749899729537, 
        0.0028895393327099906, 
        0.0028815991706112438, 
        0.0028736784672863443, 
        0.002865777179262075, 
        0.0028578952629993142, 
        0.002850032675247765, 
        0.002842189372650666, 
        0.0028343653121419717, 
        0.002826560450581572, 
        0.002818774745049464, 
        0.0028110081526351383, 
        0.002803260630575388, 
        0.0027955321361136554, 
        0.0027878226267780575, 
        0.002780132060000017, 
        0.0027724603933874537, 
        0.0027648075845748622, 
        0.0027571735914351005, 
        0.002749558371724816, 
        0.002741961883543593, 
        0.0027343840848380752, 
        0.0027268249338429492, 
        0.002719284388739111, 
        0.0027117624078899396, 
        0.0027042589496973483, 
        0.002696773972679376, 
        0.0026893074354041326, 
        0.002681859296631926, 
        0.002674429514916526, 
        0.0026670180495187244, 
        0.0026596248591978667, 
        0.002652249903025385, 
        0.0026448931401231277, 
        0.0026375545297349138, 
        0.00263023403116421, 
        0.0026229316038299203, 
        0.002615647207206966, 
        0.0026083808008977465, 
        0.002601132344564237, 
        0.00259390179795775, 
        0.0025866891209207752, 
        0.002579494273387857, 
        0.0025723172153520064, 
        0.0025651579069574442, 
        0.002558016308197138, 
        0.0025508923796955054, 
        0.0025437860815260994, 
        0.0025366973743610175, 
        0.002529626218615085, 
        0.0025225725749087042, 
        0.002515536403926806, 
        0.0025085176664840555, 
        0.002501516323448418, 
        0.0024945323357466313, 
        0.0024875656644054995, 
        0.002480616270601678, 
        0.0024736841153591388, 
        0.002466769160271883, 
        0.0024598713665068017, 
        0.0024529906956253828, 
        0.0024461271091154916, 
        0.002439280568591159, 
        0.002432451035763596, 
        0.002425638472407758, 
        0.0024188428403679324, 
        0.0024120641016487014, 
        0.0024053022182293207, 
        0.0023985571522692514, 
        0.0023918288659389567, 
        0.0023851173215056983, 
        0.002378422481319385, 
        0.002371744307834686, 
        0.002365082763537141, 
        0.0023584378110645733, 
        0.0023518094130391015, 
        0.0023451975322815477, 
        0.002338602131584041, 
        0.0023320231738853817, 
        0.0023254606221374246, 
        0.0023189144394756916, 
        0.0023123845889602506, 
        0.0023058710339458727, 
        0.002299373737650636, 
        0.00229289266352647, 
        0.002286427774990782, 
        0.002279979035622967, 
        0.0022735464090267803, 
        0.002267129858905437, 
        0.002260729349040637, 
        0.002254344843277917, 
        0.002247976305560592, 
        0.0022416236998876646, 
        0.002235286990329198, 
        0.0022289661410930177
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-15.json <==
[
    [
        121.93149296549429, 
        121.68158982411805, 
        121.4321160642738, 
        121.18307481338191, 
        120.93446505377831, 
        120.68628576877069, 
        120.43853594671184, 
        120.19121457651018, 
        119.9443206510979, 
        119.6978531645116, 
        119.4518111164754, 
        119.20619350654894, 
        118.96099933814038, 
        118.71622761650491, 
        118.47187735143089, 
        118.22794755219559, 
        117.98443723548208, 
        117.74134541622668, 
        117.49867111392504, 
        117.25641334846749, 
        117.01457114779792, 
        116.77314353580921, 
        116.53212954475454, 
        116.29152820389298, 
        116.05133855123751, 
        115.81155962297997, 
        115.57219045824453, 
        115.33323009871134, 
        115.09467759156618, 
        114.85653198328454, 
        114.61879232411934, 
        114.38145766682261, 
        114.14452706606723, 
        113.90799957986852, 
        113.67187426804037, 
        113.43615018985263, 
        113.20082641721694, 
        112.96590201402411, 
        112.73137605100027, 
        112.497247600547, 
        112.26351573702114, 
        112.03017953762695, 
        111.79723808287117, 
        111.56469045420671, 
        111.33253573695225, 
        111.10077301754102, 
        110.86940138577464, 
        110.6384199326654, 
        110.40782775337897, 
        110.17762394321191, 
        109.94780760224373, 
        109.71837782617861, 
        109.48933372825765, 
        109.26067440856227, 
        109.03239897687727, 
        108.80450654278039, 
        108.57699621899525, 
        108.34986712127365, 
        108.12311836539594, 
        107.89674907116503, 
        107.67075836103989, 
        107.4451453590962, 
        107.21990919089518, 
        106.99504898473103, 
        106.77056387199099, 
        106.54645298298648, 
        106.32271545716351, 
        106.0993504295194, 
        105.87635703925351, 
        105.65373442767456, 
        105.43148173891318, 
        105.20959811789409, 
        104.98808271355952, 
        104.7669346738906, 
        104.54615315376557, 
        104.32573730104345, 
        104.10568628152519, 
        103.88599924762423, 
        103.66667536160912, 
        103.44771377292048, 
        103.22911366938686, 
        103.01087420452266, 
        102.79299454873465, 
        102.57547387068618, 
        102.35831134340269, 
        102.1415061406943, 
        101.92505743836108, 
        101.70896441419505, 
        101.49322624855162, 
        101.27784212252028, 
        101.06281122040923, 
        100.84813272409953, 
        100.63380582712645, 
        100.41982971576344, 
        100.20620358030619, 
        99.992926613587983, 
        99.779998010167859, 
        99.567416966037982, 
        99.355182679312634, 
        99.143294349138827, 
        98.931751177468257, 
        98.720552366939856, 
        98.509697122290731, 
        98.299184649264532, 
        98.089014156690808, 
        97.879184853455399, 
        97.669695950931882, 
        97.460546662170842, 
        97.251736200275928, 
        97.043263781126399, 
        96.835128622500534, 
        96.62732994309323, 
        96.419866962482999, 
        96.212738902030665, 
        96.005944985556525, 
        95.79948443621997, 
        95.593356481298017, 
        95.387560346937519, 
        95.182095261784227, 
        94.976960455174492, 
        94.772155158399372, 
        94.567678602697669, 
        94.363530022864097, 
        94.159708652388105, 
        93.956213727739225, 
        93.753044485898172, 
        93.550200163892455, 
        93.3476800007289, 
        93.145483237396803, 
        92.943609112848861, 
        92.742056872610888, 
        92.540825757674483, 
        92.339915012700757, 
        92.139323881528213, 
        91.939051611309367, 
        91.739097447569151, 
        91.5394606383704, 
        91.34014043110885, 
        91.14113607542717, 
        90.942446820241145, 
        90.744071916362529, 
        90.546010613903604, 
        90.348262165123288, 
        90.150825821104675, 
        89.953700835403708, 
        89.75688645673111, 
        89.560381946023824, 
        89.364186553682899, 
        89.168299533188758, 
        88.972720136008206, 
        88.777447623560207, 
        88.582481247419508, 
        88.387820262969015, 
        88.193463925338435, 
        87.999411490099746, 
        87.80566221323808, 
        87.612215349063476, 
        87.419070152411777, 
        87.226225880890169, 
        87.033681787663241, 
        86.841437129579475, 
        86.649491158934424, 
        86.457843133355922, 
        86.266492305314372, 
        86.075437928818019, 
        85.884679256974309, 
        85.694215542715966, 
        85.50404603737563, 
        85.314169994293678, 
        85.124586662205559, 
        84.93529529414586, 
        84.74629513613111, 
        84.557585440830536, 
        84.36916545388388, 
        84.181034422075484, 
        83.99319159051548, 
        83.805636204910314, 
        83.61836750689163, 
        83.431384741238048, 
        83.244687147443869, 
        83.058273965432875, 
        82.872144432344982, 
        82.686297786435645, 
        82.500733261264088, 
        82.315450091712947, 
        82.130447508144997, 
        81.945724741892022, 
        81.761281020227685, 
        81.577115569583384, 
        81.393227613435968, 
        81.209616374927919, 
        81.02628107324135, 
        80.843220926491412, 
        80.660435150372948, 
        80.477922956700866, 
        80.295683555702979, 
        80.113716156758301, 
        79.932019963518414, 
        79.750594180221142, 
        79.569438005027479, 
        79.388550635998826, 
        79.207931266272382, 
        79.027579086485417, 
        78.847493283921693, 
        78.667673043271876, 
        78.488117543405565, 
        78.308825965260709, 
        78.129797479946504, 
        77.951031259753478, 
        77.772526467736583, 
        77.594282271363639, 
        77.416297827022092, 
        77.238572289302894, 
        77.061104809042845, 
        76.883894532241186, 
        76.706940600641872, 
        76.53024215278684, 
        76.353798321448622, 
        76.177608234892801, 
        76.001671016384364, 
        75.825985785942279, 
        75.650551656600058, 
        75.475367738140051, 
        75.300433133805441, 
        75.125746942441921, 
        74.951308253998334, 
        74.777116162460771, 
        74.603169747112133, 
        74.429468084154152, 
        74.256010244625301, 
        74.082795293233076, 
        73.90982228891076, 
        73.737090284672149, 
        73.564598326448902, 
        73.392345455929387, 
        73.220330706494082, 
        73.048553105584332, 
        72.877011673362333, 
        72.705705425520065, 
        72.53463336867992, 
        72.363794503444495, 
        72.193187823507742, 
        72.02281231489502, 
        71.852666957041734, 
        71.682750721923554, 
        71.513062574041399, 
        71.343601470758983, 
        71.174366361696187, 
        71.005356188523677, 
        70.836569884663277, 
        70.668006378442144, 
        70.499664587602496, 
        70.331543422502136, 
        70.163641785426677, 
        69.99595857170678, 
        69.828492667354382, 
        69.661242950233031, 
        69.49420829017285, 
        69.327387548850126, 
        69.160779579246437, 
        68.994383225970253, 
        68.828197323458255, 
        68.662220702962074, 
        68.496452181517284, 
        68.330890570267869, 
        68.165534668751022, 
        68.000383274793791, 
        67.835435170605749, 
        67.670689133098534, 
        67.506143929998885, 
        67.341798319469163, 
        67.17765104894336, 
        67.013700867478349, 
        66.849946505034907, 
        66.686386686863912, 
        66.523020129743131, 
        66.359845542002489, 
        66.19686162436075, 
        66.034067068336981, 
        65.871460558607154, 
        65.70904077111993, 
        65.546806373331989, 
        65.384756028746793, 
        65.222888389644581, 
        65.0612021019178, 
        64.899695805459018, 
        64.738368131002332, 
        64.57721770478301, 
        64.416243145559534, 
        64.25544306634616, 
        64.094816073605955, 
        63.934360769346412, 
        63.774075747602708, 
        63.613959600316505, 
        63.454010912537818, 
        63.294228264925451, 
        63.13461023750358, 
        62.975155403907188, 
        62.815862332886581, 
        62.656729594736987, 
        62.4977557525322, 
        62.338939370376082, 
        62.180279013331329, 
        62.021773236446236, 
        61.86342061284369, 
        61.705219699293067, 
        61.547169058530677, 
        61.389267255098993, 
        61.231512857692891, 
        61.073904434853503, 
        60.916440563037973, 
        60.759119817771015, 
        60.601940787298275, 
        60.44490205972027, 
        60.288002232480146, 
        60.131239910266785, 
        59.974613708105572, 
        59.818122246022696, 
        59.661764165279081, 
        59.505538107571432, 
        59.349442734871268, 
        59.193476720717733, 
        59.037638749755445, 
        58.881927531509383, 
        58.726341780922056, 
        58.57088024171847, 
        58.415541674178485, 
        58.260324860676988, 
        58.105228602605905, 
        57.950251728558023, 
        57.795393091544383, 
        57.640651573806409, 
        57.486026076535744, 
        57.331515543347948, 
        57.177118934928586, 
        57.022835254499896, 
        56.868663538449589, 
        56.714602857902982, 
        56.560652316912886, 
        56.406811061240887, 
        56.253078283408811, 
        56.099453207038295, 
        55.945935111889092, 
        55.792523317432874, 
        55.639217183185231, 
        55.486016129852892, 
        55.33291962106177, 
        55.179927176125837, 
        55.027038371230717, 
        54.874252835612587, 
        54.721570254889656, 
        54.56899037349762, 
        54.416513006923708, 
        54.26413802333829, 
        54.111865357927257, 
        53.959695011206712, 
        53.807627058069215, 
        53.655661640093044, 
        53.503798960179481, 
        53.352039309160475, 
        53.200383038582011, 
        53.048830589616401, 
        52.897382462793558, 
        52.746039250250291, 
        52.594801621879164, 
        52.443670321210924, 
        52.292646185686621, 
        52.141730123183713, 
        51.99092313190566, 
        51.84022629744635, 
        51.689640773285333, 
        51.539167819021117, 
        51.388808768042388, 
        51.238565047783233, 
        51.088438166767382, 
        50.938429723889591, 
        50.788541404758135, 
        50.63877498278228, 
        50.489132312876897, 
        50.339615344284972, 
        50.190226102307776, 
        50.040966698416746, 
        49.891839346135832, 
        49.742846322840151, 
        49.593989991326595, 
        49.445272794297054, 
        49.296697266752268, 
        49.148266008931266, 
        48.999981697042053, 
        48.851847080428605, 
        48.703864997435105, 
        48.556038343334194, 
        48.408370070607361, 
        48.260863213104599, 
        48.113520864130287, 
        47.966346177477696, 
        47.819342355000295, 
        47.672512656736899, 
        47.52586040768589, 
        47.379388968774379, 
        47.233101733716786, 
        47.08700215492366, 
        46.941093715666639, 
        46.795379929068737, 
        46.649864351752278, 
        46.504550560184185, 
        46.359442136308147, 
        46.214542696911934, 
        46.069855883750179, 
        45.925385336787187, 
        45.78113469342032, 
        45.637107611022422, 
        45.49330773715954, 
        45.34973871014877, 
        45.20640418229214, 
        45.063307771238684, 
        44.920453079880303, 
        44.777843703378487, 
        44.635483192363154, 
        44.493375084288544, 
        44.35152289086485, 
        44.209930071515679, 
        44.068600068218799, 
        43.927536259766299, 
        43.786742000190159, 
        43.646220587891648, 
        43.505975254876205, 
        43.366009198096705, 
        43.226325556449233, 
        43.086927404165017, 
        42.947817755504232, 
        42.808999563427911, 
        42.670475706961177, 
        42.532249007489703, 
        42.394322204702036, 
        42.256697975391212, 
        42.119378918873871, 
        41.982367556243283, 
        41.845666343257442, 
        41.709277647346816, 
        41.573203758090351, 
        41.437446885277403, 
        41.302009166095196, 
        41.166892648781563, 
        41.032099298753991, 
        40.897631002941516, 
        40.76348956609479, 
        40.629676710290248, 
        40.496194070477507, 
        40.36304320079887, 
        40.230225581772466, 
        40.097742604992959, 
        39.965595572275987, 
        39.833785714079248, 
        39.702314182973652, 
        39.57118204534418, 
        39.440390288487869, 
        39.309939825660209, 
        39.179831485961522, 
        39.05006602636967, 
        38.920644131340048, 
        38.791566407122758, 
        38.66283338471888, 
        38.534445525162852, 
        38.406403222869194, 
        38.278706796049832, 
        38.151356499742235, 
        38.024352518191151, 
        37.897694973670475, 
        37.771383920360535, 
        37.645419355235646, 
        37.519801210395002, 
        37.394529356216481, 
        37.269603608966534, 
        37.145023725065684, 
        37.020789407090049, 
        36.896900303399882, 
        36.773356010350632, 
        36.650156071100916, 
        36.527299983075075, 
        36.404787190209923, 
        36.282617094664822, 
        36.160789051234858, 
        36.03930237003344, 
        35.918156322637927, 
        35.79735013589729, 
        35.676882997178943, 
        35.556754057099624, 
        35.436962428097964, 
        35.317507186831364, 
        35.198387377540556, 
        35.079602008411165, 
        34.961150058607572, 
        34.843030474355317, 
        34.725242173225944, 
        34.607784044398649, 
        34.490654949720899, 
        34.373853724943679, 
        34.257379180930641, 
        34.141230104039273, 
        34.025405258841268, 
        33.909903387142087, 
        33.794723209133394, 
        33.679863426151343, 
        33.565322719777029, 
        33.451099753031656, 
        33.337193173373848, 
        33.223601609771499, 
        33.110323676306336, 
        32.997357972542822, 
        32.884703082544483, 
        32.772357578207739, 
        32.660320018897345, 
        32.548588951543785, 
        32.437162911422945, 
        32.326040423426036, 
        32.215220003377873, 
        32.104700156322544, 
        31.994479379076544, 
        31.884556159857091, 
        31.774928979761548, 
        31.665596312085391, 
        31.556556623454895, 
        31.447808374352007, 
        31.339350019493136, 
        31.231180007818075, 
        31.123296784467247, 
        31.015698789154559, 
        30.908384457090392, 
        30.801352220703528, 
        30.694600508092517, 
        30.588127745228011, 
        30.48193235417969, 
        30.376012755353972, 
        30.270367367242692, 
        30.164994605631254, 
        30.059892885541668, 
        29.955060620157916, 
        29.850496221598803, 
        29.746198100990856, 
        29.642164669498854, 
        29.538394336853617, 
        29.434885513303325, 
        29.331636608638956, 
        29.228646032913154, 
        29.125912196360527, 
        29.023433509513612, 
        28.921208383639165, 
        28.819235230882992, 
        28.717512463790296, 
        28.616038496310949, 
        28.514811742980797, 
        28.413830620171797, 
        28.31309354466951, 
        28.212598935604174, 
        28.112345212710384, 
        28.012330797681653, 
        27.912554113605726, 
        27.813013585484782, 
        27.713707639832759, 
        27.614634704782517, 
        27.515793210588082, 
        27.417181589395135, 
        27.318798274761981, 
        27.220641703251172, 
        27.122710312381496, 
        27.025002542232318, 
        26.927516834259286, 
        26.83025163321949, 
        26.733205384692724, 
        26.636376537153673, 
        26.539763540864751, 
        26.4433648480281, 
        26.347178913498052, 
        26.251204193517193, 
        26.15543914724979, 
        26.059882235297508, 
        25.964531920550485, 
        25.8693866689031, 
        25.774444947791046, 
        25.679705225996059, 
        25.585165975375336, 
        25.490825669769464, 
        25.396682784761747, 
        25.302735798688953, 
        25.20898319073255, 
        25.115423444332531, 
        25.022055042958247, 
        24.928876473125644, 
        24.83588622327391, 
        24.743082783390022, 
        24.6504646461607, 
        24.558030305928884, 
        24.465778259236327, 
        24.373707004719471, 
        24.281815043101691, 
        24.190100876603672, 
        24.098563009798731, 
        24.007199949652058, 
        23.916010203832233, 
        23.824992284495764, 
        23.734144703619066, 
        23.64346597582669, 
        23.552954617308639, 
        23.462609147726322, 
        23.372428086899461, 
        23.282409958627937, 
        23.192553286946556, 
        23.102856599579315, 
        23.013318424815338, 
        22.923937294637962, 
        22.834711741747633, 
        22.745640302181474, 
        22.656721513323863, 
        22.567953915286424, 
        22.479336049902486, 
        22.390866462336248, 
        22.302543699473617, 
        22.214366310061394, 
        22.126332846111275, 
        22.038441861764209, 
        21.950691914092161, 
        21.863081562074026, 
        21.775609367973416, 
        21.688273896668345, 
        21.601073715949344, 
        21.514007396064954, 
        21.427073510749416, 
        21.340270636413088, 
        21.253597353267054, 
        21.167052243532318, 
        21.080633893490209, 
        20.994340893639951, 
        20.908171837146977, 
        20.822125320632196, 
        20.736199945148009, 
        20.650394315129581, 
        20.564707039711188, 
        20.479136731184106, 
        20.393682007264754, 
        20.308341489161425, 
        20.223113803022535, 
        20.137997580540375, 
        20.05299145729208, 
        19.968094074493525, 
        19.883304078467415, 
        19.798620120841981, 
        19.714040859285458, 
        19.629564956753036, 
        19.545191082764248, 
        19.460917912671388, 
        19.376744128684674, 
        19.292668419184267, 
        19.208689479636579, 
        19.12480601313748, 
        19.041016729665511, 
        18.957320346629693, 
        18.873715588882277, 
        18.790201191623627, 
        18.706775895683538, 
        18.623438452733986, 
        18.540187622402563, 
        18.457022172702739, 
        18.373940882980282, 
        18.290942540509175, 
        18.208025943905032, 
        18.125189902555121, 
        18.042433235042083, 
        17.959754773721922, 
        17.877153359653533, 
        17.79462784757937, 
        17.712177103388147, 
        17.629800005493607, 
        17.54749544500056, 
        17.465262327675994, 
        17.383099571456579, 
        17.30100610868908, 
        17.21898088629656, 
        17.137022865648401, 
        17.055131023993841, 
        16.973304353109796, 
        16.89154186225954, 
        16.809842575414194, 
        16.728205534989247, 
        16.646629799875996, 
        16.565114448007876, 
        16.483658572847499, 
        16.402261289501379, 
        16.320921729981031, 
        16.23963904741052, 
        16.158412414207959, 
        16.077241023505401, 
        15.996124089699167, 
        15.915060848731324, 
        15.834050557423542, 
        15.753092496775638, 
        15.672185968769092, 
        15.591330300422154, 
        15.51052484204749, 
        15.429768968068649, 
        15.349062079146304, 
        15.268403600117999, 
        15.187792981904002, 
        15.10722970234557, 
        15.026713265360726, 
        14.946243202621019, 
        14.865819074716581, 
        14.785440467856889, 
        14.7051070021211, 
        14.62481832291266, 
        14.54457410561629, 
        14.464374057364603, 
        14.384217915404522, 
        14.304105448540636, 
        14.224036457329607, 
        14.144010775053577, 
        14.064028265829727, 
        13.984088828760557, 
        13.904192395720427, 
        13.824338932293474, 
        13.744528439613662, 
        13.664760951990036, 
        13.585036540423934, 
        13.505355309454169, 
        13.425717402519066, 
        13.346122996893774, 
        13.266572306853055, 
        13.18706558442376, 
        13.107603117527134, 
        13.028185231762754, 
        12.948812293202385, 
        12.869484702308723, 
        12.790202900714997, 
        12.710967366836023, 
        12.631778617872909, 
        12.552637209003942, 
        12.47354373844308, 
        12.394498839593542, 
        12.315503185972833, 
        12.236557491040683, 
        12.157662507031386, 
        12.078819025073498, 
        12.000027878529298, 
        11.921289936858772, 
        11.842606110906713, 
        11.763977349611624, 
        11.68540464173385, 
        11.606889014999034, 
        11.528431535330835, 
        11.450033307748051, 
        11.371695476386041, 
        11.29341922245815, 
        11.21520576585975, 
        11.137056363319589, 
        11.058972309585947, 
        10.980954935356012, 
        10.903005608551839, 
        10.825125732650758, 
        10.747316746078157, 
        10.669580122717143, 
        10.591917371074917, 
        10.514330032624022, 
        10.436819683189498, 
        10.359387930329305, 
        10.282036413005386, 
        10.204766801536937, 
        10.127580797790927, 
        10.050480132006255, 
        9.9734665629249868, 
        9.8965418773901686, 
        9.8197078904520012, 
        9.7429664419024995, 
        9.6663193969833259, 
        9.5897686453824296, 
        9.5133160995855999, 
        9.4369636947951197, 
        9.3607133864381371, 
        9.2845671503138245, 
        9.2085269819623328, 
        9.1325948933211567, 
        9.0567729140423943, 
        8.9810630888094565, 
        8.905467475519437, 
        8.8299881457530898, 
        8.7546271838511487, 
        8.6793866829863031, 
        8.6042687464011571, 
        8.5292754845901388, 
        8.454409015078074, 
        8.379671459855933, 
        8.3050649458659329, 
        8.2305916015767853, 
        8.1562535566328798, 
        8.082052940587058, 
        8.0079918812489641, 
        7.9340725027169192, 
        7.8602969262948399, 
        7.7866672657128637, 
        7.7131856277793949, 
        7.6398541110008225, 
        7.5666748027062543, 
        7.493649780013266, 
        7.4207811054170998, 
        7.3480708283234168, 
        7.2755209817364062, 
        7.2031335821733791, 
        7.1309106256876706, 
        7.0588540899478165, 
        6.9869659310580321, 
        6.9152480821841982, 
        6.8437024518251617, 
        6.7723309236115199, 
        6.7011353544739531, 
        6.6301175731172153, 
        6.5592793784466554, 
        6.4886225394445685, 
        6.4181487923369112, 
        6.3478598401993018, 
        6.277757353474283, 
        6.207842965263481, 
        6.1381182720284526, 
        6.0685848333703047, 
        5.9992441682014928, 
        5.9300977570339768, 
        5.8611470379687685, 
        5.7923934076075829, 
        5.7238382189524906, 
        5.655482780427449, 
        5.5873283563779124, 
        5.5193761637025256, 
        5.4516273728689679, 
        5.3840831062087879, 
        5.3167444370213115, 
        5.2496123883955912, 
        5.1826879355137709, 
        5.1159719995776172, 
        5.0494654512503034, 
        4.9831691069643851, 
        4.9170837333384849, 
        4.8512100394502982, 
        4.7855486819078124, 
        4.7201002614268326, 
        4.6548653229298766, 
        4.5898443558928577, 
        4.5250377923262013, 
        4.460446007685805, 
        4.3960693202044627, 
        4.331907990116755, 
        4.2679622185397541, 
        4.2042321484148157, 
        4.1407178654910179, 
        4.0774193937935346, 
        4.0143367006369495, 
        3.9514696916924872, 
        3.8888182140065983, 
        3.8263820541378588, 
        3.7641609395216302, 
        3.7021545369611926, 
        3.6403624530211518, 
        3.5787842344791034, 
        3.5174193679821446, 
        3.4562672801477112, 
        3.3953273369489012, 
        3.3345988446927297, 
        3.2740810505998428, 
        3.2137731405590775, 
        3.153674242918902, 
        3.0937834251023721, 
        3.0340996953012609, 
        2.9746220035318305, 
        2.9153492402085535, 
        2.8562802380921553, 
        2.797413771092939, 
        2.7387485554927165, 
        2.6802832505922316, 
        2.6220164581317711, 
        2.5639467222931112, 
        2.5060725321683606, 
        2.4483923196517208, 
        2.3909044621027227, 
        2.3336072810378572, 
        2.2764990438631432, 
        2.2195779634902157, 
        2.1628421994342899, 
        2.1062898577919755, 
        2.0499189925551291, 
        1.9937276049142951, 
        1.9377136452002741, 
        1.8818750127767829, 
        1.8262095565692902, 
        1.7707150758554653, 
        1.7153893207414606, 
        1.6602299932145013, 
        1.6052347474050728, 
        1.5504011896044627, 
        1.495726880610881, 
        1.4412093349252406, 
        1.3868460224995083, 
        1.332634367730092, 
        1.2785717525457689, 
        1.224655515566218, 
        1.1708829530014913, 
        1.1172513200006993, 
        1.0637578305880191, 
        1.0103996592613125, 
        0.95717394086200946, 
        0.90407777230275876, 
        0.85110821263981129, 
        0.79826228411423894, 
        0.74553697330564328, 
        0.69292923068021695, 
        0.64043597341659275, 
        0.58805408444409757, 
        0.53578041445862057, 
        0.48361178144982758, 
        0.43154497327512253, 
        0.37957674686763898, 
        0.3277038302092099, 
        0.27592292284455877, 
        0.22423069626751493, 
        0.17262379546306003, 
        0.12109883909648871, 
        0.069652422064210018, 
        0.018281113317945803, 
        -0.033018539864806157, 
        -0.084250013550909872, 
        -0.13541680522115473, 
        -0.18652243311730488, 
        -0.23757043348980195, 
        -0.2885643640166819, 
        -0.33950779762168387, 
        -0.39040432668313191, 
        -0.44125755770824837, 
        -0.49207111450700269, 
        -0.54284863082764989, 
        -0.59359375889681432, 
        -0.64431016055670931, 
        -0.6950015097227169, 
        -0.74567149013427059, 
        -0.79632379955741972, 
        -0.84696213141288645, 
        -0.89759020402268153, 
        -0.94821173228070399, 
        -0.99883044086693518, 
        -1.0494500527126505, 
        -1.1000743032812412, 
        -1.1507069298228836, 
        -1.201351639220533, 
        -1.2520122505302738, 
        -1.3026923927379128, 
        -1.3533959199399808, 
        -1.4041264978429502, 
        -1.4548878324074308, 
        -1.5056840734742545, 
        -1.5565162267548101, 
        -1.6074184244372751, 
        -1.6583180769116055, 
        -1.7092892626072851, 
        -1.760313558863259, 
        -1.8113945845142467, 
        -1.862536093401141, 
        -1.9137417094200657, 
        -1.9650151064476642, 
        -2.0163599155567815, 
        -2.0677797850786677, 
        -2.1192783044146397, 
        -2.1708590932522216, 
        -2.222525714227972, 
        -2.2742817404694575, 
        -2.3261307099571247, 
        -2.3780761515108275, 
        -2.4301215661925961, 
        -2.4822704364120534, 
        -2.5345262222439264, 
        -2.5868923600130387, 
        -2.6393722607209176, 
        -2.6919693120130073, 
        -2.7446868728045155, 
        -2.7975282775241967, 
        -2.8504968300635927, 
        -2.9035958068025054, 
        -2.956828452993657, 
        -3.0101979850129039, 
        -3.0637075854233475, 
        -3.1173604046705412, 
        -3.1711595598798978, 
        -3.2251081333866951, 
        -3.2792091718572518, 
        -3.3334656867783958, 
        -3.3878806509397261, 
        -3.4424569997818111, 
        -3.4971976294269251, 
        -3.5521053965993703, 
        -3.6071831161614196, 
        -3.6624335631493437, 
        -3.717859468458351, 
        -3.773463520094325, 
        -3.8292483617887703, 
        -3.8852165927674975, 
        -3.9413707657207961, 
        -3.9977133864661334, 
        -4.0542469140531434, 
        -4.1109737579488526, 
        -4.1678962795225356, 
        -4.2250167893637789, 
        -4.2823375476201431, 
        -4.3398607629653823, 
        -4.3975885914437782, 
        -4.4555231358642606, 
        -4.5136664457995241, 
        -4.5720205148453097, 
        -4.6305872826345578, 
        -4.6893686317763388, 
        -4.7483663887605685, 
        -4.8075823217355147, 
        -4.867018141148959, 
        -4.9266754988506074, 
        -4.9865559865595133, 
        -5.0466611361421814, 
        -5.1069924186471942, 
        -5.1675512433327517, 
        -5.2283389578615784, 
        -5.28935684691199, 
        -5.3506061319157423, 
        -5.4120879712962564, 
        -5.4738034584601918, 
        -5.535753621963063, 
        -5.5979394251741965, 
        -5.6603617662040184, 
        -5.7230214761881939, 
        -5.7859193200068297, 
        -5.8490559953063004, 
        -5.9124321320622188, 
        -5.9760482922669018, 
        -6.0399049705886156, 
        -6.1040025921162826, 
        -6.1683415134547301, 
        -6.2329220215536436, 
        -6.2977443353175975, 
        -6.3628086029359707, 
        -6.4281149023278044, 
        -6.4936632420866047, 
        -6.5594535608807032, 
        -6.6254857263843787, 
        -6.6917595364185658, 
        -6.7582747180721112, 
        -6.8250309277762007, 
        -6.8920277517201107, 
        -6.9592647054959906, 
        -7.0267412340012152, 
        -7.0944567126106461, 
        -7.1624104454187307, 
        -7.2306016673425342, 
        -7.2990295429803789, 
        -7.3676931668555747, 
        -7.4365915645515059, 
        -7.5057236926849438, 
        -7.5750884386518358, 
        -7.6446846215531874, 
        -7.7145109924000543, 
        -7.7845662345334139, 
        -7.8548489648705706, 
        -7.9253577314981385, 
        -7.996091018606263, 
        -8.0670472438272682, 
        -8.138224760537037, 
        -8.2096218564561401, 
        -8.2812367569911416, 
        -8.3530676241612873, 
        -8.4251125581159361, 
        -8.497369597112975, 
        -8.569836719490068, 
        -8.6425118437458863, 
        -8.7153928297482093, 
        -8.7884774795493357, 
        -8.8617635380548698, 
        -8.9352486957722093, 
        -9.0089305875728041, 
        -9.0828067940140134, 
        -9.1568748447754622, 
        -9.2311322168029424, 
        -9.3055763380068726, 
        -9.3802045871798256, 
        -9.4550142952466985, 
        -9.5300027476475879, 
        -9.6051671838698329, 
        -9.6805048009572214, 
        -9.7560127533125165, 
        -9.8316881538152572, 
        -9.9075280775559538, 
        -9.9835295603543184, 
        -10.059689603185515, 
        -10.136005171074773, 
        -10.212473196657283, 
        -10.289090580982895, 
        -10.365854195007763, 
        -10.442760881044228, 
        -10.519807454368465, 
        -10.596990707473017, 
        -10.674307408032362, 
        -10.751754300303791, 
        -10.829328111064241, 
        -10.907025548721624, 
        -10.984843304782752, 
        -11.062778055757589, 
        -11.140826465548727, 
        -11.218985187613772, 
        -11.297250865773371, 
        -11.375620134783478, 
        -11.45408962602024, 
        -11.532655964430552, 
        -11.611315774739241, 
        -11.690065680046516, 
        -11.768902306290402, 
        -11.847822279433654, 
        -11.926822233994056, 
        -12.005898807680131, 
        -12.085048649153167, 
        -12.16426841577011, 
        -12.243554777801503, 
        -12.322904417007411, 
        -12.402314030912517, 
        -12.481780336807207, 
        -12.561300066123525, 
        -12.640869973652867, 
        -12.720486833725063, 
        -12.800147444607665, 
        -12.879848629074738, 
        -12.959587236850801, 
        -13.039360145319147, 
        -13.119164259479669, 
        -13.198996516562751, 
        -13.278853885884967, 
        -13.358733368797223, 
        -13.438632003449323, 
        -13.518546862248657, 
        -13.598475054941218, 
        -13.678413730190593, 
        -13.758360076191396, 
        -13.838311321738924, 
        -13.918264737537077, 
        -13.998217636603389, 
        -14.078167377437179, 
        -14.158111361395491, 
        -14.238047037380554, 
        -14.317971899885537, 
        -14.397883490882414, 
        -14.477779401196662, 
        -14.557657270306846, 
        -14.637514788599324, 
        -14.717349694231235, 
        -14.797159778194139, 
        -14.876942884893474, 
        -14.956696908607931, 
        -15.03641979619764, 
        -15.116109548931679, 
        -15.195764220729632, 
        -15.275381919829556, 
        -15.354960809126938, 
        -15.434499105870266, 
        -15.513995081237846, 
        -15.593447063279916, 
        -15.672853432587436, 
        -15.752212627419489, 
        -15.831523140564688, 
        -15.910783520533537, 
        -15.989992370860106, 
        -16.069148350268829, 
        -16.14825017495011, 
        -16.22729661441031, 
        -16.306286493520897, 
        -16.385218692161725, 
        -16.464092146927594, 
        -16.542905847521048, 
        -16.621658837188427, 
        -16.700350215319819, 
        -16.778979133453742, 
        -16.857544798288082, 
        -16.936046467852528, 
        -17.01448345389538, 
        -17.092855121683549, 
        -17.171160886544374, 
        -17.249400216662998, 
        -17.327572629670208, 
        -17.405677696562297, 
        -17.483715035170402, 
        -17.561684315706774, 
        -17.639585254631005, 
        -17.717417619857919, 
        -17.795181225317432, 
        -17.87287593149782, 
        -17.950501647552144, 
        -18.028058326951861, 
        -18.105545970105226, 
        -18.182964621174232, 
        -18.260314369982986, 
        -18.337595347281681, 
        -18.41480772988308, 
        -18.491951733809401, 
        -18.569027619112504, 
        -18.64603568528139, 
        -18.722976272152966, 
        -18.799849760649856, 
        -18.87665656939464, 
        -18.953397153839184, 
        -19.030072010164293, 
        -19.10668166689543, 
        -19.183226693284823, 
        -19.259707690310663, 
        -19.336125295847644, 
        -19.41248018185194, 
        -19.488773052672229, 
        -19.565004646017051, 
        -19.641175731818123, 
        -19.717287109775423, 
        -19.793339612241724, 
        -19.869334100265156, 
        -19.945271465817434, 
        -20.021152626842255, 
        -20.096978532262238, 
        -20.172750156395374, 
        -20.24846850176629, 
        -20.324134595949381, 
        -20.399749492921103, 
        -20.47531427095241, 
        -20.550830033546003, 
        -20.626297906279795, 
        -20.701719039861526, 
        -20.777094605704271, 
        -20.852425798029561, 
        -20.927713833696469, 
        -21.0029599487941, 
        -21.078165400201179, 
        -21.153331465261914, 
        -21.228459438974877, 
        -21.303550636998999, 
        -21.37860639182286, 
        -21.45362805445205, 
        -21.528616993291514, 
        -21.603574594101971, 
        -21.678502256177133, 
        -21.753401397753372, 
        -21.828273451308636, 
        -21.903119864204935, 
        -21.977942099156518, 
        -22.052741631689326, 
        -22.127519952939775, 
        -22.202278565511161, 
        -22.277018986435742, 
        -22.351742744593057, 
        -22.426451380861138, 
        -22.501146448613543, 
        -22.575829512393845, 
        -22.650502148214418, 
        -22.725165942548049, 
        -22.799822493184919, 
        -22.87447340683315, 
        -22.949120302346071, 
        -23.023764804834656, 
        -23.098408551321388, 
        -23.173053188428078, 
        -23.247700370081407, 
        -23.322351759308138, 
        -23.397009027335219, 
        -23.471673854105415, 
        -23.546347926492626, 
        -23.621032940320866, 
        -23.695730597546518, 
        -23.770442608565734, 
        -23.845170689641382, 
        -23.919916565478111, 
        -23.994681966240933, 
        -24.069468629037384, 
        -24.14427829765166, 
        -24.219112721468115, 
        -24.293973656682386, 
        -24.368862865065932, 
        -24.44378211474611, 
        -24.518733178540234, 
        -24.593717836092811, 
        -24.668737871552565, 
        -24.74379507574081, 
        -24.818891242798603, 
        -24.894028174327907, 
        -24.969207675174715, 
        -25.044431557899138, 
        -25.119701635616693, 
        -25.19501973065552, 
        -25.270387668377527, 
        -25.345807278807776, 
        -25.421280398610264, 
        -25.496808867123992, 
        -25.572394529424596, 
        -25.648039234881129, 
        -25.723744838103652, 
        -25.799513198007666, 
        -25.875346178143936, 
        -25.951245646993193, 
        -26.0272134775518, 
        -26.103251548177408, 
        -26.179361740130176, 
        -26.255545941172755, 
        -26.331806043290531, 
        -26.408143942908179, 
        -26.484561541930695, 
        -26.561060746800344, 
        -26.637643467971987, 
        -26.714311621953385, 
        -26.791067129761064, 
        -26.867911918144969, 
        -26.944847916851945, 
        -27.021877062622952, 
        -27.099001297405721, 
        -27.176222567312351, 
        -27.253542824930538, 
        -27.330964027078679, 
        -27.408488137204216, 
        -27.486117123419337, 
        -27.56385295971425, 
        -27.641697625340193, 
        -27.719653106861408, 
        -27.797721395097188, 
        -27.875904487459636, 
        -27.954204387404744, 
        -28.032623104492608, 
        -28.111162654960125, 
        -28.189825060241677, 
        -28.268612349576305, 
        -28.347526557864324, 
        -28.426569727535995, 
        -28.505743906505799, 
        -28.585051150844063, 
        -28.664493522807277, 
        -28.744073091866813, 
        -28.823791935505476, 
        -28.903652137377602, 
        -28.983655789415351, 
        -29.063804990945318, 
        -29.144101848092223, 
        -29.224548476363495, 
        -29.305146997072644, 
        -29.38589954145154, 
        -29.466808247756362, 
        -29.547875262763913, 
        -29.629102742013455, 
        -29.710492848401103, 
        -29.79204775510004, 
        -29.873769642065767, 
        -29.955660699588346, 
        -30.037723125617983, 
        -30.119959127991109, 
        -30.20237092291141, 
        -30.284960736461183, 
        -30.367730803431957, 
        -30.450683368363897, 
        -30.533820685055996, 
        -30.617145016985887, 
        -30.700658637077861, 
        -30.78436382841582, 
        -30.868262883471925, 
        -30.952358104673781, 
        -31.036651804760155, 
        -31.121146305567731, 
        -31.205843939890283, 
        -31.290747050377114, 
        -31.37585799005382, 
        -31.461179121198615, 
        -31.546712817863735, 
        -31.632461462500171, 
        -31.718427449420211, 
        -31.804613182522129, 
        -31.891021076278889, 
        -31.977653554931198, 
        -32.064513053706989, 
        -32.151602017327349, 
        -32.238922901586278, 
        -32.326478171267908, 
        -32.414270302235423, 
        -32.502301780135568, 
        -32.59057510079662, 
        -32.679092768948117, 
        -32.767857300338839, 
        -32.856871219368344, 
        -32.946137060406016, 
        -33.035657367179383, 
        -33.12543469256579, 
        -33.215471598330055, 
        -33.305770655078611, 
        -33.396334442149872, 
        -33.487165546947416, 
        -33.578266565552603, 
        -33.669640101313767, 
        -33.761288765438259, 
        -33.853215176184577, 
        -33.945421958921315, 
        -34.037911745185085, 
        -34.130687173644468, 
        -34.223750887857058, 
        -34.317105536691031, 
        -34.410753774532125, 
        -34.50469825962228, 
        -34.59894165475464, 
        -34.693486625273373, 
        -34.788335839638371, 
        -34.883491969611335, 
        -34.978957687487302, 
        -35.074735666693755, 
        -35.170828581257709, 
        -35.267239104540963, 
        -35.363969908833184, 
        -35.461023665029117, 
        -35.558403040784711, 
        -35.656110700314116, 
        -35.754149303621091, 
        -35.852521504956705, 
        -35.951229952674773, 
        -36.050277287871246, 
        -36.149666143662181, 
        -36.249399142458593, 
        -36.349478896767899, 
        -36.449908009736681, 
        -36.550689069508564, 
        -36.651824650326716, 
        -36.753317311959606, 
        -36.855169597375898, 
        -36.957384031153673, 
        -37.059963120842284, 
        -37.162909351256246, 
        -37.266225186039939, 
        -37.369913065414877, 
        -37.47397540410244, 
        -37.578414588959916, 
        -37.683232984090083, 
        -37.788432917319341, 
        -37.894016690214691, 
        -37.999986567601745, 
        -38.106344781593904, 
        -38.213093527625865, 
        -38.320234960849298, 
        -38.427771199487815, 
        -38.535704316513126, 
        -38.644036343969795, 
        -38.752769266746164, 
        -38.861905023139798, 
        -38.97144550133136, 
        -39.081392539858363, 
        -39.191747920794207, 
        -39.302513374099789, 
        -39.413690571935248, 
        -39.525281125489457, 
        -39.637286590938984, 
        -39.749708457913826, 
        -39.862548148049861, 
        -39.975807023195301, 
        -40.089486370776434, 
        -40.203587414003131, 
        -40.318111298765047, 
        -40.433059097837571, 
        -40.548431817791489, 
        -40.664230377981113, 
        -40.78045562290378, 
        -40.897108316055032, 
        -41.014189141358941, 
        -41.131698700978596, 
        -41.249637504717953, 
        -41.36800598617662, 
        -41.486804487674917, 
        -41.606033264296876, 
        -41.725692485561034, 
        -41.845782229744394, 
        -41.966302480357577, 
        -42.087253135404907, 
        -42.208633999680082, 
        -42.330444786010297, 
        -42.452685114647757, 
        -42.575354512283951, 
        -42.698452417554378, 
        -42.821978173605395, 
        -42.945931028753037, 
        -43.070310144002285, 
        -43.195114586711838, 
        -43.320343334574922, 
        -43.445995275282556, 
        -43.572069205255531, 
        -43.698563839874858, 
        -43.825477800534522, 
        -43.952809627863076, 
        -44.080557774422211, 
        -44.208720617888417, 
        -44.337296453936965, 
        -44.466283488590996, 
        -44.595679865474423, 
        -44.725483648084712, 
        -44.855692834494647, 
        -44.986305339448279, 
        -45.117319019228177, 
        -45.248731676811822, 
        -45.380541041317883, 
        -45.512744780953568, 
        -45.645340510766907, 
        -45.778325805758151, 
        -45.911698182199011, 
        -46.04545509928073, 
        -46.179593985013149, 
        -46.314112233722611, 
        -46.449007190059547, 
        -46.58427617622398, 
        -46.719916475682695, 
        -46.855925354482444, 
        -46.992300043862393, 
        -47.129037774129813, 
        -47.266135745151125, 
        -47.403591144065217, 
        -47.541401149752225, 
        -47.679562946193258, 
        -47.818073701044682, 
        -47.956930589379752, 
        -48.096130785333294, 
        -48.235671476493053, 
        -48.375549860208665, 
        -48.515763131781078, 
        -48.656308520586308, 
        -48.797183263863239, 
        -48.938384631543599, 
        -49.079909896968665, 
        -49.221756379688152, 
        -49.363921418226134, 
        -49.50640238597655, 
        -49.649196688269342, 
        -49.792301764449924, 
        -49.935715095892775, 
        -50.079434193722982, 
        -50.223456626294983, 
        -50.367779989637171, 
        -50.512401930373969, 
        -50.657320141394791, 
        -50.80253235654704, 
        -50.94803636972766, 
        -51.09383000595043, 
        -51.239911159867425, 
        -51.386277761551241, 
        -51.532927804312372, 
        -51.679859327336153, 
        -51.827070423888863, 
        -51.974559246405725, 
        -52.122323994470378, 
        -52.270362924297295, 
        -52.418674345328718, 
        -52.567256624093218, 
        -52.716108173335527, 
        -52.865227478201987, 
        -53.014613061835512, 
        -53.164263504867243, 
        -53.314177441320908, 
        -53.464353565553054, 
        -53.614790615003436, 
        -53.765487389595179, 
        -53.916442738042754, 
        -54.067655550777822, 
        -54.219124779604705, 
        -54.370849427774679, 
        -54.522828539474418, 
        -54.675061219843933, 
        -54.827546616153178, 
        -54.980283913159887, 
        -55.133272357270727, 
        -55.286511230351252, 
        -55.439999863581264, 
        -55.593737633862794, 
        -55.747723959203221, 
        -55.901958295468113, 
        -56.056440145243094, 
        -56.211169049132998, 
        -56.366144585141825, 
        -56.521366376471654, 
        -56.676834079581461, 
        -56.832547381366929, 
        -56.988506017022573, 
        -57.14470973996, 
        -57.301158351328233, 
        -57.457851678927653, 
        -57.614789584607777, 
        -57.77197195830454, 
        -57.929398721927896, 
        -58.087069826106905, 
        -58.244985250692068, 
        -58.403144998504246, 
        -58.561549102972037, 
        -58.720197622098254, 
        -58.879090638266767, 
        -59.038228257165592, 
        -59.197610607795795, 
        -59.357237842702276, 
        -59.517110132921729, 
        -59.677227674906561, 
        -59.837590682871024, 
        -59.998199385685503, 
        -60.159054036041631, 
        -60.32015490432812, 
        -60.481502277190685, 
        -60.643096455502764, 
        -60.804937759923348, 
        -60.96702652185769, 
        -61.129363091197646, 
        -61.291947829496095, 
        -61.454781115082042, 
        -61.617863331957523, 
        -61.781194883991091, 
        -61.944776182211136, 
        -62.108607652807798, 
        -62.272689727186147, 
        -62.43702285496925, 
        -62.601607484407836, 
        -62.766444084155346, 
        -62.93153312415788, 
        -63.096875087996175, 
        -63.262470463739362, 
        -63.428319748343959, 
        -63.594423448169195, 
        -63.760782075388001, 
        -63.927396144731127, 
        -64.094266184784701, 
        -64.261392720515801, 
        -64.428776289611207, 
        -64.596417434850324, 
        -64.764316702202976, 
        -64.932474641612856, 
        -65.100891809772861, 
        -65.269568764927854, 
        -65.438506070851957, 
        -65.607704296273184, 
        -65.777164012437225, 
        -65.946885791816726, 
        -66.116870214083377, 
        -66.287117856832353, 
        -66.457629306725096, 
        -66.62840514484607, 
        -66.799445963026272, 
        -66.970752348242954, 
        -67.142324897031415, 
        -67.314164198223992, 
        -67.486270850060492, 
        -67.658645450912829, 
        -67.831288599927944, 
        -68.004200896698862, 
        -68.17738294627614, 
        -68.350835346147505, 
        -68.524558702800718, 
        -68.698553621902121, 
        -68.872820708964809, 
        -69.047360570966532, 
        -69.222173814855395, 
        -69.397261049676473, 
        -69.572622883681447, 
        -69.748259926167961, 
        -69.924172786417387, 
        -70.100362075459898, 
        -70.276828403664439, 
        -70.453572381148931, 
        -70.630594619033218, 
        -70.807895729152847, 
        -70.985476324385019, 
        -71.16333701289112, 
        -71.341478408596089, 
        -71.519901122432699, 
        -71.698605768621746, 
        -71.877592955162172, 
        -72.056863295845147, 
        -72.236417402849611, 
        -72.416255887677224, 
        -72.596379362731099, 
        -72.776788439663719, 
        -72.957483730039698, 
        -73.138465846388726, 
        -73.319735399026399, 
        -73.501293000711925, 
        -73.683139261913666, 
        -73.865274795204513, 
        -74.047700210790424, 
        -74.230416121539591, 
        -74.413423136774512, 
        -74.59672186865572, 
        -74.780312928297079, 
        -74.964196926538222, 
        -75.148374474956924, 
        -75.332846184554086, 
        -75.517612665841796, 
        -75.702674533171859, 
        -75.888032391330199, 
        -76.073686854365519, 
        -76.259638533572499, 
        -76.445888040027171, 
        -76.632435984678622, 
        -76.819282979220006, 
        -77.006429634301313, 
        -77.193876562327063, 
        -77.381624373675393, 
        -77.569673680899555, 
        -77.758025095402971, 
        -77.94667923007141, 
        -78.13563669597346, 
        -78.324898107201008, 
        -78.514464074502314, 
        -78.704335213553009, 
        -78.894512134150446, 
        -79.084995452111386, 
        -79.275785780290974, 
        -79.466883733601577, 
        -79.658289926168237, 
        -79.850004973017391, 
        -80.042029489806779, 
        -80.234364092362611, 
        -80.427009396440695, 
        -80.619966019143263, 
        -80.813234577202252, 
        -81.006815689517609, 
        -81.200709972174209, 
        -81.394918056850287, 
        -81.589440538917927, 
        -81.784278050768961, 
        -81.97943121201952, 
        -82.17490064413694, 
        -82.370686968930656, 
        -82.56679080863799, 
        -82.763212786677414, 
        -82.959953527138737, 
        -83.157013653736556, 
        -83.354393792131674, 
        -83.552094568611409, 
        -83.750116610297738, 
        -83.948460544103654, 
        -84.147126999652741, 
        -84.34611660482291, 
        -84.545429993393157, 
        -84.745067790815639, 
        -84.945030632478876, 
        -85.145319150308381, 
        -85.345933978419865, 
        -85.546875752243778, 
        -85.74814510748412, 
        -85.949742680553058, 
        -86.151669110325898, 
        -86.353925034040628, 
        -86.556511093415097, 
        -86.759427927530254, 
        -86.962676180427081, 
        -87.166256493318755, 
        -87.370169515426511, 
        -87.574415884329596, 
        -87.778996251204902, 
        -87.983911262646302, 
        -88.189161568967492, 
        -88.394747818761957, 
        -88.600670666050533, 
        -88.806930759767127, 
        -89.013528755447908, 
        -89.220465308638538, 
        -89.427741075555204, 
        -89.635356713884605, 
        -89.843312883307433, 
        -90.051610242905269, 
        -90.260249455590028, 
        -90.469231183332056, 
        -90.678556091289877, 
        -90.888224844875054, 
        -91.09823811134703, 
        -91.308596559615552, 
        -91.519300859941367, 
        -91.730351683109774, 
        -91.941749702738491, 
        -92.153495592516677, 
        -92.365590029179813, 
        -92.578033689180302, 
        -92.79082725198478, 
        -93.003971397750675, 
        -93.217466808187382, 
        -93.431314167439908, 
        -93.64551416083728, 
        -93.860067473630281, 
        -94.074974794574302, 
        -94.290236813693483, 
        -94.505854223921716, 
        -94.721827714770953, 
        -94.938157984828536, 
        -95.154845725867816, 
        -95.371891637256283, 
        -95.589296420113072, 
        -95.80706077464923, 
        -96.025185404107177, 
        -96.243671013988859, 
        -96.462518308465661, 
        -96.681727996803232, 
        -96.901300788317158, 
        -97.121237394868515, 
        -97.341538529313411, 
        -97.56220490695209, 
        -97.783237244212046, 
        -98.004636263029724, 
        -98.226402677112347, 
        -98.448537211419421, 
        -98.671040590741754, 
        -98.89391354124173, 
        -99.117156788541067, 
        -99.340771063806912, 
        -99.564757096502191, 
        -99.789115620349023, 
        -100.0138473708207, 
        -100.23895308448115, 
        -100.4644334997318, 
        -100.69028936378635, 
        -100.91652140604134, 
        -101.14313037686675, 
        -101.37011702372467, 
        -101.59748209501032, 
        -101.82522633912463, 
        -102.05335050990365, 
        -102.2818553596062, 
        -102.51074164943429, 
        -102.74001012859947, 
        -102.96966156567849, 
        -103.19969671407327, 
        -103.43011634335629, 
        -103.66092121659327, 
        -103.89211210327058, 
        -104.12368977302116, 
        -104.35565499947283, 
        -104.58800855349388, 
        -104.82075121405832, 
        -105.05388375650584, 
        -105.28740696610407, 
        -105.52132161751042, 
        -105.75562850021723, 
        -105.9903283976852, 
        -106.22542210004335, 
        -106.46091039737817, 
        -106.69679408408767, 
        -106.93307395189665, 
        -107.1697508005315, 
        -107.40682542627783, 
        -107.64429863160346, 
        -107.88217121991434, 
        -108.1204439970159, 
        -108.35911776962008, 
        -108.59819334823931, 
        -108.83767154425581, 
        -109.07755317188808, 
        -109.31783904780634, 
        -109.55852999100469, 
        -109.7996268208353, 
        -110.04113036201943, 
        -110.2830414374577, 
        -110.52536087559261, 
        -110.76808950612518, 
        -111.01122816179557, 
        -111.25477767473717, 
        -111.49873888285188, 
        -111.74311262374077, 
        -111.98789973936933, 
        -112.23310107171255, 
        -112.47871746681045, 
        -112.72474977241322, 
        -112.97119883936097, 
        -113.21806551833954, 
        -113.46535066514768, 
        -113.71305513623336, 
        -113.96117979250749, 
        -114.20972549298533, 
        -114.45869310279792, 
        -114.70808348873685, 
        -114.95789751931932, 
        -115.20813606554388, 
        -115.45880000076542, 
        -115.70989020115626, 
        -115.96140754610079, 
        -116.21335291352875, 
        -116.46572718766882, 
        -116.71853125434879, 
        -116.97176600353563, 
        -117.22543232089363, 
        -117.47953110147876, 
        -117.73406324038999, 
        -117.98902963507038, 
        -118.2444311860324, 
        -118.50026879482897, 
        -118.7565433679997, 
        -119.01325581284351, 
        -119.27040703802903, 
        -119.52799795663398, 
        -119.78602948383711, 
        -120.04450253699872, 
        -120.30341803604675, 
        -120.56277690300509, 
        -120.82258006401881, 
        -121.08282844647911, 
        -121.34352297968189, 
        -121.60466459803378, 
        -121.86625423422016, 
        -122.12829282819655, 
        -122.39078131865075, 
        -122.653720649839, 
        -122.91711176649284, 
        -123.18095561758145, 
        -123.44525315310537, 
        -123.71000532689628, 
        -123.97521309487497, 
        -124.24087741699101, 
        -124.50699925194608, 
        -124.77357956502193, 
        -125.04061932280904
    ], 
    [
        0.002233, 
        0.0022393309444538193, 
        0.002245677799023324, 
        0.002252040572660117, 
        0.0022584193013073955, 
        0.002264814021030989, 
        0.002271224767913095, 
        0.002277651578170685, 
        0.0022840944880625756, 
        0.002290553533968751, 
        0.002297028752267129, 
        0.0023035201794895945, 
        0.00231002785221517, 
        0.002316551807123139, 
        0.002323092080921204, 
        0.0023296487104816003, 
        0.0023362217326262902, 
        0.0023428111843754947, 
        0.002349417102776102, 
        0.0023560395250156745, 
        0.0023626784882118407, 
        0.002369334029745954, 
        0.002376006186919113, 
        0.002382694997268744, 
        0.0023894004982394287, 
        0.002396122727479946, 
        0.002402861722709471, 
        0.002409617521728063, 
        0.002416390162333012, 
        0.0024231796824957796, 
        0.0024299861202330235, 
        0.0024368095136441227, 
        0.002443649900928009, 
        0.00245050732034016, 
        0.0024573818102399617, 
        0.0024642734091581365, 
        0.0024711821554078946, 
        0.0024781080876966665, 
        0.002485051244683492, 
        0.002492011665134685, 
        0.0024989893879148765, 
        0.0025059844519595906, 
        0.0025129968962617484, 
        0.0025200267599432883, 
        0.002527074082166103, 
        0.002534138902215142, 
        0.002541221259430392, 
        0.0025483211932728293, 
        0.0025554387432334094, 
        0.002562573948957051, 
        0.0025697268500994527, 
        0.0025768974866122356, 
        0.002584085898054056, 
        0.002591292124559309, 
        0.0025985162061131803, 
        0.002605758182868033, 
        0.0026130180950361304, 
        0.0026202959828917553, 
        0.0026275918868710092, 
        0.002634905847437983, 
        0.0026422379051331832, 
        0.002649588100604314, 
        0.0026569564746129373, 
        0.002664343067990471, 
        0.002671747921629135, 
        0.002679171076618686, 
        0.0026866125739053023, 
        0.0026940724547472347, 
        0.002701550760422906, 
        0.0027090475323026386, 
        0.0027165628118238426, 
        0.002724096640559478, 
        0.0027316490601085033, 
        0.0027392201122657836, 
        0.0027468098387517133, 
        0.0027544182816943027, 
        0.0027620454827588163, 
        0.002769691484243949, 
        0.0027773563282646554, 
        0.002785040057554712, 
        0.002792742713650124, 
        0.0028004643394745343, 
        0.0028082049775066623, 
        0.0028159646704561977, 
        0.002823743461039057, 
        0.002831541392108447, 
        0.0028393585066096363, 
        0.002847194847579577, 
        0.0028550504581267237, 
        0.0028629253814963776, 
        0.0028708196609811653, 
        0.0028787333401276167, 
        0.002886666462213484, 
        0.00289461907095328, 
        0.002902591210073236, 
        0.002910582923370687, 
        0.002918594254742037, 
        0.0029266252481937945, 
        0.0029346759478169125, 
        0.002942746397826419, 
        0.00295083664249483, 
        0.0029589467262326665, 
        0.00296707669353235, 
        0.0029752265890127757, 
        0.002983396457336181, 
        0.002991586343325986, 
        0.0029997962918718113, 
        0.0030080263479607405, 
        0.0030162765567413093, 
        0.0030245469634148144, 
        0.003032837613270066, 
        0.003041148551721496, 
        0.0030494798243113157, 
        0.0030578314766709805, 
        0.0030662035544956894, 
        0.0030745961036688246, 
        0.0030830091700660514, 
        0.0030914427997720795, 
        0.0030998970389293635, 
        0.0031083719338111837, 
        0.003116867530771528, 
        0.003125383876325566, 
        0.0031339210169987262, 
        0.0031424789995317236, 
        0.003151057870696837, 
        0.0031596576774032105, 
        0.003168278466716253, 
        0.003176920285773869, 
        0.0031855831817852744, 
        0.0031942672022053763, 
        0.003202972394357956, 
        0.0032116988059209075, 
        0.003220446484565013, 
        0.0032292154781521083, 
        0.003238005834550863, 
        0.0032468176018550184, 
        0.0032556508281972353, 
        0.0032645055618912232, 
        0.0032733818513006364, 
        0.0032822797449714868, 
        0.003291199291513128, 
        0.0033001405397143197, 
        0.003309103538413887, 
        0.003318088336650178, 
        0.0033270949834933003, 
        0.0033361235283824865, 
        0.0033451740203326178, 
        0.0033542465089915242, 
        0.0033633410440035137, 
        0.00337245767524836, 
        0.003381596452276105, 
        0.003390757425240953, 
        0.0033999406442507627, 
        0.0034091461595619514, 
        0.003418374021544145, 
        0.003427624280679398, 
        0.0034368969876622125, 
        0.0034461921932913307, 
        0.0034555099483603194, 
        0.0034648503040056863, 
        0.003474213311308022, 
        0.003483599021697384, 
        0.0034930074864611828, 
        0.0035024387572644084, 
        0.0035118928858119056, 
        0.0035213699239727008, 
        0.0035308699237388127, 
        0.0035403929372964664, 
        0.0035499390168413727, 
        0.0035595082149129766, 
        0.0035691005839378668, 
        0.0035787161768080712, 
        0.003588355046175495, 
        0.0035980172451564175, 
        0.0036077028269045274, 
        0.00361741184475887, 
        0.0036271443521196365, 
        0.003636900402693319, 
        0.0036466800501078326, 
        0.0036564833483581846, 
        0.003666310351497683, 
        0.0036761611138109215, 
        0.0036860356895998, 
        0.0036959341334934738, 
        0.003705856500121413, 
        0.003715802844427889, 
        0.0037257732213688615, 
        0.0037357676861863435, 
        0.0037457862942257714, 
        0.0037558291010534456, 
        0.0037658961623053618, 
        0.0037759875338878, 
        0.003786103271810534, 
        0.0037962434322616123, 
        0.0038064080716846034, 
        0.0038165972466470076, 
        0.0038268110137950374, 
        0.0038370494301271777, 
        0.0038473125526296177, 
        0.0038576004386553352, 
        0.0038679131455759586, 
        0.003878250731057331, 
        0.00388861325291421, 
        0.0038990007691574193, 
        0.003909413337943887, 
        0.003919851017763693, 
        0.003930313866970146, 
        0.003940801944478539, 
        0.0039513153091082056, 
        0.003961854020200326, 
        0.003972418136796511, 
        0.003983007718562695, 
        0.003993622825226006, 
        0.004004263516689312, 
        0.004014929853091877, 
        0.004025621894768294, 
        0.0040363397021790206, 
        0.004047083336063569, 
        0.004057852857355939, 
        0.004068648327211298, 
        0.004079469806890393, 
        0.004090317357988344, 
        0.004101191042193831, 
        0.004112090921490198, 
        0.004123017058014763, 
        0.004133969514338206, 
        0.004144948352636083, 
        0.004155953635877243, 
        0.0041669854270706555, 
        0.004178043789398706, 
        0.004189128786281958, 
        0.00420024048133747, 
        0.004211378938380795, 
        0.004222544221495266, 
        0.004233736394838009, 
        0.004244955522901284, 
        0.004256201670346374, 
        0.0042674749020869315, 
        0.004278775283093868, 
        0.0042901028786936045, 
        0.004301457754356063, 
        0.00431283997574651, 
        0.0043242496087689845, 
        0.004335686719483337, 
        0.004347151374156333, 
        0.004358643639254983, 
        0.00437016358141257, 
        0.004381711267461707, 
        0.004393286764439822, 
        0.0044048901395996485, 
        0.004416521460181116, 
        0.00442818079378385, 
        0.0044398682081318325, 
        0.004451583771114252, 
        0.004463327550693965, 
        0.004475099615065791, 
        0.004486900032560973, 
        0.0044987288716289, 
        0.004510586200835022, 
        0.004522472088887352, 
        0.004534386604601595, 
        0.004546329817021232, 
        0.004558301794895512, 
        0.004570302607474074, 
        0.0045823323238805, 
        0.00459439101352619, 
        0.004606478745363398, 
        0.0046185955889020795, 
        0.00463074161342915, 
        0.004642916888286351, 
        0.004655121482884974, 
        0.004667355466778463, 
        0.004679618908718548, 
        0.004691911878205946, 
        0.004704234444381008, 
        0.004716586676301392, 
        0.004728968642921524, 
        0.004741380413014123, 
        0.004753822055275824, 
        0.00476629363812889, 
        0.004778795229852108, 
        0.004791326898546037, 
        0.004803888711760247, 
        0.004816480737047631, 
        0.004829103041563967, 
        0.0048417556920232595, 
        0.004854438754928629, 
        0.004867152296183239, 
        0.0048798963813109, 
        0.004892671075297873, 
        0.004905476442639021, 
        0.004918312547148482, 
        0.00493117945222519, 
        0.004944077220359086, 
        0.004957005913498012, 
        0.004969965592824979, 
        0.004982956318429461, 
        0.004995978149759904, 
        0.005009031145476906, 
        0.005022115362902347, 
        0.0050352308587251525, 
        0.005048377688292172, 
        0.005061555905592861, 
        0.005074765564156491, 
        0.005088006714663363, 
        0.005101279407834736, 
        0.005114583692508767, 
        0.005127919615983053, 
        0.005141287223786074, 
        0.005154686560022495, 
        0.005168117666656278, 
        0.0051815805842503745, 
        0.005195075350761142, 
        0.0052086020026312465, 
        0.0052221605739372155, 
        0.005235751096554037, 
        0.005249373599854621, 
        0.005263028111158475, 
        0.005276714654272583, 
        0.005290433251310119, 
        0.0053041839208988655, 
        0.005317966678939584, 
        0.005331781538618716, 
        0.005345628509151056, 
        0.005359507597506313, 
        0.005373418806276476, 
        0.005387362134762215, 
        0.005401337578439043, 
        0.005415345129218769, 
        0.0054293847746779336, 
        0.0054434564982912765, 
        0.005457560278964145, 
        0.0054716960919592135, 
        0.005485863906704129, 
        0.00550006368912521, 
        0.005514295399252085, 
        0.005528558992078158, 
        0.005542854417387071, 
        0.00555718161990548, 
        0.005571540538459465, 
        0.005585931105482046, 
        0.005600353248475653, 
        0.005614806887617037, 
        0.005629291937309605, 
        0.005643808306133054, 
        0.005658355894809527, 
        0.00567293459794856, 
        0.005687544302799681, 
        0.0057021848891319815, 
        0.005716856229593298, 
        0.005731558189376965, 
        0.005746290625983148, 
        0.005761053388017609, 
        0.005775846316986424, 
        0.0057906692458809085, 
        0.005805521999351608, 
        0.005820404392813623, 
        0.0058353162332089046, 
        0.0058502573195394585, 
        0.005865227440230472, 
        0.005880226375856814, 
        0.005895253896251038, 
        0.005910309763558099, 
        0.005925393728999458, 
        0.005940505534293597, 
        0.005955644912079479, 
        0.005970811583884831, 
        0.005986005262531599, 
        0.006001225650130091, 
        0.006016472438407397, 
        0.0060317453107282615, 
        0.006047043938200654, 
        0.006062367983040099, 
        0.006077717096501531, 
        0.006093090920261633, 
        0.006108489085486802, 
        0.006123911213257013, 
        0.006139356914490296, 
        0.006154825790641102, 
        0.0061703174324044315, 
        0.006185831421677856, 
        0.0062013673305443065, 
        0.006216924719652281, 
        0.006232503142298499, 
        0.006248102142182455, 
        0.006263721254064035, 
        0.006279360002496667, 
        0.006295017904763029, 
        0.006310694469780007, 
        0.006326389198468044, 
        0.0063421015821128685, 
        0.006357831105865549, 
        0.00637357724875984, 
        0.006389339481184967, 
        0.006405117267316906, 
        0.006420910065056856, 
        0.006436717327445082, 
        0.006452538501622047, 
        0.006468373028158357, 
        0.006484220344283314, 
        0.006500079884277531, 
        0.006515951076706262, 
        0.006531833347545373, 
        0.006547726120338145, 
        0.006563628814753513, 
        0.0065795408492644826, 
        0.006595461642776881, 
        0.00661139061144841, 
        0.0066273271698405346, 
        0.0066432707339460495, 
        0.006659220721317155, 
        0.006675176548608232, 
        0.006691137634967092, 
        0.006707103402008885, 
        0.0067230732712532, 
        0.006739046669652263, 
        0.006755023027368448, 
        0.006771001777038886, 
        0.006786982357979624, 
        0.006802964212657092, 
        0.00681894678816716, 
        0.0068349295392735885, 
        0.006850911924465359, 
        0.0068668934112240875, 
        0.006882873471635198, 
        0.006898851585969509, 
        0.0069148272439276005, 
        0.0069307999410601305, 
        0.006946769181450761, 
        0.006962734478480646, 
        0.00697869535430205, 
        0.006994651340009827, 
        0.007010601977117332, 
        0.007026546815673315, 
        0.007042485417072905, 
        0.007058417351866258, 
        0.007074342201475561, 
        0.007090259558276753, 
        0.0071061690240968815, 
        0.00712207021291403, 
        0.007137962749619222, 
        0.007153846270249193, 
        0.007169720421134527, 
        0.007185584860829994, 
        0.00720143925937391, 
        0.0072172832977801344, 
        0.007233116668466189, 
        0.007248939075302366, 
        0.007264750234133671, 
        0.007280549872019027, 
        0.007296337726366707, 
        0.007312113546746025, 
        0.0073278770949807455, 
        0.007343628142935176, 
        0.007359366473279938, 
        0.0073750918804836915, 
        0.007390804169936898, 
        0.007406503157337434, 
        0.007422188669899222, 
        0.007437860544879487, 
        0.007453518629616398, 
        0.007469162782205331, 
        0.007484792871124371, 
        0.007500408774578481, 
        0.007516010380079619, 
        0.007531597585599176, 
        0.00754717029796516, 
        0.007562728433780248, 
        0.007578271918320846, 
        0.007593800686290388, 
        0.007609314680451746, 
        0.007624813852563408, 
        0.007640298162981716, 
        0.007655767579704121, 
        0.007671222079066449, 
        0.0076866616449894395, 
        0.007702086269005965, 
        0.0077174959499847155, 
        0.007732890694253195, 
        0.007748270514671024, 
        0.007763635431573358, 
        0.007778985471304181, 
        0.0077943206669046005, 
        0.007809641057758312, 
        0.007824946688814309, 
        0.007840237611358384, 
        0.007855513882336958, 
        0.007870775564006595, 
        0.007886022724104111, 
        0.007901255435531392, 
        0.007916473775922042, 
        0.007931677828094452, 
        0.007946867679149061, 
        0.007962043420956534, 
        0.007977205149604562, 
        0.007992352965358638, 
        0.008007486972516987, 
        0.008022607279239606, 
        0.00803771399739579, 
        0.008052807242498149, 
        0.00806788713335023, 
        0.008082953792165865, 
        0.008098007344409715, 
        0.008113047918443068, 
        0.008128075645619185, 
        0.008143090660137978, 
        0.00815809309863803, 
        0.00817308310057515, 
        0.008188060807749881, 
        0.008203026364248273, 
        0.008217979916569218, 
        0.008232921613179803, 
        0.008247851604555738, 
        0.008262770043166754, 
        0.008277677083363421, 
        0.008292572881211912, 
        0.008307457594310256, 
        0.00832233138200264, 
        0.00833719440505139, 
        0.008352046825666034, 
        0.008366888807315129, 
        0.008381720514795793, 
        0.008396542114099513, 
        0.008411353772311466, 
        0.008426155657575131, 
        0.0084409479390813, 
        0.00845573078679516, 
        0.008470504371673222, 
        0.008485268865536938, 
        0.008500024440827775, 
        0.00851477127082144, 
        0.008529509529312687, 
        0.008544239390867065, 
        0.0085589610304916, 
        0.008573674623688387, 
        0.008588380346531647, 
        0.008603078375414689, 
        0.008617768887191894, 
        0.008632452059057702, 
        0.008647128068541596, 
        0.008661797093356072, 
        0.008676459311596324, 
        0.008691114901455129, 
        0.008705764041380522, 
        0.008720406909939816, 
        0.008735043685844148, 
        0.008749674547916319, 
        0.008764299675038249, 
        0.008778919246111655, 
        0.008793533440128058, 
        0.008808142436015368, 
        0.00882274641275969, 
        0.008837345549211948, 
        0.008851940024287235, 
        0.00886653001668651, 
        0.00888111570514005, 
        0.008895697268201282, 
        0.00891027488433221, 
        0.008924848731821143, 
        0.008939418988821562, 
        0.008953985833347172, 
        0.00896854944318869, 
        0.0089831099959346, 
        0.008997667669048127, 
        0.009012222639603145, 
        0.009026775084617451, 
        0.00904132518077044, 
        0.009055873104602435, 
        0.009070419032195067, 
        0.009084963139565711, 
        0.009099505602317048, 
        0.009114046595826488, 
        0.009128586295196823, 
        0.009143124875146014, 
        0.009157662510205425, 
        0.009172199374451028, 
        0.009186735641755506, 
        0.009201271485627374, 
        0.0092158070790955, 
        0.009230342594946536, 
        0.00924487820572734, 
        0.009259414083470792, 
        0.009273950399868747, 
        0.00928848732629497, 
        0.00930302503363443, 
        0.00931756369259212, 
        0.009332103473115597, 
        0.009346644545099064, 
        0.009361187077849007, 
        0.009375731240292161, 
        0.009390277201008667, 
        0.009404825128036446, 
        0.009419375189045134, 
        0.009433927551224165, 
        0.009448482381298166, 
        0.009463039845520124, 
        0.009477600109755817, 
        0.009492163339330397, 
        0.009506729699020524, 
        0.009521299353322148, 
        0.009535872465800876, 
        0.00955044919988721, 
        0.00956502971836032, 
        0.009579614183539819, 
        0.009594202756951685, 
        0.009608795599881021, 
        0.00962339287270162, 
        0.009637994735519578, 
        0.009652601347558765, 
        0.009667212867693408, 
        0.009681829453895105, 
        0.009696451263742968, 
        0.009711078453949243, 
        0.009725711180704819, 
        0.009740349599414798, 
        0.009754993864876889, 
        0.009769644130980668, 
        0.009784300550983073, 
        0.009798963277467088, 
        0.009813632462081253, 
        0.009828308255741842, 
        0.00984299080846862, 
        0.009857680269555786, 
        0.009872376787316998, 
        0.00988708050919555, 
        0.009901791581695714, 
        0.009916510150454444, 
        0.00993123636004044, 
        0.009945970354094162, 
        0.00996071227511189, 
        0.009975462264752459, 
        0.009990220463453292, 
        0.01000498701040042, 
        0.01001976204379295, 
        0.010034545700675654, 
        0.010049338116761338, 
        0.010064139426608545, 
        0.010078949763362823, 
        0.010093769259030973, 
        0.010108598044049368, 
        0.010123436247629939, 
        0.01013828399747482, 
        0.010153141419659928, 
        0.010168008638925042, 
        0.010182885778331756, 
        0.010197772959355306, 
        0.010212670301826411, 
        0.010227577923794693, 
        0.010242495941642503, 
        0.010257424469838038, 
        0.010272363621063816, 
        0.010287313506002135, 
        0.010302274233458374, 
        0.010317245910166644, 
        0.010332228640687318, 
        0.01034722252752203, 
        0.010362227671000339, 
        0.010377244169260474, 
        0.010392272117696133, 
        0.010407311609828974, 
        0.0104223627363054, 
        0.010437425585430997, 
        0.010452500243075171, 
        0.010467586792092623, 
        0.010482685312970414, 
        0.010497795883142117, 
        0.01051291857710732, 
        0.01052805346669661, 
        0.010543200620190598, 
        0.010558360103281988, 
        0.010573531978089336, 
        0.010588716303645416, 
        0.010603913135606952, 
        0.010619122526210861, 
        0.010634344523882741, 
        0.01064957917370503, 
        0.010664826516954771, 
        0.010680086591071749, 
        0.010695359429657322, 
        0.010710645062189657, 
        0.010725943514266863, 
        0.01074125480701057, 
        0.010756578957604315, 
        0.010771915978533417, 
        0.010787265877967576, 
        0.010802628659237425, 
        0.010818004321505549, 
        0.010833392858543322, 
        0.010848794259666169, 
        0.010864208508869422, 
        0.010879635585181922, 
        0.01089507546236468, 
        0.01091052810878531, 
        0.010925993487350375, 
        0.010941471555611076, 
        0.010956962265099136, 
        0.010972465561947871, 
        0.010987981386051972, 
        0.011003509671421259, 
        0.01101905034597998, 
        0.011034603331133545, 
        0.011050168542163312, 
        0.01106574588782235, 
        0.011081335270146691, 
        0.01109693658461264, 
        0.011112549719778082, 
        0.01112817455702918, 
        0.01114381097122708, 
        0.011159458829018469, 
        0.011175117990559414, 
        0.011190788308519687, 
        0.011206469627729405, 
        0.011222161785486637, 
        0.011237864611240607, 
        0.011253577926530204, 
        0.011269301544762913, 
        0.011285035271578689, 
        0.011300778903975671, 
        0.011316532230751646, 
        0.011332295032274415, 
        0.011348067080088285, 
        0.011363848137378476, 
        0.011379637958214728, 
        0.011395436288182055, 
        0.011411242863247562, 
        0.011427057410784595, 
        0.011442879648874955, 
        0.011458709286140421, 
        0.011474546022098143, 
        0.01149038954674798, 
        0.011506239539984855, 
        0.011522095672820655, 
        0.011537957605932993, 
        0.011553824990566224, 
        0.011569697468057014, 
        0.011585574669988986, 
        0.011601456217098394, 
        0.011617341720887539, 
        0.011633230782526994, 
        0.011649122992884885, 
        0.011665017932720043, 
        0.011680915172622859, 
        0.011696814272280061, 
        0.011712714781715438, 
        0.011728616240130621, 
        0.011744518176571019, 
        0.011760420109503388, 
        0.011776321546964542, 
        0.011792221986664629, 
        0.011808120915761517, 
        0.011824017810809877, 
        0.011839912138135523, 
        0.011855803353450316, 
        0.011871690902193921, 
        0.011887574219232555, 
        0.011903452729239263, 
        0.011919325846376429, 
        0.011935192974593308, 
        0.011951053507695132, 
        0.01196690682918461, 
        0.011982752312377847, 
        0.011998589320702706, 
        0.012014417207339327, 
        0.012030235315724896, 
        0.01204604297954709, 
        0.012061839522706359, 
        0.012077624259212057, 
        0.012093396493794232, 
        0.012109155521798868, 
        0.012124900629223523, 
        0.012140631092624877, 
        0.012156346179794563, 
        0.01217204514952716, 
        0.012187727251784677, 
        0.012203391727968534, 
        0.012219037810870446, 
        0.012234664725141694, 
        0.012250271687177138, 
        0.012265857905201584, 
        0.012281422579896208, 
        0.012296964904054913, 
        0.012312484063086432, 
        0.012327979235323798, 
        0.012343449591862971, 
        0.012358894296691656, 
        0.012374312507449603, 
        0.012389703375097942, 
        0.012405066044448285, 
        0.012420399654141795, 
        0.012435703337128902, 
        0.012450976220496202, 
        0.012466217426129333, 
        0.01248142607071236, 
        0.012496601265941995, 
        0.012511742118809755, 
        0.012526847731946325, 
        0.012541917203382442, 
        0.012556949627482866, 
        0.012571944094753785, 
        0.012586899692072079, 
        0.012601815503239676, 
        0.01261669060871401, 
        0.012631524086497295, 
        0.012646315011737266, 
        0.01266106245739404, 
        0.012675765494199239, 
        0.012690423191431804, 
        0.012705034616446445, 
        0.012719598835294924, 
        0.012734114912964117, 
        0.012748581913691525, 
        0.012762998900980746, 
        0.012777364937930592, 
        0.012791679087533727, 
        0.01280594041295029, 
        0.012820147977520483, 
        0.012834300845310901, 
        0.01284839808117145, 
        0.01286243875060795, 
        0.012876421920735138, 
        0.012890346660092854, 
        0.012904212038697117, 
        0.012918017128791688, 
        0.012931761004379889, 
        0.01294544274202465, 
        0.01295906142066555, 
        0.012972616122026987, 
        0.01298610593082787, 
        0.012999529934669235, 
        0.013012887224725173, 
        0.01302617689554276, 
        0.013039398045377452, 
        0.01305254977640721, 
        0.013065631194952295, 
        0.01307864141106005, 
        0.013091579539710185, 
        0.013104444700156228, 
        0.013117236016675258, 
        0.013129952617740843, 
        0.013142593637537274, 
        0.013155158215016978, 
        0.013167645494600649, 
        0.013180054626174609, 
        0.013192384765083203, 
        0.013204635072535045, 
        0.013216804715491559, 
        0.01322889286680569, 
        0.013240898705454843, 
        0.01325282141678197, 
        0.013264660192338934, 
        0.013276414229802188, 
        0.0132880827338419, 
        0.013299664915258323, 
        0.01331115999194036, 
        0.0133225671883764, 
        0.013333885736048849, 
        0.01334511487327121, 
        0.013356253845475523, 
        0.01336730190526243, 
        0.013378258312346512, 
        0.013389122333707518, 
        0.013399893243633576, 
        0.013410570323892609, 
        0.013421152863649482, 
        0.013431640159436015, 
        0.013442031515581768, 
        0.013452326243694506, 
        0.013462523663249872, 
        0.013472623101448786, 
        0.013482623893042955, 
        0.013492525380727566, 
        0.01350232691482936, 
        0.013512027853629968, 
        0.013521627563224616, 
        0.013531125417523205, 
        0.01354052079838037, 
        0.013549813095714873, 
        0.013559001707203117, 
        0.013568086038647975, 
        0.01357706550371946, 
        0.013585939524156444, 
        0.013594707529660043, 
        0.013603368958003159, 
        0.013611923254923958, 
        0.013620369874252674, 
        0.013628708277793068, 
        0.013636937935495523, 
        0.013645058325266865, 
        0.013653068933061046, 
        0.013660969252907587, 
        0.013668758786867175, 
        0.013676437045037714, 
        0.01368400354554506, 
        0.013691457814515562, 
        0.013698799386166834, 
        0.013706027802673713, 
        0.013713142614245149, 
        0.013720143379020944, 
        0.01372702966322189, 
        0.013733801040990843, 
        0.013740457094419175, 
        0.013746997413579634, 
        0.013753421596424217, 
        0.01375972924888443, 
        0.013765919984815892, 
        0.013771993425906076, 
        0.013777949201750595, 
        0.013783786949817725, 
        0.013789506315435773, 
        0.013795106951744941, 
        0.01380058851968416, 
        0.01380595068806782, 
        0.013811193133438282, 
        0.013816315540116688, 
        0.013821317600160962, 
        0.01382619901344482, 
        0.013830959487426672, 
        0.013835598737387612, 
        0.013840116486311244, 
        0.013844512464720063, 
        0.01384878641091058, 
        0.013852938070735723, 
        0.013856967197858902, 
        0.013860873553237214, 
        0.01386465690573899, 
        0.013868317031590879, 
        0.013871853714664331, 
        0.013875266746388917, 
        0.01387855592583809, 
        0.013881721059232308, 
        0.013884761960940744, 
        0.013887678452097043, 
        0.01389047036186429, 
        0.01389313752635613, 
        0.013895679790238404, 
        0.013898097004089005, 
        0.013900389026976837, 
        0.013902555725035156, 
        0.01390459697206008, 
        0.013906512648019632, 
        0.01390830264412163, 
        0.01390996685344066, 
        0.013911505180066022, 
        0.013912917533987013, 
        0.013914203835009449, 
        0.013915364007015747, 
        0.013916397981892942, 
        0.013917305711890229, 
        0.013918087111339591, 
        0.013918742179749378, 
        0.013919270831490279, 
        0.013919673064938357, 
        0.01391994886800852, 
        0.013920098050174048, 
        0.013920121737539618, 
        0.013920008202296207, 
        0.013919787382799116, 
        0.013919430843845866, 
        0.013918947863505766, 
        0.013918338498890638, 
        0.013917602753906912, 
        0.013916740689317574, 
        0.013915752347346698, 
        0.013914637789823, 
        0.013913397073204168, 
        0.013912030279335397, 
        0.013910537478409911, 
        0.013908918764532999, 
        0.013907174227608274, 
        0.013905303971540429, 
        0.013903308103404973, 
        0.01390118674057692, 
        0.013898940006579723, 
        0.01389656803238476, 
        0.013894070956375147, 
        0.01389144892485673, 
        0.013888702090809906, 
        0.013885830615570787, 
        0.013882834666983389, 
        0.013879714421231235, 
        0.013876470061460457, 
        0.013873101778588501, 
        0.013869609770705322, 
        0.013865994243839188, 
        0.013862255411371266, 
        0.013858393494213035, 
        0.013854408720934063, 
        0.01385030132768811, 
        0.013846071558028817, 
        0.013841719663454063, 
        0.013837245902899142, 
        0.01383265054302104, 
        0.013827933858011567, 
        0.013823096130015838, 
        0.013818137648504229, 
        0.013813058711001037, 
        0.013807859622606507, 
        0.01380254069622172, 
        0.013797102252378995, 
        0.013791544619555077, 
        0.013785868134002925, 
        0.01378007313965978, 
        0.01377415998845545, 
        0.013768129040038242, 
        0.013761980661996513, 
        0.01375571522976446, 
        0.013749333126609638, 
        0.01374283474378822, 
        0.013736220480466849, 
        0.013729490743634862, 
        0.013722645948439015, 
        0.013715686517756854, 
        0.01370861288258726, 
        0.013701425481803265, 
        0.013694124762378884, 
        0.013686711179226898, 
        0.013679185195220227, 
        0.013671547281338873, 
        0.013663797916552888, 
        0.013655937587829224, 
        0.013647966790247473, 
        0.013639886026851799, 
        0.013631695808779055, 
        0.013623396655222964, 
        0.013614989093306913, 
        0.013606473658311717, 
        0.013597850893549979, 
        0.013589121350366114, 
        0.013580285588049237, 
        0.013571344174021548, 
        0.013562297683655956, 
        0.013553146700342515, 
        0.013543891815484562, 
        0.013534533628480686, 
        0.01352507274654625, 
        0.01351550978499131, 
        0.013505845366977598, 
        0.013496080123644758, 
        0.013486214693788207, 
        0.013476249724205783, 
        0.013466185869568981, 
        0.013456023792217723, 
        0.013445764162191192, 
        0.013435407657333266, 
        0.013424954963067745, 
        0.013414406772463925, 
        0.013403763786189933, 
        0.013393026712382461, 
        0.013382196266661957, 
        0.013371273172091996, 
        0.013360258158949553, 
        0.0133491519649642, 
        0.01333795533493095, 
        0.013326669020861007, 
        0.013315293781898139, 
        0.01330383038410225, 
        0.013292279600413279, 
        0.013280642210665525, 
        0.013268919001402816, 
        0.013257110765815977, 
        0.013245218303652715, 
        0.013233242420976605, 
        0.013221183930558237, 
        0.013209043651030405, 
        0.013196822407311005, 
        0.013184521030206394, 
        0.013172140356636025, 
        0.013159681229062897, 
        0.013147144495658727, 
        0.01313453101005257, 
        0.013121841631325893, 
        0.013109077223684394, 
        0.013096238656439775, 
        0.013083326803815588, 
        0.01307034254481144, 
        0.013057286763104132, 
        0.013044160346580975, 
        0.013030964187571227, 
        0.013017699182644043, 
        0.013004366232026929, 
        0.012990966239952035, 
        0.012977500114042058, 
        0.012963968765351858, 
        0.01295037310817872, 
        0.01293671405968442, 
        0.012922992540009715, 
        0.01290920947169784, 
        0.012895365779769309, 
        0.01288146239157254, 
        0.01286750023616658, 
        0.012853480244632433, 
        0.012839403349336793, 
        0.012825270484184845, 
        0.01281108258403984, 
        0.012796840584634817, 
        0.012782545422368, 
        0.012768198034104337, 
        0.012753799356956069, 
        0.01273935032756969, 
        0.012724851882566082, 
        0.012710304958370517, 
        0.012695710490200497, 
        0.012681069412290953, 
        0.012666382657711264, 
        0.01265165115809843, 
        0.01263687584329715, 
        0.012622057641039248, 
        0.012607197476878744, 
        0.012592296274177786, 
        0.012577354953136739, 
        0.012562374431440777, 
        0.01254735562320742, 
        0.012532299439322351, 
        0.012517206786706656, 
        0.012502078568930122, 
        0.012486915684712703, 
        0.012471719029006326, 
        0.0124564894916516, 
        0.012441227957873674, 
        0.012425935307594161, 
        0.012410612415786226, 
        0.012395260151770062, 
        0.012379879378537786, 
        0.012364470953904968, 
        0.012349035728878726, 
        0.012333574548450445, 
        0.012318088250868005, 
        0.01230257766760866, 
        0.012287043623006614, 
        0.012271486934201943, 
        0.012255908411243435, 
        0.012240308856294277, 
        0.012224689063735597, 
        0.012209049820269323, 
        0.012193391904087912, 
        0.012177716085435993, 
        0.012162023126110843, 
        0.012146313779232205, 
        0.012130588789199603, 
        0.01211484889156493, 
        0.012099094812855074, 
        0.012083327270564864, 
        0.012067546972617575, 
        0.01205175461793597, 
        0.012035950895612602, 
        0.012020136485341304, 
        0.012004312057126097, 
        0.011988478271068647, 
        0.0119726357774689, 
        0.011956785216442736, 
        0.011940927218588446, 
        0.011925062404061437, 
        0.011909191382499911, 
        0.011893314753764225, 
        0.011877433107469927, 
        0.011861547022667123, 
        0.011845657068223535, 
        0.01182976380254602, 
        0.011813867773547485, 
        0.011797969518744953, 
        0.01178206956537703, 
        0.011766168429863633, 
        0.011750266618676062, 
        0.011734364627373768, 
        0.011718462941231697, 
        0.011702562035038808, 
        0.011686662373256508, 
        0.011670764410008954, 
        0.011654868588650821, 
        0.011638975342595838, 
        0.011623085094941445, 
        0.011607198258545164, 
        0.01159131523570037, 
        0.011575436418849984, 
        0.011559562190524432, 
        0.01154369292282778, 
        0.011527828978226457, 
        0.011511970708968079, 
        0.01149611845783062, 
        0.011480272557662631, 
        0.011464433331412262, 
        0.011448601092810736, 
        0.011432776145824624, 
        0.011416958785318187, 
        0.011401149296279157, 
        0.01138534795509417, 
        0.011369555028461029, 
        0.011353770774576015, 
        0.011337995442111549, 
        0.01132222927126426, 
        0.011306472493655137, 
        0.011290725331893934, 
        0.011274988000421336, 
        0.011259260704987882, 
        0.01124354364326209, 
        0.011227837004444633, 
        0.011212140970188699, 
        0.011196455713573255, 
        0.0111807814004337, 
        0.011165118188406188, 
        0.011149466227806729, 
        0.011133825661445744, 
        0.011118196624458298, 
        0.01110257924495644, 
        0.011086973644194698, 
        0.011071379935773923, 
        0.01105579822728083, 
        0.011040228618623443, 
        0.01102467120377679, 
        0.011009126069762497, 
        0.01099359329717063, 
        0.010978072960487445, 
        0.010962565127885834, 
        0.010947069861429563, 
        0.010931587217546111, 
        0.010916117246440126, 
        0.010900659992852288, 
        0.010885215495608863, 
        0.010869783788582433, 
        0.010854364899692128, 
        0.010838958851979002, 
        0.010823565663048314, 
        0.010808185345669156, 
        0.010792817907499547, 
        0.010777463351483144, 
        0.010762121675653612, 
        0.01074679287374401, 
        0.010731476934570943, 
        0.010716173842891584, 
        0.010700883578984292, 
        0.010685606118660691, 
        0.0106703414339288, 
        0.010655089492682492, 
        0.010639850258746099, 
        0.010624623692422282, 
        0.010609409749891293, 
        0.010594208383950254, 
        0.01057901954368038, 
        0.010563843174650447, 
        0.010548679218923109, 
        0.010533527615798982, 
        0.010518388300751337, 
        0.01050326120633027, 
        0.010488146262041313, 
        0.010473043394246371, 
        0.010457952526655425, 
        0.01044287357977683, 
        0.010427806471721106, 
        0.010412751117623843, 
        0.01039770743014111, 
        0.010382675319424921, 
        0.010367654693020171, 
        0.010352645456122222, 
        0.010337647511518822, 
        0.010322660759786965, 
        0.010307685099126471, 
        0.010292720425826936, 
        0.010277766633641687, 
        0.010262823614934866, 
        0.010247891259589798, 
        0.010232969455446285, 
        0.010218058088760229, 
        0.0102031570438617, 
        0.010188266203327122, 
        0.010173385447885265, 
        0.010158514656768544, 
        0.010143653707328486, 
        0.010128802475583312, 
        0.010113960835783767, 
        0.010099128660911161, 
        0.010084305822191532, 
        0.010069492189673878, 
        0.010054687631958615, 
        0.010039892016252059, 
        0.010025105208584198, 
        0.01001032707358555, 
        0.009995557474732143, 
        0.00998079627420711, 
        0.009966043333230552, 
        0.009951298511661663, 
        0.009936561668451464, 
        0.009921832661242962, 
        0.009907111347020506, 
        0.009892397581336953, 
        0.009877691219122088, 
        0.009862992113851155, 
        0.009848300118915158, 
        0.009833615085999947, 
        0.009818936866254353, 
        0.009804265310011067, 
        0.009789600266421677, 
        0.009774941584218771, 
        0.009760289111160884, 
        0.009745642694313507, 
        0.009731002179889403, 
        0.009716367413438192, 
        0.009701738239804686, 
        0.009687114503088325, 
        0.009672496046738298, 
        0.009657882713411477, 
        0.009643274345452993, 
        0.009628670784242052, 
        0.009614071870630566, 
        0.009599477444925552, 
        0.009584887346714487, 
        0.009570301415057733, 
        0.009555719488608182, 
        0.009541141405253285, 
        0.00952656700241592, 
        0.0095119961168524, 
        0.009497428585178706, 
        0.00948286424315608, 
        0.009468302926034235, 
        0.0094537444687696, 
        0.009439188705623991, 
        0.009424635470595199, 
        0.00941008459700303, 
        0.009395535917866916, 
        0.009380989265712018, 
        0.00936644447270226, 
        0.009351901370289831, 
        0.009337359789792892, 
        0.009322819562001055, 
        0.009308280517294031, 
        0.009293742485656375, 
        0.009279205296598586, 
        0.00926466877944877, 
        0.00925013276291013, 
        0.009235597075467521, 
        0.009221061545081797, 
        0.009206525999578927, 
        0.009191990266203027, 
        0.00917745417198799, 
        0.00916291754360643, 
        0.009148380207250574, 
        0.009133841988987887, 
        0.009119302714416947, 
        0.009104762208847124, 
        0.00909022029743607, 
        0.009075676804759304, 
        0.009061131555467285, 
        0.0090465843735953, 
        0.009032035083094074, 
        0.00901748350760104, 
        0.009002929470425011, 
        0.008988372794822324, 
        0.008973813303516964, 
        0.008959250819337385, 
        0.00894468516463174, 
        0.008930116161759986, 
        0.008915543632739864, 
        0.008900967399539782, 
        0.008886387283848978, 
        0.008871803107308838, 
        0.008857214691367606, 
        0.008842621857393776, 
        0.00882802442663747, 
        0.008813422220300087, 
        0.00879881505944603, 
        0.0087842027651651, 
        0.008769585158509292, 
        0.008754962060464097, 
        0.008740333292186044, 
        0.008725698674723403, 
        0.008711058029231297, 
        0.008696411176918184, 
        0.008681757939270134, 
        0.008667098137657517, 
        0.008652431593934798, 
        0.008637758129895699, 
        0.008623077567683275, 
        0.008608389729661946, 
        0.008593694438582532, 
        0.008578991517414819, 
        0.008564280789627572, 
        0.008549562078960689, 
        0.008534835209800909, 
        0.008520100006874767, 
        0.008505356295489958, 
        0.008490603901505307, 
        0.008475842651573536, 
        0.00846107237282905, 
        0.008446292893301769, 
        0.008431504041742395, 
        0.008416705647746677, 
        0.008401897541825343, 
        0.00838707955547751, 
        0.008372251521228686, 
        0.00835741327268029, 
        0.008342564644646196, 
        0.008327705473086202, 
        0.008312835595360599, 
        0.00829795485016672, 
        0.00828306307769363, 
        0.008268160119644428, 
        0.008253245819410157, 
        0.008238320021947554, 
        0.008223382574156266, 
        0.00820843332484271, 
        0.00819347212470798, 
        0.008178498826635495, 
        0.008163513285604704, 
        0.008148515359024977, 
        0.008133504906671288, 
        0.008118481790674049, 
        0.008103445875965528, 
        0.008088397030211539, 
        0.008073335123906605, 
        0.008058260030583768, 
        0.00804317162689422, 
        0.008028069792667911, 
        0.008012954411207127, 
        0.007997825369328925, 
        0.007982682557490614, 
        0.007967525870027914, 
        0.007952355205185455, 
        0.007937170465324135, 
        0.007921971557029015, 
        0.007906758391522125, 
        0.007891530884538107, 
        0.007876288956237631, 
        0.007861032532038013, 
        0.007845761542450152, 
        0.007830475923144384, 
        0.007815175615280553, 
        0.007799860565727916, 
        0.007784530726845826, 
        0.007769186057294223, 
        0.007753826521789018, 
        0.007738452091395358, 
        0.0077230627438012196, 
        0.007707658463629241, 
        0.007692239241655458, 
        0.007676805076720578, 
        0.007661355974256254, 
        0.007645891947725483, 
        0.007630413018010708, 
        0.0076149192139146876, 
        0.00759941057262062, 
        0.007583887139156583, 
        0.007568348967501399, 
        0.00755279611991253, 
        0.007537228667721996, 
        0.0075216466911866165, 
        0.007506050279895899, 
        0.007490439532622006, 
        0.007474814558179281, 
        0.007459175474727221, 
        0.007443522410454705, 
        0.0074278555039196835, 
        0.007412174903118096, 
        0.007396480766955575, 
        0.007380773265341153, 
        0.007365052577932136, 
        0.007349318896003277, 
        0.007333572420938913, 
        0.007317813365864836, 
        0.007302041954953226, 
        0.007286258422337312, 
        0.007270463014789814, 
        0.007254655989934737, 
        0.007238837616890705, 
        0.007223008175932215, 
        0.007207167958614021, 
        0.0071913172690121, 
        0.007175456421424614, 
        0.007159585742164774, 
        0.0071437055688766, 
        0.007127816250120834, 
        0.007111918145941119, 
        0.0070960116281408156, 
        0.007080097078886349, 
        0.007064174891512642, 
        0.007048245470177814, 
        0.007032309229744514, 
        0.007016366595711251, 
        0.0070004180033125, 
        0.006984463898266506, 
        0.006968504736501528, 
        0.006952540982998082, 
        0.006936573112387996, 
        0.006920601608262524, 
        0.006904626963012277, 
        0.006888649677791741, 
        0.006872670261046721, 
        0.0068566892299292, 
        0.006840707108474923, 
        0.006824724428305065, 
        0.006808741726823343, 
        0.006792759547899112, 
        0.006776778442635544, 
        0.006760798965858287, 
        0.006744821678088276, 
        0.006728847143609368, 
        0.006712875932459924, 
        0.006696908617279682, 
        0.0066809457725225795, 
        0.006664987976784549, 
        0.006649035811122558, 
        0.006633089857976304, 
        0.0066171506994844136, 
        0.0066012189195739195, 
        0.006585295103658494, 
        0.006569379835469968, 
        0.006553473697239236, 
        0.006537577271482209, 
        0.006521691137744719, 
        0.006505815874394583, 
        0.006489952056094486, 
        0.00647410025572582, 
        0.0064582610404529455, 
        0.006442434975030944, 
        0.006426622619761296, 
        0.006410824529926933, 
        0.006395041254252925, 
        0.006379273337304586, 
        0.006363521316809651, 
        0.006347785724572804, 
        0.006332067084875552, 
        0.006316365914888637, 
        0.006300682725999645, 
        0.006285018019837654, 
        0.006269372291173176, 
        0.0062537460252484545, 
        0.006238139701001919, 
        0.006222553786458955, 
        0.006206988741722726, 
        0.006191445017330611, 
        0.0061759230546199586, 
        0.006160423285574091, 
        0.00614494613203611, 
        0.006129492007089615, 
        0.006114061312226399, 
        0.006098654440550912, 
        0.006083271774463404, 
        0.006067913686192189, 
        0.006052580538449879, 
        0.006037272682542179, 
        0.0060219904614677135, 
        0.006006734206042053, 
        0.005991504238521056, 
        0.005976300869862041, 
        0.005961124401602585, 
        0.005945975125138813, 
        0.005930853321319413, 
        0.005915759261777727, 
        0.005900693208089875, 
        0.005885655412231816, 
        0.005870646116305524, 
        0.005855665553741512, 
        0.005840713946813283, 
        0.005825791510159913, 
        0.0058108984489884654, 
        0.0057960349595761, 
        0.0057812012287142426, 
        0.005766397435503732, 
        0.005751623749589116, 
        0.005736880332591819, 
        0.005722167338910156, 
        0.005707484913933668, 
        0.005692833195101597, 
        0.005678212313022291, 
        0.0056636223896761664, 
        0.005649063540301179, 
        0.005634535873940221, 
        0.005620039491263619, 
        0.00560557448712133, 
        0.005591140949356369, 
        0.005576738959229847, 
        0.005562368591949749, 
        0.005548029917060383, 
        0.005533722997718444, 
        0.005519447891576219, 
        0.005505204650930689, 
        0.005490993322096649, 
        0.005476813946574416, 
        0.005462666561384793, 
        0.005448551197542992, 
        0.005434467882823738, 
        0.005420416639211029, 
        0.005406397484836258, 
        0.005392410433406046, 
        0.0053784554947901055, 
        0.005364532674750098, 
        0.005350641975288174, 
        0.005336783394668665, 
        0.005322956928021977, 
        0.005309162566743321, 
        0.0052954002990701415, 
        0.005281670110156928, 
        0.005267971982220725, 
        0.0052543058945942744, 
        0.005240671823755698, 
        0.005227069743806595, 
        0.005213499625936395, 
        0.005199961439111743, 
        0.005186455150379637, 
        0.005172980724147566, 
        0.005159538122730939, 
        0.00514612730651556, 
        0.00513274823416351, 
        0.005119400862193442, 
        0.005106085145753325, 
        0.005092801038028973, 
        0.005079548490826832, 
        0.005066327454197842, 
        0.0050531378773566345, 
        0.005039979707578358, 
        0.005026852891236224, 
        0.005013757373198936, 
        0.005000693097639887, 
        0.004987660007042555, 
        0.004974658043756718, 
        0.004961687148324969, 
        0.004948747260987359, 
        0.004935838320752452, 
        0.004922960266119922, 
        0.0049101130347643735, 
        0.00489729656351421, 
        0.004884510788644258, 
        0.004871755646141746, 
        0.004859031070865898, 
        0.004846336997881242, 
        0.00483367336124676, 
        0.004821040094599542, 
        0.0048084371313139454, 
        0.004795864404455741, 
        0.004783321846589118, 
        0.004770809390170996, 
        0.004758326967271706, 
        0.004745874509628, 
        0.004733451948831313, 
        0.004721059216432538, 
        0.004708696243518553, 
        0.004696362961388928, 
        0.004684059300767655, 
        0.004671785192854855, 
        0.004659540568175594, 
        0.004647325357690523, 
        0.004635139491789149, 
        0.004622982901507179, 
        0.004610855517336572, 
        0.004598757269876152, 
        0.004586688089796643, 
        0.004574647907867394, 
        0.0045626366546163855, 
        0.004550654261227913, 
        0.004538700658415879, 
        0.004526775777094565, 
        0.0045148795483415894, 
        0.004503011903290686, 
        0.004491172773236182, 
        0.004479362089493848, 
        0.0044675797835976375, 
        0.0044558257871804, 
        0.004444100032046471, 
        0.004432402450059385, 
        0.00442073297330179, 
        0.00440909153405203, 
        0.0043974780647037, 
        0.004385892497787407, 
        0.004374334765951053, 
        0.004362804802334112, 
        0.004351302539894504, 
        0.004339827911971391, 
        0.004328380851887032, 
        0.004316961293551409, 
        0.00430556917070373, 
        0.004294204417380337, 
        0.004282866967856253, 
        0.004271556756550208, 
        0.004260273718126001, 
        0.004249017787453841, 
        0.004237788899544866, 
        0.004226586989748663, 
        0.004215411993467538, 
        0.004204263846446717, 
        0.004193142484507618, 
        0.004182047843818856, 
        0.004170979860594653, 
        0.004159938471465692, 
        0.004148923613100629, 
        0.004137935222434593, 
        0.004126973236626854, 
        0.004116037592999062, 
        0.004105128229114091, 
        0.004094245082770376, 
        0.004083388091750477, 
        0.004072557194599307, 
        0.00406175232953337, 
        0.004050973435134097, 
        0.004040220450203711, 
        0.0040294933137596176, 
        0.00401879196498415, 
        0.004008116343326691, 
        0.003997466388343965, 
        0.0039868420399145725, 
        0.003976243238002295, 
        0.0039656699228413405, 
        0.003955122034791477, 
        0.003944599514518842, 
        0.003934102302729798, 
        0.003923630340520475, 
        0.003913183568923921, 
        0.003902761929497744, 
        0.0038923653636806603, 
        0.0038819938132739176, 
        0.0038716472201753933, 
        0.003861325526528385, 
        0.003851028674633396, 
        0.0038407566069610893, 
        0.0038305092661770077, 
        0.0038202865951544153, 
        0.0038100885368983427, 
        0.0037999150346363277, 
        0.0037897660316856562, 
        0.003779641471711272, 
        0.0037695412977766735, 
        0.003759465455013714, 
        0.003749413886858674, 
        0.003739386537593678, 
        0.003729383351613168, 
        0.0037194042734932094, 
        0.0037094492479877376, 
        0.003699518219990854, 
        0.0036896111345619117, 
        0.0036797279369770865, 
        0.0036698685726144218, 
        0.0036600329870180607, 
        0.0036502211258884116, 
        0.003640432935133441, 
        0.0036306683607246967, 
        0.0036209273489146063, 
        0.0036112098458660007, 
        0.00360151579833827, 
        0.003591845152808437, 
        0.0035821978561121283, 
        0.003572573855175987, 
        0.0035629730970571046, 
        0.0035533955289936752, 
        0.003543841098383231, 
        0.003534309752700026, 
        0.0035248014396864176, 
        0.0035153161070690347, 
        0.0035058537028868006, 
        0.0034964141751411076, 
        0.003486997472153337, 
        0.0034776035420692013, 
        0.003468232333753871, 
        0.003458883795645046, 
        0.0034495578765747514, 
        0.0034402545253970885, 
        0.003430973691231155, 
        0.0034217153231417474, 
        0.003412479370606541, 
        0.0034032657829978813, 
        0.003394074509873442, 
        0.0033849055009477734, 
        0.003375758706057003, 
        0.0033666340751355795, 
        0.003357531558328595, 
        0.0033484511058002745, 
        0.003339392667939325, 
        0.0033303561951811304, 
        0.0033213416381341213, 
        0.0033123489475104543, 
        0.00330337807413503, 
        0.003294428968958319, 
        0.003285501583090337, 
        0.0032765958677039185, 
        0.0032677117741502764, 
        0.0032588492538344403, 
        0.0032500082583531123, 
        0.003241188739359732, 
        0.0032323906486578942, 
        0.0032236139381677607, 
        0.0032148585598890988, 
        0.0032061244659518525, 
        0.003197411608667448, 
        0.0031887199403842744, 
        0.003180049413577335, 
        0.0031713999807823985, 
        0.00316277159484778, 
        0.0031541642084400305, 
        0.0031455777746688097, 
        0.0031370122465219264, 
        0.003128467577093358, 
        0.0031199437196878623, 
        0.003111440627667154, 
        0.0031029582544806816, 
        0.0030944965538019045, 
        0.0030860554792835285, 
        0.0030776349847486525, 
        0.0030692350240969584, 
        0.0030608555513628698, 
        0.003052496520661049, 
        0.003044157886235125, 
        0.003035839602295337, 
        0.0030275416235290326, 
        0.0030192639043766074, 
        0.003011006399454936, 
        0.0030027690635009855, 
        0.002994551851441027, 
        0.0029863547181698063, 
        0.002978177618811104, 
        0.0029700205085049897, 
        0.0029618833424957403, 
        0.002953766076157357, 
        0.002945668664965991, 
        0.0029375910642524088, 
        0.0029295332301448964, 
        0.002921495118199185, 
        0.002913476684237103, 
        0.002905477884216104, 
        0.002897498674258979, 
        0.002889539010465755, 
        0.0028815988491556472, 
        0.002873678146505556, 
        0.0028657768592674137, 
        0.0028578949436972494, 
        0.0028500323567290362, 
        0.0028421890549140626, 
        0.0028343649951853276, 
        0.0028265601344236173, 
        0.002818774429667743, 
        0.0028110078379856946, 
        0.002803260316699094, 
        0.002795531823023901, 
        0.0027878223144563582, 
        0.0027801317483293116, 
        0.0027724600824821726, 
        0.0027648072744329926, 
        0.0027571732820543863, 
        0.002749558063164482, 
        0.0027419615757422328, 
        0.0027343837777885033, 
        0.0027268246275477287, 
        0.0027192840831704763, 
        0.0027117621030726337, 
        0.002704258645634936, 
        0.0026967736693663765, 
        0.0026893071328581166, 
        0.0026818589948308883, 
        0.002674429214044725, 
        0.0026670177493895632, 
        0.0026596245598243602, 
        0.002652249604389431, 
        0.0026448928422103442, 
        0.002637554232556629, 
        0.0026302337346920386, 
        0.0026229313080889955, 
        0.0026156469122090294, 
        0.0026083805066300985, 
        0.0026011320509947864, 
        0.002593901505115963, 
        0.002586688828791926, 
        0.002579493981981517, 
        0.00257231692466987, 
        0.0025651576169939613, 
        0.0025580160191256197, 
        0.0025508920913393344, 
        0.0025437857939728243, 
        0.0025366970875192133, 
        0.0025296259324780745, 
        0.002522572289480529, 
        0.002515536119183085, 
        0.0025085173824452704, 
        0.0025015160401060986, 
        0.0024945320531073786, 
        0.0024875653824927672, 
        0.0024806159893868713, 
        0.002473683834998005, 
        0.002466768880606038, 
        0.002459871087551844, 
        0.002452990417363742, 
        0.0024461268315474566, 
        0.0024392802917127115, 
        0.0024324507595061837, 
        0.0024256381968364715, 
        0.0024188425655085563, 
        0.0024120638274726623, 
        0.0024053019447634284, 
        0.00239855687948134, 
        0.002391828593844426, 
        0.0023851170500871757, 
        0.002378422210568861, 
        0.0023717440377585618, 
        0.0023650824941565843, 
        0.002358437542353302, 
        0.0023518091450278546, 
        0.002345197264937875, 
        0.002338601864931386, 
        0.002332022907896256, 
        0.0023254603568316273, 
        0.0023189141748323574, 
        0.0023123843250084644, 
        0.002305870770654761, 
        0.0022993734750288626, 
        0.0022928924015609827, 
        0.002286427513686851, 
        0.0022799787749715524, 
        0.002273546149018593, 
        0.002267129599547435, 
        0.002260729090325364, 
        0.0022543445852101136, 
        0.0022479760481034844, 
        0.0022416234430764617, 
        0.002235286734183908, 
        0.002228965885588482
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-16.json <==
[
    [
        -83.835025660159872, 
        -83.697020446721069, 
        -83.559162028031949, 
        -83.421454803759886, 
        -83.283898669196901, 
        -83.146493509538828, 
        -83.009239231679246, 
        -82.872135722320891, 
        -82.735182876117236, 
        -82.59838058643696, 
        -82.461728748763747, 
        -82.325227257298238, 
        -82.188876007323813, 
        -82.052674894750126, 
        -81.916623813732315, 
        -81.780722660212646, 
        -81.644971331436651, 
        -81.509369722984019, 
        -81.373917732107628, 
        -81.238615253770647, 
        -81.103462188451601, 
        -80.968458430958862, 
        -80.833603881038044, 
        -80.698898435570342, 
        -80.56434199294965, 
        -80.429934448786383, 
        -80.295675707345396, 
        -80.161565665102344, 
        -80.027604221217132, 
        -79.89379127254962, 
        -79.760126724253951, 
        -79.62661047205674, 
        -79.493242419700351, 
        -79.360022466280583, 
        -79.226950512243292, 
        -79.094026456734937, 
        -78.961250205294618, 
        -78.828621657010501, 
        -78.696140714713394, 
        -78.563807276811843, 
        -78.431621252097173, 
        -78.299582539132004, 
        -78.167691042621783, 
        -78.035946663823353, 
        -77.904349308020215, 
        -77.772898875459632, 
        -77.641595274815415, 
        -77.51043840601848, 
        -77.379428177153116, 
        -77.248564490333194, 
        -77.11784725177624, 
        -76.987276364203098, 
        -76.856851736405616, 
        -76.726573272352113, 
        -76.596440877844969, 
        -76.466454447100602, 
        -76.336613909954451, 
        -76.206919157640399, 
        -76.077370104600888, 
        -75.947966653518151, 
        -75.818708712717822, 
        -75.689596186350272, 
        -75.560628987838669, 
        -75.43180702239718, 
        -75.303130198361643, 
        -75.174598422887485, 
        -75.046211607014328, 
        -74.917969657234437, 
        -74.789872485387676, 
        -74.661919998955781, 
        -74.534112108745504, 
        -74.406448723671303, 
        -74.278929754542915, 
        -74.151555109963283, 
        -74.024324703112242, 
        -73.897238443253357, 
        -73.770296241758373, 
        -73.643498005848159, 
        -73.516843654446163, 
        -73.390333094883161, 
        -73.263966240251051, 
        -73.13774300227, 
        -73.01166329266708, 
        -72.885727016389538, 
        -72.75993410164277, 
        -72.634284452606877, 
        -72.508777984742281, 
        -72.38341460822565, 
        -72.258194240475021, 
        -72.133116793421991, 
        -72.008182180920215, 
        -71.883390317645933, 
        -71.758741117038042, 
        -71.634234487051557, 
        -71.509870356469236, 
        -71.385648629612206, 
        -71.261569229162106, 
        -71.137632058823044, 
        -71.01383704986057, 
        -70.890184109733895, 
        -70.766673155405229, 
        -70.643304102914783, 
        -70.520076867671577, 
        -70.396991360257346, 
        -70.274047509913387, 
        -70.151245224467473, 
        -70.028584426678023, 
        -69.906065028955581, 
        -69.783686952621565, 
        -69.66145010526715, 
        -69.539354420502377, 
        -69.417399807548065, 
        -69.295586186333651, 
        -69.173913474333418, 
        -69.052381589655326, 
        -68.930990448268815, 
        -68.809739974338342, 
        -68.68863008438116, 
        -68.567660697036189, 
        -68.446831731346919, 
        -68.326143107374179, 
        -68.205594744748694, 
        -68.08518656235654, 
        -67.964918474980863, 
        -67.844790413292571, 
        -67.724802289760689, 
        -67.604954029511504, 
        -67.485245549268569, 
        -67.365676771957226, 
        -67.246247602733874, 
        -67.126957990851793, 
        -67.007807843054394, 
        -66.888797080806796, 
        -66.769925622238532, 
        -66.651193393985395, 
        -66.532600312806792, 
        -66.414146304351732, 
        -66.295831287878542, 
        -66.17765518584055, 
        -66.059617914641976, 
        -65.941719406422081, 
        -65.823959565849819, 
        -65.706338339688969, 
        -65.588855638108328, 
        -65.471511383577692, 
        -65.354305495084589, 
        -65.237237901748699, 
        -65.120308522214728, 
        -65.003517280708948, 
        -64.886864099381739, 
        -64.77034890093519, 
        -64.653971605362145, 
        -64.537732141704836, 
        -64.421630421839581, 
        -64.305666385340459, 
        -64.189839945663621, 
        -64.074151029403026, 
        -63.958599558627249, 
        -63.84318545590137, 
        -63.727908643881946, 
        -63.612769048264198, 
        -63.497766590627371, 
        -63.382901196222797, 
        -63.26817278705898, 
        -63.153581288156147, 
        -63.039126620907744, 
        -62.924808712056638, 
        -62.810627483396928, 
        -62.696582859330867, 
        -62.582674763377497, 
        -62.468903118849411, 
        -62.35526784659011, 
        -62.241768876326013, 
        -62.12840612774373, 
        -62.015179526602736, 
        -61.902088993313029, 
        -61.789134455906719, 
        -61.676315830798103, 
        -61.563633051527248, 
        -61.451086033767879, 
        -61.338674707005183, 
        -61.226398986470507, 
        -61.11425880604822, 
        -61.002254081176496, 
        -60.890384740624526, 
        -60.778650702115051, 
        -60.667051894483009, 
        -60.555588236881839, 
        -60.444259654643801, 
        -60.33306606789062, 
        -60.222007402818775, 
        -60.111083580262672, 
        -60.000294523548803, 
        -59.889640154212294, 
        -59.779120396132733, 
        -59.668735168191397, 
        -59.558484398142234, 
        -59.448368001713305, 
        -59.338385908206085, 
        -59.228538035708738, 
        -59.118824306136453, 
        -59.009244621533028, 
        -58.899798941674916, 
        -58.790487168142967, 
        -58.681309223710883, 
        -58.572265026609436, 
        -58.463354500822092, 
        -58.354577557404035, 
        -58.24593413226745, 
        -58.137424133868407, 
        -58.02904749012977, 
        -57.920804115535923, 
        -57.812693932086589, 
        -57.704716856230021, 
        -57.59687281007205, 
        -57.489161706614006, 
        -57.381583472918742, 
        -57.274138022050771, 
        -57.166825274164118, 
        -57.059645145579559, 
        -56.952597554487447, 
        -56.845682410112929, 
        -56.73889964451029, 
        -56.63224915983379, 
        -56.52573088642896, 
        -56.419344730949931, 
        -56.313090613713491, 
        -56.206968447992033, 
        -56.100978148340864, 
        -55.995119627316761, 
        -55.889392803674383, 
        -55.783797581106235, 
        -55.678333889244833, 
        -55.573001629194735, 
        -55.467800721976232, 
        -55.362731070238368, 
        -55.257792597055293, 
        -55.15298520357495, 
        -55.048308810778487, 
        -54.943763323047648, 
        -54.839348653481345, 
        -54.735064702623866, 
        -54.630911395290624, 
        -54.526888632241388, 
        -54.422996322806895, 
        -54.319234372884821, 
        -54.215602692739957, 
        -54.112101187029928, 
        -54.008729763597422, 
        -53.905488326755254, 
        -53.802376783224304, 
        -53.699395034512584, 
        -53.596542989666347, 
        -53.493820546857989, 
        -53.391227614857307, 
        -53.288764092981388, 
        -53.186429883364326, 
        -53.08422488248776, 
        -52.982148999597712, 
        -52.880202126562374, 
        -52.778384169881662, 
        -52.676695023779594, 
        -52.575134587431229, 
        -52.473702757706945, 
        -52.372399430172102, 
        -52.271224500121207, 
        -52.170177864170398, 
        -52.06925941535745, 
        -51.968469047990069, 
        -51.867806654352805, 
        -51.76727212641709, 
        -51.666865353112705, 
        -51.566586229013453, 
        -51.466434632641715, 
        -51.366410470246393, 
        -51.266513620610397, 
        -51.166743971434933, 
        -51.067101403418697, 
        -50.967585811466698, 
        -50.868197073602467, 
        -50.768935076003629, 
        -50.669799696441473, 
        -50.570790822639104, 
        -50.471908331711965, 
        -50.373152103692263, 
        -50.274522010980313, 
        -50.176017942556179, 
        -50.077639769262674, 
        -49.979387366377772, 
        -49.88126060343923, 
        -49.783259363213553, 
        -49.685383512545776, 
        -49.587632923796491, 
        -49.490007465785908, 
        -49.3925070080737, 
        -49.295131417435179, 
        -49.197880561204151, 
        -49.100754300370404, 
        -49.003752506481106, 
        -48.906875033128131, 
        -48.810121752734901, 
        -48.713492519427945, 
        -48.616987193714344, 
        -48.520605628069163, 
        -48.424347687479973, 
        -48.328213222602258, 
        -48.232202087255288, 
        -48.136314131954599, 
        -48.040549210738774, 
        -47.944907171772108, 
        -47.849387862440132, 
        -47.753991127290959, 
        -47.658716815772458, 
        -47.563564757557565, 
        -47.46853481784229, 
        -47.373626825627881, 
        -47.278840619952895, 
        -47.184176038406811, 
        -47.089632915725424, 
        -46.995211086532507, 
        -46.900910383010221, 
        -46.806730634405518, 
        -46.712671672898473, 
        -46.618733322993506, 
        -46.52491541270475, 
        -46.431217763287258, 
        -46.337640199400141, 
        -46.244182527733763, 
        -46.150844590666026, 
        -46.057626192547971, 
        -45.964527148659791, 
        -45.87154725993814, 
        -45.778686359418082, 
        -45.68594424072279, 
        -45.593320718982561, 
        -45.500815591808546, 
        -45.408428667762699, 
        -45.316159739083425, 
        -45.224008615232485, 
        -45.131975086415629, 
        -45.040058948644976, 
        -44.948259993272309, 
        -44.856578009943824, 
        -44.765012785560188, 
        -44.673564107333689, 
        -44.582231757738406, 
        -44.491015517211956, 
        -44.3999151629232, 
        -44.308930473902414, 
        -44.218061221829664, 
        -44.127307179201253, 
        -44.036668112177175, 
        -43.946143791097043, 
        -43.855733977077463, 
        -43.765438432787754, 
        -43.675256916091776, 
        -43.585189183175672, 
        -43.49523498424233, 
        -43.405394076155147, 
        -43.315666202871576, 
        -43.226051111732943, 
        -43.13654854202985, 
        -43.047158237656518, 
        -42.957879933277404, 
        -42.868713363011111, 
        -42.779658242917534, 
        -42.690714330538029, 
        -42.601881336966308, 
        -42.513158983506749, 
        -42.424546984380996, 
        -42.336045065482018, 
        -42.247652934077358, 
        -42.159370301267515, 
        -42.071196869164531, 
        -41.983132348142171, 
        -41.895176434581991, 
        -41.807328825322095, 
        -41.719589210139638, 
        -41.631957285688394, 
        -41.544432734496283, 
        -41.457015241007213, 
        -41.36970448293755, 
        -41.282500138429263, 
        -41.195401876082691, 
        -41.108409370157062, 
        -41.021522281455837, 
        -40.934740274632937, 
        -40.848063005179675, 
        -40.761490128148274, 
        -40.675021285974665, 
        -40.588656138820419, 
        -40.502394315822535, 
        -40.416235467700979, 
        -40.330179222225404, 
        -40.244225210481524, 
        -40.15837305816904, 
        -40.072622387355025, 
        -39.98697281589201, 
        -39.901423957410188, 
        -39.815975421265641, 
        -39.7306268125187, 
        -39.645377732151417, 
        -39.560227775832622, 
        -39.475176532512037, 
        -39.390223595731896, 
        -39.305368542714092, 
        -39.220610956500131, 
        -39.135950404937716, 
        -39.051386463200615, 
        -38.96691868964659, 
        -38.882546648567903, 
        -38.798269889403571, 
        -38.714087966412059, 
        -38.630000421042716, 
        -38.546006794283834, 
        -38.462106619814804, 
        -38.378299427117433, 
        -38.294584738659573, 
        -38.210962076694166, 
        -38.127430953310025, 
        -38.043990876941869, 
        -37.960641350595722, 
        -37.877381871796253, 
        -37.794211932007507, 
        -37.711131019092832, 
        -37.628138612502291, 
        -37.545234189235345, 
        -37.462417216249591, 
        -37.379687160914237, 
        -37.29704347915618, 
        -37.214485623740096, 
        -37.132013032394063, 
        -37.049625161324705, 
        -36.96732143700762, 
        -36.885101287048862, 
        -36.802964132715616, 
        -36.720909390846636, 
        -36.638936464382894, 
        -36.557044767589872, 
        -36.475233690064933, 
        -36.393502624553236, 
        -36.311850946328015, 
        -36.230278045749408, 
        -36.148783285712177, 
        -36.067366031072964, 
        -35.986025637413576, 
        -35.904761455313036, 
        -35.823572824355054, 
        -35.742459086348951, 
        -35.661419561703177, 
        -35.580453583195997, 
        -35.499560458141339, 
        -35.418739497647337, 
        -35.337989995653757, 
        -35.25731125315167, 
        -35.176702550796215, 
        -35.096163167311325, 
        -35.015692368647471, 
        -34.935289424552145, 
        -34.85495358552167, 
        -34.774684100118826, 
        -34.694480205418103, 
        -34.61434113537414, 
        -34.534266111425652, 
        -34.454254349969993, 
        -34.374305056179104, 
        -34.294417431842092, 
        -34.214590665500005, 
        -34.134823941197922, 
        -34.055116427465336, 
        -33.97546729916084, 
        -33.895875706509713, 
        -33.816340802573137, 
        -33.736861718245336, 
        -33.657437597697282, 
        -33.578067556781292, 
        -33.498750709019937, 
        -33.419486157421559, 
        -33.340273000138353, 
        -33.261110322491149, 
        -33.181997201420771, 
        -33.102932704914039, 
        -33.023915892260213, 
        -32.944945809794909, 
        -32.866021503322848, 
        -32.787141999376786, 
        -32.708306321495257, 
        -32.629513478977117, 
        -32.550762475272307, 
        -32.472052301721426, 
        -32.3933819402422, 
        -32.314750360900987, 
        -32.236156530795689, 
        -32.157599396053726, 
        -32.079077906912481, 
        -32.000590991392158, 
        -31.92213757213014, 
        -31.843716561139697, 
        -31.765326858683455, 
        -31.686967355072682, 
        -31.608636933582154, 
        -31.530334460147902, 
        -31.452058800237765, 
        -31.373808799820267, 
        -31.295583297608058, 
        -31.21738112023035, 
        -31.139201086075282, 
        -31.061042000116963, 
        -30.982902658201155, 
        -30.904781842230452, 
        -30.826678329470372, 
        -30.748590876526304, 
        -30.670518241932687, 
        -30.592459161538692, 
        -30.514412365623549, 
        -30.436376571579885, 
        -30.358350485322347, 
        -30.280332801898041, 
        -30.202322206303123, 
        -30.124317370826805, 
        -30.046316956501421, 
        -29.968319613484766, 
        -29.890323979942846, 
        -29.812328682768815, 
        -29.73433233807609, 
        -29.656333549530096, 
        -29.57833091005547, 
        -29.500322999706235, 
        -29.422308389650102, 
        -29.344285633332607, 
        -29.2662532847718, 
        -29.188209875843942, 
        -29.110153928718944, 
        -29.032083953698216, 
        -28.953998455317016, 
        -28.875895920035063, 
        -28.797774825967657, 
        -28.719633636974581, 
        -28.641470810718147, 
        -28.563284786520992, 
        -28.485074000144202, 
        -28.406836869455258, 
        -28.328571804223412, 
        -28.250277201164181, 
        -28.171951447942742, 
        -28.093592918314865, 
        -28.015199978607395, 
        -27.936770978096035, 
        -27.858304264845781, 
        -27.779798167395207, 
        -27.701251006648025, 
        -27.622661092013551, 
        -27.544026723613172, 
        -27.465346187704608, 
        -27.386617767250975, 
        -27.307839728056074, 
        -27.229010328733821, 
        -27.150127814753485, 
        -27.071190429060948, 
        -26.992196395109833, 
        -26.913143937392793, 
        -26.834031262133649, 
        -26.754856570957333, 
        -26.675618052202584, 
        -26.596313893002975, 
        -26.51694226081511, 
        -26.437501329178861, 
        -26.357989250152546, 
        -26.278404175186711, 
        -26.198744240007553, 
        -26.119007587646969, 
        -26.039192338228101, 
        -25.959296615561019, 
        -25.879318531648394, 
        -25.799256191272676, 
        -25.719107695103816, 
        -25.638871139393252, 
        -25.558544611732977, 
        -25.478126198535005, 
        -25.397613978310947, 
        -25.317006026036807, 
        -25.23630041081314, 
        -25.155495204299587, 
        -25.074588468891505, 
        -24.99357826622235, 
        -24.912462654819411, 
        -24.831239693503399, 
        -24.749907437243074, 
        -24.66846394185702, 
        -24.586907261783015, 
        -24.505235451530385, 
        -24.423446562215702, 
        -24.341538659312175, 
        -24.259509796356156, 
        -24.177358035007817, 
        -24.095081436697694, 
        -24.012678071954365, 
        -23.930146009512733, 
        -23.847483327678578, 
        -23.764688105675905, 
        -23.681758434349128, 
        -23.598692405774091, 
        -23.515488125313031, 
        -23.432143700330567, 
        -23.348657255283609, 
        -23.26502691822509, 
        -23.181250829673893, 
        -23.097327139711716, 
        -23.013254018290212, 
        -22.929029639816687, 
        -22.844652199235508, 
        -22.760119902073374, 
        -22.675430973348625, 
        -22.59058365270818, 
        -22.505576199123496, 
        -22.420406888925729, 
        -22.33507402145834, 
        -22.249575913652439, 
        -22.163910907276868, 
        -22.078077364463759, 
        -21.992073674957989, 
        -21.905898250450267, 
        -21.819549531826709, 
        -21.733025987155902, 
        -21.646326110074483, 
        -21.559448427691812, 
        -21.47239149775622, 
        -21.385153908956529, 
        -21.297734286492847, 
        -21.210131286924717, 
        -21.12234360662519, 
        -21.034369976198356, 
        -20.946209167817763, 
        -20.857859992253136, 
        -20.769321301345702, 
        -20.680591991236764, 
        -20.591671000578078, 
        -20.502557315669364, 
        -20.413249967141422, 
        -20.323748036521422, 
        -20.234050653209209, 
        -20.14415699636746, 
        -20.054066304793743, 
        -19.963777863426792, 
        -19.873291016705977, 
        -19.782605164782723, 
        -19.691719764730443, 
        -19.600634335346832, 
        -19.509348455291633, 
        -19.417861767464476, 
        -19.326173975181021, 
        -19.234284851667187, 
        -19.142194231453406, 
        -19.049902020489284, 
        -18.95740819539084, 
        -18.864712799478099, 
        -18.771815953150025, 
        -18.678717847265158, 
        -18.585418744686443, 
        -18.49191898566967, 
        -18.398218993477137, 
        -18.304319262773969, 
        -18.210220369140252, 
        -18.11592296965485, 
        -18.021427801956815, 
        -17.9267356865838, 
        -17.831847528824472, 
        -17.736764317085822, 
        -17.641487125682787, 
        -17.546017113436477, 
        -17.450355531044632, 
        -17.354503712703405, 
        -17.258463080882283, 
        -17.162235147313112, 
        -17.065821516401435, 
        -16.969223879295065, 
        -16.872444016951899, 
        -16.775483801856126, 
        -16.678345198505575, 
        -16.581030260548818, 
        -16.483541132898011, 
        -16.385880051532325, 
        -16.288049342934539, 
        -16.190051423391321, 
        -16.091888801361044, 
        -15.99356407117693, 
        -15.895079921848254, 
        -15.796439125394354, 
        -15.697644544920378, 
        -15.598699129002107, 
        -15.499605911018191, 
        -15.400368011398873, 
        -15.300988631461374, 
        -15.201471055721797, 
        -15.101818651582967, 
        -15.002034863065234, 
        -14.902123211789219, 
        -14.8020872967657, 
        -14.701930787316963, 
        -14.601657426979235, 
        -14.501271028966464, 
        -14.40077547083116, 
        -14.300174699748984, 
        -14.199472721502296, 
        -14.09867359956556, 
        -13.997781456747695, 
        -13.896800469502613, 
        -13.795734862398286, 
        -13.694588911812712, 
        -13.593366934560182, 
        -13.492073288160794, 
        -13.390712368704321, 
        -13.28928860446813, 
        -13.18780645221093, 
        -13.086270399893539, 
        -12.984684951739194, 
        -12.88305463113088, 
        -12.781383974618386, 
        -12.679677529307625, 
        -12.57793984381218, 
        -12.476175472659351, 
        -12.374388961202476, 
        -12.272584846217512, 
        -12.170767651227886, 
        -12.068941882699198, 
        -11.967112021776002, 
        -11.865282520905868, 
        -11.763457798720315, 
        -11.661642237653954, 
        -11.559840173244071, 
        -11.458055893261658, 
        -11.356293630051766, 
        -11.254557557590456, 
        -11.152851782959715, 
        -11.051180344383953, 
        -10.949547201827938, 
        -10.847956236731591, 
        -10.746411239291367, 
        -10.644915912833453, 
        -10.54347385851216, 
        -10.442088572940188, 
        -10.340763445284813, 
        -10.239501750992783, 
        -10.138306643698982, 
        -10.037181150315266, 
        -9.936128166580394, 
        -9.8351504536951051, 
        -9.7342506270282687, 
        -9.6334311556964263, 
        -9.5326943532637163, 
        -9.4320423775762716, 
        -9.3314772193429167, 
        -9.2310006991409281, 
        -9.1306144624388992, 
        -9.0303199768705902, 
        -8.9301185210881808, 
        -8.830011183581977, 
        -8.7299988576166889, 
        -8.6300822320821098, 
        -8.5302617923110304, 
        -8.4305378111387217, 
        -8.330910345308606, 
        -8.2313792294750812, 
        -8.1319440734617636, 
        -8.0326042545324903, 
        -7.9333589162624989, 
        -7.8342069610880039, 
        -7.7351470486181739, 
        -7.6361775867588353, 
        -7.5372967327687537, 
        -7.4385023868983851, 
        -7.3397921871466592, 
        -7.2411635071615787, 
        -7.1426134512637249, 
        -7.0441388522751947, 
        -6.9457362661833146, 
        -6.8474019710351106, 
        -6.7491319612290184, 
        -6.6509219481857311, 
        -6.5527673530392967, 
        -6.4546633094391392, 
        -6.3566046559276757, 
        -6.2585859384756839, 
        -6.1606014052006222, 
        -6.0626450080372853, 
        -5.9647103987306407, 
        -5.8667909303112999, 
        -5.7688796540134408, 
        -5.670969324159632, 
        -5.5730523919222206, 
        -5.4751210103715131, 
        -5.3771670345480045, 
        -5.2791820227792314, 
        -5.1811572389198846, 
        -5.083083656513895, 
        -4.9849519590267288, 
        -4.8867525463180304, 
        -4.7884755377031922, 
        -4.6901107777220625, 
        -4.5916478409471191, 
        -4.4930760401721921, 
        -4.394384431080141, 
        -4.2955618223954115, 
        -4.1965967838549902, 
        -4.097477653989742, 
        -3.9981925535697664, 
        -3.8987293924752136, 
        -3.7990758850272077, 
        -3.6992195618948447, 
        -3.5991477796164393, 
        -3.4988477425754745, 
        -3.3983065080343904, 
        -3.2975110052335674, 
        -3.196448057282502, 
        -3.0951043886839273, 
        -2.9934666491263542, 
        -2.891521419352248, 
        -2.7892552448566876, 
        -2.6866546581142186, 
        -2.5837061683745768, 
        -2.4803962646955564, 
        -2.3767115537729984, 
        -2.2726385820095807, 
        -2.1681640013752128, 
        -2.0632746726277515, 
        -1.9579563983379642, 
        -1.8521988173033774, 
        -1.7459929018110316, 
        -1.639305784507304, 
        -1.5321511089884363, 
        -1.4244977280841387, 
        -1.3163432471502847, 
        -1.207671832692506, 
        -1.0984722690726094, 
        -0.98873285874327199, 
        -0.87844168076961004, 
        -0.76758739597297188, 
        -0.6561588702087281, 
        -0.54414502917651431, 
        -0.43153508086371778, 
        -0.31831838198287038, 
        -0.20448444922791933, 
        -0.090022977388496683, 
        0.025076159642295925, 
        0.14082295546046186, 
        0.25722724041932743, 
        0.37429871923196051, 
        0.49204696013859994, 
        0.61048142543850192, 
        0.72961145844438646, 
        0.84944630678078581, 
        0.9699951307001532, 
        1.0912670012821644, 
        1.2132709232041354, 
        1.3360158323245976, 
        1.4595106040015215, 
        1.5837640600117846, 
        1.7087849729628273, 
        1.8345820703142841, 
        1.9611640377465716, 
        2.0885395252128323, 
        2.2167171431756416, 
        2.3457054639597934, 
        2.4755130258804221, 
        2.6061483307875841, 
        2.7376198391299078, 
        2.8699359734623049, 
        3.0031051090302565, 
        3.1371355788453461, 
        3.2720356604247836, 
        3.4078135787070121, 
        3.5444774981537317, 
        3.6820355146707944, 
        3.8204956568057655, 
        3.9598658755209044, 
        4.1001540400281096, 
        4.2413679273233749, 
        4.383515223171579, 
        4.5266035091333663, 
        4.6706402615252065, 
        4.8156328376007638, 
        4.9615884770762602, 
        5.1085142905029128, 
        5.2564172535707332, 
        5.4053042019837418, 
        5.5551818237383035, 
        5.7060566496129539, 
        5.8579350529161989, 
        6.0108232398538455, 
        6.1647272432216296, 
        6.319652913044159, 
        6.475605917181209, 
        6.6325917287583964, 
        6.7906156229798125, 
        6.9496826732881978, 
        7.1097977401601558, 
        7.2709654660208738, 
        7.4331902717232845, 
        7.5964763529201962, 
        7.7608276662273417, 
        7.9262479289974959, 
        8.09274061222116, 
        8.2603089328525705, 
        8.4289558507604418, 
        8.5986840584796607, 
        8.7694959797669174, 
        8.941393758830861, 
        9.1143792569737059, 
        9.2884540469027534, 
        9.4636194023693001, 
        9.6398762962875839, 
        9.8172253907404876, 
        9.9956670311648335, 
        10.175201240072438, 
        10.355827711791624, 
        10.537545801821175, 
        10.720354521649556, 
        10.904252532925256, 
        11.089238136083932, 
        11.275309269860244, 
        11.462463492975276, 
        11.650697989339195, 
        11.840009550006208, 
        12.030394571556156, 
        12.22184904474101, 
        12.414368550220773, 
        12.607948241911011, 
        12.802582851809404, 
        12.998266670227355, 
        13.19499354713941, 
        13.39275687246014, 
        13.591549581440033, 
        13.791364134903867, 
        13.992192518557864, 
        14.19402623204601, 
        14.39685627851639, 
        14.600673166226317, 
        14.805466889648159, 
        15.011226923427303, 
        15.217942224962776, 
        15.425601215390612, 
        15.634191783826129, 
        15.843701269190095, 
        16.05411646574079, 
        16.265423611700836, 
        16.477608384493223, 
        16.690655897145987, 
        16.904550696019999, 
        17.119276751598985, 
        17.334817464970396, 
        17.551155659536704, 
        17.768273583404955, 
        17.986152906128968, 
        18.204774724992699, 
        18.424119558741545, 
        18.644167360588543, 
        18.864897513730604, 
        19.086288843507134, 
        19.308319616492028, 
        19.53096755900776, 
        19.754209849587749, 
        19.978023146715273, 
        20.202383597097331, 
        20.427266839018063, 
        20.652648027604265, 
        20.878501844318713, 
        21.10480252504448, 
        21.331523864755724, 
        21.558639255030528, 
        21.786121696547287, 
        22.013943814952214, 
        22.242077909130771, 
        22.470495962704387, 
        22.699169674949193, 
        22.928070494213451, 
        23.157169645591281, 
        23.386438165350583, 
        23.615846937197848, 
        23.84536671886622, 
        24.074968186918206, 
        24.30462197727644, 
        24.53429871038324, 
        24.763969030182647, 
        24.993603656759067, 
        25.2231734124376, 
        25.452649266789809, 
        25.68200237561976, 
        25.911204118753936, 
        26.140226139223163, 
        26.369040385049832, 
        26.597619142441811, 
        26.825935082350831, 
        27.053961279489918, 
        27.28167127228339, 
        27.509039075962395, 
        27.736039232396681, 
        27.962646826028905, 
        28.188837533243827, 
        28.414587627235633, 
        28.639874029834537, 
        28.864674322420043, 
        29.088966772949178, 
        29.312730354388467, 
        29.535944770185854, 
        29.758590466636935, 
        29.980648648267582, 
        30.202101301068524, 
        30.422931189370061, 
        30.643121868137296, 
        30.862657701225448, 
        31.08152385092275, 
        31.299706296301867, 
        31.517191818774705, 
        31.733968012931964, 
        31.950023286109687, 
        32.165346838535299, 
        32.379928676188364, 
        32.593759588221111, 
        32.806831145688271, 
        33.019135690326642, 
        33.230666320906607, 
        33.441416883543774, 
        33.651381951460976, 
        33.860556814495304, 
        34.068937470891797, 
        34.276520595135842, 
        34.483303522345452, 
        34.689284243368014, 
        34.89446137536423, 
        35.09883414390481, 
        35.302402366683332, 
        35.505166429056857, 
        35.707127268118718, 
        35.908286347727973, 
        36.108645647192454, 
        36.30820763130086, 
        36.506975229108718, 
        36.704951825481523, 
        36.902141229861684, 
        37.098547662728869, 
        37.294175731378822, 
        37.489030414814927, 
        37.683117042527819, 
        37.876441275236914, 
        38.069009090272289, 
        38.260826759223278, 
        38.451900831556244, 
        38.642238119608393, 
        38.831845682607536, 
        39.020730808989939, 
        39.208900994921848, 
        39.396363939458503, 
        39.583127530742132, 
        39.769199820422095, 
        39.95458901573317, 
        40.139303470866622, 
        40.323351667881042, 
        40.506742213736224, 
        40.689483806709028, 
        40.871585254332985, 
        41.053055448263855, 
        41.233903350623805, 
        41.414137988923663, 
        41.593768444856636, 
        41.772803853084916, 
        41.951253380760832, 
        42.129126223476845, 
        42.30643160334246, 
        42.48317875478714, 
        42.659376923767347, 
        42.835035350351561, 
        43.010163276436479, 
        43.184769931833145, 
        43.358864531564237, 
        43.532456262167372, 
        43.705554291528564, 
        43.878167752777507, 
        44.050305745723008, 
        44.221977327385304, 
        44.393191516314573, 
        44.5639572771167, 
        44.734283535802092, 
        44.904179145863864, 
        45.073652923927035, 
        45.242713614590151, 
        45.41136990652992, 
        45.579630427376806, 
        45.747503735778473, 
        45.914998317109131, 
        46.082122596503446, 
        46.248884918380327, 
        46.41529356352207, 
        46.581356729331659, 
        46.74708254867415, 
        46.912479063390393, 
        47.077554250823034, 
        47.242316003625291, 
        47.406772140537392, 
        47.570930390822475, 
        47.734798419732108, 
        47.898383787062109, 
        48.061693995729861, 
        48.224736452217009, 
        48.387518489673553, 
        48.550047355441485, 
        48.71233022594555, 
        48.874374166447211, 
        49.036186190820139, 
        49.197773217309333, 
        49.359142085315803, 
        49.520299555918641, 
        49.681252308697125, 
        49.842006931771508, 
        50.002569950347301, 
        50.162947789618926, 
        50.323146811762541, 
        50.483173292183665, 
        50.643033430280475, 
        50.802733344776755, 
        50.962279077246876, 
        51.121676595149196, 
        51.280931788694311, 
        51.440050464268303, 
        51.599038360557181, 
        51.757901142924325, 
        51.916644402104751, 
        52.075273644795082, 
        52.233794317857111, 
        52.392211790023822, 
        52.550531361620301, 
        52.708758258438039, 
        52.866897638716864, 
        53.024954593021967, 
        53.182934142240434, 
        53.340841235764529, 
        53.498680763350073, 
        53.656457538648652, 
        53.814176328181219, 
        53.971841800435882, 
        54.129458592114652, 
        54.287031261177418, 
        54.444564306481361, 
        54.602062168559598, 
        54.759529221915813, 
        54.916969781474954, 
        55.074388111851967, 
        55.231788393818427, 
        55.389174774874554, 
        55.546551336768374, 
        55.703922104137412, 
        55.861291047145784, 
        56.01866207935376, 
        56.176039060382081, 
        56.333425799216911, 
        56.490826042487853, 
        56.648243497263081, 
        56.805681805806294, 
        56.96314457245979, 
        57.120635339252786, 
        57.278157607411053, 
        57.435714826407136, 
        57.593310396336818, 
        57.750947673492057, 
        57.908629970443371, 
        58.066360534256113, 
        58.224142587434486, 
        58.381979300104852, 
        58.539873803007858, 
        58.697829169910605, 
        58.855848451643084, 
        59.013934632241146, 
        59.172090674933621, 
        59.330319492488698, 
        59.488623959884599, 
        59.647006910870672, 
        59.805471140457357, 
        59.964019404614028, 
        60.122654422487003, 
        60.281378871851622, 
        60.44019539801549, 
        60.599106606264129, 
        60.758115074439488, 
        60.917223325629436, 
        61.076433868269341, 
        61.235749165836971, 
        61.395171653013257, 
        61.554703727976502, 
        61.714347760906975, 
        61.874106080344212, 
        62.033980992519759, 
        62.193974767846598, 
        62.354089647676979, 
        62.514327842370605, 
        62.674691531393051, 
        62.835182868845088, 
        62.995803978876936, 
        63.156556949760613, 
        63.317443853259192, 
        63.478466723210751, 
        63.639627574224377, 
        63.800928390961531, 
        63.96237113860483, 
        64.123957738541336, 
        64.285690120201025, 
        64.447570135701085, 
        64.609599667110913, 
        64.771780533175985, 
        64.93411455383972, 
        65.096603514257183, 
        65.259249180784394, 
        65.422053294401152, 
        65.58501758377858, 
        65.748143730848895, 
        65.911433421284016, 
        66.074888309703951, 
        66.23851003165646, 
        66.402300202250188, 
        66.566260422625191, 
        66.73039225495674, 
        66.894697261629503, 
        67.059176979985011, 
        67.223832931231598, 
        67.38866660923631, 
        67.553679501169782, 
        67.718873067647948, 
        67.884248757901659, 
        68.049808001593973, 
        68.215552224453333, 
        68.381482798943836, 
        68.547601131453121, 
        68.713908560264244, 
        68.880406456182186, 
        69.047096137358423, 
        69.213978933627274, 
        69.381056144031888, 
        69.548329063454986, 
        69.715798963311101, 
        69.883467107876029, 
        70.051334745183638, 
        70.21940311216629, 
        70.387673426646145, 
        70.556146899496127, 
        70.724824726920474, 
        70.893708097229322, 
        71.06279817309408, 
        71.232096120740763, 
        71.401603084383012, 
        71.571320203854043, 
        71.741248601930195, 
        71.911389394152749, 
        72.081743684278507, 
        72.252312566027058, 
        72.423097120244137, 
        72.594098419979204, 
        72.765317528439354, 
        72.936755497464134, 
        73.108413371394064, 
        73.280292185667008, 
        73.452392960623911, 
        73.624716728020587, 
        73.79726446713741, 
        73.970037200735547, 
        74.143035897977029, 
        74.316261556928993, 
        74.489715139522772, 
        74.663397618008176, 
        74.837309949516339, 
        75.011453086255329, 
        75.185827969188438, 
        75.360435535945371, 
        75.535276714685622, 
        75.710352431862617, 
        75.885663595103907, 
        76.061211116784023, 
        76.236995900288591, 
        76.413018858718701, 
        76.589280847021286, 
        76.765782773612329, 
        76.94252550355867, 
        77.11950993529689, 
        77.296736897254249, 
        77.474207272192118, 
        77.651921913082404, 
        77.829881673832404, 
        78.008087398520416, 
        78.186539932458246, 
        78.365240106341616, 
        78.54418875683082, 
        78.723386707632699, 
        78.90283478495212, 
        79.082533804971234, 
        79.262484583179429, 
        79.442687930827105, 
        79.623144668308854, 
        79.803855569936331, 
        79.984821458440294, 
        80.166043110760924, 
        80.347521338432372, 
        80.529256909285934, 
        80.71125062162551, 
        80.893503252407328, 
        81.076015604395536, 
        81.258788410889878, 
        81.441822467320932, 
        81.625118542497162, 
        81.80867740724409, 
        81.992499821266563, 
        82.176586549333948, 
        82.360938352070903, 
        82.545556016597743, 
        82.730440238064404, 
        82.915591811332177, 
        83.10101146488293, 
        83.286699980514783, 
        83.472658061873858, 
        83.658886477687588, 
        83.845385968024203, 
        84.032157284401393, 
        84.21920115012756, 
        84.406518311725307, 
        84.594109507002472, 
        84.781975471560926, 
        84.970116938333263, 
        85.15853464214932, 
        85.347229311944091, 
        85.536201682603121, 
        85.725452477508796, 
        85.914982426176394, 
        86.104792259795232, 
        86.294882705757786, 
        86.485254483696167, 
        86.675908335804849, 
        86.866844957616237, 
        87.058065087459937, 
        87.24956944716493, 
        87.441358758927976, 
        87.633433745427652, 
        87.825795139027761, 
        88.018443637381623, 
        88.211379972549935, 
        88.404604865256871, 
        88.59811903788399, 
        88.791923204779366, 
        88.986018091097137, 
        89.180404410671031, 
        89.375082902383809, 
        89.570054252521061, 
        89.765319195920156, 
        89.960878455035598, 
        90.156732754828155, 
        90.352882801162224, 
        90.549329322557185, 
        90.746073036361096, 
        90.943114665638518, 
        91.140454929220397, 
        91.338094590324133, 
        91.536034288272219, 
        91.734274799983169, 
        91.932816821188709, 
        92.131661111660037, 
        92.330808348067237, 
        92.530259285654253, 
        92.730014634114795, 
        92.930075129419947, 
        93.130441491691698, 
        93.331114451490876, 
        93.532094734551208, 
        93.733383073592108, 
        93.934980190905947, 
        94.136886819198125, 
        94.339103690831791, 
        94.541631542360065, 
        94.744471095110811, 
        94.947623089366971, 
        95.151088257720247, 
        95.354867343600048, 
        95.55896106977255, 
        95.763370209431216, 
        95.968095444251006, 
        96.173137541645417, 
        96.378497244988509, 
        96.584175295876307, 
        96.790172436092405, 
        96.996489414994684, 
        97.203126970330928, 
        97.41008585464543, 
        97.617366813290587, 
        97.824970600711922, 
        98.032897961126707, 
        98.241149650329973, 
        98.449726421888315, 
        98.658629036138819, 
        98.867858238593641, 
        99.077414797593718, 
        99.287299462548617, 
        99.497513007410816, 
        99.708056177911686, 
        99.918929745828095, 
        100.13013447658825, 
        100.34167113788132, 
        100.55354049599711, 
        100.76574332442502, 
        100.97828038958951, 
        101.1911524797116, 
        101.40436034419217, 
        101.61790477422068, 
        101.83178654365655, 
        102.04600643363626, 
        102.26056522678358, 
        102.47546376074017, 
        102.69070270912424, 
        102.90628291827103, 
        103.12220516892164, 
        103.33847030185785, 
        103.55507901403439, 
        103.77203215369737, 
        103.98933050269447, 
        104.2069748748137, 
        104.42496604881015, 
        104.64330486050557, 
        104.86199206293199, 
        105.08102850032472, 
        105.30041495000388, 
        105.52015223521599, 
        105.74024116534096, 
        105.96068255718237, 
        106.18147721649063, 
        106.40262596597161, 
        106.6241296190902, 
        106.84598900032231, 
        107.06820492696261, 
        107.29077823136782, 
        107.51370972764495, 
        107.73700026455535, 
        107.96065064221345, 
        108.18466171139488, 
        108.40903429882863, 
        108.63376926081763, 
        108.85886740229182, 
        109.08432958179614, 
        109.31015663913263, 
        109.53634942151682, 
        109.76290877234723, 
        109.98983555675528, 
        110.2171305958051, 
        110.44479476313028, 
        110.67282890244068, 
        110.90123388185756, 
        111.1300105504926, 
        111.35915978370289, 
        111.58868242819599, 
        111.81857935949583, 
        112.04885144388918, 
        112.27949955380254, 
        112.51052455976175, 
        112.74192734779956, 
        112.97370877480627, 
        113.20586973287942, 
        113.43841109852185, 
        113.67133376056842, 
        113.90463860023239, 
        114.13832650888082, 
        114.37239837671085, 
        114.60685510071313, 
        114.84169756856943, 
        115.07692668396973, 
        115.31254334286591, 
        115.5485484509782, 
        115.78494291024707, 
        116.02172763146405, 
        116.25890351911357, 
        116.49647151153795, 
        116.73443247461128, 
        116.97278737189755, 
        117.2115370767747, 
        117.45068253816174, 
        117.69022467007206, 
        117.93016440557821, 
        118.17050266907822, 
        118.41124039432589, 
        118.65237851362309, 
        118.89391796343415, 
        119.1358596819325, 
        119.37820460842499, 
        119.6209536895667, 
        119.86410787136953, 
        120.10766809797433, 
        120.35163533893569, 
        120.5960105141978, 
        120.84079459690689, 
        121.08598854410592, 
        121.33159331779326, 
        121.5776098800627, 
        121.82403919849445, 
        122.07088223944015, 
        122.3181399765763
    ], 
    [
        0.002233, 
        0.002236562773510723, 
        0.0022401308773159147, 
        0.002243704309966545, 
        0.0022472830790150663, 
        0.002250867192300413, 
        0.0022544566570974014, 
        0.0022580514812436943, 
        0.0022616516723733206, 
        0.002265257238175221, 
        0.0022688681862979673, 
        0.002272484524442374, 
        0.0022761062602967112, 
        0.002279733401548986, 
        0.002283365955953073, 
        0.002287003931229608, 
        0.0022906473350815977, 
        0.0022942961752756732, 
        0.0022979504595481235, 
        0.0023016101957166273, 
        0.0023052753914621703, 
        0.002308946054642223, 
        0.002312622192992242, 
        0.002316303814345615, 
        0.0023199909265101365, 
        0.0023236835373890547, 
        0.002327381654658764, 
        0.0023310852862357093, 
        0.0023347944399735453, 
        0.0023385091238099795, 
        0.0023422293454641754, 
        0.002345955112942848, 
        0.0023496864340381922, 
        0.002353423316694748, 
        0.002357165768834853, 
        0.0023609137984346436, 
        0.0023646674133037957, 
        0.0023684266214578503, 
        0.00237219143081803, 
        0.002375961849453079, 
        0.0023797378851453757, 
        0.002383519545996562, 
        0.0023873068399411484, 
        0.002391099775035416, 
        0.002394898359232745, 
        0.00239870260065381, 
        0.0024025125071855304, 
        0.002406328086994663, 
        0.0024101493480189573, 
        0.0024139762983949745, 
        0.0024178089461510286, 
        0.002421647299439727, 
        0.002425491366246542, 
        0.0024293411547226073, 
        0.0024331966729783457, 
        0.0024370579294933177, 
        0.002440924931679731, 
        0.002444797688155462, 
        0.0024486762068295508, 
        0.0024525604959996948, 
        0.0024564505638013023, 
        0.0024603464185195406, 
        0.002464248068168666, 
        0.002468155521037553, 
        0.0024720687853326544, 
        0.0024759878693145915, 
        0.002479912781140756, 
        0.002483843529129529, 
        0.0024877801214465045, 
        0.002491722566414174, 
        0.0024956708722651847, 
        0.002499625047311068, 
        0.0025035850998192735, 
        0.002507551038146003, 
        0.002511522870517483, 
        0.0025155006053046085, 
        0.002519484250825702, 
        0.0025234738155508517, 
        0.002527469307589604, 
        0.0025314707354466824, 
        0.002535478107453144, 
        0.002539491432003366, 
        0.0025435107175090527, 
        0.0025475359726194573, 
        0.0025515672052398835, 
        0.00255560442408842, 
        0.002559647637518085, 
        0.002563696854079238, 
        0.002567752082097821, 
        0.0025718133301019758, 
        0.0025758806065696136, 
        0.0025799539199703415, 
        0.0025840332788320676, 
        0.002588118691882544, 
        0.0025922101671669935, 
        0.002596307713578336, 
        0.0026004113393954284, 
        0.0026045210535648776, 
        0.0026086368641088636, 
        0.0026127587798858093, 
        0.0026168868094357096, 
        0.0026210209613531242, 
        0.0026251612442705075, 
        0.0026293076670020708, 
        0.0026334602377356513, 
        0.0026376189654230384, 
        0.0026417838585047083, 
        0.0026459549258050154, 
        0.002650132175850716, 
        0.0026543156176671717, 
        0.0026585052593817338, 
        0.002662701110005372, 
        0.0026669031781749483, 
        0.00267111147263848, 
        0.0026753260021361233, 
        0.0026795467755006174, 
        0.002683773801289857, 
        0.002688007088353762, 
        0.0026922466454797527, 
        0.0026964924814570257, 
        0.002700744605056503, 
        0.00270500302508047, 
        0.002709267750374637, 
        0.0027135387899490963, 
        0.0027178161522519936, 
        0.00272209984641793, 
        0.0027263898811261604, 
        0.0027306862653854553, 
        0.0027349890079895484, 
        0.0027392981184052477, 
        0.0027436136044821577, 
        0.002747935475677777, 
        0.0027522637408954804, 
        0.0027565984091889963, 
        0.002760939489309224, 
        0.002765286990396455, 
        0.002769640921267768, 
        0.00277400129100145, 
        0.002778368108566808, 
        0.0027827413831799483, 
        0.002787121123474, 
        0.002791507339148582, 
        0.002795900038301626, 
        0.0028002992304662047, 
        0.0028047049246968307, 
        0.002809117130206327, 
        0.0028135358558321966, 
        0.0028179611108351986, 
        0.0028223929042694614, 
        0.002826831245288559, 
        0.002831276143038495, 
        0.0028357276067858587, 
        0.0028401856454573367, 
        0.0028446502686727566, 
        0.002849121484968527, 
        0.002853599303939954, 
        0.002858083734661489, 
        0.002862574786410743, 
        0.0028670724684570865, 
        0.0028715767900809913, 
        0.0028760877604564784, 
        0.0028806053889383477, 
        0.002885129684745292, 
        0.0028896606572436003, 
        0.002894198315688992, 
        0.0028987426695013473, 
        0.0029032937278937933, 
        0.0029078515002988452, 
        0.0029124159960523324, 
        0.002916987224542209, 
        0.0029215651951778076, 
        0.0029261499174831574, 
        0.002930741400629011, 
        0.0029353396542187984, 
        0.002939944687610937, 
        0.0029445565104038993, 
        0.0029491751318881216, 
        0.0029538005618573934, 
        0.0029584328093928735, 
        0.0029630718843507787, 
        0.0029677177960056316, 
        0.0029723705542559803, 
        0.0029770301682139765, 
        0.002981696647799109, 
        0.0029863700023626694, 
        0.002991050241749492, 
        0.0029957373753333773, 
        0.0030004314129221765, 
        0.003005132364063865, 
        0.003009840238546841, 
        0.0030145550459043545, 
        0.003019276795918828, 
        0.0030240054982707786, 
        0.0030287411627323724, 
        0.0030334837989836098, 
        0.003038233416935483, 
        0.0030429900261161763, 
        0.003047753636601828, 
        0.003052524257870409, 
        0.0030573018999156027, 
        0.0030620865725638695, 
        0.0030668782865421245, 
        0.0030716770499944934, 
        0.003076482873720238, 
        0.0030812957675308704, 
        0.003086115741472869, 
        0.003090942805337172, 
        0.003095776969515441, 
        0.003100618243269557, 
        0.0031054666371387388, 
        0.0031103221607601387, 
        0.003115184824410972, 
        0.0031200546380214015, 
        0.0031249316117907856, 
        0.0031298157556624595, 
        0.003134707080012749, 
        0.003139605594567247, 
        0.0031445113097197533, 
        0.0031494242355310713, 
        0.00315434438225302, 
        0.0031592717600548654, 
        0.003164206379536602, 
        0.0031691482502215528, 
        0.0031740973830705365, 
        0.0031790537876903715, 
        0.0031840174748424114, 
        0.003188988454622516, 
        0.0031939667374825498, 
        0.0031989523338115697, 
        0.0032039452541015334, 
        0.003208945508549336, 
        0.003213953108090914, 
        0.0032189680623981583, 
        0.0032239903825516812, 
        0.003229020078644983, 
        0.0032340571616884914, 
        0.003239101641681413, 
        0.0032441535297211424, 
        0.0032492128359122054, 
        0.003254279571199171, 
        0.003259353746084261, 
        0.00326443537170299, 
        0.003269524457976507, 
        0.0032746210160462105, 
        0.003279725056606929, 
        0.0032848365905354562, 
        0.0032899556284885817, 
        0.0032950821814091476, 
        0.0033002162600765522, 
        0.0033053578754521336, 
        0.003310507038372431, 
        0.0033156637599420996, 
        0.0033208280508773506, 
        0.003325999922455567, 
        0.0033311793854008493, 
        0.0033363664509325455, 
        0.003341561130114347, 
        0.003346763434305857, 
        0.00335197337419521, 
        0.0033571909613869444, 
        0.003362416206700507, 
        0.0033676491216113893, 
        0.003372889717319701, 
        0.0033781380051482453, 
        0.003383393996484746, 
        0.003388657702724753, 
        0.0033939291351900275, 
        0.0033992083053897403, 
        0.0034044952247572874, 
        0.0034097899048291832, 
        0.003415092357154032, 
        0.0034204025934352527, 
        0.003425720625065396, 
        0.003431046464304206, 
        0.0034363801218836284, 
        0.003441721610049733, 
        0.0034470709405259696, 
        0.0034524281254233796, 
        0.0034577931760570962, 
        0.0034631661046759087, 
        0.003468546923053274, 
        0.0034739356434272785, 
        0.0034793322774647724, 
        0.003484736837423725, 
        0.003490149335376767, 
        0.003495569783817891, 
        0.003500998194291677, 
        0.0035064345793655613, 
        0.0035118789513276473, 
        0.003517331322783537, 
        0.0035227917055702667, 
        0.00352826011242858, 
        0.003533736555755371, 
        0.003539221048141765, 
        0.0035447136021174845, 
        0.0035502142303599567, 
        0.0035557229454940636, 
        0.0035612397604986392, 
        0.0035667646877148643, 
        0.003572297740524706, 
        0.003577838931173498, 
        0.0035833882729786196, 
        0.003588945778846389, 
        0.0035945114621429705, 
        0.003600085335470793, 
        0.0036056674122708914, 
        0.0036112577057611363, 
        0.0036168562293407455, 
        0.0036224629961726282, 
        0.003628078019753245, 
        0.003633701313597379, 
        0.0036393328913668006, 
        0.0036449727664018515, 
        0.00365062095322148, 
        0.0036562774641447945, 
        0.0036619423137011033, 
        0.0036676155157437476, 
        0.0036732970842008367, 
        0.0036789870331477765, 
        0.0036846853766363216, 
        0.0036903921288418424, 
        0.0036961073040888185, 
        0.003701830916489687, 
        0.0037075629806062726, 
        0.003713303510742195, 
        0.0037190525215997213, 
        0.0037248100276264955, 
        0.0037305760443751518, 
        0.0037363505850936565, 
        0.003742133665440696, 
        0.003747925300301203, 
        0.0037537255054582563, 
        0.0037595342945928984, 
        0.0037653516839087613, 
        0.003771177688143162, 
        0.00377701232315428, 
        0.0037828556040328627, 
        0.0037887075469015367, 
        0.0037945681667078193, 
        0.0038004374796306796, 
        0.0038063155014074427, 
        0.0038122022480463584, 
        0.003818097735621123, 
        0.0038240019803410866, 
        0.003829914998348501, 
        0.003835836806055934, 
        0.003841767419960414, 
        0.003847706856728615, 
        0.0038536551328529557, 
        0.0038596122652735715, 
        0.003865578270818033, 
        0.003871553166694011, 
        0.0038775369697695047, 
        0.003883529697492416, 
        0.0038895313671417995, 
        0.003895541996275257, 
        0.0039015616025063916, 
        0.003907590203803308, 
        0.003913627817615695, 
        0.003919674462235008, 
        0.003925730155646143, 
        0.003931794916340279, 
        0.003937868762421436, 
        0.003943951712583846, 
        0.003950043785487645, 
        0.0039561450009990935, 
        0.0039622553759953456, 
        0.00396837493060158, 
        0.003974503684102846, 
        0.003980641656238233, 
        0.003986788865846736, 
        0.003992945333041623, 
        0.003999111077569385, 
        0.004005286119762179, 
        0.004011470479279894, 
        0.004017664176728624, 
        0.004023867232593818, 
        0.004030079667804264, 
        0.0040363015027074425, 
        0.004042532758616443, 
        0.00404877345661154, 
        0.004055023618192795, 
        0.00406128326474632, 
        0.004067552418283657, 
        0.0040738311003116565, 
        0.004080119333257855, 
        0.004086417139169045, 
        0.004092724540698308, 
        0.004099041560437737, 
        0.004105368221840571, 
        0.004111704546934972, 
        0.00411805056001542, 
        0.0041244062836239635, 
        0.004130771741981437, 
        0.004137146958935539, 
        0.004143531958663381, 
        0.004149926765521475, 
        0.00415633140409344, 
        0.004162745899189395, 
        0.004169170275849773, 
        0.004175604559346867, 
        0.004182048775167447, 
        0.004188502949109002, 
        0.004194967107387309, 
        0.0042014412757538444, 
        0.004207925481142241, 
        0.004214419749907002, 
        0.00422092410950352, 
        0.0042274385866868745, 
        0.004233963209446961, 
        0.004240498005177893, 
        0.004247043002353043, 
        0.004253598228935301, 
        0.0042601637138122515, 
        0.004266739485777556, 
        0.004273325574104651, 
        0.004279922008281207, 
        0.0042865288182441265, 
        0.0042931460338266215, 
        0.004299773685568769, 
        0.004306411804178706, 
        0.004313060420686863, 
        0.004319719566447041, 
        0.004326389273181825, 
        0.004333069572783736, 
        0.004339760497711296, 
        0.00434646208049177, 
        0.004353174354358865, 
        0.004359897352373525, 
        0.0043666311084246045, 
        0.004373375656521767, 
        0.004380131031803545, 
        0.004386897267709477, 
        0.004393674400075153, 
        0.00440046246446478, 
        0.004407261496851927, 
        0.0044140715334449925, 
        0.0044208926114952226, 
        0.004427724767129774, 
        0.004434568038472255, 
        0.004441422463194371, 
        0.0044482880803427514, 
        0.00445516492750112, 
        0.004462053044504615, 
        0.004468952470833906, 
        0.004475863246643407, 
        0.004482785412362224, 
        0.004489719009230776, 
        0.0044966640781361, 
        0.004503620661698188, 
        0.004510588801267341, 
        0.004517568540321225, 
        0.004524559921801576, 
        0.004531562990043097, 
        0.004538577788565806, 
        0.004545604362573994, 
        0.004552642757252086, 
        0.0045596930187792135, 
        0.004566755192822239, 
        0.004573829326631397, 
        0.0045809154674457085, 
        0.0045880136633908945, 
        0.004595123962698103, 
        0.004602246414580166, 
        0.004609381068530966, 
        0.004616527974906386, 
        0.004623687184197759, 
        0.00463085874795033, 
        0.004638042717942932, 
        0.004645239147225282, 
        0.004652448088069156, 
        0.0046596695948964515, 
        0.0046669037216515805, 
        0.0046741505242035835, 
        0.004681410056972964, 
        0.0046886823769085794, 
        0.004695967540960665, 
        0.004703265606910605, 
        0.0047105766328220606, 
        0.004717900677805265, 
        0.004725237801584528, 
        0.0047325880645625144, 
        0.004739951527796988, 
        0.004747328253414385, 
        0.004754718303405117, 
        0.004762121741460548, 
        0.004769538631366875, 
        0.004776969038119959, 
        0.004784413027106511, 
        0.004791870664720303, 
        0.004799342018097749, 
        0.0048068271553624135, 
        0.004814326144750497, 
        0.004821839056406963, 
        0.004829365959873715, 
        0.004836906926751098, 
        0.004844462028974043, 
        0.004852031339378204, 
        0.004859614931803908, 
        0.004867212880913273, 
        0.004874825261916881, 
        0.004882452151604864, 
        0.0048900936266445426, 
        0.004897749765530837, 
        0.00490542064731839, 
        0.004913106352138141, 
        0.00492080696080665, 
        0.004928522555364044, 
        0.004936253218630708, 
        0.004943999034711148, 
        0.0049517600880503755, 
        0.004959536465080682, 
        0.004967328251892103, 
        0.004975135536814677, 
        0.004982958408598769, 
        0.004990796957229895, 
        0.004998651273762156, 
        0.005006521450271448, 
        0.005014407579777819, 
        0.005022309756530302, 
        0.005030228075860234, 
        0.005038162634147892, 
        0.005046113528955411, 
        0.005054080858951195, 
        0.005062064723873765, 
        0.005070065224712443, 
        0.005078082463541695, 
        0.005086116543746704, 
        0.005094167569615742, 
        0.005102235647296728, 
        0.005110320882850039, 
        0.005118423384692551, 
        0.005126543262261754, 
        0.005134680626270414, 
        0.005142835588062876, 
        0.005151008260968014, 
        0.005159198759226013, 
        0.005167407198667212, 
        0.0051756336958494855, 
        0.005183878369384108, 
        0.005192141338334475, 
        0.005200422723823719, 
        0.0052087226479386696, 
        0.005217041234316879, 
        0.0052253786077083525, 
        0.005233734894536847, 
        0.0052421102221985524, 
        0.005250504720135042, 
        0.005258918518097084, 
        0.0052673517482273655, 
        0.0052758045436959765, 
        0.005284277039203137, 
        0.005292769370728748, 
        0.005301281676063228, 
        0.00530981409366379, 
        0.005318366764206617, 
        0.005326939829502689, 
        0.005335533433176909, 
        0.0053441477195230016, 
        0.005352782835406194, 
        0.005361438928000197, 
        0.005370116146970033, 
        0.005378814642961161, 
        0.005387534568613035, 
        0.005396276077200861, 
        0.005405039324800408, 
        0.005413824467315975, 
        0.0054226316637456745, 
        0.0054314610737252675, 
        0.005440312859359304, 
        0.00544918718259961, 
        0.005458084208731489, 
        0.005467004103334448, 
        0.0054759470341562205, 
        0.005484913170557473, 
        0.005493902683215834, 
        0.005502915744199736, 
        0.005511952527493774, 
        0.00552101320817179, 
        0.005530097963199026, 
        0.005539206970989503, 
        0.005548340411696892, 
        0.005557498466280324, 
        0.005566681317952651, 
        0.005575889151181279, 
        0.005585122152040483, 
        0.005594380507860057, 
        0.005603664407731787, 
        0.005612974042043284, 
        0.005622309602746148, 
        0.005631671283266057, 
        0.005641059278944644, 
        0.005650473785018027, 
        0.00565991499975654, 
        0.005669383122134152, 
        0.005678878352908938, 
        0.005688400893525341, 
        0.0056979509475276295, 
        0.005707528719208079, 
        0.005717134414723004, 
        0.005726768240867393, 
        0.005736430406397792, 
        0.0057461211206272424, 
        0.005755840594849612, 
        0.005765589040614751, 
        0.005775366671378366, 
        0.005785173701521576, 
        0.005795010346774448, 
        0.005804876823055137, 
        0.0058147733483544664, 
        0.005824700140913735, 
        0.005834657420473114, 
        0.005844645407270261, 
        0.005854664322726107, 
        0.005864714388914874, 
        0.005874795828915789, 
        0.005884908866177007, 
        0.00589505372527291, 
        0.005905230631087076, 
        0.005915439809445824, 
        0.005925681486322172, 
        0.00593595588859425, 
        0.00594626324324323, 
        0.005956603777713087, 
        0.005966977720158016, 
        0.005977385298566916, 
        0.005987826741215683, 
        0.005998302276694373, 
        0.006008812133334654, 
        0.006019356539903019, 
        0.006029935724654803, 
        0.006040549916145046, 
        0.006051199342359179, 
        0.006061884231211274, 
        0.00607260481030434, 
        0.0060833613066266735, 
        0.006094153946870995, 
        0.0061049829568715274, 
        0.006115848562122434, 
        0.006126750987030842, 
        0.006137690455412564, 
        0.006148667190309496, 
        0.006159681412847351, 
        0.006170733344077104, 
        0.006181823203275666, 
        0.006192951208610559, 
        0.006204117577009598, 
        0.006215322523664819, 
        0.006226566262343132, 
        0.006237849004926504, 
        0.006249170961969362, 
        0.006260532341556656, 
        0.006271933350506516, 
        0.0062833741931262645, 
        0.006294855071406016, 
        0.006306376185580351, 
        0.006317937732891368, 
        0.0063295399084628366, 
        0.006341182905187152, 
        0.006352866913109979, 
        0.006364592118725108, 
        0.006376358706585009, 
        0.006388166858042924, 
        0.006400016751283308, 
        0.0064119085614641105, 
        0.006423842460449789, 
        0.006435818616609534, 
        0.006447837195062088, 
        0.006459898357325717, 
        0.0064720022615278065, 
        0.006484149061446119, 
        0.006496338907644163, 
        0.006508571946795964, 
        0.006520848321598051, 
        0.006533168170295985, 
        0.006545531627448342, 
        0.006557938823502736, 
        0.006570389884529479, 
        0.006582884932147646, 
        0.006595424083835686, 
        0.006608007452609382, 
        0.006620635146995339, 
        0.006633307271040742, 
        0.006646023924311917, 
        0.006658785201544351, 
        0.0066715911933288435, 
        0.0066844419848963305, 
        0.006697337657535742, 
        0.006710278287419662, 
        0.0067232639462051725, 
        0.006736294701016039, 
        0.006749370613981868, 
        0.006762491742939199, 
        0.006775658140917938, 
        0.006788869856041028, 
        0.006802126932209451, 
        0.00681542940871546, 
        0.006828777320144797, 
        0.006842170697081417, 
        0.006855609565357949, 
        0.0068690939464616, 
        0.006882623858019173, 
        0.006896199312799595, 
        0.006909820320000778, 
        0.006923486885066192, 
        0.006937199009188215, 
        0.006950956689821523, 
        0.006964759921103276, 
        0.0069786086930484085, 
        0.006992502992819618, 
        0.00700644280430562, 
        0.007020428108120657, 
        0.007034458882119201, 
        0.007048535101529002, 
        0.007062656738204128, 
        0.007076823762352041, 
        0.007091036141700111, 
        0.007105293841920023, 
        0.0071195968266105185, 
        0.007133945058106641, 
        0.0071483384964467715, 
        0.007162777101021284, 
        0.007177260830056313, 
        0.007191789640785655, 
        0.007206363489502339, 
        0.0072209823322649455, 
        0.007235646124836786, 
        0.0072503548229350834, 
        0.007265108381998455, 
        0.007279906758225038, 
        0.007294749908111962, 
        0.007309637788994499, 
        0.007324570358898891, 
        0.007339547577175289, 
        0.007354569404169336, 
        0.007369635801979267, 
        0.007384746733828275, 
        0.007399902165302778, 
        0.007415102063006269, 
        0.0074303463961238525, 
        0.007445635136096978, 
        0.00746096825626839, 
        0.007476345732094971, 
        0.007491767541582369, 
        0.007507233665208136, 
        0.0075227440857913025, 
        0.007538298788095097, 
        0.007553897759753906, 
        0.007569540990336488, 
        0.007585228471900843, 
        0.007600960198001827, 
        0.007616736164472706, 
        0.007632556368839171, 
        0.007648420810021408, 
        0.007664329487607202, 
        0.007680282402484109, 
        0.007696279555768527, 
        0.007712320948371475, 
        0.00772840658114806, 
        0.007744536453372771, 
        0.00776071056278166, 
        0.00777692890464542, 
        0.007793191471217941, 
        0.0078094982505357725, 
        0.00782584922602824, 
        0.007842244374929582, 
        0.007858683667660328, 
        0.007875167066222433, 
        0.007891694523628012, 
        0.007908265981675211, 
        0.007924881369789477, 
        0.00794154060365305, 
        0.00795824358314954, 
        0.007974990190741375, 
        0.007991780289226551, 
        0.008008613719931409, 
        0.008025490300091078, 
        0.008042409820852494, 
        0.008059372044101001, 
        0.008076376700520504, 
        0.008093423485755733, 
        0.008110512058297877, 
        0.00812764203540714, 
        0.008144812990321692, 
        0.008162024448083774, 
        0.008179275882190315, 
        0.008196566710256679, 
        0.008213896290158937, 
        0.008231263914877487, 
        0.00824866880891868, 
        0.008266110122832605, 
        0.00828358692838291, 
        0.008301098213370666, 
        0.008318642876295477, 
        0.008336219720491393, 
        0.00835382744891061, 
        0.008371464657731264, 
        0.008389129830670599, 
        0.008406821332570853, 
        0.008424537403287326, 
        0.00844227615116972, 
        0.0084600355468205, 
        0.008477813416403112, 
        0.008495607435397684, 
        0.00851341512230243, 
        0.008531233831879493, 
        0.008549060749684883, 
        0.008566892885382999, 
        0.008584727067400596, 
        0.00860255993752292, 
        0.008620387945626402, 
        0.008638207345235467, 
        0.008656014189570262, 
        0.00867380432753755, 
        0.00869157340141906, 
        0.008709316844317182, 
        0.008727029878952608, 
        0.00874470751759719, 
        0.008762344561445963, 
        0.00877993560464666, 
        0.008797475032178806, 
        0.008814957029665695, 
        0.008832375583841373, 
        0.00884972449123726, 
        0.008866997363359781, 
        0.008884187649330206, 
        0.008901288598671878, 
        0.008918293342948998, 
        0.008935194858578485, 
        0.008951986049092177, 
        0.008968659546364423, 
        0.008985208056845197, 
        0.00900162412286998, 
        0.009017900261798537, 
        0.009034028920297418, 
        0.009050002539914356, 
        0.009065813549680822, 
        0.009081454397515, 
        0.009096917565347066, 
        0.009112195592596288, 
        0.00912728109384218, 
        0.009142166779504638, 
        0.009156845475056805, 
        0.009171310138113018, 
        0.009185553877402728, 
        0.00919956996832751, 
        0.009213351868628246, 
        0.00922689323305094, 
        0.009240187926564598, 
        0.009253230035271275, 
        0.009266013877274347, 
        0.00927853401166431, 
        0.009290785245487295, 
        0.009302762640292662, 
        0.009314461516765687, 
        0.0093258774574363, 
        0.00933700630887961, 
        0.009347844182493341, 
        0.009358387453362512, 
        0.009368632759067654, 
        0.009378576996718615, 
        0.009388217318962909, 
        0.009397551129355803, 
        0.009406576077158398, 
        0.009415290051140633, 
        0.00942369117258684, 
        0.009431777788414896, 
        0.009439548463103095, 
        0.009447001971200507, 
        0.009454137288436928, 
        0.009460953583752974, 
        0.009467450210470086, 
        0.009473626697521035, 
        0.009479482741152989, 
        0.009485018196039157, 
        0.009490233066888294, 
        0.009495127499858426, 
        0.00949970177467127, 
        0.0095039562963119, 
        0.00950789158742344, 
        0.009511508280550711, 
        0.009514807111099357, 
        0.009517788910154442, 
        0.009520454597810757, 
        0.009522805176749409, 
        0.009524841726090241, 
        0.009526565395507202, 
        0.009527977399802172, 
        0.009529079013598707, 
        0.009529871566393233, 
        0.009530356437901307, 
        0.009530535053734948, 
        0.009530408881256607, 
        0.009529979425787347, 
        0.009529248227034682, 
        0.009528216855772337, 
        0.009526886910813949, 
        0.009525260016166446, 
        0.009523337818395582, 
        0.009521121984298848, 
        0.009518614198706568, 
        0.00951581616250188, 
        0.009512729590858733, 
        0.009509356211601448, 
        0.009505697763837829, 
        0.009501755996622436, 
        0.009497532667931534, 
        0.009493029543662249, 
        0.009488248396794172, 
        0.009483191006815278, 
        0.009477859159069743, 
        0.0094722546444158, 
        0.009466379258912779, 
        0.009460234803618467, 
        0.009453823084441365, 
        0.00944714591228187, 
        0.009440205103086203, 
        0.00943300247800506, 
        0.009425539863826965, 
        0.00941781909310174, 
        0.009409842005005779, 
        0.009401610445375597, 
        0.009393126267711173, 
        0.009384391333595369, 
        0.009375407513569316, 
        0.009366176687761758, 
        0.009356700747134178, 
        0.009346981593791298, 
        0.00933702114246901, 
        0.009326821321090332, 
        0.009316384072370804, 
        0.009305711354247176, 
        0.00929480514156792, 
        0.009283667426889458, 
        0.009272300221812163, 
        0.009260705558336985, 
        0.009248885489595966, 
        0.009236842091721608, 
        0.009224577465080862, 
        0.009212093734993956, 
        0.009199393053725273, 
        0.009186477601154751, 
        0.009173349586785963, 
        0.009160011250363299, 
        0.009146464863502487, 
        0.009132712730956066, 
        0.009118757191814082, 
        0.009104600620617947, 
        0.009090245428942437, 
        0.009075694065969168, 
        0.00906094902000396, 
        0.009046012819323438, 
        0.00903088803337949, 
        0.009015577273365967, 
        0.009000083193627708, 
        0.008984408491757126, 
        0.008968555909860154, 
        0.008952528234679962, 
        0.008936328298605179, 
        0.008919958979296136, 
        0.008903423201137389, 
        0.008886723934167628, 
        0.008869864194322863, 
        0.008852847044062953, 
        0.008835675591363197, 
        0.008818352989806424, 
        0.008800882437268346, 
        0.008783267176308873, 
        0.008765510492063639, 
        0.00874761571194572, 
        0.008729586205106134, 
        0.008711425379309582, 
        0.008693136680575492, 
        0.008674723591303538, 
        0.008656189628117822, 
        0.00863753834010409, 
        0.008618773306451, 
        0.008599898133884468, 
        0.00858091645479821, 
        0.008561831923873596, 
        0.008542648214932709, 
        0.008523369018995119, 
        0.00850399804116154, 
        0.008484538996270616, 
        0.008464995606657399, 
        0.008445371598313847, 
        0.00842567069745104, 
        0.008405896627094967, 
        0.008386053103504749, 
        0.00836614383229224, 
        0.008346172505199924, 
        0.008326142795680018, 
        0.008306058356772667, 
        0.008285922815391582, 
        0.008265739770588747, 
        0.008245512788604699, 
        0.008225245400785314, 
        0.008204941098550807, 
        0.008184603332192746, 
        0.008164235505547044, 
        0.00814384097415748, 
        0.008123423042043955, 
        0.008102984959185615, 
        0.00808252991832704, 
        0.008062061052954097, 
        0.008041581434975246, 
        0.008021094071651991, 
        0.008000601904938549, 
        0.007980107809394699, 
        0.007959614589548091, 
        0.007939124979876932, 
        0.007918641642153543, 
        0.007898167165816164, 
        0.007877704066011288, 
        0.007857254782678577, 
        0.007836821681460469, 
        0.00781640705159987, 
        0.0077960131071246365, 
        0.007775641986109737, 
        0.0077552957508435615, 
        0.007734976388287795, 
        0.007714685810171624, 
        0.007694425854104187, 
        0.00767419828383704, 
        0.007654004789263978, 
        0.007633846988798861, 
        0.007613726430186873, 
        0.007593644590332928, 
        0.007573602877467778, 
        0.0075536026323147374, 
        0.00753364512907134, 
        0.007513731577249527, 
        0.0074938631227232854, 
        0.0074740408496512985, 
        0.007454265781173659, 
        0.007434538881864049, 
        0.0074148610594521516, 
        0.007395233165287546, 
        0.007375655997066502, 
        0.007356130299822517, 
        0.007336656768079162, 
        0.007317236047048916, 
        0.007297868734516412, 
        0.0072785553825189435, 
        0.007259296498628777, 
        0.00724009254798766, 
        0.007220943954808614, 
        0.007201851103743327, 
        0.007182814341375003, 
        0.00716383397788468, 
        0.007144910289159086, 
        0.007126043517197425, 
        0.00710723387149257, 
        0.007088481531537031, 
        0.007069786647654163, 
        0.0070511493418592966, 
        0.007032569709800665, 
        0.0070140478211124435, 
        0.006995583722780849, 
        0.006977177437517641, 
        0.006958828966237786, 
        0.006940538289576032, 
        0.006922305368485103, 
        0.006904130145435337, 
        0.0068860125446742445, 
        0.006867952474370537, 
        0.006849949827155312, 
        0.006832004480443716, 
        0.006814116297983637, 
        0.006796285130065286, 
        0.00677851081542316, 
        0.006760793180595935, 
        0.006743132041466099, 
        0.006725527203685699, 
        0.006707978464200834, 
        0.006690485610412712, 
        0.006673048421955549, 
        0.006655666670696728, 
        0.006638340121848206, 
        0.00662106853370062, 
        0.006603851659301439, 
        0.006586689245115588, 
        0.006569581034547828, 
        0.006552526764543196, 
        0.006535526169247739, 
        0.006518578978583546, 
        0.0065016849188843625, 
        0.006484843713855056, 
        0.006468055085156141, 
        0.006451318751249592, 
        0.006434634429581428, 
        0.006418001835056708, 
        0.006401420682106523, 
        0.006384890683012493, 
        0.0063684115506335015, 
        0.006351982995948082, 
        0.006335604730170894, 
        0.006319276463851628, 
        0.006302997908505791, 
        0.006286768774296393, 
        0.006270588774193301, 
        0.006254457619352624, 
        0.006238375023112467, 
        0.006222340698874872, 
        0.006206354361435628, 
        0.006190415725647003, 
        0.006174524510471757, 
        0.006158680433279373, 
        0.006142883214246629, 
        0.006127132574856613, 
        0.006111428237950645, 
        0.006095769928150741, 
        0.006080157372909078, 
        0.006064590299895582, 
        0.006049068440620344, 
        0.006033591527026865, 
        0.006018159293828621, 
        0.006002771477602488, 
        0.0059874278173075715, 
        0.005972128054056505, 
        0.005956871930908838, 
        0.005941659193249009, 
        0.005926489589511553, 
        0.005911362869723285, 
        0.005896278786123705, 
        0.005881237093371066, 
        0.005866237549487283, 
        0.0058512799137001425, 
        0.005836363948189113, 
        0.00582148941727668, 
        0.005806656088057303, 
        0.005791863729830606, 
        0.005777112114170026, 
        0.005762401015178133, 
        0.005747730209722603, 
        0.0057330994764037465, 
        0.005718508597129455, 
        0.005703957354526064, 
        0.005689445536641467, 
        0.005674972930974148, 
        0.005660539328778843, 
        0.005646144523366378, 
        0.005631788310073375, 
        0.005617470487009117, 
        0.005603190854536133, 
        0.005588949214481708, 
        0.005574745373178538, 
        0.00556057913702776, 
        0.005546450315397111, 
        0.005532358719928168, 
        0.005518304164343383, 
        0.005504286464667457, 
        0.005490305439047424, 
        0.005476360907495794, 
        0.005462452692962774, 
        0.0054485806193816716, 
        0.0054347445139042916, 
        0.005420944204610372, 
        0.005407179522653788, 
        0.005393450300437496, 
        0.005379756372596624, 
        0.005366097575828597, 
        0.005352473748448488, 
        0.005338884730417933, 
        0.00532533036522583, 
        0.005311810496456949, 
        0.005298324970152661, 
        0.005284873633770008, 
        0.005271456337681145, 
        0.00525807293234645, 
        0.0052447232720094095, 
        0.005231407210894195, 
        0.005218124605689555, 
        0.005204875314533671, 
        0.005191659197321133, 
        0.005178476115523915, 
        0.00516532593224057, 
        0.00515220851203594, 
        0.005139123721342579, 
        0.005126071427752361, 
        0.005113051500651774, 
        0.00510006381023686, 
        0.005087108229728701, 
        0.005074184632170341, 
        0.005061292892876341, 
        0.005048432888165468, 
        0.005035604495993296, 
        0.005022807595297758, 
        0.005010042067096026, 
        0.00499730779297988, 
        0.004984604656191769, 
        0.004971932541119856, 
        0.004959291333461417, 
        0.004946680920236704, 
        0.0049341011893733345, 
        0.004921552030078734, 
        0.0049090333333177555, 
        0.004896544990332715, 
        0.0048840868943012565, 
        0.004871658938928372, 
        0.004859261019272066, 
        0.004846893030967507, 
        0.004834554872082419, 
        0.0048222464392210646, 
        0.004809967633945487, 
        0.0047977183547713775, 
        0.004785498504117093, 
        0.004773307983544198, 
        0.0047611466964227024, 
        0.004749014546769912, 
        0.004736911439746424, 
        0.004724837280707493, 
        0.004712791977735445, 
        0.004700775437968679, 
        0.004688787570134702, 
        0.00467682828370633, 
        0.0046648974890055464, 
        0.004652995096750301, 
        0.004641121019858634, 
        0.004629275170655202, 
        0.004617457462678852, 
        0.0046056678100667384, 
        0.004593906128356057, 
        0.004582172333035697, 
        0.004570466340950582, 
        0.004558788069250038, 
        0.004547137435968829, 
        0.004535514358949665, 
        0.00452391875927092, 
        0.004512350555234529, 
        0.004500809669384765, 
        0.004489296021633766, 
        0.004477809535071029, 
        0.00446635013161019, 
        0.00445491773486347, 
        0.00444351226836067, 
        0.004432133656851329, 
        0.004420781825217099, 
        0.0044094566990893055, 
        0.004398158204510337, 
        0.004386886268479018, 
        0.004375640818144866, 
        0.004364421781329263, 
        0.0043532290860852614, 
        0.004342062661868588, 
        0.004330922437635955, 
        0.004319808343512944, 
        0.004308720309661573, 
        0.00429765826710316, 
        0.004286622147092515, 
        0.004275611881416616, 
        0.004264627402287161, 
        0.004253668642528183, 
        0.004242735535260066, 
        0.004231828014031046, 
        0.004220946012923797, 
        0.00421008946631376, 
        0.00419925830896565, 
        0.004188452476421132, 
        0.004177671903364551, 
        0.0041669165275702484, 
        0.004156186284004603, 
        0.00414548111077197, 
        0.004134800944097878, 
        0.0041241457222766535, 
        0.004113515382869304, 
        0.004102909864239093, 
        0.004092329104946037, 
        0.004081773044128901, 
        0.004071241621036816, 
        0.004060734775397836, 
        0.004050252446962966, 
        0.0040397945765218, 
        0.00402936110452011, 
        0.00401895197186345, 
        0.004008567118835429, 
        0.003998206489058191, 
        0.0039878700230029625, 
        0.003977557663593597, 
        0.0039672693518045645, 
        0.003957005032591883, 
        0.003946764647781317, 
        0.003936548140855853, 
        0.00392635545523755, 
        0.003916186534886551, 
        0.0039060413236831843, 
        0.0038959197663198204, 
        0.0038858218071538627, 
        0.003875747391262981, 
        0.0038656964635907965, 
        0.003855668969644408, 
        0.003845664854979253, 
        0.0038356840654004023, 
        0.003825726546232064, 
        0.0038157922453322148, 
        0.0038058811079600533, 
        0.0037959930818683633, 
        0.003786128112988443, 
        0.003776286149625482, 
        0.003766467138498675, 
        0.0037566710275017587, 
        0.003746897763205163, 
        0.0037371472959027707, 
        0.0037274195726660375, 
        0.003717714542002974, 
        0.0037080321523806506, 
        0.0036983723529041427, 
        0.003688735092475207, 
        0.0036791203202720065, 
        0.0036695279841771236, 
        0.003659958036861026, 
        0.003650410425970817, 
        0.0036408851025873847, 
        0.0036313820151760356, 
        0.0036219011162248855, 
        0.0036124423550267177, 
        0.0036030056823831255, 
        0.00359359104861316, 
        0.0035841984055256346, 
        0.0035748277038662127, 
        0.003565478894894572, 
        0.0035561519300714, 
        0.003546846761082267, 
        0.003537563339613076, 
        0.0035283016177308675, 
        0.003519061547313532, 
        0.0035098430808920794, 
        0.003500646170802547, 
        0.0034914707694001716, 
        0.0034823168293277567, 
        0.0034731843037022914, 
        0.0034640731446778897, 
        0.0034549833067168798, 
        0.003445914742381861, 
        0.003436867405108156, 
        0.0034278412484316637, 
        0.0034188362259779588, 
        0.0034098522910391456, 
        0.0034008893986226317, 
        0.0033919475022723988, 
        0.0033830265561612506, 
        0.0033741265145086903, 
        0.0033652473320191388, 
        0.003356388963027641, 
        0.003347551362499491, 
        0.003338734484399046, 
        0.0033299382851660507, 
        0.0033211627192017085, 
        0.0033124077415712036, 
        0.0033036733073627308, 
        0.003294959372633428, 
        0.0032862658925703423, 
        0.0032775928229736664, 
        0.0032689401195268373, 
        0.003260307738225487, 
        0.003251695633278989, 
        0.0032431037643633797, 
        0.003234532085386597, 
        0.0032259805538361144, 
        0.0032174491246242712, 
        0.003208937756312514, 
        0.0032004464042832918, 
        0.003191975025958028, 
        0.0031835235777998784, 
        0.003175092017064468, 
        0.0031666803007118645, 
        0.0031582883860369103, 
        0.00314991623018288, 
        0.0031415637908565235, 
        0.003133231025478578, 
        0.003124917891618657, 
        0.0031166243468132558, 
        0.003108350349357163, 
        0.003100095856916169, 
        0.003091860827603019, 
        0.0030836452192380256, 
        0.003075448990603363, 
        0.0030672720986235002, 
        0.003059114503977375, 
        0.003050976164110554, 
        0.00304285703753999, 
        0.0030347570830010872, 
        0.003026676259362655, 
        0.0030186145253426624, 
        0.0030105718402476393, 
        0.003002548162956129, 
        0.002994543452762485, 
        0.002986557668756856, 
        0.002978590770562365, 
        0.0029706427175011114, 
        0.0029627134691243046, 
        0.0029548029848704546, 
        0.0029469112248758297, 
        0.0029390381485684533, 
        0.0029311837162202302, 
        0.0029233478873387756, 
        0.002915530622614966, 
        0.00290773188192504, 
        0.002899951625518371, 
        0.0028921898137067893, 
        0.002884446406996914, 
        0.002876721365776843, 
        0.002869014650831211, 
        0.002861326222309903, 
        0.0028536560418885924, 
        0.002846004069901904, 
        0.002838370267436197, 
        0.002830754595467109, 
        0.0028231570150601547, 
        0.0028155774855033126, 
        0.002808015971948518, 
        0.0028004724336892343, 
        0.002792946832412266, 
        0.002785439127896487, 
        0.0027779492850008376, 
        0.0027704772635531918, 
        0.0027630230257700617, 
        0.002755586532939178, 
        0.0027481677476742083, 
        0.0027407666308114074, 
        0.002733383146103022, 
        0.0027260172544010296, 
        0.0027186689189167626, 
        0.0027113381014885938, 
        0.0027040247645488385, 
        0.002696728870431631, 
        0.0026894503819749225, 
        0.0026821892616048105, 
        0.0026749454721875774, 
        0.002667718976376104, 
        0.002660509737195394, 
        0.0026533177173279445, 
        0.002646142880180409, 
        0.0026389851881989416, 
        0.002631844605509609, 
        0.0026247210947823525, 
        0.002617614619576753, 
        0.0026105251426735286, 
        0.002603452628592811, 
        0.002596397040330855, 
        0.0025893583415976668, 
        0.002582336496018089, 
        0.0025753314674749395, 
        0.0025683432193243263, 
        0.002561371716405306, 
        0.002554416922099673, 
        0.002547478800830207, 
        0.0025405573164248092, 
        0.00253365243341857, 
        0.00252676411570396, 
        0.0025198923281610484, 
        0.0025130370349549193, 
        0.0025061982006603207, 
        0.002499375789808598, 
        0.0024925697671244304, 
        0.002485780097019304, 
        0.0024790067448877983, 
        0.002472249675241574, 
        0.0024655088531763164, 
        0.0024587842435726042, 
        0.0024520758116644142, 
        0.0024453835225325417, 
        0.002438707341426871, 
        0.0024320472335414385, 
        0.0024254031644675295, 
        0.0024187750994835613, 
        0.002412163004216945, 
        0.002405566844160926, 
        0.0023989865850462216, 
        0.00239242219249511, 
        0.0023858736324369892, 
        0.0023793408700118913, 
        0.00237282387246447, 
        0.0023663226045281417, 
        0.0023598370334976886, 
        0.0023533671247740126, 
        0.0023469128448207963, 
        0.002340474159730504, 
        0.002334051035957771, 
        0.0023276434398429016, 
        0.002321251337894816, 
        0.0023148746966482185, 
        0.0023085134827226434, 
        0.0023021676628405337, 
        0.0022958372036652056, 
        0.002289522072007737, 
        0.0022832222348584063, 
        0.002276937658689064, 
        0.00227066831136555, 
        0.002264414159534155, 
        0.002258175170373587, 
        0.0022519513110714593, 
        0.002245742548942509, 
        0.002239548851293678, 
        0.0022333701855918302, 
        0.0022272065192518267
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-17.json <==
[
    [
        122.08570056301109, 
        121.8388368460291, 
        121.59238273466511, 
        121.34634143606662, 
        121.10071198495994, 
        120.85549341730571, 
        120.61068477242766, 
        120.36628509072141, 
        120.12229341820525, 
        119.87870880004948, 
        119.63553028637772, 
        119.39275692598579, 
        119.1503877773773, 
        118.90842189457226, 
        118.66685833728849, 
        118.42569616357574, 
        118.18493444358714, 
        117.94457223905641, 
        117.70460862196259, 
        117.46504266218253, 
        117.22587343316458, 
        116.98710000992401, 
        116.74872147339204, 
        116.51073690238049, 
        116.27314538197768, 
        116.03594599705328, 
        115.79913783575667, 
        115.56271998788075, 
        115.32669154739646, 
        115.09105160925468, 
        114.85579927039406, 
        114.62093363092627, 
        114.38645379300939, 
        114.15235885988774, 
        113.91864794088492, 
        113.68532014309299, 
        113.45237457943455, 
        113.21981036243139, 
        112.98762660896863, 
        112.75582243663231, 
        112.5243969662648, 
        112.29334931990174, 
        112.06267862358588, 
        111.8323840045513, 
        111.6024645912745, 
        111.37291951619073, 
        111.14374791246398, 
        110.9149489163358, 
        110.68652166635681, 
        110.45846530333367, 
        110.23077896888641, 
        110.0034618070858, 
        109.77651296704011, 
        109.54993159537982, 
        109.32371684589417, 
        109.09786787087396, 
        108.87238382518809, 
        108.64726386550134, 
        108.42250715346459, 
        108.19811284948784, 
        107.97408011773163, 
        107.75040812164644, 
        107.52709603332463, 
        107.30414302052553, 
        107.08154825507927, 
        106.85931091079908, 
        106.63743016383999, 
        106.41590519309358, 
        106.1947351762784, 
        105.97391929610406, 
        105.75345673662028, 
        105.53334668204504, 
        105.31358832291285, 
        105.09418084705808, 
        104.87512344681726, 
        104.65641531468914, 
        104.43805564681035, 
        104.22004363602142, 
        104.00237848913648, 
        103.78505940181756, 
        103.56808557947018, 
        103.35145622363639, 
        103.13517054381772, 
        102.91922774673371, 
        102.70362704189226, 
        102.48836763900609, 
        102.27344875561764, 
        102.05886960217065, 
        101.84462940068816, 
        101.63072736540032, 
        101.4171627200068, 
        101.20393468434557, 
        100.99104248264132, 
        100.77848533967115, 
        100.56626248236481, 
        100.35437313876724, 
        100.14281653950168, 
        99.93159191224666, 
        99.720698497301001, 
        99.510135525648224, 
        99.299902233758075, 
        99.089997858492808, 
        98.880421640324613, 
        98.671172818921747, 
        98.46225063700814, 
        98.25365433789446, 
        98.045383166195819, 
        97.837436363107983, 
        97.629813186651432, 
        97.422512878389966, 
        97.215534693205001, 
        97.00887788077722, 
        96.802541693308257, 
        96.596525384549508, 
        96.390828211224942, 
        96.185449427625059, 
        95.980388294709172, 
        95.775644068976945, 
        95.571216012247575, 
        95.367103383909182, 
        95.163305447954301, 
        94.959821466372446, 
        94.756650704432374, 
        94.553792426999109, 
        94.351245900506171, 
        94.149010392500202, 
        93.947085170592231, 
        93.745469503779148, 
        93.544162662804652, 
        93.34316391840386, 
        93.14247254166672, 
        92.942087803846434, 
        92.742008980802609, 
        92.542235344723267, 
        92.342766170851618, 
        92.143600733192969, 
        91.944738309170972, 
        91.746178174403909, 
        91.54791960577576, 
        91.349961880618324, 
        91.152304277013315, 
        90.954946070731879, 
        90.757886545498209, 
        90.561124976632954, 
        90.364660646193883, 
        90.168492832015943, 
        89.972620815204849, 
        89.777043875679311, 
        89.581761293101962, 
        89.386772348420308, 
        89.192076321794246, 
        88.997672492593864, 
        88.803560144005175, 
        88.609738555913225, 
        88.41620700736793, 
        88.222964778196541, 
        88.030011150413003, 
        87.837345402834913, 
        87.644966814948674, 
        87.452874665815926, 
        87.261068234331603, 
        87.069546798415871, 
        86.878309636336127, 
        86.687356023622257, 
        86.49668523980462, 
        86.306296558897841, 
        86.116189257067958, 
        85.926362607937691, 
        85.736815885688173, 
        85.547548362857995, 
        85.35855931083556, 
        85.169848000462139, 
        84.981413701285405, 
        84.793255681945354, 
        84.605373209285418, 
        84.417765549372476, 
        84.230431966816994, 
        84.043371723109686, 
        83.856584083105162, 
        83.670068303996715, 
        83.48382364680154, 
        83.297849363149609, 
        83.112144715504996, 
        82.926708951586633, 
        82.741541325691273, 
        82.556641082662651, 
        82.372007474750049, 
        82.187639743951678, 
        82.003537133160961, 
        81.819698881581175, 
        81.636124228476035, 
        81.452812406720582, 
        81.269762651986483, 
        81.086974190985273, 
        80.904446254059096, 
        80.722178062162868, 
        80.540168839654015, 
        80.358417801978462, 
        80.176924166119449, 
        79.9956871410524, 
        79.814705938253582, 
        79.633979760279431, 
        79.453507809387261, 
        79.273289281380727, 
        79.093323372029161, 
        78.913609268258199, 
        78.734146159116648, 
        78.554933223834553, 
        78.375969640859907, 
        78.197254580579596, 
        78.018787215022243, 
        77.840566705609817, 
        77.662592212261217, 
        77.484862888566056, 
        77.307377883691913, 
        77.13013634130364, 
        76.953137400560536, 
        76.776380194281472, 
        76.599863850678858, 
        76.423587491046376, 
        76.247550232690941, 
        76.071751183538282, 
        75.896189451506842, 
        75.720864132544762, 
        75.545774318384318, 
        75.370919094027172, 
        75.19629753749868, 
        75.021908719112062, 
        74.847751705587399, 
        74.673825553424962, 
        74.500129311586619, 
        74.326662022469634, 
        74.15342272129584, 
        73.980410433963499, 
        73.807624180362495, 
        73.635062969861067, 
        73.462725805711301, 
        73.290611681127714, 
        73.118719580424354, 
        72.947048477706232, 
        72.775597343525149, 
        72.604365132930994, 
        72.433350794516798, 
        72.262553265784433, 
        72.091971475258489, 
        71.921604340323299, 
        71.751450769469074, 
        71.581509657492518, 
        71.411779894410898, 
        71.242260353275071, 
        71.072949898974514, 
        70.90384738353147, 
        70.734951648298619, 
        70.566261521478694, 
        70.397775821242121, 
        70.229493351340636, 
        70.061412903979331, 
        69.89353325799388, 
        69.725853179341627, 
        69.558371420706351, 
        69.39108672063432, 
        69.223997803371361, 
        69.057103381617736, 
        68.890402151201016, 
        68.723892793289707, 
        68.557573974630174, 
        68.391444347296741, 
        68.225502546543112, 
        68.059747193459984, 
        67.894176891326467, 
        67.728790228416074, 
        67.563585775115783, 
        67.398562085796215, 
        67.233717696125439, 
        67.069051126469915, 
        66.904560877057932, 
        66.74024543082308, 
        66.576103252303312, 
        66.412132785743211, 
        66.248332457694175, 
        66.084700674216492, 
        65.921235822128679, 
        65.757936266990683, 
        65.594800354069619, 
        65.431826408674695, 
        65.269012733301096, 
        65.106357609562693, 
        64.943859296290725, 
        64.781516030643829, 
        64.619326025646444, 
        64.45728747305931, 
        64.295398538850534, 
        64.133657366533427, 
        63.972062073106407, 
        63.810610754217215, 
        63.649301477320719, 
        63.488132284385131, 
        63.327101191963898, 
        63.166206190059548, 
        63.005445241423054, 
        62.844816281377682, 
        62.684317217341963, 
        62.523945928611333, 
        62.363700263569022, 
        62.203578046953545, 
        62.043577068516676, 
        61.883695088817085, 
        61.723929838079826, 
        61.564279016239084, 
        61.404740289530999, 
        61.245311294993392, 
        61.085989633984916, 
        60.926772876600928, 
        60.76765855785721, 
        60.608644179641971, 
        60.449727208001747, 
        60.290905074743165, 
        60.132175173694357, 
        59.973534866273006, 
        59.814981473272773, 
        59.656512278955908, 
        59.498124528964254, 
        59.339815432178902, 
        59.181582153806893, 
        59.023421827121119, 
        58.865331537344424, 
        58.707308331880967, 
        58.549349215631878, 
        58.391451151439895, 
        58.23361105855669, 
        58.075825814782895, 
        57.918092251796395, 
        57.760407156687329, 
        57.602767271791869, 
        57.445169292306986, 
        57.28760986727108, 
        57.130085598731128, 
        56.972593039713146, 
        56.815128695153888, 
        56.65768901983725, 
        56.500270419148109, 
        56.34286924602052, 
        56.185481804955408, 
        56.028104343826591, 
        55.870733062845886, 
        55.713364104480199, 
        55.555993557372148, 
        55.398617454212456, 
        55.241231776559786, 
        55.08383244399711, 
        54.926415321737622, 
        54.768976215817176, 
        54.611510873335313, 
        54.454014982472692, 
        54.296484170802081, 
        54.138914004452928, 
        53.981299989427285, 
        53.823637566993689, 
        53.665922117249977, 
        53.508148954092952, 
        53.350313329141798, 
        53.192410425509614, 
        53.034435363800903, 
        52.876383194065951, 
        52.718248901014142, 
        52.560027399283022, 
        52.401713535576818, 
        52.243302085766359, 
        52.084787755703488, 
        51.926165178788523, 
        51.767428918837581, 
        51.608573464224733, 
        51.44959323193077, 
        51.290482563375384, 
        51.131235726529589, 
        50.971846912330363, 
        50.812310238635632, 
        50.652619743995565, 
        50.49276939122467, 
        50.33275306512374, 
        50.172564571895165, 
        50.012197639927685, 
        49.851645917214157, 
        49.690902973790578, 
        49.529962297356036, 
        49.368817295714692, 
        49.207461299443239, 
        49.045887553009756, 
        48.884089223596376, 
        48.722059393073039, 
        48.559791065847755, 
        48.397277161664505, 
        48.234510518003681, 
        48.071483891293376, 
        47.908189957776173, 
        47.744621309555811, 
        47.580770459302464, 
        47.416629838092938, 
        47.25219179397304, 
        47.087448597846247, 
        46.922392438418214, 
        46.757015427122042, 
        46.591309595501187, 
        46.425266899006196, 
        46.258879214678331, 
        46.092138345413687, 
        45.925036019740013, 
        45.757563892327532, 
        45.589713547941209, 
        45.421476499640832, 
        45.25284419422529, 
        45.083808010905685, 
        44.914359265847594, 
        44.744489212181335, 
        44.574189046520672, 
        44.40344990612774, 
        44.232262876521197, 
        44.060618990766677, 
        43.888509237794452, 
        43.715924560017271, 
        43.542855861719403, 
        43.369294009530293, 
        43.195229842539852, 
        43.020654170262397, 
        42.845557779617714, 
        42.669931441330363, 
        42.493765919068103, 
        42.317051967030196, 
        42.139780341184817, 
        41.961941804851094, 
        41.783527138465956, 
        41.604527140822853, 
        41.424932642928226, 
        41.244734511771597, 
        41.063923660165173, 
        40.882491056465717, 
        40.700427733464437, 
        40.517724798789388, 
        40.334373440762072, 
        40.150364945462975, 
        39.965690706205677, 
        39.780342232343578, 
        39.594311161872774, 
        39.40758927553258, 
        39.220168513480147, 
        39.032040980046105, 
        38.843198965351419, 
        38.653634954361344, 
        38.463341650105747, 
        38.272311978184945, 
        38.080539112651394, 
        37.88801648559091, 
        37.694737808448728, 
        37.500697087629412, 
        37.305888640940822, 
        37.110307119129736, 
        36.913947522315269, 
        36.716805218815708, 
        36.518875966049833, 
        36.320155928182288, 
        36.120641696587448, 
        35.920330310809113, 
        35.719219277049561, 
        35.517306590824866, 
        35.314590753485497, 
        35.111070796882395, 
        34.90674630129319, 
        34.701617413605099, 
        34.495684875234744, 
        34.288950030878553, 
        34.08141485306497, 
        33.873081962077976, 
        33.663954642800952, 
        33.454036861104484, 
        33.243333284152676, 
        33.031849292081588, 
        32.819590996184502, 
        32.606565252298608, 
        32.392779672555584, 
        32.178242639416219, 
        31.96296331478548, 
        31.746951649508237, 
        31.530218390123316, 
        31.312775086785123, 
        31.094634095145476, 
        30.875808580743836, 
        30.656312521215703, 
        30.436160703581535, 
        30.215368715226536, 
        29.993952950742504, 
        29.771930599031379, 
        29.549319631707281, 
        29.326138796642137, 
        29.102407602254026, 
        28.878146300289881, 
        28.653375872402208, 
        28.428118011914549, 
        28.202395094541924, 
        27.976230166155052, 
        27.749646906440049, 
        27.522669610172695, 
        27.29532315342982, 
        27.067632967108239, 
        26.839625001584395, 
        26.611325695931864, 
        26.382761942704519, 
        26.153961050101611, 
        25.924950708483472, 
        25.69575895326539, 
        25.466414122885109, 
        25.23694482237293, 
        25.007379884938015, 
        24.7777483304009, 
        24.548079328495245, 
        24.318402156225499, 
        24.088746161142147, 
        23.859140723199737, 
        23.629615213177566, 
        23.400198957517308, 
        23.17092120021027, 
        22.941811068871328, 
        22.712897536048448, 
        22.484209389624393, 
        22.255775195563849, 
        22.027623270863025, 
        21.799781648870557, 
        21.572278055607075, 
        21.345139877382369, 
        21.118394138436628, 
        20.892067475787901, 
        20.666186114336625, 
        20.440775850085803, 
        20.215862025581025, 
        19.991469515645928, 
        19.767622709502081, 
        19.544345495691932, 
        19.321661246394207, 
        19.09959280988102, 
        18.878162496237927, 
        18.657392069685514, 
        18.437302740360664, 
        18.21791515776134, 
        17.999249404264646, 
        17.781324993060096, 
        17.564160863095214, 
        17.347775378578515, 
        17.132186326283875, 
        16.91741091657995, 
        16.703465785870815, 
        16.490366994218508, 
        16.278130031510734, 
        16.066769818120459, 
        15.856300710573667, 
        15.646736504389537, 
        15.438090440065674, 
        15.230375207736921, 
        15.023602954123783, 
        14.817785287626176, 
        14.612933285261208, 
        14.409057501033274, 
        14.206167969183083, 
        14.004274216850499, 
        13.803385268538236, 
        13.603509654239296, 
        13.404655418153494, 
        13.206830126076675, 
        13.010040873191954, 
        12.814294292888015, 
        12.619596565966544, 
        12.425953426274313, 
        12.233370170671245, 
        12.041851666773054, 
        11.851402361170759, 
        11.662026287466787, 
        11.473727073549089, 
        11.286507950706596, 
        11.100371760874729, 
        10.915320963289485, 
        10.731357645804291, 
        10.548483527246566, 
        10.366699968364085, 
        10.186007977941735, 
        10.006408220721507, 
        9.8279010240720286, 
        9.6504863838194268, 
        9.4741639736337042, 
        9.29893314988154, 
        9.1247929588390075, 
        8.9517421441400646, 
        8.7797791514565304, 
        8.6089021370460248, 
        8.4391089717743117, 
        8.2703972505821035, 
        8.1027642956236736, 
        7.936207162966693, 
        7.7707226504480333, 
        7.6063073028412438, 
        7.4429574173647284, 
        7.2806690500378153, 
        7.1194380213380128, 
        6.9592599248614819, 
        6.80013012860225, 
        6.6420437853432004, 
        6.4849958354485047, 
        6.3289810162085596, 
        6.1739938648419903, 
        6.0200287262439245, 
        5.8670797588134072, 
        5.7151409419338712, 
        5.5642060800807638, 
        5.4142688104761021, 
        5.265322609126776, 
        5.1173607986185159, 
        4.9703765519250522, 
        4.8243629019970493, 
        4.6793127451712433, 
        4.5352188516726573, 
        4.3920738679463058, 
        4.249870326842303, 
        4.1086006515592386, 
        3.9682571642135391, 
        3.8288320913303422, 
        3.6903175690161114, 
        3.5527056508002066, 
        3.4159883154603712, 
        3.2801574681307017, 
        3.1452049483374704, 
        3.01112253607231, 
        2.8779019548777489, 
        2.7455348779246118, 
        2.6140129297126338, 
        2.483327692013312, 
        2.3534707056307087, 
        2.2244334720493986, 
        2.0962074555144565, 
        1.9687840848118463, 
        1.8421547502376787, 
        1.7163108065687995, 
        1.591243570437431, 
        1.4669443159387867, 
        1.3434042727218909, 
        1.2206146219885128, 
        1.0985664925792467, 
        0.97725095303020437, 
        0.85665900432998465, 
        0.7367815761051455, 
        0.61760951541942899, 
        0.49913358091624105, 
        0.38134443023152376, 
        0.26423261504565237, 
        0.14778857176579019, 
        0.032002605338576115, 
        -0.083135113048515202, 
        -0.19763455849563927, 
        -0.31150585723961371, 
        -0.42475930198543005, 
        -0.53740535047495042, 
        -0.64945463996144059, 
        -0.76091798612203898, 
        -0.87180639675936267, 
        -0.98213105105958054, 
        -1.0919033569531986, 
        -1.2011348398822825, 
        -1.3098372992416143, 
        -1.4180226805191478, 
        -1.525703128131545, 
        -1.6328908758421097, 
        -1.739772252992515, 
        -1.8458529910486159, 
        -1.9516266192834681, 
        -2.0569703736262848, 
        -2.161885162707152, 
        -2.2663841011022612, 
        -2.370480772684632, 
        -2.4741884012798838, 
        -2.5775203924227723, 
        -2.6804901880185437, 
        -2.7831112665741209, 
        -2.8853971120463329, 
        -2.9873612083546792, 
        -3.089017014783535, 
        -3.1903779453552676, 
        -3.2914573549496926, 
        -3.3922685252380957, 
        -3.492824641783101, 
        -3.5931387799958396, 
        -3.6932238895048406, 
        -3.7930927784828836, 
        -3.8927580964294495, 
        -3.9922323260637107, 
        -4.0915277641096583, 
        -4.1906565117560852, 
        -4.289630462023033, 
        -4.3884612887257539, 
        -4.4871604371719469, 
        -4.5857391131220533, 
        -4.6842082754319332, 
        -4.7825786275990207, 
        -4.8808606104554206, 
        -4.9790643960733219, 
        -5.0771998816440291, 
        -5.1752766844407789, 
        -5.2733041375217864, 
        -5.3712912858270352, 
        -5.4692468825098564, 
        -5.5671793869063286, 
        -5.6650969618697822, 
        -5.763007472273074, 
        -5.8609184838430339, 
        -5.9588372624593502, 
        -6.056770773394315, 
        -6.1547256821964602, 
        -6.2527083543734729, 
        -6.350724856747914, 
        -6.4487809581622839, 
        -6.5468821312583758, 
        -6.6450335539084175, 
        -6.7432401116223186, 
        -6.8415063989158851, 
        -6.9398367230408793, 
        -7.0382351055013723, 
        -7.1367052858315905, 
        -7.2352507240389743, 
        -7.3338746042571588, 
        -7.432579838149092, 
        -7.5313690683062644, 
        -7.6302446719497761, 
        -7.7292087651485817, 
        -7.8282632064288684, 
        -7.9274096013935926, 
        -8.026649305934983, 
        -8.1259834318318518, 
        -8.2254128507239113, 
        -8.3249381980721839, 
        -8.4245598787466811, 
        -8.5242780707385073, 
        -8.6240927310699913, 
        -8.7240035995441438, 
        -8.8240102043142414, 
        -8.9241118667088983, 
        -9.0243077065899371, 
        -9.1245966470566788, 
        -9.2249774195343228, 
        -9.3254485695707299, 
        -9.4260084618265623, 
        -9.5266552848707953, 
        -9.6273870581020073, 
        -9.7282016350757718, 
        -9.8290967102761488, 
        -9.9300698244071555, 
        -10.031118369303986, 
        -10.132239594527295, 
        -10.233430611326218, 
        -10.334688399733382, 
        -10.436009813636476, 
        -10.537391585817332, 
        -10.638830333925339, 
        -10.740322566440327, 
        -10.84186468681081, 
        -10.943453001372996, 
        -11.045083722180127, 
        -11.146752975474834, 
        -11.248456803600833, 
        -11.350191174523701, 
        -11.451951983730176, 
        -11.553735062281561, 
        -11.655536180423882, 
        -11.757351054055331, 
        -11.859175349164879, 
        -11.961004688384861, 
        -12.062834653345048, 
        -12.16466079347717, 
        -12.266478629028441, 
        -12.368283655547939, 
        -12.470071351214356, 
        -12.571837178517141, 
        -12.673576591366462, 
        -12.775285038378728, 
        -12.876957969352818, 
        -12.978590836890822, 
        -13.080179104277729, 
        -13.18171824670663, 
        -13.283203756728385, 
        -13.384631149002017, 
        -13.485995963244854, 
        -13.587293768544317, 
        -13.688520168051689, 
        -13.789670800342762, 
        -13.890741345970632, 
        -13.991727528780505, 
        -14.092625118250803, 
        -14.193429936032665, 
        -14.294137856931407, 
        -14.394744811555659, 
        -14.495246790470706, 
        -14.595639845443259, 
        -14.695920093287121, 
        -14.796083717711165, 
        -14.896126970849373, 
        -14.996046177040062, 
        -15.095837734677737, 
        -15.195498115898586, 
        -15.295023873090129, 
        -15.394411634522321, 
        -15.493658111512646, 
        -15.592760096020871, 
        -15.691714463586274, 
        -15.790518174908588, 
        -15.889168275803319, 
        -15.987661899127399, 
        -16.085996265853719, 
        -16.184168684448451, 
        -16.282176553245932, 
        -16.380017359859529, 
        -16.477688681424024, 
        -16.575188186650966, 
        -16.672513633333661, 
        -16.769662870999817, 
        -16.86663384093773, 
        -16.963424573869062, 
        -17.060033191866321, 
        -17.156457907255383, 
        -17.252697023169389, 
        -17.348748932492544, 
        -17.444612116679558, 
        -17.540285146991572, 
        -17.635766683421423, 
        -17.73105547340716, 
        -17.826150350420498, 
        -17.921050235376292, 
        -18.015754134524531, 
        -18.110261137743333, 
        -18.204570420530093, 
        -18.298681239261374, 
        -18.392592932208956, 
        -18.486304918677849, 
        -18.579816697177197, 
        -18.673127844367976, 
        -18.766238014790822, 
        -18.859146937965747, 
        -18.951854418818854, 
        -19.044360334949332, 
        -19.136664637088717, 
        -19.228767345960957, 
        -19.320668551944205, 
        -19.412368413364632, 
        -19.503867156001455, 
        -19.59516506960907, 
        -19.686262510189867, 
        -19.777159894388419, 
        -19.867857700303315, 
        -19.958356465822337, 
        -20.048656788156212, 
        -20.138759320448504, 
        -20.228664771201103, 
        -20.318373903690656, 
        -20.407887533120416, 
        -20.497206526353573, 
        -20.586331800287592, 
        -20.675264319629456, 
        -20.764005096932454, 
        -20.852555190072536, 
        -20.94091570034233, 
        -21.029087773244331, 
        -21.117072594906201, 
        -21.204871392052887, 
        -21.29248543069669, 
        -21.379916013723914, 
        -21.467164480835038, 
        -21.55423220639851, 
        -21.641120598751328, 
        -21.72783109854441, 
        -21.814365177944762, 
        -21.900724339242117, 
        -21.986910112869218, 
        -22.072924057646429, 
        -22.158767759040721, 
        -22.244442827567557, 
        -22.329950898039634, 
        -22.415293629445213, 
        -22.500472700337408, 
        -22.585489812802802, 
        -22.670346688354783, 
        -22.755045067231045, 
        -22.839586707831771, 
        -22.923973385379739, 
        -23.008206891824035, 
        -23.092289034066322, 
        -23.176221632236707, 
        -23.260006520511318, 
        -23.34364554694918, 
        -23.427140569458768, 
        -23.510493457202227, 
        -23.593706089791141, 
        -23.676780355288162, 
        -23.759718150703993, 
        -23.842521381146785, 
        -23.925191958254842, 
        -24.007731799443466, 
        -24.090142828218411, 
        -24.172426973341867, 
        -24.254586166873658, 
        -24.336622345589372, 
        -24.418537448551987, 
        -24.500333416776197, 
        -24.582012193882633, 
        -24.663575724254628, 
        -24.745025953328792, 
        -24.826364826041821, 
        -24.907594287405111, 
        -24.988716281722731, 
        -25.069732751528932, 
        -25.15064563771038, 
        -25.231456878562803, 
        -25.312168410345272, 
        -25.392782166046437, 
        -25.473300073594864, 
        -25.553724058795186, 
        -25.634056042225929, 
        -25.714297940476936, 
        -25.794451663578077, 
        -25.874519117826448, 
        -25.954502202463036, 
        -26.034402811500101, 
        -26.114222832258356, 
        -26.193964145449907, 
        -26.273628624740592, 
        -26.353218136970625, 
        -26.43273454054102, 
        -26.512179687100659, 
        -26.591555419804767, 
        -26.670863573805349, 
        -26.750105975808584, 
        -26.829284443836336, 
        -26.908400787078872, 
        -26.987456806147478, 
        -27.066454291130913, 
        -27.145395024401985, 
        -27.22428077732134, 
        -27.303113312607056, 
        -27.381894382674474, 
        -27.460625729890289, 
        -27.539309086929048, 
        -27.617946176079002, 
        -27.696538708399714, 
        -27.775088385274838, 
        -27.853596897871121, 
        -27.932065926141597, 
        -28.010497138854426, 
        -28.088892195412612, 
        -28.167252741542548, 
        -28.245580414390211, 
        -28.323876839519684, 
        -28.40214363145898, 
        -28.480382392103014, 
        -28.558594713937882, 
        -28.636782176900471, 
        -28.714946350315138, 
        -28.793088791765094, 
        -28.871211047953857, 
        -28.949314652815943, 
        -29.027401130454802, 
        -29.105471992079888, 
        -29.183528738474017, 
        -29.261572858161589, 
        -29.339605828719925, 
        -29.417629115598125, 
        -29.495644173103496, 
        -29.57365244401652, 
        -29.651655359316493, 
        -29.729654338839349, 
        -29.807650790560711, 
        -29.885646111117282, 
        -29.96364168549, 
        -30.041638887595845, 
        -30.119639079769179, 
        -30.197643612285898, 
        -30.275653824784264, 
        -30.353671045362002, 
        -30.431696590486677, 
        -30.509731765968791, 
        -30.587777865783615, 
        -30.665836172723385, 
        -30.743907958512018, 
        -30.82199448382719, 
        -30.900096998028442, 
        -30.978216739580173, 
        -31.056354936145485, 
        -31.134512803470844, 
        -31.21269154784958, 
        -31.290892362915219, 
        -31.36911643303841, 
        -31.447364931040607, 
        -31.525639019881204, 
        -31.603939850002014, 
        -31.682268563378511, 
        -31.760626289803273, 
        -31.83901415015454, 
        -31.917433252826342, 
        -31.995884697619971, 
        -32.07436957327532, 
        -32.152888958528472, 
        -32.231443921599109, 
        -32.310035520766753, 
        -32.388664804409672, 
        -32.467332811242649, 
        -32.546040568291474, 
        -32.624789094844282, 
        -32.70357939891305, 
        -32.782412479715411, 
        -32.861289326170272, 
        -32.940210918307649, 
        -33.019178225339964, 
        -33.098192208508472, 
        -33.177253818197968, 
        -33.256363996535278, 
        -33.335523675955507, 
        -33.414733779526401, 
        -33.493995221787749, 
        -33.573308907606211, 
        -33.652675732928742, 
        -33.732096585143559, 
        -33.811572342027844, 
        -33.891103873308758, 
        -33.970692039571944, 
        -34.05033769340443, 
        -34.130041677257047, 
        -34.209804827781404, 
        -34.289627968995035, 
        -34.369511920657338, 
        -34.449457491665463, 
        -34.529465484250089, 
        -34.609536691121136, 
        -34.689671897936265, 
        -34.76987188159314, 
        -34.850137411731993, 
        -34.930469248971974, 
        -35.010868147193477, 
        -35.091334851803794, 
        -35.171870100738204, 
        -35.252474624570368, 
        -35.333149146001951, 
        -35.413894379999789, 
        -35.494711035216106, 
        -35.575599810528871, 
        -35.656561400078665, 
        -35.737596489130482, 
        -35.818705756659803, 
        -35.899889874137749, 
        -35.981149506378294, 
        -36.06248531028286, 
        -36.14389793673471, 
        -36.22538802945963, 
        -36.306956225386109, 
        -36.388603154671046, 
        -36.470329440844424, 
        -36.552135700822973, 
        -36.634022545007376, 
        -36.715990577200955, 
        -36.798040394917294, 
        -36.880172589220436, 
        -36.962387746142547, 
        -37.044686441756063, 
        -37.127069249767004, 
        -37.209536736309325, 
        -37.292089462423803, 
        -37.37472798066662, 
        -37.457452840295225, 
        -37.540264583284632, 
        -37.623163746564884, 
        -37.70615086045764, 
        -37.789226450219978, 
        -37.872391035241449, 
        -37.955645129560132, 
        -38.038989240878379, 
        -38.122423872512414, 
        -38.205949521160584, 
        -38.289566679024716, 
        -38.373275832795642, 
        -38.457077463777502, 
        -38.540972048034689, 
        -38.624960056514212, 
        -38.709041955107182, 
        -38.793218204662963, 
        -38.877489260731487, 
        -38.961855574497825, 
        -39.046317591332283, 
        -39.130875752547894, 
        -39.215530494407048, 
        -39.30028224853146, 
        -39.385131441414011, 
        -39.470078496042319, 
        -39.555123828511356, 
        -39.640267852446151, 
        -39.725510976449797, 
        -39.810853605002123, 
        -39.896296136534687, 
        -39.981838966932898, 
        -40.067482486926053, 
        -40.153227083538717, 
        -40.239073138490646, 
        -40.325021030513135, 
        -40.411071133309449, 
        -40.497223817357799, 
        -40.583479447941947, 
        -40.669838387348264, 
        -40.756300993458787, 
        -40.842867620233314, 
        -40.929538618087854, 
        -41.016314333634071, 
        -41.103195108587279, 
        -41.190181282126325, 
        -41.277273189450824, 
        -41.364471162002495, 
        -41.451775527420253, 
        -41.53918661015517, 
        -41.626704730569188, 
        -41.714330206442369, 
        -41.802063350556473, 
        -41.889904474028796, 
        -41.977853882994474, 
        -42.065911881601188, 
        -42.154078769621186, 
        -42.242354844419125, 
        -42.330740399350645, 
        -42.419235724892964, 
        -42.507841108870664, 
        -42.596556835305435, 
        -42.68538318526808, 
        -42.774320437036145, 
        -42.863368865387066, 
        -42.952528742580952, 
        -43.041800337712026, 
        -43.131183918010919, 
        -43.220679744828722, 
        -43.310288079636578, 
        -43.400009180213843, 
        -43.489843302351083, 
        -43.579790696292761, 
        -43.669851612360695, 
        -43.760026297534047, 
        -43.850314996343251, 
        -43.940717949181391, 
        -44.031235395235981, 
        -44.12186757146781, 
        -44.212614711451025, 
        -44.303477046376138, 
        -44.394454805565303, 
        -44.485548214713816, 
        -44.576757498181735, 
        -44.66808287773199, 
        -44.759524572714248, 
        -44.851082799934872, 
        -44.942757774273069, 
        -45.034549708035478, 
        -45.126458812027323, 
        -45.218485293219331, 
        -45.310629357776136, 
        -45.40289120980281, 
        -45.495271051521954, 
        -45.587769080628739, 
        -45.680385496242984, 
        -45.773120492092673, 
        -45.865974262424579, 
        -45.958946998420799, 
        -46.05203888951096, 
        -46.145250123217259, 
        -46.238580885143122, 
        -46.332031358691708, 
        -46.425601725867502, 
        -46.519292166376395, 
        -46.613102858451001, 
        -46.707033978411836, 
        -46.801085700708896, 
        -46.895258198333003, 
        -46.989551643091083, 
        -47.083966202683101, 
        -47.1785020457001, 
        -47.273159338122504, 
        -47.367938244894646, 
        -47.462838927758135, 
        -47.557861549292831, 
        -47.653006267456675, 
        -47.748273241338516, 
        -47.843662627176307, 
        -47.939174580101536, 
        -48.034809253865312, 
        -48.130566801146074, 
        -48.22644737125421, 
        -48.32245111414553, 
        -48.418578177596878, 
        -48.514828707980101, 
        -48.611202850582956, 
        -48.707700749006719, 
        -48.80432254572046, 
        -48.901068383731463, 
        -48.997938398950836, 
        -49.094932732344532, 
        -49.192051520331653, 
        -49.289294899361416, 
        -49.386663004340249, 
        -49.48415597077868, 
        -49.58177392726833, 
        -49.679517007086737, 
        -49.7773853403666, 
        -49.875379055889745, 
        -49.973498282015711, 
        -50.07174314591856, 
        -50.170113772093657, 
        -50.268610286249114, 
        -50.36723281119589, 
        -50.465981469553419, 
        -50.564856383654003, 
        -50.663857673789074, 
        -50.762985459285083, 
        -50.862239859006884, 
        -50.96162099040734, 
        -51.0611289704227, 
        -51.160763914639851, 
        -51.260525938042449, 
        -51.360415154643889, 
        -51.460431677698267, 
        -51.560575619142661, 
        -51.660847090168645, 
        -51.761246202079391, 
        -51.86177306514049, 
        -51.962427786408831, 
        -52.063210475035511, 
        -52.16412123819773, 
        -52.265160182811819, 
        -52.366327414131312, 
        -52.467623037493219, 
        -52.569047157247013, 
        -52.670599877372425, 
        -52.772281299990148, 
        -52.874091527691853, 
        -52.976030662036678, 
        -53.0780988041938, 
        -53.180296053669828, 
        -53.282622511123108, 
        -53.385078273932315, 
        -53.487663441105099, 
        -53.590378110429661, 
        -53.693222379189457, 
        -53.796196343306065, 
        -53.899300098776642, 
        -54.002533741334048, 
        -54.10589736647416, 
        -54.209391066546885, 
        -54.313014936878474, 
        -54.416769069310355, 
        -54.520653557250476, 
        -54.624668492655253, 
        -54.728813967476988, 
        -54.8330900724727, 
        -54.937496898352393, 
        -55.042034535742715, 
        -55.146703074565821, 
        -55.251502603420754, 
        -55.356433211875682, 
        -55.461494987762109, 
        -55.566688019466874, 
        -55.672012394604273, 
        -55.777468200359792, 
        -55.883055523653788, 
        -55.988774450885572, 
        -56.094625068194667, 
        -56.200607461142994, 
        -56.306721715366159, 
        -56.41296791577566, 
        -56.519346146969745, 
        -56.625856493198526, 
        -56.732499038765191, 
        -56.839273867813937, 
        -56.946181062549464, 
        -57.053220707878751, 
        -57.160392884187431, 
        -57.267697675299189, 
        -57.375135163310297, 
        -57.482705430325602, 
        -57.590408557914678, 
        -57.698244627691658, 
        -57.806213720695574, 
        -57.914315918120167, 
        -58.02255130042812, 
        -58.130919948152723, 
        -58.239421941809823, 
        -58.348057361503457, 
        -58.456826286812706, 
        -58.56572879772898, 
        -58.674764973388854, 
        -58.783934894405029, 
        -58.893238637575465, 
        -59.002676283469008, 
        -59.112247909946632, 
        -59.221953595784356, 
        -59.331793420027218, 
        -59.44176746089331, 
        -59.551875796080019, 
        -59.662118505189071, 
        -59.772495663437176, 
        -59.883007350948908, 
        -59.993653643359629, 
        -60.104434619875917, 
        -60.215350356613527, 
        -60.32640093192267, 
        -60.437586422253823, 
        -60.548906906072496, 
        -60.660362458521583, 
        -60.771953159127008, 
        -60.88367908153355, 
        -60.995540303971161, 
        -61.107536903657774, 
        -61.219668956856388, 
        -61.331936540499484, 
        -61.44433973117463, 
        -61.556878605069244, 
        -61.669553239085431, 
        -61.782363709171342, 
        -61.895310091884319, 
        -62.008392463833367, 
        -62.121610900890914, 
        -62.234965480126739, 
        -62.348456277545992, 
        -62.462083369322571, 
        -62.575846831722465, 
        -62.689746741281986, 
        -62.803783174285719, 
        -62.917956206808846, 
        -63.032265915186741, 
        -63.146712375947835, 
        -63.261295665477626, 
        -63.376015859833387, 
        -63.490873036295078, 
        -63.605867269810098, 
        -63.720998636827204, 
        -63.836267215362163, 
        -63.951673081196581, 
        -64.067216310768572, 
        -64.182896981683271, 
        -64.298715168766236, 
        -64.41467094983625, 
        -64.530764401354702, 
        -64.646995601037531, 
        -64.763364624316338, 
        -64.87987154934882, 
        -64.996516452264956, 
        -65.11329941139509, 
        -65.230220502402844, 
        -65.347279803472702, 
        -65.464477391637189, 
        -65.58181334462671, 
        -65.699287739696928, 
        -65.816900660422448, 
        -65.934652172765297, 
        -66.052542360914273, 
        -66.170571301967868, 
        -66.288739075508289, 
        -66.407045757201104, 
        -66.525491426880492, 
        -66.644076162180241, 
        -66.762800041789063, 
        -66.881663144474871, 
        -67.000665549512917, 
        -67.119807334312611, 
        -67.239088578791552, 
        -67.358509361473409, 
        -67.478069761683329, 
        -67.597769859020687, 
        -67.717609733009667, 
        -67.837589462786084, 
        -67.957709128439816, 
        -68.0779688096016, 
        -68.198368586675514, 
        -68.318908539266715, 
        -68.439588749239874, 
        -68.560409294488124, 
        -68.681370258373533, 
        -68.802471718705291, 
        -68.923713758193429, 
        -69.045096457344329, 
        -69.166619897301715, 
        -69.288284160198273, 
        -69.41008932762, 
        -69.532035480460152, 
        -69.654122701237483, 
        -69.77635107164312, 
        -69.898720676254371, 
        -70.021231593114152, 
        -70.14388390718257, 
        -70.266677700947142, 
        -70.38961305845605, 
        -70.512690060826415, 
        -70.635908792439778, 
        -70.759269336655933, 
        -70.88277177830372, 
        -71.006416199030468, 
        -71.130202684912817, 
        -71.254131318371563, 
        -71.378202188071228, 
        -71.502415371934291, 
        -71.626770958049704, 
        -71.751269031712042, 
        -71.875909678320951, 
        -72.000692982545146, 
        -72.12561903101772, 
        -72.25068790828, 
        -72.375899701342291, 
        -72.50125449572711, 
        -72.626752378241235, 
        -72.752393435473792, 
        -72.878177755130963, 
        -73.004105422581418, 
        -73.130176526114894, 
        -73.256391152877953, 
        -73.382749390725593, 
        -73.509251327586298, 
        -73.635897051762683, 
        -73.762686651227156, 
        -73.88962021491615, 
        -74.016697831238474, 
        -74.143919589531436, 
        -74.271285578749016, 
        -74.398795888872172, 
        -74.526450608780394, 
        -74.6542498292782, 
        -74.782193639488142, 
        -74.910282130440933, 
        -75.038515392383147, 
        -75.166893516805445, 
        -75.295416593737755, 
        -75.424084715950357, 
        -75.552897972963123, 
        -75.681856457530003, 
        -75.810960261626064, 
        -75.9402094782441, 
        -76.069604198232625, 
        -76.199144516131298, 
        -76.328830522797659, 
        -76.458662312669802, 
        -76.588639978689983, 
        -76.7187636147913, 
        -76.849033314721041, 
        -76.979449172559086, 
        -77.1100112829333, 
        -77.240719740734619, 
        -77.371574639997661, 
        -77.502576076526708, 
        -77.6337241451361, 
        -77.765018941889949, 
        -77.896460562250837, 
        -78.028049102736645, 
        -78.159784659250121, 
        -78.291667328755935, 
        -78.423697207806299, 
        -78.555874393519559, 
        -78.688198983535784, 
        -78.820671075284167, 
        -78.95329076667727, 
        -79.086058155854005, 
        -79.218973341081835, 
        -79.352036421084534, 
        -79.485247494665899, 
        -79.618606662274857, 
        -79.752114020735249, 
        -79.88576967252196, 
        -80.019573714507914, 
        -80.153526248397867, 
        -80.287627374628045, 
        -80.421877193782535, 
        -80.556275807014487, 
        -80.690823315447759, 
        -80.825519820542141, 
        -80.960365424207183, 
        -81.095360228114743, 
        -81.230504334961978, 
        -81.36579784677042, 
        -81.501240867044359, 
        -81.636833497956843, 
        -81.772575843138156, 
        -81.908468006480575, 
        -82.044510092193207, 
        -82.180702203379695, 
        -82.317044445123415, 
        -82.453536921779033, 
        -82.590179738535127, 
        -82.726973000394096, 
        -82.863916812872034, 
        -83.001011281833271, 
        -83.138256513915323, 
        -83.275652614022036, 
        -83.413199689174675, 
        -83.550897846684421, 
        -83.68874719321154, 
        -83.826747836514357, 
        -83.964899884182316
    ], 
    [
        0.002233, 
        0.002239177739367675, 
        0.0022453705342341127, 
        0.002251578391659295, 
        0.002257801344270935, 
        0.0022640394247952296, 
        0.002270292666003926, 
        0.0022765611007721565, 
        0.0022828447619612758, 
        0.002289143682586364, 
        0.0022954578956654362, 
        0.0023017874343834238, 
        0.002308132331801994, 
        0.0023144926212346506, 
        0.00232086833597558, 
        0.0023272595094973913, 
        0.0023336661750817445, 
        0.002340088366370595, 
        0.002346526116862111, 
        0.0023529794602457324, 
        0.00235944843024835, 
        0.0023659330606876127, 
        0.0023724333853546204, 
        0.0023789494382327487, 
        0.0023854812532672384, 
        0.0023920288645441546, 
        0.0023985923061939115, 
        0.0024051716124362695, 
        0.0024117668175092583, 
        0.0024183779557596383, 
        0.0024250050616138165, 
        0.002431648169543969, 
        0.0024383073141012097, 
        0.002444982529941581, 
        0.002451673851683543, 
        0.0024583813141470187, 
        0.002465104952120056, 
        0.0024718448005398128, 
        0.002478600894353571, 
        0.0024853732686257587, 
        0.002492161958463346, 
        0.002498966999075979, 
        0.0025057884256923088, 
        0.0025126262736449257, 
        0.0025194805783670107, 
        0.0025263513753121763, 
        0.0025332387000517103, 
        0.00254014258820203, 
        0.0025470630754495433, 
        0.0025540001975510175, 
        0.0025609539903781995, 
        0.002567924489867512, 
        0.0025749117319395273, 
        0.0025819157527328233, 
        0.0025889365883025642, 
        0.0025959742748916073, 
        0.002603028848802567, 
        0.0026101003464227717, 
        0.0026171888041226594, 
        0.002624294258453426, 
        0.0026314167459879105, 
        0.0026385563034635393, 
        0.002645712967481419, 
        0.0026528867749240556, 
        0.0026600777626842537, 
        0.0026672859677321823, 
        0.0026745114271039035, 
        0.0026817541778877316, 
        0.0026890142573545114, 
        0.0026962917027504914, 
        0.002703586551422149, 
        0.0027108988408528186, 
        0.0027182286084566566, 
        0.0027255758918827287, 
        0.0027329407287702127, 
        0.002740323156896819, 
        0.002747723214059541, 
        0.002755140938312935, 
        0.0027625763673732686, 
        0.0027700295394879814, 
        0.00277750049270776, 
        0.002784989265363778, 
        0.002792495895651924, 
        0.0028000204220108233, 
        0.002807562882924691, 
        0.0028151233170144985, 
        0.002822701762768588, 
        0.0028302982590722153, 
        0.0028379128445400813, 
        0.0028455455582124412, 
        0.00285319643893066, 
        0.0028608655258218697, 
        0.0028685528579969343, 
        0.002876258474691822, 
        0.0028839824152083852, 
        0.002891724718950922, 
        0.0028994854253738453, 
        0.002907264574185197, 
        0.0029150622047672435, 
        0.0029228783569950423, 
        0.002930713070680861, 
        0.0029385663857669315, 
        0.0029464383422032787, 
        0.0029543289801148647, 
        0.002962238339653318, 
        0.002970166461092654, 
        0.0029781133847991935, 
        0.002986079151416896, 
        0.002994063801080293, 
        0.0030020673747084207, 
        0.0030100899128404543, 
        0.003018131456365539, 
        0.0030261920462142126, 
        0.003034271723400044, 
        0.003042370528960907, 
        0.003050488504174485, 
        0.0030586256901930296, 
        0.003066782128490517, 
        0.0030749578604675073, 
        0.0030831529277643966, 
        0.0030913673719759633, 
        0.003099601234919319, 
        0.0031078545584174487, 
        0.0031161273844507917, 
        0.0031244197550746463, 
        0.0031327317124374833, 
        0.003141063298824962, 
        0.0031494145566027306, 
        0.0031577855282027946, 
        0.0031661762561947123, 
        0.003174586783270431, 
        0.0031830171522527887, 
        0.0031914674059047863, 
        0.0031999375872830338, 
        0.0032084277394475967, 
        0.003216937905648029, 
        0.003225468129119598, 
        0.0032340184533110102, 
        0.0032425889217487097, 
        0.00325117957807219, 
        0.003259790466020801, 
        0.0032684216295673276, 
        0.0032770731124628725, 
        0.00328574495896368, 
        0.0032944372131527037, 
        0.0033031499194317577, 
        0.0033118831221833948, 
        0.003320636865970706, 
        0.003329411195495313, 
        0.0033382061555251178, 
        0.0033470217909897255, 
        0.00335585814697783, 
        0.003364715268525692, 
        0.0033735932009444115, 
        0.00338249198970349, 
        0.0033914116803560167, 
        0.0034003523184732375, 
        0.0034093139498930255, 
        0.0034182966205381607, 
        0.0034273003764671156, 
        0.0034363252638606274, 
        0.003445371329059015, 
        0.0034544386184974323, 
        0.0034635271788537106, 
        0.003472637056721675, 
        0.0034817682990699816, 
        0.003490920952868248, 
        0.0035000950653160654, 
        0.0035092906836890598, 
        0.0035185078554453545, 
        0.003527746628200243, 
        0.003537007049695254, 
        0.0035462891678329058, 
        0.003555593030657333, 
        0.0035649186863958653, 
        0.0035742661834068786, 
        0.0035836355702132307, 
        0.0035930268955829993, 
        0.003602440208201087, 
        0.0036118755572270896, 
        0.0036213329917067234, 
        0.00363081256124984, 
        0.0036403143149845783, 
        0.0036498383028802533, 
        0.0036593845746357803, 
        0.0036689531805168918, 
        0.003678544170469652, 
        0.003688157595047425, 
        0.003697793504818876, 
        0.0037074519506111285, 
        0.003717132983308465, 
        0.003726836654192002, 
        0.0037365630144471397, 
        0.003746312115793838, 
        0.0037560840098024386, 
        0.003765878748599601, 
        0.0037756963841682756, 
        0.0037855369690182323, 
        0.0037954005556110754, 
        0.0038052871968830538, 
        0.0038151969456619835, 
        0.0038251298552974375, 
        0.003835085979178279, 
        0.003845065371074619, 
        0.0038550680847740104, 
        0.0038650941745761547, 
        0.0038751436946684362, 
        0.003885216699801267, 
        0.0038953132447695524, 
        0.003905433384827693, 
        0.003915577175128517, 
        0.003925744671425672, 
        0.003935935929542742, 
        0.003946151005652764, 
        0.0039563899561612945, 
        0.003966652837768336, 
        0.00397693970740464, 
        0.003987250622336993, 
        0.003997585640061956, 
        0.004007944818439136, 
        0.004018328215512861, 
        0.004028735889831446, 
        0.004039167899880708, 
        0.004049624304799047, 
        0.004060105163904726, 
        0.004070610536846669, 
        0.004081140483613537, 
        0.004091695064574318, 
        0.004102274340222648, 
        0.004112878371578533, 
        0.004123507220018164, 
        0.004134160947210255, 
        0.004144839615149164, 
        0.0041555432862836975, 
        0.0041662720233046294, 
        0.004177025889422899, 
        0.004187804948088153, 
        0.004198609263229994, 
        0.004209438899181298, 
        0.004220293920757889, 
        0.004231174392824517, 
        0.004242080381059281, 
        0.0042530119513614, 
        0.0042639691701489, 
        0.004274952104213502, 
        0.004285960820856811, 
        0.004296995387737182, 
        0.004308055873177504, 
        0.004319142345573142, 
        0.0043302548741903915, 
        0.004341393528573577, 
        0.004352558378857031, 
        0.004363749495606541, 
        0.004374966949981914, 
        0.00438621081351861, 
        0.004397481158417243, 
        0.0044087780573418885, 
        0.004420101583536004, 
        0.004431451810782553, 
        0.004442828813421764, 
        0.004454232666404483, 
        0.0044656634452946205, 
        0.004477121226070341, 
        0.004488606085486213, 
        0.004500118100909319, 
        0.0045116573502957235, 
        0.0045232239121983505, 
        0.0045348178659106115, 
        0.0045464392912683135, 
        0.004558088268899842, 
        0.004569764880015839, 
        0.004581469206608325, 
        0.004593201331304038, 
        0.004604961337550019, 
        0.00461674930935519, 
        0.0046285653316347685, 
        0.0046404094899886806, 
        0.004652281870773515, 
        0.004664182561231167, 
        0.004676111649284866, 
        0.0046880692237363415, 
        0.004700055374160617, 
        0.004712070191044327, 
        0.004724113765701849, 
        0.0047361861902384976, 
        0.004748287557752329, 
        0.004760417962175602, 
        0.004772577498405224, 
        0.004784766262207124, 
        0.004796984350389219, 
        0.004809231860568953, 
        0.0048215088915056145, 
        0.00483381554283032, 
        0.004846151915344957, 
        0.004858518110608249, 
        0.0048709142314507315, 
        0.00488334038174854, 
        0.004895796666403743, 
        0.004908283191418665, 
        0.004920800063930961, 
        0.0049333473922144174, 
        0.004945925285698868, 
        0.004958533854969796, 
        0.004971173211975064, 
        0.00498384346942295, 
        0.004996544741678085, 
        0.0050092771442703295, 
        0.005022040793973697, 
        0.005034835808782338, 
        0.005047662308165976, 
        0.005060520412684964, 
        0.005073410244498571, 
        0.0050863319269809385, 
        0.005099285585016187, 
        0.0051122713448143444, 
        0.005125289334112832, 
        0.0051383396820217295, 
        0.005151422519312849, 
        0.0051645379779302015, 
        0.005177686191652975, 
        0.005190867295727165, 
        0.0052040814270181614, 
        0.005217328723826586, 
        0.0052306093264489605, 
        0.005243923376152848, 
        0.005257271016521944, 
        0.005270652392552648, 
        0.005284067651030279, 
        0.005297516940460146, 
        0.00531100041117025, 
        0.00532451821509577, 
        0.005338070506151949, 
        0.005351657440071063, 
        0.005365279174380896, 
        0.0053789358685835745, 
        0.005392627684034459, 
        0.005406354783981591, 
        0.005420117333706169, 
        0.00543391550040655, 
        0.0054477494533446994, 
        0.005461619363737959, 
        0.005475525404996005, 
        0.0054894677523213125, 
        0.005503446583400181, 
        0.005517462077559939, 
        0.005531514416630467, 
        0.005545603784549554, 
        0.005559730367511945, 
        0.005573894353482013, 
        0.005588095933144245, 
        0.005602335299147484, 
        0.005616612646508493, 
        0.005630928172532397, 
        0.00564528207676596, 
        0.005659674561097607, 
        0.0056741058297824585, 
        0.005688576089268839, 
        0.005703085548564077, 
        0.005717634418852502, 
        0.005732222913902644, 
        0.005746851249641282, 
        0.005761519644679334, 
        0.005776228319683393, 
        0.005790977498068118, 
        0.005805767405443537, 
        0.005820598269991338, 
        0.005835470322198875, 
        0.0058503837950596785, 
        0.005865338923930106, 
        0.005880335946683009, 
        0.005895375103365605, 
        0.005910456636677737, 
        0.005925580791510967, 
        0.00594074781526647, 
        0.005955957957570122, 
        0.0059712114705400676, 
        0.005986508608314768, 
        0.006001849627570661, 
        0.006017234787088601, 
        0.006032664347883084, 
        0.006048138573169479, 
        0.006063657728189193, 
        0.006079222080371169, 
        0.00609483189899024, 
        0.006110487455499825, 
        0.006126189023187013, 
        0.0061419368768105675, 
        0.006157731293366163, 
        0.006173572551102826, 
        0.006189460930218499, 
        0.00620539671196181, 
        0.00622138017922889, 
        0.006237411616216827, 
        0.006253491308178745, 
        0.00626961954121712, 
        0.0062857966025608334, 
        0.006302022779965991, 
        0.006318298361800865, 
        0.006334623637071649, 
        0.006350998894690333, 
        0.006367424423857671, 
        0.0063839005134306214, 
        0.006400427452050856, 
        0.006417005527619485, 
        0.006433635027396253, 
        0.006450316237424016, 
        0.00646704944241412, 
        0.00648383492553967, 
        0.006500672967903018, 
        0.006517563848557118, 
        0.00653450784381818, 
        0.0065515052272406464, 
        0.006568556269014329, 
        0.00658566123580535, 
        0.006602820389947751, 
        0.006620033989578133, 
        0.006637302287706597, 
        0.006654625532142897, 
        0.006672003964493171, 
        0.006689437820252851, 
        0.0067069273278038705, 
        0.006724472708209272, 
        0.006742074174045162, 
        0.0067597319294515805, 
        0.006777446169283701, 
        0.006795217078309899, 
        0.006813044830143434, 
        0.006830929587358559, 
        0.006848871500199177, 
        0.006866870705888306, 
        0.006884927327503392, 
        0.006903041473738597, 
        0.006921213237364003, 
        0.006939442694748262, 
        0.006957729904741671, 
        0.006976074907600964, 
        0.006994477723984049, 
        0.0070129383538336575, 
        0.007031456775692535, 
        0.007050032944914983, 
        0.007068666792653756, 
        0.007087358224935882, 
        0.007106107121345042, 
        0.007124913333582488, 
        0.007143776683774742, 
        0.007162696964014949, 
        0.007181673934196493, 
        0.0072007073211395305, 
        0.007219796816317347, 
        0.007238942075477644, 
        0.007258142716126206, 
        0.0072773983166906355, 
        0.007296708414506627, 
        0.0073160725044082095, 
        0.007335490037264152, 
        0.007354960418020283, 
        0.007374483004287497, 
        0.007394057104704916, 
        0.007413681977138427, 
        0.0074333568272236285, 
        0.007453080806658804, 
        0.007472853011480252, 
        0.007492672480617521, 
        0.007512538194057993, 
        0.00753244907166057, 
        0.007552403971194599, 
        0.007572401687070417, 
        0.007592440949091264, 
        0.0076125204202635455, 
        0.007632638696544879, 
        0.007652794305056003, 
        0.00767298570278128, 
        0.00769321127561981, 
        0.007713469337496301, 
        0.0077337581291253964, 
        0.007754075817650677, 
        0.0077744204956698365, 
        0.007794790180767407, 
        0.007815182815213222, 
        0.007835596265485788, 
        0.00785602832227282, 
        0.007876476700465677, 
        0.007896939039434742, 
        0.007917412903197493, 
        0.007937895781192297, 
        0.00795838508880507, 
        0.007978878168125243, 
        0.007999372289162783, 
        0.008019864651658997, 
        0.008040352385393473, 
        0.008060832552364654, 
        0.008081302148810768, 
        0.008101758106738613, 
        0.008122197296313909, 
        0.008142616528347716, 
        0.008163012556407022, 
        0.008183382079362275, 
        0.008203721744891156, 
        0.008224028151391791, 
        0.008244297852060887, 
        0.008264527357308229, 
        0.008284713138512673, 
        0.008304851631042696, 
        0.008324939238037664, 
        0.00834497233371041, 
        0.008364947266997403, 
        0.008384860365369475, 
        0.00840470793819294, 
        0.008424486280356832, 
        0.008444191676253128, 
        0.008463820403196976, 
        0.008483368734953575, 
        0.008502832945467862, 
        0.008522209312101252, 
        0.00854149411930619, 
        0.008560683661721255, 
        0.00857977424732092, 
        0.008598762200785813, 
        0.008617643866249771, 
        0.008636415610240701, 
        0.008655073824196035, 
        0.008673614927311115, 
        0.008692035368568265, 
        0.008710331629339329, 
        0.008728500225082848, 
        0.008746537707619222, 
        0.00876444066644204, 
        0.008782205730696605, 
        0.008799829570285973, 
        0.008817308897167612, 
        0.008834640466574686, 
        0.00885182107755936, 
        0.008868847574111684, 
        0.008885716845429055, 
        0.008902425826445565, 
        0.008918971498108694, 
        0.008935350887670874, 
        0.00895156106834007, 
        0.008967599159428439, 
        0.0089834623259694, 
        0.008999147778370518, 
        0.009014652771926347, 
        0.009029974606311572, 
        0.009045110624745918, 
        0.009060058213372437, 
        0.009074814800299187, 
        0.009089377854798629, 
        0.009103744886240397, 
        0.00911791344293884, 
        0.009131881111328644, 
        0.009145645514560772, 
        0.00915920431148698, 
        0.009172555195312905, 
        0.009185695892456634, 
        0.009198624161207324, 
        0.00921133779049235, 
        0.009223834598510519, 
        0.009236112431506188, 
        0.009248169162443148, 
        0.009260002689617429, 
        0.009271610935603686, 
        0.009282991845656112, 
        0.009294143386641961, 
        0.009305063545769536, 
        0.009315750329324305, 
        0.009326201761511598, 
        0.009336415883309407, 
        0.009346390751302424, 
        0.009356124436539654, 
        0.00936561502362227, 
        0.009374860609596275, 
        0.009383859303021748, 
        0.009392609223058127, 
        0.009401108498610455, 
        0.009409355267568515, 
        0.009417347676009671, 
        0.00942508387755984, 
        0.009432562032829018, 
        0.009439780308722534, 
        0.009446736878206088, 
        0.009453429919765726, 
        0.009459857617167495, 
        0.009466018159215146, 
        0.00947190973965135, 
        0.009477530557170865, 
        0.0094828788154076, 
        0.00948795272319178, 
        0.009492750494821492, 
        0.009497270350450338, 
        0.009501510516679289, 
        0.009505469227156293, 
        0.009509144723443079, 
        0.009512535255875983, 
        0.00951563908474267, 
        0.009518454481506842, 
        0.009520979730193781, 
        0.00952321312900501, 
        0.009525152992098034, 
        0.009526797651540837, 
        0.009528145459475659, 
        0.009529194790463665, 
        0.009529944044127246, 
        0.009530391647908388, 
        0.009530536060152618, 
        0.009530375773377335, 
        0.009529909317837117, 
        0.009529135265315868, 
        0.00952805223320653, 
        0.00952665888887047, 
        0.009524953954267666, 
        0.009522936210880427, 
        0.009520604504933094, 
        0.009517957752928949, 
        0.00951499494743247, 
        0.009511715163224861, 
        0.00950811756366965, 
        0.009504201407492393, 
        0.009499966055689608, 
        0.009495410978868161, 
        0.009490535764728072, 
        0.009485340125886131, 
        0.009479823907859805, 
        0.009473987097225104, 
        0.00946782983004263, 
        0.009461352400459477, 
        0.009454555269123983, 
        0.009447439071926538, 
        0.00944000462870769, 
        0.009432252951767141, 
        0.009424185254443267, 
        0.009415802959265132, 
        0.00940710770613299, 
        0.009398101359941506, 
        0.009388786017855158, 
        0.009379164016075766, 
        0.009369237936082563, 
        0.0093590106099334, 
        0.00934848512520072, 
        0.009337664828726593, 
        0.009326553329429534, 
        0.009315154500144298, 
        0.009303472478289007, 
        0.00929151166559754, 
        0.009279276725928537, 
        0.009266772582203004, 
        0.009254004412118778, 
        0.009240977642009887, 
        0.009227697939449364, 
        0.009214171204669297, 
        0.009200403559859297, 
        0.009186401338224532, 
        0.009172171070298064, 
        0.00915771947006069, 
        0.009143053419496738, 
        0.00912817995215788, 
        0.00911310623542551, 
        0.009097839552613429, 
        0.009082387283529178, 
        0.009066756885394395, 
        0.009050955872510542, 
        0.009034991796841542, 
        0.009018872226883103, 
        0.009002604729173132, 
        0.008986196847054066, 
        0.00896965608214175, 
        0.008952989875978454, 
        0.008936205591531703, 
        0.008919310192077546, 
        0.008902311253432446, 
        0.00888521587628027, 
        0.008868030767461553, 
        0.008850762659991759, 
        0.008833418130954661, 
        0.008816003576689704, 
        0.008798525212573204, 
        0.008780989063006063, 
        0.008763400955647144, 
        0.008745766515844262, 
        0.008728091163057113, 
        0.00871038010815067, 
        0.00869263835181467, 
        0.008674870683818324, 
        0.00865708168375499, 
        0.008639275721919706, 
        0.0086214569615338, 
        0.008603629361721347, 
        0.008585796680810292, 
        0.008567962480472018, 
        0.008550130130422797, 
        0.008532302813208494, 
        0.008514483529795974, 
        0.008496675105189134, 
        0.008478880194492848, 
        0.008461101288955495, 
        0.008443340722289812, 
        0.008425600677128817, 
        0.008407883191396537, 
        0.008390190164787249, 
        0.008372523365195016, 
        0.008354884435051975, 
        0.008337274897666965, 
        0.008319696163359671, 
        0.008302149535502496, 
        0.008284636216475122, 
        0.008267157313406633, 
        0.008249713843703368, 
        0.00823230674048713, 
        0.008214936857786301, 
        0.008197604975548478, 
        0.008180311804444404, 
        0.008163057990560045, 
        0.008145844119686137, 
        0.008128670721654366, 
        0.008111538274276726, 
        0.008094447207237628, 
        0.008077397905671342, 
        0.008060390713660916, 
        0.008043425937431596, 
        0.008026503848582767, 
        0.008009624686793487, 
        0.007992788662759548, 
        0.007975995960638629, 
        0.007959246740574575, 
        0.007942541140922226, 
        0.007925879280382438, 
        0.00790926126001744, 
        0.007892687165144966, 
        0.007876157066984935, 
        0.007859671024371283, 
        0.007843229085147013, 
        0.007826831287731841, 
        0.00781047766220682, 
        0.007794168231575583, 
        0.00777790301294108, 
        0.007761682018363413, 
        0.007745505255942182, 
        0.007729372730468448, 
        0.007713284444364617, 
        0.007697240398282549, 
        0.007681240591746605, 
        0.007665285023676144, 
        0.007649373692940829, 
        0.007633506598823923, 
        0.00761768374132654, 
        0.007601905121545144, 
        0.007586170742050052, 
        0.0075704806068928425, 
        0.007554834722135162, 
        0.007539233095807157, 
        0.007523675738077126, 
        0.0075081626614306625, 
        0.007492693880577672, 
        0.007477269412733126, 
        0.007461889277390687, 
        0.0074465534963921816, 
        0.007431262093960311, 
        0.007416015096604674, 
        0.007400812532957677, 
        0.007385654433916191, 
        0.007370540832183365, 
        0.007355471762530842, 
        0.007340447261248056, 
        0.007325467366501274, 
        0.007310532117608127, 
        0.007295641555362527, 
        0.007280795721499383, 
        0.0072659946587509665, 
        0.007251238410505277, 
        0.007236527020730685, 
        0.007221860533593513, 
        0.007207238993657921, 
        0.007192662445164937, 
        0.007178130932115199, 
        0.007163644498134751, 
        0.00714920318594272, 
        0.007134807037573649, 
        0.007120456093867905, 
        0.00710615039445007, 
        0.00709188997728332, 
        0.007077674878863039, 
        0.007063505133559061, 
        0.007049380773844415, 
        0.007035301829951807, 
        0.007021268329606417, 
        0.0070072802979891146, 
        0.006993337757531505, 
        0.006979440727626567, 
        0.0069655892247681645, 
        0.00695178326202526, 
        0.0069380228491728755, 
        0.006924307992697307, 
        0.006910638695207507, 
        0.006897014955610498, 
        0.0068834367690264655, 
        0.006869904126511983, 
        0.006856417015160048, 
        0.006842975417833978, 
        0.006829579313167937, 
        0.0068162286755863305, 
        0.006802923475048553, 
        0.006789663676999763, 
        0.006776449242610343, 
        0.006763280128137918, 
        0.006750156285653947, 
        0.006737077662308388, 
        0.006724044200788206, 
        0.006711055839104577, 
        0.006698112510525556, 
        0.0066852141437203, 
        0.006672360662647056, 
        0.0066595519865288175, 
        0.00664678803004228, 
        0.006634068703122849, 
        0.006621393911135403, 
        0.006608763554927379, 
        0.0065961775306508045, 
        0.006583635730143794, 
        0.006571138040671653, 
        0.006558684344974101, 
        0.006546274521602935, 
        0.006533908444738924, 
        0.0065215859843579405, 
        0.006509307006193974, 
        0.006497071371896491, 
        0.006484878939200934, 
        0.006472729561778152, 
        0.006460623089383891, 
        0.006448559368018338, 
        0.006436538240091488, 
        0.0064245595442584845, 
        0.006412623115640644, 
        0.006400728786042111, 
        0.0063888763836718035, 
        0.006377065733695219, 
        0.006365296658086819, 
        0.006353568975703781, 
        0.0063418825024649985, 
        0.006330237051434128, 
        0.006318632432827859, 
        0.006307068454287919, 
        0.006295544920815645, 
        0.006284061635019371, 
        0.006272618397015584, 
        0.006261215004753246, 
        0.006249851253989692, 
        0.006238526938424465, 
        0.0062272418497053865, 
        0.006215995777772849, 
        0.0062047885105242255, 
        0.006193619834399775, 
        0.006182489534238175, 
        0.0061713973933758826, 
        0.006160343193646955, 
        0.006149326715699317, 
        0.006138347738994883, 
        0.006127406041796493, 
        0.006116501401427249, 
        0.006105633594227051, 
        0.006094802395659704, 
        0.006084007580500117, 
        0.006073248922749308, 
        0.006062526195847095, 
        0.00605183917282158, 
        0.006041187626111755, 
        0.0060305713279056716, 
        0.006019990050065025, 
        0.006009443564203627, 
        0.005998931641869724, 
        0.005988454054499509, 
        0.00597801057356263, 
        0.005967600970584327, 
        0.00595722501724201, 
        0.005946882485390447, 
        0.005936573147140806, 
        0.005926296775009853, 
        0.005916053141823247, 
        0.005905842020831862, 
        0.005895663185822403, 
        0.005885516411128602, 
        0.005875401471580114, 
        0.005865318142938326, 
        0.0058552662013998885, 
        0.0058452454239606814, 
        0.005835255588450195, 
        0.005825296473515097, 
        0.00581536785870644, 
        0.005805469524422623, 
        0.005795601252041365, 
        0.0057857628240488585, 
        0.005775954023893808, 
        0.0057661746359218904, 
        0.005756424445781488, 
        0.00574670324020253, 
        0.005737010807023544, 
        0.005727346935351092, 
        0.005717711415458536, 
        0.005708104038808892, 
        0.0056985245981797175, 
        0.005688972887689172, 
        0.005679448702712674, 
        0.005669951839909795, 
        0.005660482097396819, 
        0.005651039274540483, 
        0.005641623172160523, 
        0.005632233592539298, 
        0.005622870339279008, 
        0.005613533217470643, 
        0.00560422203360782, 
        0.005594936595711683, 
        0.005585676713229242, 
        0.005576442197061708, 
        0.005567232859649639, 
        0.005558048514911976, 
        0.005548888978303973, 
        0.005539754066719433, 
        0.005530643598584523, 
        0.0055215573940125265, 
        0.005512495274450306, 
        0.005503457062965825, 
        0.005494442584090846, 
        0.005485451664054125, 
        0.005476484130445308, 
        0.005467539812536431, 
        0.005458618541051326, 
        0.005449720148291786, 
        0.005440844468094817, 
        0.00543199133584712, 
        0.005423160588434376, 
        0.005414352064383418, 
        0.0054055656036463015, 
        0.005396801047764154, 
        0.005388058239784069, 
        0.00537933702427979, 
        0.005370637247348729, 
        0.005361958756603415, 
        0.005353301401117372, 
        0.005344665031607398, 
        0.005336049500114213, 
        0.005327454660318261, 
        0.005318880367280517, 
        0.005310326477582581, 
        0.00530179284928257, 
        0.005293279341857987, 
        0.005284785816253217, 
        0.005276312134950687, 
        0.005267858161789064, 
        0.005259423761998184, 
        0.005251008802280552, 
        0.00524261315080019, 
        0.005234236676965419, 
        0.005225879251859063, 
        0.005217540747706158, 
        0.0052092210381518705, 
        0.005200919998194282, 
        0.005192637504333506, 
        0.005184373434232306, 
        0.0051761276670087945, 
        0.005167900083034185, 
        0.005159690564031474, 
        0.0051514989929703926, 
        0.005143325254248124, 
        0.0051351692333827925, 
        0.005127030817304149, 
        0.005118909894092692, 
        0.005110806353154466, 
        0.005102720085077098, 
        0.005094650981736306, 
        0.0050865989361850664, 
        0.005078563842682448, 
        0.0050705455967093955, 
        0.005062544094894212, 
        0.0050545592350719785, 
        0.005046590916224781, 
        0.0050386390385029865, 
        0.005030703503156076, 
        0.005022784212577071, 
        0.005014881070339577, 
        0.005006993981050059, 
        0.004999122850426307, 
        0.00499126758530028, 
        0.004983428093515828, 
        0.004975604284031764, 
        0.004967796066854977, 
        0.004960003353022658, 
        0.004952226054589435, 
        0.004944464084649475, 
        0.004936717357287547, 
        0.004928985787566048, 
        0.004921269291622486, 
        0.004913567786431443, 
        0.00490588119009864, 
        0.004898209421540516, 
        0.004890552400688064, 
        0.004882910048324058, 
        0.004875282286328598, 
        0.004867669037295771, 
        0.004860070224872916, 
        0.004852485773449139, 
        0.004844915608490372, 
        0.004837359656165255, 
        0.004829817843573822, 
        0.004822290098643283, 
        0.004814776350173552, 
        0.00480727652777799, 
        0.004799790561876572, 
        0.004792318383668503, 
        0.0047848599253189645, 
        0.004777415119589404, 
        0.004769983900155868, 
        0.004762566201385883, 
        0.004755161958464366, 
        0.0047477711072679805, 
        0.004740393584535481, 
        0.0047330293276055, 
        0.004725678274673687, 
        0.004718340364560789, 
        0.0047110155368324655, 
        0.004703703731770616, 
        0.004696404890296702, 
        0.004689118954067809, 
        0.004681845865410939, 
        0.004674585567287109, 
        0.004667338003381965, 
        0.004660103117965477, 
        0.004652880855986803, 
        0.004645671162970807, 
        0.004638473985203085, 
        0.004631289269352794, 
        0.004624116963058308, 
        0.004616957014209174, 
        0.004609809371504385, 
        0.004602673984095099, 
        0.004595550801826702, 
        0.004588439775027398, 
        0.00458134085465071, 
        0.004574253992144933, 
        0.0045671791396053665, 
        0.004560116249575283, 
        0.004553065275192781, 
        0.004546026170105849, 
        0.004538998888460682, 
        0.004531983384942537, 
        0.0045249796147654705, 
        0.004517987533550026, 
        0.004511007097612032, 
        0.004504038263543663, 
        0.004497080988550527, 
        0.004490135230243339, 
        0.0044832009467318116, 
        0.004476278096557348, 
        0.00446936663879429, 
        0.004462466532893842, 
        0.004455577738775046, 
        0.004448700216796272, 
        0.004441833927752473, 
        0.00443497883286074, 
        0.0044281348937606655, 
        0.004421302072504385, 
        0.004414480331563176, 
        0.004407669633801723, 
        0.004400869942490797, 
        0.004394081221191712, 
        0.004387303434151331, 
        0.004380536545698749, 
        0.00437378052064973, 
        0.004367035324117935, 
        0.004360300921781054, 
        0.004353577279470632, 
        0.004346864363482849, 
        0.004340162140405998, 
        0.004333470577240174, 
        0.00432678964127872, 
        0.004320119300167659, 
        0.004313459521866904, 
        0.0043068102747261154, 
        0.00430017152733405, 
        0.004293543248688967, 
        0.00428692540803713, 
        0.00428031797494823, 
        0.004273720919307651, 
        0.004267134211303658, 
        0.004260557821419489, 
        0.004253991720426521, 
        0.004247435879384595, 
        0.004240890269660648, 
        0.004234354862858458, 
        0.004227829630927412, 
        0.004221314546030576, 
        0.00421480958061876, 
        0.00420831470739989, 
        0.004201829899375861, 
        0.004195355129721017, 
        0.004188890372034157, 
        0.004182435600011566, 
        0.0041759907876326345, 
        0.0041695559090969975, 
        0.004163130938963999, 
        0.004156715851898646, 
        0.004150310622858246, 
        0.00414391522698995, 
        0.004137529639745596, 
        0.004131153836715504, 
        0.004124787793773292, 
        0.004118431486948678, 
        0.0041120848925672, 
        0.004105747987094441, 
        0.004099420747234548, 
        0.0040931031498982725, 
        0.0040867951721746945, 
        0.004080496791350133, 
        0.004074207984985627, 
        0.0040679287307517666, 
        0.004061659006527354, 
        0.004055398790386523, 
        0.0040491480606014004, 
        0.0040429067955993145, 
        0.004036674974025058, 
        0.004030452574637663, 
        0.004024239576476469, 
        0.004018035958632844, 
        0.004011841700475954, 
        0.004005656781451144, 
        0.003999481181239389, 
        0.003993314879627365, 
        0.003987157856612736, 
        0.00398101009233091, 
        0.003974871567037898, 
        0.003968742261188098, 
        0.00396262215537866, 
        0.0039565112303382366, 
        0.003950409466973852, 
        0.003944316846307042, 
        0.003938233349515479, 
        0.003932158957848098, 
        0.003926093652889732, 
        0.003920037416169017, 
        0.00391399022940333, 
        0.003907952074391761, 
        0.0039019229332469068, 
        0.0038959027880301816, 
        0.0038898916209697022, 
        0.003883889414406545, 
        0.003877896150902857, 
        0.0038719118130550556, 
        0.0038659363835554595, 
        0.003859969845269977, 
        0.0038540121811741226, 
        0.0038480633743198708, 
        0.003842123407947451, 
        0.0038361922653408933, 
        0.0038302699299071134, 
        0.0038243563851650046, 
        0.003818451614754497, 
        0.0038125556023975845, 
        0.003806668331938631, 
        0.003800789787278517, 
        0.00379491995251929, 
        0.003789058811777909, 
        0.003783206349261873, 
        0.00377736254925945, 
        0.00377152739630362, 
        0.003765700874807657, 
        0.0037598829694787646, 
        0.003754073664962378, 
        0.0037482729460559853, 
        0.0037424807976332067, 
        0.0037366972046520494, 
        0.0037309221521557036, 
        0.003725155625290317, 
        0.0037193976092568934, 
        0.003713648089365024, 
        0.003707907050984471, 
        0.0037021744795709133, 
        0.003696450360664286, 
        0.003690734679864418, 
        0.0036850274228147468, 
        0.0036793285753751277, 
        0.003673638123329845, 
        0.003667956052589476, 
        0.0036622823491017837, 
        0.003656616998977627, 
        0.0036509599882574434, 
        0.003645311303225392, 
        0.00363967093008028, 
        0.003634038855161669, 
        0.0036284150648529774, 
        0.0036227995455962105, 
        0.003617192283873857, 
        0.003611593266341739, 
        0.0036060024796005464, 
        0.003600419910354578, 
        0.003594845545369764, 
        0.003589279371455741, 
        0.003583721375499485, 
        0.0035781715444350125, 
        0.0035726298651494195, 
        0.0035670963249091626, 
        0.0035615709106878923, 
        0.0035560536096912103, 
        0.003550544409110956, 
        0.003545043296208897, 
        0.003539550258200173, 
        0.0035340652826657062, 
        0.003528588356920412, 
        0.003523119468433307, 
        0.003517658604736712, 
        0.0035122057533743018, 
        0.0035067609019419493, 
        0.0035013240381693163, 
        0.003495895149711482, 
        0.0034904742243664676, 
        0.003485061249934435, 
        0.0034796562142207234, 
        0.003474259105129184, 
        0.0034688699106075914, 
        0.0034634886186192533, 
        0.0034581152171937256, 
        0.003452749694380392, 
        0.003447392038291808, 
        0.003442042237065243, 
        0.003436700278881855, 
        0.003431366151955951, 
        0.0034260398445642884, 
        0.003420721345016685, 
        0.0034154106416117835, 
        0.0034101077226956988, 
        0.0034048125767758538, 
        0.0033995251922485465, 
        0.0033942455576051705, 
        0.0033889736613471797, 
        0.0033837094920569724, 
        0.003378453038310035, 
        0.003373204288728327, 
        0.003367963231949917, 
        0.0033627298567039344, 
        0.003357504151694558, 
        0.0033522861056750146, 
        0.0033470757074167104, 
        0.0033418729457724864, 
        0.0033366778095375547, 
        0.003331490287668134, 
        0.0033263103690407813, 
        0.0033211380425905265, 
        0.0033159732972777513, 
        0.0033108161221300485, 
        0.0033056665061722054, 
        0.0033005244384425054, 
        0.003295389907991462, 
        0.0032902629040236745, 
        0.003285143415602895, 
        0.003280031431960407, 
        0.003274926942256258, 
        0.003269829935720534, 
        0.00326474040158759, 
        0.003259658329150501, 
        0.0032545837077086804, 
        0.0032495165265679234, 
        0.0032444567750707196, 
        0.0032394044426263717, 
        0.0032343595186023716, 
        0.003229321992450988, 
        0.0032242918536038436, 
        0.0032192690915328072, 
        0.003214253695733943, 
        0.0032092456557209948, 
        0.0032042449610370214, 
        0.0031992516012422706, 
        0.0031942655659291724, 
        0.0031892868446925914, 
        0.0031843154271662217, 
        0.0031793513030043178, 
        0.003174394461883389, 
        0.003169444893484054, 
        0.003164502587500431, 
        0.0031595675337210533, 
        0.0031546397218208434, 
        0.0031497191416833214, 
        0.00314480578304761, 
        0.0031398996357351106, 
        0.0031350006895755405, 
        0.0031301089344303898, 
        0.00312522436016715, 
        0.003120346956686662, 
        0.0031154767138917416, 
        0.003110613621725592, 
        0.003105757670137026, 
        0.003100908849084386, 
        0.003096067148552753, 
        0.0030912325585596, 
        0.003086405069113513, 
        0.003081584670269329, 
        0.0030767713520280246, 
        0.00307196510456391, 
        0.0030671659179007304, 
        0.0030623737821860574, 
        0.0030575886875398293, 
        0.0030528106240801847, 
        0.003048039581970405, 
        0.0030432755514071077, 
        0.0030385185225168623, 
        0.0030337684856209506, 
        0.003029025430847464, 
        0.003024289348520663, 
        0.0030195602288291836, 
        0.0030148380620995314, 
        0.0030101228385784407, 
        0.00300541454860148, 
        0.0030007131824333583, 
        0.002996018730486732, 
        0.002991331183007137, 
        0.0029866505304911666, 
        0.0029819767632625173, 
        0.0029773098716959386, 
        0.002972649846217529, 
        0.0029679966772391602, 
        0.0029633503551989675, 
        0.0029587108705635638, 
        0.002954078213783893, 
        0.0029494523753610365, 
        0.0029448333457854424, 
        0.0029402211155575165, 
        0.0029356156752203557, 
        0.0029310170152828325, 
        0.002926425126308213, 
        0.0029218399988673563, 
        0.0029172616235403114, 
        0.0029126899909102557, 
        0.0029081250915830707, 
        0.00290356691618707, 
        0.0028990154553537486, 
        0.0028944706997208742, 
        0.002889932639945521, 
        0.0028854012667112027, 
        0.00288087657066872, 
        0.0028763585425718983, 
        0.002871847173132173, 
        0.0028673424530143115, 
        0.0028628443729819663, 
        0.002858352923789377, 
        0.0028538680961604857, 
        0.0028493898809384536, 
        0.0028449182688692373, 
        0.0028404532507628386, 
        0.0028359948173976965, 
        0.002831542959651917, 
        0.0028270976683177065, 
        0.0028226589342760823, 
        0.0028182267483424055, 
        0.002813801101445018, 
        0.002809381984434927, 
        0.0028049693882194722, 
        0.0028005633036964125, 
        0.002796163721795551, 
        0.002791770633230794, 
        0.0027873840293728344, 
        0.0027830039009508153, 
        0.002778630238957475, 
        0.0027742630343152823, 
        0.0027699022781026857, 
        0.0027655479612651987, 
        0.0027612000748409625, 
        0.0027568586098470505, 
        0.002752523557312813, 
        0.0027481949082653685, 
        0.0027438726538138855, 
        0.0027395567849949763, 
        0.002735247292909343, 
        0.002730944168645958, 
        0.0027266474032997365, 
        0.0027223569879839724, 
        0.0027180729138419043, 
        0.0027137951719994665, 
        0.002709523753614206, 
        0.0027052586498334482, 
        0.002700999851847505, 
        0.0026967473507858567, 
        0.0026925011379295913, 
        0.002688261204390081, 
        0.002684027541482734, 
        0.0026798001403742795, 
        0.002675578992320563, 
        0.0026713640885732905, 
        0.002667155420366727, 
        0.0026629529789696407, 
        0.0026587567556909785, 
        0.0026545667418017586, 
        0.0026503829286165926, 
        0.0026462053073703657, 
        0.0026420338695316748, 
        0.0026378686063579836, 
        0.002633709509202323, 
        0.002629556569383581, 
        0.0026254097783343757, 
        0.0026212691273968685, 
        0.0026171346079621165, 
        0.002613006211390642, 
        0.0026088839291629833, 
        0.002604767752633334, 
        0.0026006576732895206, 
        0.002596553682435423, 
        0.0025924557717369057, 
        0.0025883639325526386, 
        0.0025842781563435646, 
        0.002580198434585498, 
        0.0025761247587947696, 
        0.002572057120441969, 
        0.002567995511080853, 
        0.0025639399222038683, 
        0.002559890345366988, 
        0.0025558467721029255, 
        0.0025518091939677173, 
        0.002547777602499447, 
        0.002543751989326121, 
        0.0025397323460021547, 
        0.0025357186641334763, 
        0.0025317109353213225, 
        0.0025277091511816726, 
        0.002523713303335628, 
        0.0025197233834316373, 
        0.0025157393831055797, 
        0.002511761294026097, 
        0.0025077891078508084, 
        0.0025038228162656442, 
        0.0024998624109425576, 
        0.002495907883603499, 
        0.002491959225929887, 
        0.0024880164296700114, 
        0.0024840794865325366, 
        0.00248014838826599, 
        0.0024762231265989007, 
        0.0024723036933205836, 
        0.00246839008015562, 
        0.0024644822789419915, 
        0.002460580281439679, 
        0.0024566840794473287, 
        0.002452793664751512, 
        0.0024489090292184354, 
        0.0024450301646239, 
        0.0024411570628672732, 
        0.0024372897157617134, 
        0.0024334281151796792, 
        0.0024295722529826683, 
        0.0024257221210542573, 
        0.002421877711285495, 
        0.0024180390155688365, 
        0.00241420602580589, 
        0.0024103787339399695, 
        0.0024065571318811984, 
        0.0024027412115842695, 
        0.0023989309649857936, 
        0.0023951263840561936, 
        0.002391327460753178, 
        0.0023875341870686984, 
        0.002383746554982004, 
        0.0023799645565006173, 
        0.0023761881836334713, 
        0.0023724174283917495, 
        0.002368652282809405, 
        0.0023648927389241328, 
        0.0023611387887841244, 
        0.0023573904244510923, 
        0.0023536476379911768, 
        0.002349910421485142, 
        0.0023461787669855206, 
        0.0023424526666609106, 
        0.002338732112543475, 
        0.0023350170968332597, 
        0.002331307611617744, 
        0.002327603649034026, 
        0.0023239052012328436, 
        0.0023202122603664683, 
        0.0023165248186047334, 
        0.002312842868125591, 
        0.0023091664011115638, 
        0.00230549540976842, 
        0.002301829886291839, 
        0.0022981698229116074, 
        0.0022945152118357694, 
        0.0022908660453237997, 
        0.002287222315614176, 
        0.002283584014954729, 
        0.0022799511356019425, 
        0.002276323669857972, 
        0.0022727016099905535, 
        0.002269084948302436, 
        0.00226547367709198, 
        0.0022618677886789076, 
        0.00225826727538638, 
        0.002254672129545454, 
        0.0022510823434839207, 
        0.0022474979095905797, 
        0.00224391882021732, 
        0.0022403450677248708, 
        0.0022367766445070105, 
        0.0022332135429466416, 
        0.0022296557554474746
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-18.json <==
[
    [
        -103.40717349403334, 
        -103.22055558751802, 
        -103.03416787391907, 
        -102.84801451420103, 
        -102.662095207771, 
        -102.47640965034262, 
        -102.29095754347749, 
        -102.10573858405813, 
        -101.92075247399363, 
        -101.73599890967326, 
        -101.55147759852458, 
        -101.36718823586379, 
        -101.18313053045696, 
        -100.9993041798709, 
        -100.81570889184805, 
        -100.63234436593147, 
        -100.44921031150405, 
        -100.26630642899306, 
        -100.08363242914427, 
        -99.901188015447346, 
        -99.718972895789648, 
        -99.536986777061131, 
        -99.3552293677471, 
        -99.173700375942417, 
        -98.992399511592438, 
        -98.811326479498263, 
        -98.630480999258609, 
        -98.449862761250671, 
        -98.26947150861551, 
        -98.089306936425402, 
        -97.909368759681797, 
        -97.729656688307216, 
        -97.550170439615997, 
        -97.370909724865342, 
        -97.191874260710875, 
        -97.013063759244233, 
        -96.834477940507384, 
        -96.656116518577136, 
        -96.477979210281589, 
        -96.300065732298293, 
        -96.122375803529948, 
        -95.944909141537366, 
        -95.767665465470941, 
        -95.590644494155825, 
        -95.413845947947792, 
        -95.237269545681059, 
        -95.060915010464896, 
        -94.884782062781781, 
        -94.708870423585367, 
        -94.533179814919478, 
        -94.357709960477877, 
        -94.182460582415501, 
        -94.007431405289438, 
        -93.832622146045665, 
        -93.658032542449504, 
        -93.483662312873392, 
        -93.309511182786878, 
        -93.135578876593229, 
        -92.961865123278272, 
        -92.78836964598662, 
        -92.615092176250087, 
        -92.44203244010393, 
        -92.269190164265723, 
        -92.096565077562929, 
        -91.924156909044626, 
        -91.75196538630378, 
        -91.579990241804737, 
        -91.408231204315555, 
        -91.23668800385289, 
        -91.065360366564519, 
        -90.894248032942969, 
        -90.72335071000154, 
        -90.552668168946397, 
        -90.382200115350784, 
        -90.211946296055274, 
        -90.041906434284755, 
        -89.872080268164609, 
        -89.702467525447034, 
        -89.533067946643328, 
        -89.363881255691993, 
        -89.194907200867235, 
        -89.026145494625339, 
        -88.857595903052285, 
        -88.689258117621392, 
        -88.521131930873352, 
        -88.353217044543499, 
        -88.185513207015319, 
        -88.018020147862345, 
        -87.850737605329414, 
        -87.683665311995171, 
        -87.516803012392884, 
        -87.350150434739533, 
        -87.183707328155165, 
        -87.017473423626498, 
        -86.851448461803841, 
        -86.685632180073952, 
        -86.520024316425094, 
        -86.354624608502817, 
        -86.189432797895265, 
        -86.024448621524542, 
        -85.859671820366714, 
        -85.69510213116358, 
        -85.530739297093035, 
        -85.366583054174285, 
        -85.202633145928402, 
        -85.038889309942391, 
        -84.875351287192302, 
        -84.712018816869062, 
        -84.54889164020932, 
        -84.385969494113397, 
        -84.22325212474783, 
        -84.060739267188168, 
        -83.898430666826542, 
        -83.736326061920067, 
        -83.574425192730061, 
        -83.412727791590257, 
        -83.251233615725425, 
        -83.0899423972851, 
        -82.928853877300398, 
        -82.767967796249025, 
        -82.607283894269798, 
        -82.446801911978795, 
        -82.286521589834848, 
        -82.126442668452668, 
        -81.966564887578031, 
        -81.806887986952646, 
        -81.647411708006942, 
        -81.488135788381058, 
        -81.329059971310741, 
        -81.170183994552218, 
        -81.011507598092095, 
        -80.85303051860906, 
        -80.694752500335369, 
        -80.536673278198919, 
        -80.378792594208818, 
        -80.221110171925332, 
        -80.063625776613776, 
        -79.90633913303526, 
        -79.749249979434779, 
        -79.592358053429592, 
        -79.435663091967157, 
        -79.279164831103074, 
        -79.122863010037534, 
        -78.966757363632055, 
        -78.810847628966187, 
        -78.655133533605351, 
        -78.499614828376991, 
        -78.344291239036636, 
        -78.189162503806671, 
        -78.034228350980328, 
        -77.879488522956947, 
        -77.724942748970236, 
        -77.570590762078893, 
        -77.416432288772171, 
        -77.262467073274252, 
        -77.108694832499864, 
        -76.955115315189943, 
        -76.801728242509853, 
        -76.648533346143722, 
        -76.495530352644948, 
        -76.3427189956642, 
        -76.190098998902428, 
        -76.0376700954494, 
        -75.88543200124424, 
        -75.733384460785928, 
        -75.581527189009861, 
        -75.429859916477866, 
        -75.278382365124898, 
        -75.127094260258943, 
        -74.975995322126906, 
        -74.825085279480788, 
        -74.674363851530771, 
        -74.523830760345575, 
        -74.373485726334266, 
        -74.223328470279768, 
        -74.073358710481386, 
        -73.923576167460126, 
        -73.773980558395266, 
        -73.624571600564181, 
        -73.475349010385656, 
        -73.326312503744248, 
        -73.177461795023277, 
        -73.028796599491869, 
        -72.880316623960766, 
        -72.732021593138313, 
        -72.583911209891824, 
        -72.435985191139366, 
        -72.288243242255746, 
        -72.140685076383491, 
        -71.993310393096181, 
        -71.846118914432907, 
        -71.699110339548156, 
        -71.552284376016274, 
        -71.405640728821695, 
        -71.259179101718615, 
        -71.112899198216411, 
        -70.966800722185127, 
        -70.820883374748661, 
        -70.675146858270139, 
        -70.529590872903157, 
        -70.384215117915858, 
        -70.239019286923096, 
        -70.094003089161291, 
        -69.949166216031784, 
        -69.804508365372712, 
        -69.660029233071299, 
        -69.515728513459749, 
        -69.37160590040925, 
        -69.227661090232374, 
        -69.083893774516454, 
        -68.940303646994195, 
        -68.796890399131357, 
        -68.653653722763394, 
        -68.510593309043443, 
        -68.367708847919545, 
        -68.225000030104539, 
        -68.082466544483609, 
        -67.940108079900128, 
        -67.797924326844452, 
        -67.655914971542174, 
        -67.514079705546521, 
        -67.372418214353232, 
        -67.23093018832958, 
        -67.089615313580026, 
        -66.948473279476417, 
        -66.807503771100713, 
        -66.666706480930998, 
        -66.526081092328852, 
        -66.385627299257905, 
        -66.245344788790746, 
        -66.105233248569235, 
        -65.965292367865345, 
        -65.825521839646754, 
        -65.685921351977868, 
        -65.546490600110772, 
        -65.407229272292497, 
        -65.268137068098525, 
        -65.129213679788862, 
        -64.990458802800731, 
        -64.851872129174325, 
        -64.713453369367343, 
        -64.575202217153617, 
        -64.437118376892201, 
        -64.299201550286469, 
        -64.161451446742959, 
        -64.023867762999046, 
        -63.886450230333118, 
        -63.749198553029075, 
        -63.612112445284183, 
        -63.475191626842118, 
        -63.338435820263065, 
        -63.20184474381027, 
        -63.065418140581478, 
        -62.929155721940951, 
        -62.79305725278622, 
        -62.657122461060979, 
        -62.521351089483268, 
        -62.385742883811751, 
        -62.250297609002175, 
        -62.115014994965726, 
        -61.979894856184977, 
        -61.844936938528946, 
        -61.710141020035287, 
        -61.575506883460235, 
        -61.441034317750045, 
        -61.306723121200271, 
        -61.172573094662546, 
        -61.038584049036352, 
        -60.904755807011846, 
        -60.771088187491756, 
        -60.637581039442772, 
        -60.50423419546609, 
        -60.371047520763405, 
        -60.238020864083907, 
        -60.105154118069976, 
        -59.972447158755308, 
        -59.839899878884893, 
        -59.707512179287619, 
        -59.575283991825287, 
        -59.443215240707758, 
        -59.311305867614301, 
        -59.179555830012248, 
        -59.047965096076986, 
        -58.916533644135036, 
        -58.785261484440753, 
        -58.654148624805565, 
        -58.523195092654191, 
        -58.392400936136752, 
        -58.261766210876104, 
        -58.131290996050687, 
        -58.000975391535945, 
        -57.87081950878936, 
        -57.740823481507057, 
        -57.61098746037824, 
        -57.481311618559353, 
        -57.351796138158932, 
        -57.222441250285542, 
        -57.09324718333049, 
        -56.96421418728648, 
        -56.835342548119108, 
        -56.706632560338456, 
        -56.578084555265669, 
        -56.449698879817269, 
        -56.321475912666408, 
        -56.193416050116895, 
        -56.06551971959621, 
        -55.937787376278941, 
        -55.810219498290749, 
        -55.682816595189898, 
        -55.555579205348963, 
        -55.428507886747575, 
        -55.301603239819045, 
        -55.174865881821255, 
        -55.048296470796338, 
        -54.92189568937021, 
        -54.795664251410138, 
        -54.669602909809761, 
        -54.543712446145953, 
        -54.417993662044836, 
        -54.292447398253813, 
        -54.167074550548818, 
        -54.04187601684982, 
        -53.916852750557908, 
        -53.792005727664048, 
        -53.667335959298413, 
        -53.542844480838312, 
        -53.418532402067981, 
        -53.294400827517613, 
        -53.170450907853557, 
        -53.046683811926719, 
        -52.923100800181544, 
        -52.79970311394073, 
        -52.676492038607016, 
        -52.553468906261955, 
        -52.430635074226565, 
        -52.307991938761759, 
        -52.185540932548129, 
        -52.063283516144871, 
        -51.941221189737199, 
        -51.819355477837618, 
        -51.69768795040968, 
        -51.576220194834782, 
        -51.454953843146448, 
        -51.333890545838635, 
        -51.213031994403735, 
        -51.09237990326902, 
        -50.971936012955759, 
        -50.851702099804278, 
        -50.731679954211664, 
        -50.61187140169897, 
        -50.492278292000584, 
        -50.372902498231831, 
        -50.253745905416444, 
        -50.134810429525622, 
        -50.016098005756859, 
        -49.89761058375467, 
        -49.779350130802023, 
        -49.661318633884768, 
        -49.54351808042432, 
        -49.425950483885487, 
        -49.30861786137843, 
        -49.191522242212685, 
        -49.074665658548156, 
        -48.958050146672335, 
        -48.841677758970704, 
        -48.725550529361577, 
        -48.609670515485355, 
        -48.494039760372807, 
        -48.378660288857603, 
        -48.263534136061942, 
        -48.148663336863905, 
        -48.034049909084608, 
        -47.919695841354141, 
        -47.805603131566016, 
        -47.691773753668556, 
        -47.578209664595356, 
        -47.46491280178936, 
        -47.351885078093687, 
        -47.239128392034914, 
        -47.126644609914138, 
        -47.01443556764422, 
        -46.902503068407732, 
        -46.790848912800712, 
        -46.679474833356359, 
        -46.568382553619486, 
        -46.457573743862504, 
        -46.34705004793625, 
        -46.236813069422276, 
        -46.126864357451431, 
        -46.017205434985406, 
        -45.907837774815668, 
        -45.798762807517882, 
        -45.689981911022343, 
        -45.581496423970307, 
        -45.473307626630081, 
        -45.365416759903162, 
        -45.257825001175199, 
        -45.15053348191725, 
        -45.043543289097542, 
        -44.936855447738978, 
        -44.830470920611972, 
        -44.724390620315873, 
        -44.618615419908544, 
        -44.513146117197806, 
        -44.407983454908603, 
        -44.303128126617182, 
        -44.198580757649417, 
        -44.094341931530991, 
        -43.990412148955166, 
        -43.886791875570765, 
        -43.783481508409459, 
        -43.680481394306391, 
        -43.577791805533437, 
        -43.475412969314306, 
        -43.373345058567736, 
        -43.271588186048696, 
        -43.170142391641249, 
        -43.06900767874059, 
        -42.968183984722316, 
        -42.867671192470205, 
        -42.767469134113142, 
        -42.667577580946705, 
        -42.567996253914231, 
        -42.468724819340039, 
        -42.369762889972698, 
        -42.27111002306146, 
        -42.172765739629583, 
        -42.074729494452967, 
        -41.977000699260643, 
        -41.879578715815953, 
        -41.782462859164276, 
        -41.685652394969004, 
        -41.589146549432087, 
        -41.492944496085734, 
        -41.3970453708639, 
        -41.301448263001781, 
        -41.206152220076746, 
        -41.111156248086914, 
        -41.016459318005609, 
        -40.922060349687669, 
        -40.827958247330784, 
        -40.734151859309584, 
        -40.640640000156402, 
        -40.547421452816685, 
        -40.454494969966156, 
        -40.361859269043087, 
        -40.269513028442873, 
        -40.177454904932624, 
        -40.085683522610331, 
        -39.994197477604708, 
        -39.902995334420346, 
        -39.812075636050274, 
        -39.721436893770047, 
        -39.631077597687124, 
        -39.54099621406165, 
        -39.451191183899233, 
        -39.36166092714749, 
        -39.272403842505746, 
        -39.183418305732197, 
        -39.094702677144852, 
        -39.006255292225184, 
        -38.918074472347811, 
        -38.830158522772834, 
        -38.742505728588917, 
        -38.655114361898619, 
        -38.567982678931315, 
        -38.481108918818649, 
        -38.394491307863824, 
        -38.308128066158275, 
        -38.222017392297765, 
        -38.136157478534649, 
        -38.050546501852402, 
        -37.965182634487888, 
        -37.880064031362458, 
        -37.795188846771865, 
        -37.71055521987536, 
        -37.626161281155895, 
        -37.54200515642497, 
        -37.458084962716704, 
        -37.374398809763626, 
        -37.290944802673323, 
        -37.207721039124429, 
        -37.124725610619549, 
        -37.041956604327687, 
        -36.959412103519135, 
        -36.877090184067505, 
        -36.794988922751735, 
        -36.71310638877663, 
        -36.631440647384451, 
        -36.549989761576775, 
        -36.468751794539777, 
        -36.387724802938379, 
        -36.306906842513129, 
        -36.226295966816572, 
        -36.145890227883939, 
        -36.065687675486672, 
        -35.985686358953195, 
        -35.905884325859503, 
        -35.826279622028132, 
        -35.74687029345808, 
        -35.667654384983315, 
        -35.588629941234373, 
        -35.509795005615473, 
        -35.431147621314814, 
        -35.352685832969982, 
        -35.274407683239055, 
        -35.196311215365462, 
        -35.118394472675327, 
        -35.040655498732967, 
        -34.963092337568625, 
        -34.885703032835636, 
        -34.808485629012957, 
        -34.731438170865729, 
        -34.654558703015965, 
        -34.577845272508405, 
        -34.501295924384181, 
        -34.424908705622073, 
        -34.348681662548316, 
        -34.272612843612983, 
        -34.196700296606139, 
        -34.120942069646986, 
        -34.045336211824612, 
        -33.969880772312919, 
        -33.894573800756753, 
        -33.819413347549244, 
        -33.744397463232225, 
        -33.669524197880499, 
        -33.594791602353247, 
        -33.520197728348869, 
        -33.445740626095848, 
        -33.371418347851687, 
        -33.297228944203049, 
        -33.223170466767385, 
        -33.149240966159553, 
        -33.075438493557499, 
        -33.001761098857912, 
        -32.928206832640939, 
        -32.854773744263575, 
        -32.78145988307503, 
        -32.708263297346733, 
        -32.635182034839161, 
        -32.562214142555931, 
        -32.489357666171259, 
        -32.416610651078884, 
        -32.343971140587698, 
        -32.271437177766757, 
        -32.199006803510059, 
        -32.126678057546066, 
        -32.054448979017948, 
        -31.982317605038343, 
        -31.910281969394294, 
        -31.838340105525816, 
        -31.766490045206272, 
        -31.694729817542058, 
        -31.623057449424138, 
        -31.551470965745523, 
        -31.479968388676813, 
        -31.408547737464119, 
        -31.337207030931239, 
        -31.265944282836347, 
        -31.194757505355941, 
        -31.123644707018546, 
        -31.05260389396615, 
        -30.98163306960609, 
        -30.910730231922976, 
        -30.839893377578949, 
        -30.769120499575799, 
        -30.698409586803237, 
        -30.627758625142082, 
        -30.55716559636037, 
        -30.486628478011149, 
        -30.416145244419894, 
        -30.345713865195318, 
        -30.275332306704549, 
        -30.204998529732393, 
        -30.134710492159858, 
        -30.064466146370879, 
        -29.994263441024547, 
        -29.924100319939999, 
        -29.85397472250698, 
        -29.783884582723438, 
        -29.713827830876536, 
        -29.643802390962421, 
        -29.573806183545631, 
        -29.503837122838782, 
        -29.433893118833392, 
        -29.363972076430745, 
        -29.294071895518346, 
        -29.22419046949652, 
        -29.1543256870333, 
        -29.084475433274278, 
        -29.01463758637162, 
        -28.944810018536991, 
        -28.874990597717339, 
        -28.805177186019922, 
        -28.73536764015007, 
        -28.665559811486848, 
        -28.595751546119828, 
        -28.525940683658177, 
        -28.456125060224295, 
        -28.386302503449393, 
        -28.316470838424337, 
        -28.246627883124841, 
        -28.176771450536386, 
        -28.106899349374487, 
        -28.037009382760981, 
        -27.967099345945289, 
        -27.897167032296416, 
        -27.827210227878805, 
        -27.757226714989802, 
        -27.687214270340906, 
        -27.617170665571212, 
        -27.547093668559128, 
        -27.476981041983617, 
        -27.406830542527075, 
        -27.336639923778993, 
        -27.266406935451585, 
        -27.196129321101651, 
        -27.125804823562756, 
        -27.055431177476009, 
        -26.98500611878821, 
        -26.914527375636492, 
        -26.843992675083804, 
        -26.773399740274282, 
        -26.702746291287099, 
        -26.632030045619345, 
        -26.561248719348566, 
        -26.490400025548492, 
        -26.419481674874838, 
        -26.348491376095197, 
        -26.277426839548887, 
        -26.206285771177921, 
        -26.135065878016565, 
        -26.063764865479062, 
        -25.992380440385404, 
        -25.92091030811277, 
        -25.84935217698041, 
        -25.777703755031801, 
        -25.705962750963639, 
        -25.634126877076625, 
        -25.562193846722764, 
        -25.490161376661305, 
        -25.418027187384805, 
        -25.345789001614271, 
        -25.273444548983505, 
        -25.200991561687299, 
        -25.128427777655514, 
        -25.055750941124792, 
        -24.982958802396677, 
        -24.910049119659341, 
        -24.837019657115135, 
        -24.763868188100002, 
        -24.690592496430458, 
        -24.617190373815514, 
        -24.543659622155964, 
        -24.469998055182334, 
        -24.396203497830232, 
        -24.322273788472469, 
        -24.248206776748038, 
        -24.17400032797136, 
        -24.099652322243472, 
        -24.025160655051195, 
        -23.950523237975535, 
        -23.875737999599536, 
        -23.800802889341, 
        -23.725715873398311, 
        -23.650474938213708, 
        -23.575078091299126, 
        -23.499523363991582, 
        -23.423808807608484, 
        -23.34793250136649, 
        -23.271892546009799, 
        -23.195687070499901, 
        -23.1193142308598, 
        -23.042772208958393, 
        -22.966059219301499, 
        -22.889173504416778, 
        -22.812113339820655, 
        -22.734877034064141, 
        -22.657462929693583, 
        -22.579869402542464, 
        -22.502094866177227, 
        -22.424137773321974, 
        -22.345996614111616, 
        -22.267669917500243, 
        -22.189156256903516, 
        -22.110454244524291, 
        -22.03156253936482, 
        -21.952479845906467, 
        -21.873204913956659, 
        -21.793736541953766, 
        -21.714073575963123, 
        -21.634214916779008, 
        -21.55415951592045, 
        -21.473906371697343, 
        -21.393454545738894, 
        -21.312803150371153, 
        -21.231951357715698, 
        -21.150898399346069, 
        -21.069643566509384, 
        -20.988186209267671, 
        -20.906525744607631, 
        -20.824661650067814, 
        -20.742593472857354, 
        -20.660320821947423, 
        -20.577843377435041, 
        -20.495160891484627, 
        -20.412273182254047, 
        -20.329180144363715, 
        -20.245881742463638, 
        -20.16237801759792, 
        -20.07866908422281, 
        -19.994755139049612, 
        -19.910636452105585, 
        -19.826313374316616, 
        -19.741786337633634, 
        -19.657055853809933, 
        -19.57212251788814, 
        -19.486987010748265, 
        -19.401650096506987, 
        -19.31611262114707, 
        -19.230375521132846, 
        -19.144439819242777, 
        -19.058306626127191, 
        -18.971977139723883, 
        -18.885452649693622, 
        -18.798734532495246, 
        -18.711824258216168, 
        -18.624723385675463, 
        -18.537433567855764, 
        -18.449956545319381, 
        -18.362294155815789, 
        -18.274448324537122, 
        -18.186421072936508, 
        -18.098214514137741, 
        -18.00983085403421, 
        -17.921272390827696, 
        -17.832541517478088, 
        -17.743640714208333, 
        -17.654572558611747, 
        -17.565339717837517, 
        -17.475944950692991, 
        -17.386391107983641, 
        -17.296681129501263, 
        -17.206818045300611, 
        -17.116804973442509, 
        -17.026645122388061, 
        -16.936341786014992, 
        -16.845898343806269, 
        -16.755318261799218, 
        -16.664605089031976, 
        -16.573762458501569, 
        -16.482794082165405, 
        -16.391703754506487, 
        -16.300495346566219, 
        -16.209172807012681, 
        -16.11774016049625, 
        -16.026201503676617, 
        -15.934561006153018, 
        -15.842822905848049, 
        -15.750991510326365, 
        -15.659071191658422, 
        -15.567066385144592, 
        -15.474981587948827, 
        -15.382821357607078, 
        -15.29059030706453, 
        -15.198293104349167, 
        -15.105934469805069, 
        -15.013519172367033, 
        -14.92105202825541, 
        -14.828537900054544, 
        -14.735981690627609, 
        -14.643388340436266, 
        -14.550762828801448, 
        -14.458110166926804, 
        -14.365435397953917, 
        -14.272743591894582, 
        -14.180039845472844, 
        -14.087329274309718, 
        -13.994617016268718, 
        -13.901908224116704, 
        -13.809208060726432, 
        -13.716521709570509, 
        -13.623854350809143, 
        -13.531211173036167, 
        -13.438597364604057, 
        -13.346018114692393, 
        -13.253478606003693, 
        -13.160984012841205, 
        -13.068539499558439, 
        -12.976150218477024, 
        -12.88382130392341, 
        -12.791557869447308, 
        -12.699365007938901, 
        -12.607247786795263, 
        -12.515211244852445, 
        -12.423260390046192, 
        -12.331400196277354, 
        -12.239635601951949, 
        -12.147971506939479, 
        -12.056412764522181, 
        -11.96496418765974, 
        -11.873630543037171, 
        -11.782416545084823, 
        -11.691326857696707, 
        -11.600366088228597, 
        -11.509538791261384, 
        -11.418849457083303, 
        -11.328302519689403, 
        -11.23790234526799, 
        -11.14765323646645, 
        -11.05755942819864, 
        -10.967625082682142, 
        -10.877854292928811, 
        -10.788251078852895, 
        -10.698819384262796, 
        -10.609563073208848, 
        -10.520485934247951, 
        -10.43159167302535, 
        -10.342883914776833, 
        -10.254366199569846, 
        -10.166041983039721, 
        -10.077914635596253, 
        -9.9899874391203785, 
        -9.902263585144178, 
        -9.8147461756485193, 
        -9.7274382251576537, 
        -9.6403426520400881, 
        -9.5534622822609698, 
        -9.466799848917816, 
        -9.3803579887732624, 
        -9.2941392445753461, 
        -9.2081460616435251, 
        -9.1223807885652644, 
        -9.0368456779201427, 
        -8.9515428827067769, 
        -8.8664744577837951, 
        -8.7816423594408146, 
        -8.6970484447353353, 
        -8.6126944713310429, 
        -8.5285820971173472, 
        -8.4447128803389049, 
        -8.3610882790936234, 
        -8.277709651490067, 
        -8.1945782560659648, 
        -8.1116952509756448, 
        -8.0290616944702897, 
        -7.9466785448020634, 
        -7.8645466619839945, 
        -7.7826668057235509, 
        -7.701039636039142, 
        -7.6196657167362902, 
        -7.5385455086930007, 
        -7.4576793781511519, 
        -7.3770675949422415, 
        -7.2967103288829511, 
        -7.2166076557173895, 
        -7.1367595542761819, 
        -7.0571659064588026, 
        -6.9778265013828511, 
        -6.8987410337369122, 
        -6.8199091041327859, 
        -6.7413302215422508, 
        -6.6630038023189844, 
        -6.5849291711809608, 
        -6.5071055635780732, 
        -6.4295321241736936, 
        -6.3522079098507094, 
        -6.2751318895995754, 
        -6.1983029459495365, 
        -6.1217198736317826, 
        -6.0453813843756672, 
        -5.9692861046914718, 
        -5.8934325785767516, 
        -5.8178192677983089, 
        -5.7424445530007127, 
        -5.6673067351101833, 
        -5.592404035810131, 
        -5.5177345991022175, 
        -5.4432964920938076, 
        -5.3690877064133122, 
        -5.2951061582732137, 
        -5.2213496925792002, 
        -5.1478160795484058, 
        -5.0745030203222923, 
        -5.0014081449827597, 
        -4.9285290144997544, 
        -4.8558631230447, 
        -4.7834078982263, 
        -4.7111607022140491, 
        -4.6391188338070082, 
        -4.5672795288573687, 
        -4.4956399613300668, 
        -4.4241972448616975, 
        -4.3529484350717569, 
        -4.2818905295657679, 
        -4.2110204680779493, 
        -4.1403351364681109, 
        -4.0698313665164969, 
        -3.9995059371460409, 
        -3.9293555755721625, 
        -3.8593769596130256, 
        -3.7895667173765379, 
        -3.7199214301826666, 
        -3.650437632591895, 
        -3.5811118144546819, 
        -3.5119404216277266, 
        -3.4429198580374218, 
        -3.3740464869237967, 
        -3.3053166305176802, 
        -3.2367265741237454, 
        -3.1682725647244059, 
        -3.0999508147159611, 
        -3.0317574998018268, 
        -2.9636887661280742, 
        -2.8957407232403365, 
        -2.8279094565949738, 
        -2.7601910152821056, 
        -2.6925814236873702, 
        -2.6250766813154542, 
        -2.5576727614310544, 
        -2.4903656128600802, 
        -2.4231511581122991, 
        -2.3560252912033266, 
        -2.2889839412105331, 
        -2.2220229232188973, 
        -2.1551381173445856, 
        -2.0883253642475967, 
        -2.0215804152230659, 
        -1.9548991069929045, 
        -1.8882773347865636, 
        -1.8217090042675561, 
        -1.7551953231130613, 
        -1.6885484584214037, 
        -1.6222926128702195, 
        -1.5559031462148698, 
        -1.4895512511719617, 
        -1.4232269689076273, 
        -1.356928387545504, 
        -1.2906509946273268, 
        -1.2243905765322314, 
        -1.1581429351109278, 
        -1.0919037915706904, 
        -1.0256689190198482, 
        -0.95943406545603793, 
        -0.89319501432239423, 
        -0.82694753340735527, 
        -0.76068741845502208, 
        -0.69441047706354353, 
        -0.62811251169295146, 
        -0.56178935975630939, 
        -0.49543686065591136, 
        -0.42905087301196199, 
        -0.36262728192133714, 
        -0.29616198186288856, 
        -0.22965089433272395, 
        -0.16308995898629458, 
        -0.096475140497322712, 
        -0.029802427500375716, 
        0.036932165395476509, 
        0.10373259592636584, 
        0.1706027941443527, 
        0.23754666021133639, 
        0.30456806367468969, 
        0.37167084149033702, 
        0.43885879712721854, 
        0.50613569944832404, 
        0.57350528140513135, 
        0.64097123878278051, 
        0.70853722898663674, 
        0.77620686947674378, 
        0.84398373727432074, 
        0.91187136629448995, 
        0.97987324734523362, 
        1.0479928276237238, 
        1.1162335074164331, 
        1.1845986408531355, 
        1.2530915327342755, 
        1.3217154399060072, 
        1.3904735678935385, 
        1.4593690696022896, 
        1.5284050461126635, 
        1.5975845438344112, 
        1.6669105548986076, 
        1.7363860132445701, 
        1.8060137977715298, 
        1.875796725347407, 
        1.9457375555084002, 
        2.0158389873298264, 
        2.0861036566189437, 
        2.1565341368003073, 
        2.2271329365816626, 
        2.2979025008023526, 
        2.3688452065907137, 
        2.4399633654045494, 
        2.5112592187876013, 
        2.5827349413187326, 
        2.6543926358253938, 
        2.7262343341341886, 
        2.7982619961226876, 
        2.8704775096729547, 
        2.9428826876753598, 
        3.0154792691304175, 
        3.0882689171222841, 
        3.1612532179589916, 
        3.2344336813316068, 
        3.307811738648089, 
        3.3813887425811719, 
        3.4551659665880776, 
        3.5291446032978495, 
        3.603325765623238, 
        3.6777104841599302, 
        3.7522997067983339, 
        3.8270942996447808, 
        3.9020950450157703, 
        3.9773026415589663, 
        4.0527177035629594, 
        4.1283407611484657, 
        4.2041722571266069, 
        4.2802125503283497, 
        4.3564619141762586, 
        4.4329205352288552, 
        4.5095885118277232, 
        4.5864658577637423, 
        4.6635524983312049, 
        4.7408482731331283, 
        4.8183529321219938, 
        4.8960661396933025, 
        4.9739874729615119, 
        5.0521164211472103, 
        5.1304523855087432, 
        5.2089946807214815, 
        5.2877425350481602, 
        5.366695088706197, 
        5.4458513965197959, 
        5.5252104268450797, 
        5.6047710604878489, 
        5.6845320937310264, 
        5.7644922402421077, 
        5.8446501259267496, 
        5.9250042945207619, 
        6.0055532058273524, 
        6.0862952372282271, 
        6.1672286842453188, 
        6.2483517616733932, 
        6.3296626043946151, 
        6.4111592664148667, 
        6.4928397255382935, 
        6.5747018807290418, 
        6.6567435557653702, 
        6.7389624992657478, 
        6.8213563859225177, 
        6.9039228176958467, 
        6.9866593245565412, 
        7.0695633696731246, 
        7.1526323454455785, 
        7.2358635759865546, 
        7.3192543229288072, 
        7.4028017819620393, 
        7.486503087608777, 
        7.5703553146849902, 
        7.6543554783258303, 
        7.7385005367577975, 
        7.8227873922942832, 
        7.9072128982496768, 
        7.9917738519142674, 
        8.0764670047994862, 
        8.1612890610142905, 
        8.2462366756721579, 
        8.3313064660707248, 
        8.4164950062442099, 
        8.5017988327895271, 
        8.5872144457820241, 
        8.6727383111556442, 
        8.7583668638107657, 
        8.8440965084367367, 
        8.9299236241351281, 
        9.0158445641077058, 
        9.1018556605912604, 
        9.1879532246089255, 
        9.2741335526722892, 
        9.3603929233646159, 
        9.4467276060057692, 
        9.5331338589182693, 
        9.6196079309448397, 
        9.7061460692716413, 
        9.7927445173155778, 
        9.879399518556486, 
        9.9661073208624185, 
        10.05286417467417, 
        10.139666340967297, 
        10.226510088180476, 
        10.313391699219524, 
        10.400307469162726, 
        10.48725371580719, 
        10.574226771540681, 
        10.661222992984424, 
        10.748238760733997, 
        10.835270482286738, 
        10.922314595483776, 
        11.009367564876689, 
        11.096425894221326, 
        11.183486117129151, 
        11.270544808932151, 
        11.35759858288567, 
        11.444644093971691, 
        11.531678040839939, 
        11.618697166678942, 
        11.705698263704035, 
        11.792678172835776, 
        11.879633781639999, 
        11.966562034959475, 
        12.053459929087213, 
        12.140324517463645, 
        12.227152907491263, 
        12.313942268679829, 
        12.400689825705662, 
        12.487392867340468, 
        12.574048744217665, 
        12.660654870633644, 
        12.747208720867937, 
        12.833707839517229, 
        12.920149834484784, 
        13.006532382243625, 
        13.092853225635634, 
        13.17911017656057, 
        13.265301117023652, 
        13.351423996573958, 
        13.437476837951209, 
        13.523457733611282, 
        13.609364843089136, 
        13.695196403169234, 
        13.780950717480934, 
        13.866626164836562, 
        13.952221194018025, 
        14.037734326469316, 
        14.123164155834941, 
        14.208509347378339, 
        14.293768637541332, 
        14.378940835143657, 
        14.464024820224052, 
        14.549019543743404, 
        14.633924027657137, 
        14.718737365382857, 
        14.803458716614941, 
        14.888087314447461, 
        14.972622459325903, 
        15.057063519067743, 
        15.141409933273362, 
        15.225661202710949, 
        15.309816901691962, 
        15.393876664162308, 
        15.477840192265894, 
        15.561707251109015, 
        15.645477669752861, 
        15.729151339185766, 
        15.812728213712823, 
        15.896208307139405, 
        15.979591692947546, 
        16.062878503437556, 
        16.146068931458313, 
        16.229163223225733, 
        16.312161684418356, 
        16.395064672525997, 
        16.477872602145641, 
        16.560585937751341, 
        16.643205198935032, 
        16.725730952188258, 
        16.808163819284218, 
        16.890504466464076, 
        16.972753607923536, 
        17.054912007113693, 
        17.136980468557461, 
        17.218959847531288, 
        17.300851034324314, 
        17.382654969020923, 
        17.46437262914273, 
        17.546005034994401, 
        17.627553241463808, 
        17.709018347481273, 
        17.790401481535845, 
        17.871703813779472, 
        17.952926547929248, 
        18.034070919675088, 
        18.115138200676956, 
        18.196129689810881, 
        18.277046722482741, 
        18.357890658682663, 
        18.438662889530928, 
        18.519364834440861, 
        18.59999793612219, 
        18.680563667275219, 
        18.761063523262994, 
        18.841499023187989, 
        18.921871712516751, 
        19.002183154147811, 
        19.082434936932092, 
        19.16262866787854, 
        19.242765971300919, 
        19.322848494518258, 
        19.402877899529898, 
        19.482855867131754, 
        19.56278409501353, 
        19.64266429498656, 
        19.722498194811056, 
        19.802287535152512, 
        19.882034071864631, 
        19.961739571176995, 
        20.041405813889895, 
        20.121034590527561, 
        20.20062770150539, 
        20.280186958398879, 
        20.359714182709904, 
        20.439211204599346, 
        20.518679859754759, 
        20.598121993944336, 
        20.677539460810703, 
        20.756934118766164, 
        20.836307832030915, 
        20.915662471418724, 
        20.99499991148128, 
        21.074322031790501, 
        21.153630716518101, 
        21.232927852042685, 
        21.31221532915955, 
        21.391495039459453, 
        21.470768879488347, 
        21.550038744212713, 
        21.629306533692475, 
        21.708574144697057, 
        21.787843480000124, 
        21.867116437564512, 
        21.9463949189287, 
        22.025680822810124, 
        22.104976049004087, 
        22.184282496984583, 
        22.263602060127489, 
        22.342936635793961, 
        22.422288117006339, 
        22.501658394460996, 
        22.581049359008794, 
        22.66046289516548, 
        22.739900888641852, 
        22.819365219505325, 
        22.898857764183784, 
        22.97838039819603, 
        23.057934989855852, 
        23.137523407225761, 
        23.217147511874678, 
        23.296809161653389, 
        23.376510212865291, 
        23.456252513749138, 
        23.536037909824245, 
        23.615868240454454, 
        23.695745342646052, 
        23.775671046687961, 
        23.855647176750761, 
        23.93567555355434, 
        24.015757992396413, 
        24.09589630360238, 
        24.176092289241616, 
        24.256347748363027, 
        24.336664475062168, 
        24.417044256352732, 
        24.497488872810926, 
        24.578000100620034, 
        24.65857970956726, 
        24.739229463792647, 
        24.81995112076546, 
        24.900746434203114, 
        24.981617146967896, 
        25.062565000871984, 
        25.143591729177651, 
        25.224699058822726, 
        25.305888713593646, 
        25.387162407320538, 
        25.46852185018319, 
        25.54996874586098, 
        25.631504789589791, 
        25.713131673770857, 
        25.794851081993052, 
        25.876664693827564, 
        25.958574180946883, 
        26.040581210853812, 
        26.12268744209911, 
        26.204894529280853, 
        26.287204121234748, 
        26.369617859505315, 
        26.452137379779611, 
        26.534764313398028, 
        26.617500281479384, 
        26.70034690469322, 
        26.783305792240832, 
        26.866378552030874, 
        26.949566783141922, 
        27.032872081698191, 
        27.116296033135416, 
        27.199840220936363, 
        27.283506223302943, 
        27.367295610338459, 
        27.451209947550353, 
        27.535250794117534, 
        27.619419704842766, 
        27.703718226162785, 
        27.788147903813552, 
        27.872710272757498, 
        27.957406865904655, 
        28.042239210379979, 
        28.127208823490079, 
        28.212317221837345, 
        28.297565916228873, 
        28.38295641100628, 
        28.468490203978284, 
        28.554168790768429, 
        28.639993657066011, 
        28.72596628851495, 
        28.812088160481117, 
        28.898360746363764, 
        28.984785514167804, 
        29.071363925921119, 
        29.158097437402397, 
        29.244987500585122, 
        29.332035562186071, 
        29.419243064920373, 
        29.506611440860077, 
        29.594142123027922, 
        29.681836536661962, 
        29.769696102578365, 
        29.85772223493208, 
        29.945916344254858, 
        30.034279834571574, 
        30.122814105731241, 
        30.211520551074614, 
        30.300400560087578, 
        30.389455514947695, 
        30.47868679414292, 
        30.568095769944176, 
        30.657683809177612, 
        30.747452273145729, 
        30.837402517219868, 
        30.927535892328208, 
        31.017853742480902, 
        31.108357405650509, 
        31.199048214626117, 
        31.289927496279596, 
        31.38099657084916, 
        31.472256753018158, 
        31.563709351226127, 
        31.655355666155153, 
        31.747196994577894, 
        31.839234623310276, 
        31.931469835478442, 
        32.023903905565014, 
        32.116538102054101, 
        32.209373685041584, 
        32.302411908467782, 
        32.395654018018838, 
        32.48910125238956, 
        32.582754841546652, 
        32.676616007863807, 
        32.770685965238371, 
        32.86496591914792, 
        32.959457066886088, 
        33.054160595661322, 
        33.149077684797476, 
        33.244209503744152, 
        33.339557211226477, 
        33.435121957625398, 
        33.530904881220764, 
        33.626907111395582, 
        33.723129765611496, 
        33.819573950450611, 
        33.916240761936692, 
        34.013131283454385, 
        34.110246585285822, 
        34.207587725949587, 
        34.305155752006968, 
        34.402951695469149, 
        34.500976574564824, 
        34.599231393419878, 
        34.697717142810617, 
        34.796434797794674, 
        34.895385316655457, 
        34.994569643078897, 
        35.093988704662699, 
        35.19364341050504, 
        35.29353465488304, 
        35.393663312674185, 
        35.49403023877511, 
        35.594636272218217, 
        35.69548222908648, 
        35.796568908396132, 
        35.897897085995446, 
        35.999467517471999, 
        36.101280937699741, 
        36.203338058134086, 
        36.305639565323951, 
        36.408186124011124, 
        36.510978373996934, 
        36.614016929240179, 
        36.717302379381046, 
        36.82083528708246, 
        36.924616185182444, 
        37.028645581815667, 
        37.132923954542079, 
        37.237451753289328, 
        37.342229395112611, 
        37.447257268517937, 
        37.552535729059954, 
        37.658065101618007, 
        37.763845674518826, 
        37.869877704364278, 
        37.976161414024894, 
        38.082696989548396, 
        38.189484579369299, 
        38.296524295250236, 
        38.403816214392855, 
        38.511360372107845, 
        38.61915676379509, 
        38.727205347567164, 
        38.835506036127917, 
        38.944058704547054, 
        39.052863182856711, 
        39.161919259958516, 
        39.271226677992772, 
        39.380785137063725, 
        39.490594289947381, 
        39.600653749174747, 
        39.710963065876818, 
        39.821521755607748, 
        39.932329288012895, 
        40.043385073851908, 
        40.154688487892948, 
        40.266238846546649, 
        40.378035412373997, 
        40.490077403706209, 
        40.602363987226148, 
        40.714894279449183, 
        40.827667336314533, 
        40.940682170742292, 
        41.05393773962102, 
        41.167432947926649, 
        41.281166647030425, 
        41.395137643620401, 
        41.509344667737274, 
        41.623786416126372, 
        41.738461534536029, 
        41.853368603703693, 
        41.968506162786824, 
        42.083872691385309, 
        42.199466615851243, 
        42.315286318839838, 
        42.431330116792431, 
        42.547596285500354, 
        42.664083055034254, 
        42.780788603072303, 
        42.897711042393318, 
        43.014848456494988, 
        43.132198873978616, 
        43.249760273166032, 
        43.367530602156712, 
        43.485507747089841, 
        43.603689562067565, 
        43.722073850331299, 
        43.840658384721394, 
        43.959440886998813, 
        44.078419054685753, 
        44.197590531354052, 
        44.316952949645497, 
        44.436503886741249, 
        44.55624090233583, 
        44.676161514452176, 
        44.796263229931959, 
        44.916543512027545, 
        45.036999816232466, 
        45.157629569389591, 
        45.278430168726992, 
        45.399399016986216, 
        45.520533467496385, 
        45.641830886600374, 
        45.763288628799096, 
        45.884904037099851, 
        46.006674431583988, 
        46.128597141753097, 
        46.25066950464528, 
        46.372888838541016, 
        46.495252479158374, 
        46.617757767372318, 
        46.74040202480063, 
        46.863182620555776, 
        46.9860969004202, 
        47.109142246394882, 
        47.232316058132454, 
        47.355615754893002, 
        47.479038748162324, 
        47.602582502951272, 
        47.726244501776144, 
        47.850022255259432, 
        47.973913293414512, 
        48.097915179058745, 
        48.222025531262481, 
        48.346241978576273, 
        48.470562193189402, 
        48.594983888775786, 
        48.719504814994025, 
        48.844122786728612, 
        48.968835602585351, 
        49.093641162048051, 
        49.218537398609648, 
        49.343522280321842, 
        49.468593844047646, 
        49.593750162179006, 
        49.71898935495679, 
        49.844309609134449, 
        49.96970914468519, 
        50.09518625298076, 
        50.220739271813009, 
        50.346366590643242, 
        50.472066671765077, 
        50.59783800895427, 
        50.723679179201326, 
        50.84958879181108, 
        50.975565532468153, 
        51.101608125790449, 
        51.227715376339532, 
        51.353886126947927, 
        51.480119287307467, 
        51.606413823272582, 
        51.73276875261984, 
        51.859183152037915, 
        51.985656166101116, 
        52.112186976104567, 
        52.238774842563593, 
        52.365419064790615, 
        52.492118996389173, 
        52.618874064724764, 
        52.745683710275237, 
        52.872547467567301, 
        52.999464902436664, 
        53.126435635118881, 
        53.253459349300179, 
        53.380535764961017, 
        53.507664650813425, 
        53.634845828544556, 
        53.762079166360145, 
        53.889364581589696, 
        54.016702025278782, 
        54.144091504898583, 
        54.271533066293074, 
        54.399026799860991, 
        54.526572832880213, 
        54.654171333466877, 
        54.781822517278194, 
        54.909526630847296, 
        55.037283953331162, 
        55.165094814596792, 
        55.292959555004195, 
        55.420878569194059, 
        55.548852281147617, 
        55.676881142949185, 
        55.80496563750939, 
        55.933106286136869, 
        56.061303614502918, 
        56.189558203081866, 
        56.317870640110108, 
        56.446241549868709, 
        56.574671577471079, 
        56.70316138892435, 
        56.831711679947894, 
        56.960323158308128, 
        57.088996560935932, 
        57.217732635348092, 
        57.346532157814806, 
        57.475395918904745, 
        57.60432471474963, 
        57.733319368170214, 
        57.862380721893395, 
        57.991509622717118, 
        58.120706936428057, 
        58.249973545156713, 
        58.379310325226008, 
        58.508718181140488, 
        58.638198025989716, 
        58.767750779332133, 
        58.897377367412545, 
        59.027078726017344, 
        59.156855804638681, 
        59.28670955078011, 
        59.41664092542517, 
        59.54665088932019, 
        59.676740413603468, 
        59.806910470496014, 
        59.937162036790532, 
        60.067496096656072, 
        60.197913627226136, 
        60.328415619450354, 
        60.459003058063665, 
        60.589676934421732, 
        60.72043823872589, 
        60.851287968285625, 
        60.982227102539014, 
        61.11325664173313, 
        61.244377570381729, 
        61.375590884809583, 
        61.506897565918244, 
        61.638298602942157, 
        61.769794982857121, 
        61.901387686909644, 
        62.033077694943394, 
        62.164865983664193, 
        62.296753527270745, 
        62.428741294794257, 
        62.560830255451478, 
        62.693021371853035, 
        62.825315600769962, 
        62.957713897520954, 
        63.090217212360741, 
        63.222826495624972, 
        63.355542677147838, 
        63.488366701355446, 
        63.621299490760769, 
        63.754341975047268, 
        63.887495071227342, 
        64.020759693086347, 
        64.154136750421486, 
        64.287627143358222, 
        64.421231769915721, 
        64.554951524110081, 
        64.688787279712173, 
        64.822739926639542, 
        64.956810321689659, 
        65.090999338751743, 
        65.225307833008799, 
        65.359736658814754, 
        65.494286660127841, 
        65.628958684355638, 
        65.763753548124356, 
        65.898672085203103, 
        66.033715113806892, 
        66.168883455452089, 
        66.304177897478553, 
        66.439599251082157, 
        66.575148301616053, 
        66.710825837072264, 
        66.846632637033395, 
        66.982569473599838, 
        67.118637109944814, 
        67.254836310209512, 
        67.391167816049048, 
        67.527632377054658, 
        67.664230732253969, 
        67.800963613370342, 
        67.937831744162807, 
        68.074835843593405, 
        68.211976623613495, 
        68.349254789550301, 
        68.486671040079614, 
        68.624226068345806, 
        68.761920559048349, 
        68.899755191886101, 
        69.037730641355623, 
        69.175847574361526, 
        69.314106650848117, 
        69.452508527518049, 
        69.591053849865972, 
        69.729743263641922, 
        69.868577401947647, 
        70.007556900855505, 
        70.146682377435937, 
        70.285954456395942, 
        70.42537374657725, 
        70.564940860824763, 
        70.704656393956938, 
        70.844520945287385, 
        70.984535105755796, 
        71.12469946224769, 
        71.265014590280089, 
        71.405481065682082, 
        71.546099458589808, 
        71.686870331308612, 
        71.827794244242043, 
        71.968871750248709, 
        72.110103397383597, 
        72.251489730343138, 
        72.393031285918312, 
        72.534728606628619, 
        72.676582205892899, 
        72.818592616316266, 
        72.96076035690065, 
        73.103085944751797, 
        73.245569886982423, 
        73.388212692797666, 
        73.531014861480017, 
        73.673976891549458, 
        73.817099276710167, 
        73.960382508019222, 
        74.103827065767888, 
        74.247433436306281, 
        74.391202090112074, 
        74.535133502629293, 
        74.679228144345203, 
        74.823486485292648, 
        74.967908975735682, 
        75.112496089273066, 
        75.257248259815057, 
        75.402165948931199, 
        75.547249602250218, 
        75.692499664964274, 
        75.83791657561224, 
        75.983500781158753, 
        76.129252696997227, 
        76.275172765149478, 
        76.421261408322138, 
        76.567519056447239, 
        76.71394612368421, 
        76.860543035676969, 
        77.007310199896068, 
        77.154248034062945, 
        77.301356944879188, 
        77.448637341339548, 
        77.596089626037141, 
        77.743714201782694, 
        77.891511466079805, 
        78.039481816224836, 
        78.18762564519497, 
        78.33594334898342, 
        78.484435307759014, 
        78.633101913299171, 
        78.781943548154743, 
        78.930960596145454, 
        79.080153434817063, 
        79.229522447036899, 
        79.379067999776069, 
        79.52879047587578, 
        79.678690236247135, 
        79.828767661873925, 
        79.979023107241787, 
        80.129456943929668, 
        80.280069536486565, 
        80.43086125119315, 
        80.581832438055955, 
        80.732983460548155, 
        80.884314675243189, 
        81.035826446463147, 
        81.187519108746187, 
        81.339393026276255, 
        81.491448543578329, 
        81.643686012242981, 
        81.79610577967324, 
        81.948708191232399, 
        82.101493592328339, 
        82.254462325607577, 
        82.407614732993551, 
        82.56095115580959, 
        82.7144719317442, 
        82.868177411185897, 
        83.022067908027168, 
        83.1761437712439, 
        83.3304053325365, 
        83.484852930185781, 
        83.639486890112565, 
        83.794307547411563, 
        83.949315232209301, 
        84.104510275821283, 
        84.259893003809594, 
        84.415463751720566, 
        84.571222833958501, 
        84.727170583158141, 
        84.88330732402774, 
        85.039633385911827, 
        85.19614908315917, 
        85.352854743153586, 
        85.509750688782518, 
        85.66683724426791, 
        85.824114724448023, 
        85.981583452999118, 
        86.139243749160343, 
        86.29709593242643, 
        86.455140320970941, 
        86.613377232709524, 
        86.771806985787606, 
        86.930429897431424, 
        87.089246283140568, 
        87.248256460112444, 
        87.407460742935982, 
        87.566859447568248, 
        87.726452888763603, 
        87.886241384396413, 
        88.046225242189891, 
        88.206404786112486, 
        88.366780316049159, 
        88.527352152275498, 
        88.688120607866651, 
        88.849085995591381, 
        89.010248627997868, 
        89.171608817776004, 
        89.333166876575604, 
        89.494923118592723, 
        89.656877851899011, 
        89.819031392407936, 
        89.981384047187063, 
        90.143936130547317, 
        90.306687952889973, 
        90.469639828103595, 
        90.632792063355794, 
        90.7961449730346, 
        90.959698866263992, 
        91.123454057105448, 
        91.287410853140202, 
        91.451569567677595, 
        91.615930511476307, 
        91.780493996435865, 
        91.945260333171532, 
        92.110229837597814, 
        92.275402812939802, 
        92.440779575164811, 
        92.606360435641278, 
        92.772145708940656, 
        92.938135701834696, 
        93.104330729167614, 
        93.270731102952425, 
        93.43733713726823, 
        93.6041491417039, 
        93.771167431425482, 
        93.938392317674115, 
        94.105824116617683, 
        94.273463137611884, 
        94.441309698244794, 
        94.609364108674669, 
        94.777626687017957, 
        94.946097743545963, 
        95.114777595497458, 
        95.283666556984585, 
        95.452764943721149, 
        95.622073071248494, 
        95.791591259051529, 
        95.961319816066037, 
        96.1312590627075, 
        96.3014093154611, 
        96.471770896041122, 
        96.642344113245613, 
        96.813129293200873, 
        96.984126746584494, 
        97.155336796055522, 
        97.326759760315326, 
        97.498395959259426, 
        97.670245712063675, 
        97.842309339841322, 
        98.014587162220451, 
        98.187079502225544, 
        98.359786678342786, 
        98.532709023855048, 
        98.705846841346627, 
        98.879200464183654, 
        99.052770214555849, 
        99.226556416644883, 
        99.400559394714378, 
        99.574779474989001, 
        99.749216979371951, 
        99.923872234881856, 
        100.09874556807306, 
        100.27383730979986, 
        100.44914777813408, 
        100.62467730610793, 
        100.80042622014756, 
        100.97639484973354
    ], 
    [
        0.002233, 
        0.0022375395236163232, 
        0.0022420874987276844, 
        0.002246643925906937, 
        0.002251208820005583, 
        0.002255782196010488, 
        0.0022603640688036155, 
        0.0022649544534280894, 
        0.0022695533648420833, 
        0.002274160818186984, 
        0.00227877682836629, 
        0.002283401410636158, 
        0.0022880345799500277, 
        0.0022926763515936986, 
        0.0022973267406326287, 
        0.002301985762388132, 
        0.0023066534319694607, 
        0.0023113297647628945, 
        0.0023160147759279655, 
        0.002320708480859164, 
        0.0023254108948772725, 
        0.00233012203337445, 
        0.0023348419117437016, 
        0.002339570545432876, 
        0.0023443079498844848, 
        0.0023490541407217114, 
        0.0023538091332171314, 
        0.0023585729434707258, 
        0.0023633455862079075, 
        0.0023681270774989042, 
        0.002372917432909756, 
        0.0023777166681938876, 
        0.002382524798947963, 
        0.0023873418409791603, 
        0.0023921678099901636, 
        0.002397002721855131, 
        0.002401846592273638, 
        0.002406699437155193, 
        0.0024115612723771876, 
        0.0024164321138666583, 
        0.0024213119775342283, 
        0.002426200879372861, 
        0.002431098835376284, 
        0.0024360058615927925, 
        0.002440921974072685, 
        0.0024458471889554196, 
        0.0024507815223041465, 
        0.0024557249903031163, 
        0.002460677609168226, 
        0.00246563939512983, 
        0.0024706103644175402, 
        0.002475590533351055, 
        0.0024805799182262564, 
        0.0024855785356066484, 
        0.0024905864014957467, 
        0.0024956035325119294, 
        0.002500629945107267, 
        0.002505665655814165, 
        0.002510710681076647, 
        0.0025157650375582253, 
        0.002520828741720095, 
        0.0025259018102343675, 
        0.0025309842597984735, 
        0.0025360761070940866, 
        0.002541177368843903, 
        0.002546288061861352, 
        0.002551408202859796, 
        0.002556537808712841, 
        0.0025616768963018254, 
        0.002566825482674534, 
        0.002571983584487872, 
        0.002577151219474333, 
        0.0025823284034362614, 
        0.002587515154258552, 
        0.002592711488581401, 
        0.002597917423836189, 
        0.002603132977033517, 
        0.0026083581655590503, 
        0.002613593006446007, 
        0.002618837517298069, 
        0.002624091714998253, 
        0.0026293556176146715, 
        0.002634629241556812, 
        0.002639912605667358, 
        0.0026452057255970805, 
        0.0026505086199734153, 
        0.0026558213059493393, 
        0.0026611438013486176, 
        0.002666476123757328, 
        0.0026718182909986673, 
        0.0026771703205547832, 
        0.002682532230491867, 
        0.00268790403823837, 
        0.002693285761871414, 
        0.0026986774191949197, 
        0.0027040790281732527, 
        0.0027094906067998492, 
        0.0027149121731294573, 
        0.0027203437451363897, 
        0.002725785341000542, 
        0.002731236978816167, 
        0.002736698676870372, 
        0.002742170453282606, 
        0.0027476523264668745, 
        0.002753144314631737, 
        0.002758646436239383, 
        0.0027641587096851644, 
        0.00276968115347878, 
        0.0027752137861091464, 
        0.002780756626266463, 
        0.0027863096923711724, 
        0.0027918730032812393, 
        0.002797446577544276, 
        0.0028030304340107407, 
        0.0028086245915110966, 
        0.002814229069205822, 
        0.0028198438854302025, 
        0.002825469059462092, 
        0.0028311046103083504, 
        0.0028367505570515454, 
        0.0028424069188382165, 
        0.0028480737148497155, 
        0.0028537509643259107, 
        0.0028594386865530837, 
        0.0028651369009013838, 
        0.002870845626793482, 
        0.002876564883643768, 
        0.0028822946910572684, 
        0.002888035068487444, 
        0.002893786035641582, 
        0.002899547612197255, 
        0.002905319818007882, 
        0.002911102672699554, 
        0.0029168961962995578, 
        0.002922700408621296, 
        0.0029285153302243804, 
        0.0029343409801543823, 
        0.0029401773790437504, 
        0.0029460245470554532, 
        0.002951882504436711, 
        0.0029577512715144266, 
        0.0029636308687023324, 
        0.002969521316349013, 
        0.002975422635023397, 
        0.0029813348452627252, 
        0.0029872579680257044, 
        0.0029931920234241008, 
        0.0029991370326029314, 
        0.0030050930162668914, 
        0.003011059995568766, 
        0.003017037991160979, 
        0.0030230270242708316, 
        0.0030290271160252017, 
        0.0030350382878682777, 
        0.003041060560593697, 
        0.0030470939561420686, 
        0.0030531384952301936, 
        0.003059194199742769, 
        0.003065261091187316, 
        0.0030713391913379574, 
        0.0030774285217360494, 
        0.0030835291043832826, 
        0.003089640960951314, 
        0.0030957641138702557, 
        0.003101898584452057, 
        0.003108044395285327, 
        0.003114201568359151, 
        0.0031203701260813107, 
        0.0031265500907709143, 
        0.003132741485015065, 
        0.003138944331099921, 
        0.0031451586517679685, 
        0.0031513844696929045, 
        0.003157621807675328, 
        0.0031638706885546318, 
        0.0031701311353300346, 
        0.0031764031709602563, 
        0.003182686818602573, 
        0.0031889821014631833, 
        0.0031952890428394863, 
        0.0032016076661066555, 
        0.0032079379947585413, 
        0.0032142800523039163, 
        0.003220633862674332, 
        0.0032269994490733934, 
        0.003233376835717388, 
        0.003239766046252203, 
        0.0032461671048903515, 
        0.0032525800355502543, 
        0.003259004862807022, 
        0.003265441610287622, 
        0.0032718903026968883, 
        0.003278350964405494, 
        0.0032848236199573273, 
        0.003291308294001326, 
        0.0032978050112485195, 
        0.0033043137964445506, 
        0.003310834674509729, 
        0.0033173676703575094, 
        0.0033239128090509747, 
        0.003330470115742891, 
        0.0033370396158932908, 
        0.0033436213342908946, 
        0.003350215296599141, 
        0.003356821528222695, 
        0.003363440054706633, 
        0.003370070901713972, 
        0.0033767140949726242, 
        0.003383369660141448, 
        0.003390037623145241, 
        0.003396718009848044, 
        0.0034034108462647054, 
        0.0034101161584319715, 
        0.003416833972459308, 
        0.0034235643145532294, 
        0.003430307210920314, 
        0.003437062687893094, 
        0.0034438307718408253, 
        0.0034506114890884895, 
        0.003457404866201909, 
        0.00346421092951729, 
        0.003471029705701185, 
        0.0034778612212070475, 
        0.003484705502728762, 
        0.003491562576822655, 
        0.0034984324702850935, 
        0.0035053152095659654, 
        0.0035122108215941226, 
        0.0035191193327841546, 
        0.003526040769918394, 
        0.003532975159762244, 
        0.003539922529013625, 
        0.0035468829041971806, 
        0.0035538563120957336, 
        0.0035608427791311856, 
        0.003567842332091329, 
        0.0035748549971830333, 
        0.0035818808009916714, 
        0.003588919769932202, 
        0.0035959719305906634, 
        0.0036030373085907752, 
        0.0036101159304150715, 
        0.003617207821970987, 
        0.003624313009291989, 
        0.0036314315179830285, 
        0.00363856337429353, 
        0.0036457086026159265, 
        0.0036528672287504697, 
        0.0036600392779173193, 
        0.003667224775007277, 
        0.0036744237447159074, 
        0.003681636211919345, 
        0.0036888622001024465, 
        0.003696101734408396, 
        0.003703354837007375, 
        0.0037106215320241265, 
        0.003717901842680374, 
        0.003725195791962134, 
        0.0037325034017183377, 
        0.0037398246956339086, 
        0.003747159692624951, 
        0.0037545084153212467, 
        0.0037618708844178307, 
        0.003769247120247648, 
        0.0037766371426714396, 
        0.003784040970893729, 
        0.003791458623834603, 
        0.003798890119698787, 
        0.003806335475869597, 
        0.003813794709780337, 
        0.003821267836977479, 
        0.0038287548737655904, 
        0.0038362558343808238, 
        0.0038437707338114134, 
        0.0038512995842986063, 
        0.0038588423988326946, 
        0.0038663991891883477, 
        0.00387396996643395, 
        0.003881554739576497, 
        0.0038891535178094913, 
        0.0038967663090129223, 
        0.003904393119852648, 
        0.003912033956062107, 
        0.003919688822455726, 
        0.0039273577216259545, 
        0.003935040655972827, 
        0.003942737626356861, 
        0.0039504486320320505, 
        0.0039581736714163875, 
        0.003965912741104959, 
        0.003973665836028029, 
        0.0039814329499806775, 
        0.003989214074951319, 
        0.003997009201427144, 
        0.004004818318036337, 
        0.0040126414123545845, 
        0.004020478468420948, 
        0.004028329469911808, 
        0.004036194398591686, 
        0.004044073233418272, 
        0.004051965952222804, 
        0.004059872529913949, 
        0.004067792939789093, 
        0.004075727152484061, 
        0.0040836751368436425, 
        0.004091636859036423, 
        0.004099612282748088, 
        0.004107601369452345, 
        0.004115604077841738, 
        0.004123620363969763, 
        0.004131650181807505, 
        0.00413969348174401, 
        0.004147750212216099, 
        0.0041558203181165385, 
        0.0041639037418249114, 
        0.004172000422731014, 
        0.004180110296702929, 
        0.004188233296727204, 
        0.00419636935343882, 
        0.004204518393834908, 
        0.004212680340198477, 
        0.004220855113562742, 
        0.004229042630113343, 
        0.0042372428033743805, 
        0.004245455543312715, 
        0.004253680757046857, 
        0.004261918345432216, 
        0.0042701682084129305, 
        0.004278430241469965, 
        0.004286704337521118, 
        0.004294990381876835, 
        0.004303288259777388, 
        0.004311597851980048, 
        0.004319919034592233, 
        0.004328251680505864, 
        0.004336595658405605, 
        0.004344950832915278, 
        0.00435331706515313, 
        0.004361694211877665, 
        0.004370082126527261, 
        0.004378480657701153, 
        0.0043868896511059605, 
        0.004395308947591154, 
        0.004403738384981909, 
        0.004412177796439211, 
        0.004420627011725427, 
        0.004429085856940595, 
        0.004437554153802075, 
        0.004446031721182862, 
        0.004454518373561976, 
        0.004463013921797189, 
        0.00447151817315261, 
        0.004480030932109522, 
        0.0044885519989578005, 
        0.004497081170642598, 
        0.004505618241084832, 
        0.004514163000931819, 
        0.0045227152373886045, 
        0.004531274735631982, 
        0.0045398412768911335, 
        0.004548414640117817, 
        0.0045569946013239385, 
        0.004565580934280314, 
        0.00457417341041053, 
        0.004582771797893811, 
        0.004591375864267668, 
        0.0045999853732284525, 
        0.0046086000875561325, 
        0.004617219769366888, 
        0.004625844177962578, 
        0.0046344730706575745, 
        0.004643106204061001, 
        0.004651743335009195, 
        0.0046603842176283945, 
        0.004669028605933595, 
        0.004677676253283993, 
        0.0046863269126054844, 
        0.004694980336808634, 
        0.00470363627801096, 
        0.004712294488966383, 
        0.004720954722940421, 
        0.004729616733929895, 
        0.004738280274320494, 
        0.004746945100106715, 
        0.004755610966205305, 
        0.004764277630056211, 
        0.004772944849491271, 
        0.004781612383899853, 
        0.004790279995396874, 
        0.004798947446590105, 
        0.00480761450257871, 
        0.004816280930335765, 
        0.004824946499608383, 
        0.004833610981878119, 
        0.00484227415197306, 
        0.004850935786553927, 
        0.004859595666157097, 
        0.004868253573789488, 
        0.004876909294879086, 
        0.0048855626187645764, 
        0.004894213338764473, 
        0.004902861251237437, 
        0.0049115061547670815, 
        0.004920147853193478, 
        0.00492878615395796, 
        0.004937420867689922, 
        0.004946051809868818, 
        0.00495467879863936, 
        0.004963301658353069, 
        0.00497192021555768, 
        0.004980534301936326, 
        0.004989143752770601, 
        0.004997748409088941, 
        0.005006348115188675, 
        0.00501494271950947, 
        0.005023532075179405, 
        0.0050321160411570635, 
        0.005040694479151927, 
        0.005049267256255112, 
        0.0050578342439686124, 
        0.005066395317945717, 
        0.005074950358924329, 
        0.005083499251853462, 
        0.005092041886330202, 
        0.005100578156552744, 
        0.005109107961540104, 
        0.005117631203482537, 
        0.005126147790453784, 
        0.005134657634376709, 
        0.005143160651705593, 
        0.005151656763174918, 
        0.005160145894083987, 
        0.005168627973448516, 
        0.005177102935232337, 
        0.005185570717023551, 
        0.005194031260906971, 
        0.005202484513033187, 
        0.005210930423662111, 
        0.005219368946595021, 
        0.005227800040682402, 
        0.005236223666610419, 
        0.00524463979063075, 
        0.005253048382539294, 
        0.005261449415527389, 
        0.0052698428660901825, 
        0.005278228714506554, 
        0.005286606945214274, 
        0.005294977545222609, 
        0.005303340505174313, 
        0.005311695818922034, 
        0.005320043483892088, 
        0.005328383500158564, 
        0.005336715871431862, 
        0.005345040604068782, 
        0.0053533577073629325, 
        0.005361667193681895, 
        0.005369969078088989, 
        0.005378263378381, 
        0.005386550115256872, 
        0.005394829311624179, 
        0.0054031009935045365, 
        0.005411365189016836, 
        0.00541962192858793, 
        0.0054278712453482885, 
        0.005436113174446063, 
        0.005444347753338978, 
        0.005452575021915806, 
        0.005460795022092599, 
        0.0054690077971771426, 
        0.005477213393364775, 
        0.005485411858250979, 
        0.005493603241722189, 
        0.005501787594920244, 
        0.005509964971486579, 
        0.005518135425910376, 
        0.0055262990149768515, 
        0.005534455797107308, 
        0.005542605831982869, 
        0.005550749180943005, 
        0.005558885906837455, 
        0.005567016073760112, 
        0.0055751397473256465, 
        0.005583256994540162, 
        0.005591367883613795, 
        0.005599472483918959, 
        0.005607570866329196, 
        0.005615663102383066, 
        0.005623749265140263, 
        0.005631829428797851, 
        0.005639903668519871, 
        0.005647972060184334, 
        0.00565603468105945, 
        0.005664091609221252, 
        0.005672142923677494, 
        0.005680188704296813, 
        0.005688229031869907, 
        0.005696263987920465, 
        0.005704293654828903, 
        0.00571231811582328, 
        0.0057203374547730775, 
        0.005728351756316468, 
        0.005736361105755785, 
        0.005744365589149139, 
        0.0057523652931978485, 
        0.005760360305062594, 
        0.005768350712714572, 
        0.005776336604649516, 
        0.005784318069937015, 
        0.0057922951981877755, 
        0.00580026807952628, 
        0.005808236804660716, 
        0.005816201464749634, 
        0.005824162151443865, 
        0.005832118956927931, 
        0.005840071973629372, 
        0.005848021294679149, 
        0.005855967013481878, 
        0.005863909223978534, 
        0.005871848020337661, 
        0.005879783497246735, 
        0.005887715749786335, 
        0.005895644873351745, 
        0.00590357096373934, 
        0.005911494117088499, 
        0.005919414429841021, 
        0.005927331998794439, 
        0.005935246921155981, 
        0.005943159294388386, 
        0.005951069216204551, 
        0.005958976784792065, 
        0.005966882098425022, 
        0.005974785255863119, 
        0.0059826863560265165, 
        0.005990585498222489, 
        0.0059984827819503875, 
        0.006006378307095653, 
        0.006014272173697595, 
        0.006022164482155612, 
        0.006030055333068911, 
        0.0060379448273543915, 
        0.00604583306616209, 
        0.006053720150895071, 
        0.006061606183258553, 
        0.006069491265128155, 
        0.006077375498744331, 
        0.00608525898648466, 
        0.006093141831076895, 
        0.006101024135466294, 
        0.006108906002739288, 
        0.0061167875362796486, 
        0.006124668839892096, 
        0.006132550017454445, 
        0.006140431173061641, 
        0.006148312411123502, 
        0.006156193836297411, 
        0.0061640755534516645, 
        0.006171957667739396, 
        0.006179840284605233, 
        0.006187723509487518, 
        0.006195607448345178, 
        0.006203492207230331, 
        0.006211377892527265, 
        0.006219264610786315, 
        0.006227152468759757, 
        0.006235041573693387, 
        0.0062429320328378024, 
        0.0062508239537185165, 
        0.006258717444169325, 
        0.006266612612190135, 
        0.006274509566068753, 
        0.006282408414377003, 
        0.006290309265844783, 
        0.006298212229525468, 
        0.006306117414607375, 
        0.006314024930681906, 
        0.006321934887410389, 
        0.006329847394827413, 
        0.006337762563112034, 
        0.006345680502716836, 
        0.0063536013243005686, 
        0.006361525138836505, 
        0.006369452057400322, 
        0.00637738219146746, 
        0.0063853156525603885, 
        0.006393252552590739, 
        0.006401193003588088, 
        0.006409137117802643, 
        0.006417085007680889, 
        0.006425036786031492, 
        0.0064329925658036975, 
        0.006440952459944101, 
        0.006448916581798635, 
        0.006456885044967083, 
        0.006464857963103776, 
        0.006472835450098726, 
        0.006480817620012903, 
        0.006488804587063152, 
        0.006496796465609954, 
        0.006504793370290432, 
        0.0065127954156546175, 
        0.006520802716758802, 
        0.006528815388437345, 
        0.0065368335458608675, 
        0.006544857304257584, 
        0.006552886778833741, 
        0.0065609220849240394, 
        0.006568963338252842, 
        0.006577010654208884, 
        0.006585064148507395, 
        0.006593123936742759, 
        0.006601190134614543, 
        0.006609262857855611, 
        0.006617342222073068, 
        0.006625428342921114, 
        0.0066335213361859765, 
        0.0066416213174367855, 
        0.006649728402125157, 
        0.006657842705850372, 
        0.006665964343704562, 
        0.006674093431177197, 
        0.0066822300829987216, 
        0.0066903744142565455, 
        0.006698526539560815, 
        0.006706686573407932, 
        0.006714854630067145, 
        0.0067230308235285, 
        0.006731215267365283, 
        0.006739408074930094, 
        0.006747609359279684, 
        0.0067558192331170375, 
        0.006764037808385565, 
        0.006772265196991722, 
        0.006780501510137274, 
        0.006788746858664252, 
        0.0067970013526912005, 
        0.006805265101966025, 
        0.006813538215342456, 
        0.006821820801182219, 
        0.006830112967241037, 
        0.006838414820329194, 
        0.006846726466631311, 
        0.006855048011427585, 
        0.00686337955907136, 
        0.006871721213178296, 
        0.006880073076076406, 
        0.006888435249347923, 
        0.006896807833449855, 
        0.006905190927669072, 
        0.006913584630165658, 
        0.0069219890377688175, 
        0.0069304042462183585, 
        0.006938830349804643, 
        0.006947267441234677, 
        0.006955715611956689, 
        0.006964174951897739, 
        0.00697264554929457, 
        0.006981127490790196, 
        0.006989620861186629, 
        0.006998125743727133, 
        0.007006642219589574, 
        0.007015170368025294, 
        0.007023710266306986, 
        0.007032261989668322, 
        0.007040825611221925, 
        0.007049401201535991, 
        0.007057988829144259, 
        0.007066588560152287, 
        0.0070752004581756695, 
        0.007083824584046255, 
        0.0070924609962957985, 
        0.007101109750245406, 
        0.007109770898801741, 
        0.007118444491684036, 
        0.007127130575608465, 
        0.007135829194454651, 
        0.0071445403885009315, 
        0.00715326419501273, 
        0.007162000647680704, 
        0.007170749776662694, 
        0.007179511608504024, 
        0.007188286166253857, 
        0.007197073468981108, 
        0.007205873531655795, 
        0.0072146863653891734, 
        0.007223511977298877, 
        0.007232350369896803, 
        0.0072412015417927435, 
        0.007250065486791798, 
        0.007258942194103783, 
        0.007267831648391207, 
        0.007276733829426032, 
        0.007285648712249212, 
        0.0072945762663903305, 
        0.0073035164563819985, 
        0.007312469242231166, 
        0.007321434577560294, 
        0.00733041241112587, 
        0.0073394026857832, 
        0.007348405338586461, 
        0.007357420300797647, 
        0.007366447498018621, 
        0.007375486849304645, 
        0.0073845382679412685, 
        0.007393601660430795, 
        0.007402676927441233, 
        0.007411763962763281, 
        0.007420862653260676, 
        0.007429972879587598, 
        0.007439094515026399, 
        0.007448227426268321, 
        0.007457371472710416, 
        0.007466526506835249, 
        0.0074756923732413934, 
        0.007484868909691513, 
        0.007494055946267341, 
        0.007503253305400182, 
        0.0075124608020296765, 
        0.007521678243233666, 
        0.007530905427976977, 
        0.007540142147423474, 
        0.007549388185098175, 
        0.007558643315947509, 
        0.007567907306836997, 
        0.007577179916379257, 
        0.007586460895015055, 
        0.007595749984533498, 
        0.0076050469186300694, 
        0.00761435142215226, 
        0.007623663211655834, 
        0.007632981994801905, 
        0.0076423074710869066, 
        0.00765163933077938, 
        0.007660977255997863, 
        0.007670320919723678, 
        0.007679669986312451, 
        0.007689024111352391, 
        0.0076983829417047595, 
        0.007707746115224426, 
        0.0077171132615540625, 
        0.00772648400100103, 
        0.00773585794537914, 
        0.00774523469774059, 
        0.00775461385231848, 
        0.007763994994822962, 
        0.007773377702264397, 
        0.007782761543166976, 
        0.007792146077272734, 
        0.007801530856038554, 
        0.007810915422566933, 
        0.007820299311462699, 
        0.007829682049168868, 
        0.007839063153810461, 
        0.00784844213567648, 
        0.007857818496782952, 
        0.007867191731457772, 
        0.007876561326158209, 
        0.007885926759593744, 
        0.007895287503077985, 
        0.007904643020365079, 
        0.007913992768070529, 
        0.007923336195462566, 
        0.007932672744934444, 
        0.00794200185205965, 
        0.007951322945663346, 
        0.007960635447906792, 
        0.007969938774725295, 
        0.007979232335782379, 
        0.007988515534680166, 
        0.007997787769264443, 
        0.008007048431676995, 
        0.008016296908373079, 
        0.00802553258066642, 
        0.008034754824914496, 
        0.008043963012306608, 
        0.008053156509502245, 
        0.008062334678532616, 
        0.00807149687723717, 
        0.00808064245919468, 
        0.008089770774430788, 
        0.008098881168992142, 
        0.008107972985612765, 
        0.00811704556410263, 
        0.00812609824021927, 
        0.00813513034799605, 
        0.008144141218451913, 
        0.008153130180403456, 
        0.008162096560270471, 
        0.008171039682730027, 
        0.008179958870820554, 
        0.008188853446022696, 
        0.008197722728393895, 
        0.008206566037083569, 
        0.00821538269052735, 
        0.008224172006367427, 
        0.008232933301862227, 
        0.008241665894116002, 
        0.008250369100239357, 
        0.00825904223759325, 
        0.008267684623868139, 
        0.008276295577322587, 
        0.00828487441749596, 
        0.008293420464546362, 
        0.008301933039784678, 
        0.008310411466187974, 
        0.008318855068181336, 
        0.008327263172168841, 
        0.008335635106130359, 
        0.008343970200674773, 
        0.008352267788235683, 
        0.008360527204131057, 
        0.008368747786114756, 
        0.008376928874747306, 
        0.008385069813823228, 
        0.008393169950015284, 
        0.008401228633221076, 
        0.00840924521681614, 
        0.008417219057962, 
        0.00842514951720038, 
        0.00843303595912093, 
        0.008440877752116497, 
        0.008448674268805575, 
        0.008456424885954683, 
        0.008464128984548612, 
        0.008471785950083383, 
        0.008479395172720249, 
        0.008486956047218564, 
        0.00849446797275808, 
        0.008501930353712717, 
        0.008509342599315952, 
        0.008516704123721772, 
        0.008524014346312635, 
        0.00853127269151278, 
        0.008538478589098885, 
        0.008545631474154053, 
        0.008552730787027002, 
        0.008559775973659749, 
        0.00856676648547793, 
        0.008573701779459661, 
        0.008580581318211026, 
        0.00858740457000831, 
        0.00859417100885724, 
        0.008600880114511529, 
        0.008607531372544885, 
        0.008614124274370409, 
        0.008620658317239824, 
        0.008627133004344614, 
        0.008633547844810683, 
        0.008639902353743657, 
        0.008646196052129261, 
        0.008652428467032123, 
        0.008658599131590262, 
        0.008664707584780674, 
        0.008670753371977152, 
        0.008676736044362556, 
        0.00868265515910457, 
        0.00868851027967341, 
        0.008694300975434726, 
        0.008700026821910366, 
        0.008705687400822745, 
        0.008711282299826867, 
        0.008716811112694577, 
        0.008722273439316586, 
        0.008727668885589342, 
        0.008732997063520575, 
        0.008738257591210108, 
        0.008743450092736183, 
        0.008748574198294588, 
        0.008753629544058202, 
        0.008758615772218837, 
        0.008763532530945993, 
        0.008768379474506403, 
        0.008773156263027056, 
        0.008777862562649608, 
        0.008782498045434402, 
        0.008787062389374604, 
        0.008791555278366057, 
        0.008795976402188774, 
        0.00880032545649624, 
        0.008804602142792805, 
        0.008808806168411589, 
        0.008812937246483493, 
        0.008816995095979444, 
        0.00882097944153311, 
        0.00882489001363122, 
        0.008828726548404598, 
        0.008832488787728165, 
        0.008836176479184504, 
        0.008839789375983063, 
        0.008843327236967131, 
        0.008846789826623812, 
        0.008850176915023678, 
        0.008853488277801334, 
        0.008856723696134081, 
        0.008859882956801705, 
        0.008862965852037642, 
        0.008865972179530291, 
        0.008868901742543836, 
        0.008871754349706483, 
        0.008874529815126559, 
        0.008877227958252635, 
        0.008879848604053126, 
        0.008882391582708895, 
        0.008884856729883624, 
        0.00888724388652199, 
        0.008889552898848541, 
        0.008891783618480302, 
        0.008893935902272504, 
        0.008896009612361002, 
        0.008898004616000637, 
        0.008899920785944846, 
        0.008901757999894856, 
        0.008903516141030124, 
        0.008905195097325493, 
        0.008906794762512337, 
        0.00890831503475846, 
        0.008909755818322517, 
        0.008911117021262356, 
        0.008912398558151898, 
        0.008913600348203807, 
        0.00891472231535401, 
        0.008915764388792453, 
        0.008916726502949666, 
        0.00891760859785842, 
        0.008918410619956837, 
        0.008919132511527927, 
        0.008919774235688474, 
        0.008920335747021035, 
        0.008920817008930722, 
        0.008921218002434358, 
        0.00892153869718456, 
        0.00892177905651009, 
        0.008921939363150356, 
        0.008922018743925748, 
        0.008922045257318987, 
        0.008921937181727827, 
        0.00892177601768612, 
        0.00892153397829368, 
        0.008921211959287948, 
        0.008920809610440792, 
        0.00892032699698911, 
        0.008919764143248635, 
        0.008919121075596155, 
        0.008918397839339934, 
        0.008917594477086713, 
        0.008916711041734499, 
        0.008915747586635714, 
        0.008914704174408107, 
        0.008913580869885513, 
        0.008912377742564256, 
        0.008911094870355494, 
        0.008909732332784115, 
        0.008908290216382472, 
        0.008906768613382953, 
        0.008905167618703367, 
        0.008903487334853917, 
        0.008901727867942766, 
        0.008899889330083571, 
        0.008897971838264655, 
        0.008895975514777983, 
        0.00889390048712524, 
        0.008891746887951725, 
        0.008889514855376389, 
        0.008887204532412173, 
        0.00888481606776868, 
        0.008882349615184814, 
        0.008879805333846172, 
        0.008877183388154951, 
        0.00887448394803738, 
        0.008871707188577289, 
        0.008868853290455957, 
        0.008865922439645861, 
        0.008862914827539014, 
        0.00885983065114041, 
        0.008856670112747716, 
        0.008853433420141438, 
        0.00885012078678537, 
        0.008846732431480472, 
        0.008843268578773326, 
        0.00883972945857699, 
        0.008836115306545551, 
        0.008832426363985051, 
        0.008828662877719102, 
        0.008824825100293145, 
        0.008820913289895345, 
        0.008816927710549627, 
        0.008812868631768467, 
        0.008808736329120822, 
        0.00880453108372004, 
        0.008800253182450637, 
        0.008795902918151879, 
        0.008791480589361609, 
        0.00878698650059793, 
        0.008782420962090587, 
        0.008777784290114216, 
        0.008773076806715059, 
        0.008768298840002334, 
        0.008763450723852534, 
        0.008758532798234124, 
        0.008753545409084853, 
        0.008748488908312377, 
        0.008743363653745315, 
        0.008738170009357608, 
        0.008732908345063389, 
        0.008727579036837501, 
        0.008722182466765776, 
        0.00871671902290466, 
        0.008711189099443305, 
        0.008705593096617295, 
        0.008699931420721162, 
        0.008694204484199325, 
        0.008688412705477658, 
        0.008682556509125666, 
        0.008676636325853299, 
        0.008670652592357678, 
        0.008664605751464775, 
        0.008658496252041402, 
        0.008652324549035388, 
        0.008646091103361571, 
        0.008639796382175598, 
        0.008633440858487404, 
        0.008627025011266803, 
        0.008620549325522467, 
        0.008614014292351476, 
        0.008607420408587276, 
        0.008600768177100758, 
        0.00859405810649953, 
        0.008587290711436603, 
        0.008580466512211653, 
        0.008573586034874016, 
        0.008566649811237047, 
        0.008559658378840559, 
        0.008552612280800136, 
        0.008545512065734298, 
        0.008538358287891875, 
        0.008531151506867275, 
        0.008523892287657545, 
        0.008516581200737394, 
        0.008509218821743854, 
        0.008501805731271489, 
        0.008494342515308239, 
        0.00848682976470029, 
        0.008479268075278651, 
        0.008471658047698099, 
        0.008464000287353963, 
        0.008456295404257987, 
        0.008448544012930593, 
        0.00844074673248029, 
        0.008432904186138658, 
        0.008425017001480241, 
        0.008417085810087141, 
        0.00840911124750164, 
        0.008401093953110452, 
        0.008393034570011332, 
        0.008384933744939524, 
        0.008376792127755285, 
        0.008368610371807363, 
        0.008360389133710108, 
        0.008352129072761429, 
        0.008343830851275321, 
        0.008335495134127409, 
        0.008327122588604274, 
        0.008318713884399113, 
        0.008310269693355842, 
        0.008301790689369419, 
        0.008293277547718754, 
        0.008284730945751483, 
        0.008276151561901967, 
        0.008267540075853256, 
        0.008258897168714875, 
        0.008250223521923979, 
        0.008241519817796637, 
        0.008232786738978575, 
        0.008224024968363235, 
        0.008215235188876773, 
        0.008206418083188997, 
        0.008197574333657691, 
        0.008188704621884315, 
        0.008179809628772796, 
        0.008170890034059242, 
        0.008161946516369737, 
        0.008152979752567423, 
        0.008143990418126678, 
        0.008134979186301336, 
        0.008125946728308402, 
        0.00811689371323596, 
        0.0081078208072644, 
        0.008098728673921323, 
        0.008089617973727519, 
        0.008080489363792073, 
        0.008071343498036485, 
        0.008062181026418038, 
        0.008053002595282757, 
        0.008043808846692634, 
        0.008034600418691572, 
        0.008025377944272114, 
        0.008016142052237987, 
        0.00800689336627126, 
        0.007997632504989194, 
        0.007988360081686761, 
        0.007979076704017398, 
        0.007969782974420164, 
        0.00796047948886546, 
        0.007951166837861897, 
        0.007941845605270791, 
        0.007932516368742214, 
        0.007923179699358083, 
        0.007913836161475228, 
        0.007904486312679381, 
        0.007895130703350734, 
        0.007885769876739104, 
        0.007876404369227588, 
        0.007867034709257868, 
        0.007857661417969692, 
        0.007848285008654041, 
        0.00783890598712001, 
        0.007829524850883545, 
        0.007820142089922643, 
        0.007810758185792205, 
        0.007801373611876323, 
        0.007791988833242506, 
        0.007782604307061643, 
        0.007773220481565203, 
        0.0077638377967931506, 
        0.007754456684087323, 
        0.007745077566351108, 
        0.007735700857792867, 
        0.007726326963847451, 
        0.007716956281472428, 
        0.0077075891985817204, 
        0.007698226094433561, 
        0.007688867339943408, 
        0.007679513296633256, 
        0.007670164317740363, 
        0.007660820747381042, 
        0.007651482921100697, 
        0.007642151165631158, 
        0.007632825798943995, 
        0.007623507130340477, 
        0.007614195460513216, 
        0.0076048910814392875, 
        0.007595594276519036, 
        0.007586305320620674, 
        0.007577024480090166, 
        0.007567752012718971, 
        0.007558488168302122, 
        0.007549233187906077, 
        0.007539987304510404, 
        0.007530750743021514, 
        0.007521523719822275, 
        0.007512306443893652, 
        0.007503099115534267, 
        0.0074939019278169846, 
        0.0074847150657179696, 
        0.007475538706660133, 
        0.007466373020424988, 
        0.0074572181693698045, 
        0.007448074308290288, 
        0.007438941584828034, 
        0.007429820139461613, 
        0.007420710105603496, 
        0.007411611609415253, 
        0.007402524770578545, 
        0.0073934497016533395, 
        0.007384386508891272, 
        0.007375335291680174, 
        0.007366296143309478, 
        0.007357269150424793, 
        0.00734825439389359, 
        0.0073392519479293875, 
        0.0073302618812243455, 
        0.007321284256601593, 
        0.007312319130869592, 
        0.007303366555686192, 
        0.007294426576550422, 
        0.0072854992344442435, 
        0.007276584564310858, 
        0.007267682596316046, 
        0.0072587933553207576, 
        0.007249916861726469, 
        0.007241053130501053, 
        0.007232202172679501, 
        0.007223363994123435, 
        0.007214538596341265, 
        0.007205725976680065, 
        0.007196926127900674, 
        0.0071881390390963465, 
        0.007179364694729619, 
        0.007170603075862034, 
        0.007161854159500019, 
        0.007153117918876061, 
        0.007144394323972811, 
        0.007135683340844545, 
        0.007126984932359944, 
        0.007118299058107635, 
        0.0071096256741236714, 
        0.00710096473381439, 
        0.007092316187095535, 
        0.007083679981175853, 
        0.007075056060676674, 
        0.007066444367031746, 
        0.007057844839348521, 
        0.007049257413995678, 
        0.007040682024793611, 
        0.007032118603313232, 
        0.007023567078688387, 
        0.007015027377933894, 
        0.007006499425715051, 
        0.006997983144843237, 
        0.006989478455858585, 
        0.006980985277519418, 
        0.006972503526801261, 
        0.006964033118768627, 
        0.006955573966700809, 
        0.006947125982229264, 
        0.006938689075665355, 
        0.006930263155544896, 
        0.006921848128843308, 
        0.006913443901306274, 
        0.0069050503773561865, 
        0.0068966674600061595, 
        0.006888295051161363, 
        0.006879933051494388, 
        0.006871581360490478, 
        0.0068632398766967605, 
        0.006854908497508573, 
        0.006846587119532833, 
        0.006838275638184601, 
        0.0068299739483373, 
        0.006821681943676243, 
        0.006813399517524754, 
        0.006805126561940075, 
        0.006796862968779062, 
        0.006788608628892442, 
        0.006780363432744524, 
        0.006772127270046886, 
        0.006763900029896581, 
        0.006755681601355102, 
        0.006747471872471912, 
        0.006739270731082411, 
        0.0067310780646422635, 
        0.006722893759978561, 
        0.00671471770393176, 
        0.006706549782634377, 
        0.006698389882171984, 
        0.00669023788840693, 
        0.006682093686713372, 
        0.00667395716259314, 
        0.006665828201012887, 
        0.006657706687003254, 
        0.006649592505416124, 
        0.006641485540700135, 
        0.006633385677544602, 
        0.006625292800378583, 
        0.006617206793697012, 
        0.006609127541704314, 
        0.006601054928735689, 
        0.006592988839214623, 
        0.006584929157400372, 
        0.006576875767570985, 
        0.00656882855399982, 
        0.006560787401266694, 
        0.0065527521937762175, 
        0.006544722815928195, 
        0.006536699152335406, 
        0.006528681087774237, 
        0.0065206685069898775, 
        0.006512661294887611, 
        0.00650465933647354, 
        0.006496662516952282, 
        0.006488670721461932, 
        0.006480683835737451, 
        0.006472701745217325, 
        0.0064647243357172255, 
        0.006456751493255883, 
        0.006448783103754964, 
        0.006440819053662164, 
        0.0064328592293986225, 
        0.00642490351760433, 
        0.0064169518053343805, 
        0.006409003979546528, 
        0.006401059927640812, 
        0.006393119537045173, 
        0.006385182695556894, 
        0.0063772492910168285, 
        0.00636931921174557, 
        0.006361392346097425, 
        0.00635346858261927, 
        0.006345547810197081, 
        0.006337629917937026, 
        0.006329714795023262, 
        0.006321802331256474, 
        0.006313892416181559, 
        0.006305984940067922, 
        0.006298079793017272, 
        0.006290176865625378, 
        0.00628227604847098, 
        0.006274377232806049, 
        0.0062664803097896675, 
        0.006258585170766052, 
        0.006250691707531856, 
        0.006242799812033343, 
        0.006234909376512691, 
        0.006227020293345965, 
        0.00621913245538855, 
        0.006211245755313331, 
        0.006203360086485279, 
        0.006195475342217463, 
        0.006187591416083138, 
        0.006179708202279392, 
        0.006171825594845611, 
        0.006163943488078877, 
        0.0061560617766145695, 
        0.0061481803554384335, 
        0.006140299119503802, 
        0.006132417964400951, 
        0.006124536785520948, 
        0.006116655478913689, 
        0.0061087739406056165, 
        0.006100892066866614, 
        0.006093009754277346, 
        0.006085126899757692, 
        0.006077243400350423, 
        0.006069359153354372, 
        0.006061474056204209, 
        0.006053588007055762, 
        0.006045700903803726, 
        0.006037812644796036, 
        0.006029923128579816, 
        0.006022032254079502, 
        0.0060141399203459765, 
        0.006006246026792505, 
        0.00599835047301505, 
        0.005990453158968292, 
        0.005982553984769198, 
        0.005974652850962393, 
        0.005966749658238716, 
        0.005958844307639214, 
        0.005950936700482942, 
        0.0059430267383906955, 
        0.0059351143233084104, 
        0.005927199357392685, 
        0.0059192817432026715, 
        0.005911361383649884, 
        0.005903438181907388, 
        0.0058955120414851256, 
        0.005887582866278973, 
        0.00587965056049361, 
        0.005871715028691442, 
        0.005863776175916225, 
        0.005855833907394404, 
        0.005847888129006245, 
        0.005839938746796731, 
        0.005831985667366449, 
        0.005824028797658672, 
        0.005816068045158898, 
        0.005808103317715764, 
        0.005800134523697278, 
        0.005792161571909596, 
        0.005784184371732308, 
        0.0057762028330107995, 
        0.005768216866148079, 
        0.005760226382094719, 
        0.005752231292329153, 
        0.005744231509011078, 
        0.005736226944802183, 
        0.005728217513034757, 
        0.005720203127785488, 
        0.005712183703655889, 
        0.005704159156118648, 
        0.005696129401219772, 
        0.0056880943558438365, 
        0.005680053937635553, 
        0.00567200806495656, 
        0.005663956657067926, 
        0.005655899634166293, 
        0.005647836917270875, 
        0.005639768428245255, 
        0.005631694090003886, 
        0.005623613826452858, 
        0.005615527562520793, 
        0.005607435224083858, 
        0.005599336738180487, 
        0.005591232033077381, 
        0.005583121038107855, 
        0.005575003683782099, 
        0.005566879901996693, 
        0.005558749625719911, 
        0.005550612789386816, 
        0.0055424693289187685, 
        0.005534319181421611, 
        0.00552616228573873, 
        0.0055179985819807315, 
        0.005509828012026494, 
        0.005501650519284112, 
        0.005493466048727527, 
        0.00548527454712635, 
        0.005477075963154911, 
        0.005468870247153031, 
        0.0054606573513754815, 
        0.005452437230071269, 
        0.005444209839359507, 
        0.005435975137448698, 
        0.005427733084864707, 
        0.005419483644045276, 
        0.005411226779811887, 
        0.005402962459140123, 
        0.0053946906515808, 
        0.0053864113289158935, 
        0.005378124465514011, 
        0.0053698300381626604, 
        0.005361528026523769, 
        0.005353218412768327, 
        0.005344901181737647, 
        0.0053365763211884595, 
        0.005328243821866328, 
        0.005319903677432659, 
        0.005311555884311957, 
        0.005303200442270212, 
        0.005294837354258373, 
        0.0052864666262367535, 
        0.005278088267790031, 
        0.0052697022915510015, 
        0.005261308713769734, 
        0.005252907554032924, 
        0.0052444988356947445, 
        0.00523608258553415, 
        0.005227658834168355, 
        0.005219227615516342, 
        0.005210788968426619, 
        0.00520234293473045, 
        0.005193889560024907, 
        0.00518542889467814, 
        0.005176960992109793, 
        0.00516848591048764, 
        0.00516000371240514, 
        0.005151514464171487, 
        0.005143018236374137, 
        0.005134515103791725, 
        0.005126005146179796, 
        0.005117488446979712, 
        0.005108965094296349, 
        0.005100435180608856, 
        0.005091898802912563, 
        0.0050833560620710235, 
        0.005074807065193905, 
        0.005066251922462464, 
        0.0050576907484201055, 
        0.005049123663047199, 
        0.0050405507900420235, 
        0.005031972258156174, 
        0.005023388200749652, 
        0.005014798755100669, 
        0.0050062040640678545, 
        0.004997604274243275, 
        0.004988999536322265, 
        0.0049803900056103806, 
        0.0049717758429538616, 
        0.004963157212159631, 
        0.004954534281853651, 
        0.004945907225175513, 
        0.004937276218327314, 
        0.004928641442880213, 
        0.004920003083635832, 
        0.0049113613299751335, 
        0.004902716374408635, 
        0.00489406841406168, 
        0.004885417648763851, 
        0.0048767642831764255, 
        0.004868108523728945, 
        0.004859450581793963, 
        0.004850790671002424, 
        0.004842129008947798, 
        0.004833465815037604, 
        0.004824801312779602, 
        0.004816135727259434, 
        0.0048074692866047885, 
        0.004798802222065084, 
        0.004790134765523917, 
        0.004781467153357086, 
        0.004772799622062236, 
        0.00476413240996113, 
        0.004755465757193301, 
        0.004746799906512711, 
        0.004738135101015891, 
        0.004729471584242438, 
        0.004720809602015151, 
        0.004712149399914592, 
        0.004703491224101033, 
        0.00469483532301697, 
        0.004686181942736766, 
        0.004677531331835083, 
        0.0046688837372882526, 
        0.004660239405701264, 
        0.004651598583176129, 
        0.004642961517183764, 
        0.004634328452328902, 
        0.004625699632771787, 
        0.004617075301512024, 
        0.004608455700955349, 
        0.004599841071976094, 
        0.004591231652276673, 
        0.0045826276795634625, 
        0.004574029389211042, 
        0.004565437014363547, 
        0.0045568507862878, 
        0.004548270932367656, 
        0.004539697681588927, 
        0.004531131256628291, 
        0.004522571878270708, 
        0.004514019765400185, 
        0.0045054751326572915, 
        0.004496938192637925, 
        0.00448840915505651, 
        0.004479888225457113, 
        0.004471375607408556, 
        0.004462871499945148, 
        0.004454376099182106, 
        0.004445889597959604, 
        0.004437412184401956, 
        0.004428944044628764, 
        0.004420485359321147, 
        0.004412036307039407, 
        0.0044035970613124495, 
        0.0043951677930596416, 
        0.0043867486678855075, 
        0.004378339848775159, 
        0.0043699414942187115, 
        0.004361553758870662, 
        0.00435317679381398, 
        0.00434481074608127, 
        0.004336455758045123, 
        0.0043281119694239655, 
        0.004319779514517011, 
        0.004311458524782608, 
        0.004303149127842092, 
        0.004294851446190229, 
        0.0042865656010810035, 
        0.004278291707334053, 
        0.004270029877300715, 
        0.004261780219409363, 
        0.004253542837554349, 
        0.004245317832815943, 
        0.004237105302668641, 
        0.004228905340686981, 
        0.004220718036944478, 
        0.004212543477840028, 
        0.004204381747061913, 
        0.004196232924150702, 
        0.004188097085614056, 
        0.00417997430454228, 
        0.004171864651076691, 
        0.004163768192159471, 
        0.004155684991103129, 
        0.0041476151086245, 
        0.004139558602737952, 
        0.0041315155276240596, 
        0.0041234859361095185, 
        0.004115469876976301, 
        0.0041074673964703575, 
        0.004099478538395744, 
        0.0040915033439425375, 
        0.004083541851218259, 
        0.004075594097326698, 
        0.004067660115303612, 
        0.004059739936953862, 
        0.004051833591161143, 
        0.004043941104793518, 
        0.004036062502710197, 
        0.0040281978072290205, 
        0.004020347039189545, 
        0.0040125102169326025, 
        0.004004687357411245, 
        0.003996878475112284, 
        0.003989083582916109, 
        0.003981302692627887, 
        0.003973535813725142, 
        0.003965782953754372, 
        0.003958044119280465, 
        0.003950319315015026, 
        0.003942608543969529, 
        0.003934911808762945, 
        0.003927229109644399, 
        0.003919560445624742, 
        0.003911905814622285, 
        0.003904265213451999, 
        0.0038966386376659634, 
        0.003889026081314807, 
        0.0038814275378624497, 
        0.0038738429993051757, 
        0.0038662724569602028, 
        0.0038587159008681296, 
        0.0038511733203275317, 
        0.0038436447037057, 
        0.003836130038285935, 
        0.0038286293110889537, 
        0.0038211425077058544, 
        0.003813669613426538, 
        0.003806210612533146, 
        0.0037987654887372962, 
        0.0037913342247294026, 
        0.0037839168035766844, 
        0.0037765132065836395, 
        0.0037691234153144457, 
        0.0037617474100884083, 
        0.0037543851714830438, 
        0.0037470366790393005, 
        0.003739701911842019, 
        0.0037323808487235923, 
        0.003725073468034813, 
        0.003717779747744376, 
        0.0037104996654103092, 
        0.003703233198334842, 
        0.0036959803232788795, 
        0.0036887410168352343, 
        0.0036815152553971685, 
        0.0036743030149282286, 
        0.003667104271159826, 
        0.003659918999326488, 
        0.0036527471752671537, 
        0.003645588773572868, 
        0.003638443769514116, 
        0.003631312137526355, 
        0.003624193852249158, 
        0.0036170888880453873, 
        0.003609997219042006, 
        0.0036029188194365066, 
        0.0035958536631081396, 
        0.003588801723721502, 
        0.003581762975576262, 
        0.0035747373917337432, 
        0.0035677249465529987, 
        0.003560725613130482, 
        0.003553739365123245, 
        0.003546766175856168, 
        0.00353980601880733, 
        0.003532858866913801, 
        0.0035259246943099946, 
        0.003519003473915976, 
        0.003512095179076863, 
        0.003505199782634803, 
        0.003498317258807833, 
        0.0034914475803005333, 
        0.0034845907207679454, 
        0.003477746653425964, 
        0.003470915351590674, 
        0.0034640967886442066, 
        0.0034572909381097357, 
        0.0034504977731689497, 
        0.0034437172678144245, 
        0.0034369493953744436, 
        0.0034301941294074267, 
        0.003423451443557269, 
        0.0034167213115883104, 
        0.0034100037072359655, 
        0.003403298604316619, 
        0.0033966059767150097, 
        0.0033899257983884927, 
        0.003383258043319011, 
        0.003376602685654958, 
        0.0033699596995520973, 
        0.003363329059186683, 
        0.0033567107388721923, 
        0.00335010471303463, 
        0.0033435109560408264, 
        0.0033369294425747787, 
        0.0033303601471080884, 
        0.0033238030445000956, 
        0.00331725810928243, 
        0.0033107253166737866, 
        0.003304204641359481, 
        0.0032976960585697082, 
        0.0032911995431776525, 
        0.0032847150707063367, 
        0.003278242616308815, 
        0.003271782155351044, 
        0.0032653336632231214, 
        0.0032588971156730655, 
        0.003252472488283579, 
        0.0032460597567412486, 
        0.00323965889693894, 
        0.003233269884713702, 
        0.003226892696098924, 
        0.003220527307208191, 
        0.003214173694171517, 
        0.0032078318333397297, 
        0.003201501700688267, 
        0.0031951832733459152, 
        0.0031888765274903645, 
        0.0031825814397684745, 
        0.0031762979868018067, 
        0.0031700261455362305, 
        0.003163765892723301, 
        0.0031575172054367604, 
        0.0031512800606854833, 
        0.0031450544355857597, 
        0.0031388403072739176, 
        0.0031326376532534684, 
        0.0031264464506832175, 
        0.0031202666773047917, 
        0.0031140983105707415, 
        0.003107941328057615, 
        0.0031017957072839593, 
        0.003095661426520216, 
        0.003089538462993183, 
        0.0030834267955032165, 
        0.0030773264016435535, 
        0.0030712372595899777, 
        0.003065159347477059, 
        0.0030590926436511357, 
        0.00305303712605444, 
        0.003046992773859615, 
        0.003040959565106956, 
        0.0030349374785567295, 
        0.0030289264926322444, 
        0.0030229265863408804, 
        0.003016937738185373, 
        0.00301095992734773, 
        0.0030049931325610083, 
        0.0029990373329514364, 
        0.002993092507518349, 
        0.0029871586354747667, 
        0.0029812356959905023, 
        0.0029753236684097574, 
        0.00296942253205237, 
        0.0029635322663759214, 
        0.002957652850691895, 
        0.002951784264899051, 
        0.00294592648842234, 
        0.0029400795010150176, 
        0.002934243282360373, 
        0.002928417812360907, 
        0.002922603070695581, 
        0.0029167990376319066, 
        0.002911005692817062, 
        0.0029052230167121427, 
        0.002899450989007571, 
        0.0028936895903762167, 
        0.0028879388008412866, 
        0.0028821986006727, 
        0.002876468970068994, 
        0.0028707498898281657, 
        0.002865041340242717, 
        0.0028593433018500253, 
        0.0028536557548986758, 
        0.002847978680731366, 
        0.0028423120596037642, 
        0.002836655872481432, 
        0.0028310101000768207, 
        0.0028253747232533425, 
        0.00281974972295106, 
        0.0028141350801113136, 
        0.0028085307757785664, 
        0.002802936791028341, 
        0.0027973531069626248, 
        0.0027917797048201865, 
        0.0027862165653946462, 
        0.002780663670783602, 
        0.0027751210018573864, 
        0.0027695885400953833, 
        0.002764066266761708, 
        0.002758554163564456, 
        0.002753052211905806, 
        0.0027475603933708463, 
        0.00274207868951847, 
        0.002736607082122128, 
        0.002731145552625255, 
        0.0027256940832155016, 
        0.002720252655473423, 
        0.002714821251263675, 
        0.0027093998523124675, 
        0.002703988440875818, 
        0.002698586998788338, 
        0.0026931955080524094, 
        0.002687813950648376, 
        0.002682442308892384, 
        0.002677080564827875, 
        0.0026717287006666054, 
        0.002666386698634453, 
        0.0026610545410257424, 
        0.0026557322101662855, 
        0.0026504196883987063, 
        0.0026451169581208837, 
        0.0026398240018124467, 
        0.0026345408019236107, 
        0.0026292673410154097, 
        0.0026240036016311236, 
        0.0026187495663801776, 
        0.002613505217798132, 
        0.0026082705387766, 
        0.002603045511714052, 
        0.0025978301198068166, 
        0.0025926243456331284, 
        0.002587428172024977, 
        0.002582241581855867, 
        0.002577064558036769, 
        0.0025718970835051907, 
        0.002566739141261726, 
        0.0025615907142586855, 
        0.0025564517856713734, 
        0.0025513223384630536, 
        0.0025462023559026372, 
        0.0025410918210689378, 
        0.0025359907171926994, 
        0.0025308990274307552, 
        0.002525816735179716, 
        0.0025207438236496704, 
        0.0025156802762439103, 
        0.002510626076250086, 
        0.0025055812071866296, 
        0.0025005456524343256, 
        0.0024955193954837715, 
        0.0024905024198278603, 
        0.002485494709032959, 
        0.002480496246542172, 
        0.002475507016212655, 
        0.002470527001560435, 
        0.0024655561862708055, 
        0.002460594553972352, 
        0.002455642088559736, 
        0.0024506987737280906, 
        0.0024457645932902494, 
        0.002440839531037233, 
        0.0024359235709271675, 
        0.0024310166967948083, 
        0.002426118892624315, 
        0.0024212301422966505, 
        0.002416350429925183, 
        0.0024114797394268425, 
        0.0024066180549670046, 
        0.002401765360524224, 
        0.0023969216403362634, 
        0.002392086878483782, 
        0.0023872610591727213, 
        0.0023824441666030556, 
        0.0023776361850187744, 
        0.0023728370985917364, 
        0.0023680468918268523, 
        0.0023632655489506074, 
        0.002358493054334795, 
        0.002353729392247583, 
        0.002348974547350991, 
        0.002344228503873421, 
        0.0023394912465014616, 
        0.0023347627596376247, 
        0.00233004302782894, 
        0.0023253320356310427, 
        0.0023206297676585633, 
        0.002315936208513663, 
        0.0023112513428781905, 
        0.0023065751553828892, 
        0.002301907630819594, 
        0.0022972487536269274, 
        0.002292598509095987, 
        0.002287956881748531, 
        0.002283323856434562, 
        0.002278699417994559, 
        0.002274083551307483, 
        0.0022694762412406506, 
        0.0022648774728146184, 
        0.0022602872309576403, 
        0.002255705500648959, 
        0.002251132266798399, 
        0.002246567514683783, 
        0.002242011229242, 
        0.0022374633956157262, 
        0.002232923998912042
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-19.json <==
[
    [
        100.97344038191426, 
        100.79747979393235, 
        100.62173455833529, 
        100.44620870326062, 
        100.27090190233707, 
        100.09581382465529, 
        99.920944147954486, 
        99.74629254249804, 
        99.571858683677732, 
        99.397642244254428, 
        99.223642900852738, 
        99.049860327741257, 
        98.876294201209248, 
        98.702944195762683, 
        98.529809991106561, 
        98.356891262194196, 
        98.184187688257694, 
        98.011698944250057, 
        97.839424713291947, 
        97.66736467013024, 
        97.495518497921381, 
        97.323885874317469, 
        97.152466480009423, 
        96.981259992894749, 
        96.810266098664329, 
        96.639484475400153, 
        96.468914806684467, 
        96.298556773797785, 
        96.128410059001482, 
        95.958474340436524, 
        95.788749310646764, 
        95.619234646284383, 
        95.449930035443685, 
        95.280835159341365, 
        95.111949703993545, 
        94.94327335243554, 
        94.774805791432584, 
        94.606546705445041, 
        94.43849578004955, 
        94.27065270109351, 
        94.103017154639062, 
        93.935588822625064, 
        93.768367400348495, 
        93.601352569708382, 
        93.434544018869744, 
        93.267941431729469, 
        93.101544500979244, 
        92.935352908917508, 
        92.769366348606852, 
        92.603584501520487, 
        92.438007063156334, 
        92.272633714406425, 
        92.107464150687946, 
        91.942498056242641, 
        91.777735120801808, 
        91.613175032260244, 
        91.448817479329122, 
        91.284662150764731, 
        91.120708735132965, 
        90.956956919141788, 
        90.793406395836953, 
        90.63005685182894, 
        90.46690797610826, 
        90.303959456106654, 
        90.141210982841727, 
        89.978662243209413, 
        89.816312927126873, 
        89.654162718802127, 
        89.492211313688841, 
        89.330458389078728, 
        89.168903648023104, 
        89.007546770689103, 
        88.846387445625965, 
        88.685425358032717, 
        88.524660199301579, 
        88.364091643523679, 
        88.203719399717002, 
        88.043543144489931, 
        87.883562562634964, 
        87.723777336181541, 
        87.564187160258541, 
        87.404791716000517, 
        87.245590687996241, 
        87.086583761268471, 
        86.927770619851913, 
        86.769150947201666, 
        86.610724427735448, 
        86.452490743417286, 
        86.294449577847203, 
        86.136600587656361, 
        85.978943503422798, 
        85.82147798209688, 
        85.664203703449871, 
        85.507120344740045, 
        85.350227589930512, 
        85.193525115423739, 
        85.037012598230376, 
        84.880689711269355, 
        84.724556139526129, 
        84.56861155047136, 
        84.412855626402674, 
        84.257288037284425, 
        84.10190845663675, 
        83.946716556258579, 
        83.791712007805941, 
        83.636894481158308, 
        83.482263646455579, 
        83.327819171581027, 
        83.173560724410649, 
        83.01948796898327, 
        82.865600574767896, 
        82.711898197423224, 
        82.558380512959161, 
        82.405047177490189, 
        82.251897850391742, 
        82.098932188487012, 
        81.946149856160403, 
        81.793550505075316, 
        81.641133794873539, 
        81.488899377441285, 
        81.336846905678442, 
        81.184976028490922, 
        81.033286399900277, 
        80.881777659758399, 
        80.730449466981611, 
        80.579301460403343, 
        80.428333283518427, 
        80.277544573881784, 
        80.12693497931626, 
        79.976504134353121, 
        79.826251674725214, 
        79.676177232961933, 
        79.526280445957866, 
        79.37656093495535, 
        79.227018343079123, 
        79.077652288268439, 
        78.928462398044033, 
        78.779448293439799, 
        78.63060959433605, 
        78.481945915981441, 
        78.333456879935369, 
        78.185142092802252, 
        78.037001173595016, 
        77.889033726664621, 
        77.741239358961352, 
        77.59361766874656, 
        77.446168267247685, 
        77.298890745050059, 
        77.15178470384862, 
        77.004849728316117, 
        76.858085420001402, 
        76.711491358956991, 
        76.565067133711466, 
        76.41881232388549, 
        76.272726508711045, 
        76.126809263468303, 
        75.981060161164507, 
        75.835478768930329, 
        75.690064657318061, 
        75.544817384725206, 
        75.399736515753474, 
        75.254821603503231, 
        75.110072202208883, 
        74.965487857551651, 
        74.821068121115303, 
        74.676812531423266, 
        74.532720628382336, 
        74.388791944286851, 
        74.245026013340791, 
        74.101422359377281, 
        73.957980508551898, 
        73.81469997890845, 
        73.671580284513453, 
        73.528620929373204, 
        73.385821434754916, 
        73.243181294746819, 
        73.10070000988776, 
        72.958377068899011, 
        72.816211968588689, 
        72.674204187535764, 
        72.532353210995623, 
        72.390658506087519, 
        72.249119555465327, 
        72.107735820046514, 
        71.966506760018376, 
        71.825431831024403, 
        71.684510486806246, 
        71.543742170931736, 
        71.403126328030737, 
        71.262662384225692, 
        71.122349786948789, 
        70.982187952918494, 
        70.842176303891847, 
        70.702314254044666, 
        70.562601212578514, 
        70.423036576862444, 
        70.283619758066479, 
        70.144350141031552, 
        70.005227115394945, 
        69.866250060253748, 
        69.727418351928506, 
        69.588731358463292, 
        69.450188444815041, 
        69.311788967403515, 
        69.173532277870805, 
        69.035417717219858, 
        68.897444632568835, 
        68.759612352643614, 
        68.621920204212202, 
        68.484367504215797, 
        68.346953572939256, 
        68.209677711525842, 
        68.07253922737091, 
        67.935537405881647, 
        67.798671547018941, 
        67.661940926133894, 
        67.525344818651675, 
        67.388882492820912, 
        67.252553209861318, 
        67.116356224348877, 
        66.980290785783296, 
        66.844356134078126, 
        66.708551506297809, 
        66.572876129917191, 
        66.437329225434567, 
        66.301910008120927, 
        66.166617685507859, 
        66.031451455936718, 
        65.896410519822325, 
        65.7614940624903, 
        65.626701263766435, 
        65.492031287629189, 
        65.357483323399563, 
        65.223056519899345, 
        65.088750034523514, 
        64.954563014488997, 
        64.820494599494111, 
        64.686543925456704, 
        64.552710120740386, 
        64.418992308015632, 
        64.285389602760603, 
        64.151901115463843, 
        64.018525949349311, 
        63.885263203092997, 
        63.752111967709972, 
        63.619071325189068, 
        63.486140365723564, 
        63.353318157342599, 
        63.22060377459907, 
        63.087996279690628, 
        62.955494732114964, 
        62.823098185292878, 
        62.690805691863083, 
        62.558616284879193, 
        62.426529027521212, 
        62.29454294654191, 
        62.162657073877533, 
        62.030870439256674, 
        61.899182069469276, 
        61.76759097232398, 
        61.636096197783729, 
        61.50469674630822, 
        61.373391637723081, 
        61.242179881975815, 
        61.111060492764686, 
        60.980032476735133, 
        60.849094848455202, 
        60.718246603704941, 
        60.587486772360045, 
        60.456814352267102, 
        60.326228353479138, 
        60.195727783521477, 
        60.06531165964973, 
        59.934978988310775, 
        59.804728795729076, 
        59.674560095555258, 
        59.544471912264271, 
        59.414463272839939, 
        59.284533206728916, 
        59.1546807459411, 
        59.02490494378619, 
        58.895204843594293, 
        58.765579500369505, 
        58.63602797649672, 
        58.506549345340773, 
        58.377142687069608, 
        58.247807090171769, 
        58.118541649312576, 
        57.989345489031614, 
        57.860217720217129, 
        57.731157490947425, 
        57.602163947834661, 
        57.473236248446099, 
        57.344373575265458, 
        57.215575122245532, 
        57.086840103571369, 
        56.958167744559503, 
        56.829557294011387, 
        56.701008022109804, 
        56.57251921211067, 
        56.44409018049226, 
        56.315720242831553, 
        56.187408780190289, 
        56.059155153507447, 
        55.93095877954827, 
        55.802819084814395, 
        55.674735526606092, 
        55.54670758896404, 
        55.418734797124436, 
        55.290816697887358, 
        55.162952863477862, 
        55.03514290786741, 
        54.907386479534757, 
        54.779683257497425, 
        54.652032958317697, 
        54.524435337206327, 
        54.396890181805425, 
        54.269397323170395, 
        54.141956635062634, 
        54.014568028607613, 
        53.887231456725786, 
        53.759946918896858, 
        53.632714454224583, 
        53.505534153330785, 
        53.378406145073797, 
        53.251330596023358, 
        53.124307767052514, 
        52.997337911574725, 
        52.870421372965033, 
        52.743558518843344, 
        52.616749783940939, 
        52.48999564600738, 
        52.363296642996453, 
        52.236653360978977, 
        52.110066444508284, 
        51.983536584877896, 
        51.857064546048541, 
        51.730651127586903, 
        51.604297202577868, 
        51.478003691502536, 
        51.351771568201144, 
        51.225601871958936, 
        51.099495695036026, 
        50.973454192667347, 
        50.847478566128331, 
        50.721570088225121, 
        50.595730076393991, 
        50.469959917592774, 
        50.344261043060634, 
        50.218634945675554, 
        50.093083185494308, 
        49.967607367050363, 
        49.842209145863933, 
        49.71689022725262, 
        49.591652408134173, 
        49.46649746634759, 
        49.341427338976985, 
        49.216443923515683, 
        49.091549189534824, 
        48.966745160069031, 
        48.842033916314286, 
        48.717417578811492, 
        48.592898296978085, 
        48.46847829346018, 
        48.344159798463409, 
        48.219945107058585, 
        48.09583655244392, 
        47.971836491572333, 
        47.847947331722104, 
        47.724171507165686, 
        47.600511468882118, 
        47.476969712355157, 
        47.353548764349974, 
        47.230251160268914, 
        47.107079479660776, 
        46.98403630932166, 
        46.86112424791591, 
        46.738345916134683, 
        46.615703965775097, 
        46.493201046067917, 
        46.370839801212782, 
        46.248622904017985, 
        46.126553026470049, 
        46.004632839309615, 
        45.882865019881599, 
        45.761252240633993, 
        45.639797162682356, 
        45.518502444293411, 
        45.397370747117058, 
        45.276404708375942, 
        45.155606950257813, 
        45.03498009240203, 
        44.914526716036406, 
        44.794249404359213, 
        44.674150702351049, 
        44.55423314137596, 
        44.434499223229672, 
        44.314951420668066, 
        44.19559218158588, 
        44.076423914850977, 
        43.957449006299328, 
        43.838669800177378, 
        43.720088602176396, 
        43.601707676898911, 
        43.483529273349674, 
        43.365555574540842, 
        43.2477887287355, 
        43.130230844311399, 
        43.012883979204439, 
        42.895750152019978, 
        42.778831331350936, 
        42.662129444977197, 
        42.545646356539898, 
        42.429383895386991, 
        42.313343838432729, 
        42.197527905234722, 
        42.081937777757695, 
        41.966575074348619, 
        41.851441364608029, 
        41.736538170123374, 
        41.621866950043128, 
        41.507429118732233, 
        41.393226039063244, 
        41.279259007606633, 
        41.165529294964372, 
        41.052038096404189, 
        40.938786552085176, 
        40.825775756080212, 
        40.713006759088891, 
        40.600480550269992, 
        40.488198057535698, 
        40.376160173521335, 
        40.2643677265999, 
        40.152821504818057, 
        40.041522234012533, 
        39.930470598525197, 
        39.819667230742454, 
        39.709112714180435, 
        39.598807580360109, 
        39.488752311498651, 
        39.378947356253136, 
        39.269393100665923, 
        39.160089891644205, 
        39.051038025590529, 
        38.942237764927569, 
        38.83368931817418, 
        38.725392852847307, 
        38.617348492618433, 
        38.509556327036037, 
        38.402016398132353, 
        38.294728704935189, 
        38.187693216069292, 
        38.08090984965407, 
        37.974378497812197, 
        37.86809900654707, 
        37.762071192873364, 
        37.656294831145118, 
        37.550769667988462, 
        37.445495408674432, 
        37.340471730124079, 
        37.235698277968766, 
        37.131174662340307, 
        37.026900465048136, 
        36.922875237478593, 
        36.819098498700647, 
        36.715569739262214, 
        36.61228843075898, 
        36.509254003718468, 
        36.40646587565147, 
        36.30392342707502, 
        36.201626020266843, 
        36.099572988890273, 
        35.997763645858285, 
        35.896197280170725, 
        35.794873154947467, 
        35.693790516552312, 
        35.592948586330103, 
        35.492346567340718, 
        35.391983640407915, 
        35.291858968240469, 
        35.191971694375709, 
        35.092320941829989, 
        34.992905820955237, 
        34.893725420193547, 
        34.79477881073317, 
        34.696065048063652, 
        34.597583176136354, 
        34.499332217417702, 
        34.401311182568996, 
        34.303519066057007, 
        34.205954850201721, 
        34.108617502353539, 
        34.011505975630193, 
        33.914619212262998, 
        33.817956139775831, 
        33.721515675658679, 
        33.625296723791294, 
        33.529298177541023, 
        33.433518919099903, 
        33.337957819690331, 
        33.242613739125062, 
        33.147485527111449, 
        33.052572026073896, 
        32.957872064678099, 
        32.863384465450267, 
        32.769108039792037, 
        32.675041590667462, 
        32.581183912585765, 
        32.487533791205486, 
        32.394090003600219, 
        32.300851320501444, 
        32.207816502059465, 
        32.114984303511335, 
        32.02235347070841, 
        31.929922743173456, 
        31.837690852588572, 
        31.745656523315002, 
        31.653818474035774, 
        31.562175415553568, 
        31.470726052353537, 
        31.379469083056801, 
        31.288403199264728, 
        31.197527086562999, 
        31.106839423890801, 
        31.016338885096491, 
        30.926024137212664, 
        30.835893841754075, 
        30.74594665341985, 
        30.656181223727469, 
        30.566596195827294, 
        30.477190208815227, 
        30.387961895323393, 
        30.298909883112891, 
        30.210032794149626, 
        30.121329245189983, 
        30.032797846814109, 
        29.944437205921094, 
        29.856245922799303, 
        29.7682225929372, 
        29.680365806467318, 
        29.592674148081247, 
        29.505146197264772, 
        29.417780528438932, 
        29.330575711245444, 
        29.243530308935444, 
        29.156642880490992, 
        29.069911979753723, 
        28.983336155013237, 
        28.896913949177367, 
        28.810643900187983, 
        28.724524540794203, 
        28.638554397038483, 
        28.5527319935915, 
        28.467055846481017, 
        28.381524466841348, 
        28.296136360997725, 
        28.210890029772571, 
        28.125783969370975, 
        28.040816668693882, 
        27.955986613997279, 
        27.8712922825836, 
        27.786732148067617, 
        27.702304680632167, 
        27.618008341887833, 
        27.533841589657232, 
        27.44980287464994, 
        27.365890643813913, 
        27.282103336344449, 
        27.198439387960068, 
        27.114897226651877, 
        27.031475276267678, 
        26.948171953693961, 
        26.86498567048945, 
        26.781914831919806, 
        26.698957838530518, 
        26.616113084450856, 
        26.533378956588411, 
        26.45075383851967, 
        26.368236104211675, 
        26.285824124449185, 
        26.203516263568698, 
        26.121310879952453, 
        26.039206324487779, 
        25.957200943362253, 
        25.875293076349454, 
        25.793481056767064, 
        25.711763212588579, 
        25.630137865334589, 
        25.548603329261464, 
        25.467157913440307, 
        25.3857999213554, 
        25.304527647984575, 
        25.22333938668946, 
        25.142233420096581, 
        25.061208027496168, 
        24.980261480193953, 
        24.89939204494733, 
        24.818597980351242, 
        24.737877542449116, 
        24.657228978152247, 
        24.576650529443825, 
        24.496140431558079, 
        24.415696915992172, 
        24.33531820598833, 
        24.255002520564371, 
        24.174748072578833, 
        24.094553068105796, 
        24.014415708761618, 
        23.934334190660493, 
        23.854306703951856, 
        23.774331433753339, 
        23.694406559355599, 
        23.614530255907557, 
        23.53470069232662, 
        23.454916033454861, 
        23.37517443823306, 
        23.295474062419927, 
        23.215813056387006, 
        23.13618956498, 
        23.056601730652179, 
        22.977047689805712, 
        22.897525574831633, 
        22.818033518164899, 
        22.738569645020924, 
        22.659132076868605, 
        22.579718934782544, 
        22.500328332513352, 
        22.420958384323477, 
        22.3416072018825, 
        22.262272893841669, 
        22.182953565986541, 
        22.103647323452179, 
        22.024352269082122, 
        21.945066504609962, 
        21.865788131449548, 
        21.786515249144635, 
        21.707245958380884, 
        21.627978359348742, 
        21.548710550789444, 
        21.469440635630768, 
        21.39016671298571, 
        21.310886887755608, 
        21.231599264411933, 
        21.152301950688045, 
        21.072993056356367, 
        20.99367069527765, 
        20.914332982511315, 
        20.834978038791313, 
        20.755603989921212, 
        20.676208965170865, 
        20.596791100263161, 
        20.517348536571685, 
        20.437879421240545, 
        20.358381909475877, 
        20.278854163474133, 
        20.199294353641708, 
        20.119700659924714, 
        20.04007127095181, 
        19.960404385206509, 
        19.880698212039086, 
        19.80095097263564, 
        19.72116090074962, 
        19.641326239520492, 
        19.561445248455779, 
        19.481516201191155, 
        19.401537384283138, 
        19.321507102965459, 
        19.241423675328281, 
        19.161285439841652, 
        19.081090749877319, 
        19.000837980651376, 
        18.920525524954442, 
        18.840151796094265, 
        18.759715229066348, 
        18.679214281751349, 
        18.598647433239435, 
        18.518013190014429, 
        18.437310080650413, 
        18.356536659967219, 
        18.275691510778213, 
        18.194773241782485, 
        18.113780492020918, 
        18.032711929991152, 
        17.951566253667949, 
        17.870342195885822, 
        17.789038520365722, 
        17.70765402236465, 
        17.626187535966775, 
        17.544637927662393, 
        17.463004104478188, 
        17.381285007135226, 
        17.29947961862608, 
        17.21758696170879, 
        17.135606098613522, 
        17.05353613708256, 
        16.97137622456685, 
        16.88912555603503, 
        16.806783370805366, 
        16.724348952845954, 
        16.641821637243051, 
        16.559200804462847, 
        16.476485889171666, 
        16.393676370660636, 
        16.310771784600608, 
        16.227771720575447, 
        16.144675819804593, 
        16.061483778835289, 
        15.978195349441041, 
        15.894810344204258, 
        15.81132863081096, 
        15.727750134526897, 
        15.644074844437283, 
        15.56030280564242, 
        15.476434128695782, 
        15.392468986129826, 
        15.308407611516948, 
        15.224250308095607, 
        15.13999743898011, 
        15.055649434810029, 
        14.971206792269731, 
        14.886670076250947, 
        14.802039917866628, 
        14.71731701890233, 
        14.632502149452529, 
        14.547596146015485, 
        14.462599918785644, 
        14.377514446959511, 
        14.292340781150044, 
        14.207080041813137, 
        14.12173342151268, 
        14.036302185300157, 
        13.950787671067427, 
        13.865191282278339, 
        13.779514500372285, 
        13.69375887832461, 
        13.607926039474046, 
        13.522017679085691, 
        13.436035563503665, 
        13.349981532825426, 
        13.263857498135886, 
        13.177665434817778, 
        13.091407394815597, 
        13.005085499467686, 
        12.918701937488112, 
        12.832258966239429, 
        12.745758911415356, 
        12.659204165021999, 
        12.572597186302749, 
        12.485940497862318, 
        12.399236687836074, 
        12.312488408003054, 
        12.225698372249251, 
        12.138869352405356, 
        12.052004183207275, 
        11.965105756137323, 
        11.878177019069764, 
        11.79122097792354, 
        11.704240689737766, 
        11.617239264646233, 
        11.53021986303999, 
        11.443185695620247, 
        11.356140019886759, 
        11.269086136071602, 
        11.182027391577725, 
        11.094967172252799, 
        11.007908905141761, 
        10.920856055357367, 
        10.833812123130773, 
        10.746780639645623, 
        10.659765167943098, 
        10.572769304874578, 
        10.485796669092684, 
        10.398850903036907, 
        10.311935672559436, 
        10.22505466552386, 
        10.138211584221827, 
        10.051410146548019, 
        9.9646540841035751, 
        9.8779471357805875, 
        9.7912930497270771, 
        9.7046955813636799, 
        9.6181584855409614, 
        9.531685519064883, 
        9.4452804354932987, 
        9.3589469840580328, 
        9.2726889069164535, 
        9.1865099351178756, 
        9.1004137889313785, 
        9.0144041728450013, 
        8.9284847739479787, 
        8.8426592615532105, 
        8.7569312795066079, 
        8.6713044514710145, 
        8.5857823696997038, 
        8.500368600800984, 
        8.4150666771439457, 
        8.3298800983341419, 
        8.2448123272717329, 
        8.1598667887281717, 
        8.0750468669610633, 
        7.9903559021832935, 
        7.9057971908150435, 
        7.8213739818552943, 
        7.7370894747670569, 
        7.6529468188240353, 
        7.5689491085602958, 
        7.4850993858674419, 
        7.4014006336789766, 
        7.3178557770548318, 
        7.2344676805536228, 
        7.1512391463342455, 
        7.0681729128840978, 
        6.9852716536889705, 
        6.9025379745224047, 
        6.819974413720943, 
        6.7375834387923685, 
        6.6553674465854122, 
        6.5733287614729896, 
        6.4914696329758677, 
        6.4097922372924607, 
        6.328298672344058, 
        6.2469909600653235, 
        6.1658710448539562, 
        6.0849407906312418, 
        6.004201981242983, 
        5.9236563199274928, 
        5.8433054277078993, 
        5.7631508426484608, 
        5.683194021303712, 
        5.6034363349198202, 
        5.5238790695753943, 
        5.4445234274216103, 
        5.365370525346111, 
        5.2864213941634048, 
        5.207676977224013, 
        5.1291381328716463, 
        5.0508056317583723, 
        4.9726801564067413, 
        4.8947623064196426, 
        4.8170525895346135, 
        4.7395514279718656, 
        4.6622591560243096, 
        4.5851760211954433, 
        4.5083021822138765, 
        4.4316377138185983, 
        4.3551826000787015, 
        4.2789367410681178, 
        4.2028999485515568, 
        4.1270719482720395, 
        4.0514523808298888, 
        3.9760407996030431, 
        3.9008366743351166, 
        3.8258393891240394, 
        3.7510482440957764, 
        3.6764624553988865, 
        3.6020811553729071, 
        3.5279033951732872, 
        3.4539281426383646, 
        3.380154283412899, 
        3.306580623195531, 
        3.2332058880066543, 
        3.1600287241311973, 
        3.0870476974475434, 
        3.0142612974878187, 
        2.9416679369833432, 
        2.8692659512532899, 
        2.7970536003116391, 
        2.7250290696268809, 
        2.6531904707577438, 
        2.5815358418557124, 
        2.5100631505806001, 
        2.4387702917046377, 
        2.3676550913335559, 
        2.2967153054750611, 
        2.2259486221907685, 
        2.1553526631042459, 
        2.0849249818873243, 
        2.0146630692609988, 
        1.9445643501768031, 
        1.8746261880758897, 
        1.8048458829038907, 
        1.7352206749461929, 
        1.6657477446020998, 
        1.5964242131342345, 
        1.5272471449620111, 
        1.4582135477325242, 
        1.3893203735030284, 
        1.3205645200264033, 
        1.2519428346254202, 
        1.1834521100156661, 
        1.1150890890981151, 
        1.0468504647008812, 
        0.978732884756355, 
        0.9107329457292187, 
        0.84284720174056771, 
        0.77507216044866067, 
        0.70740428617159878, 
        0.6398400016388498, 
        0.57237568914652315, 
        0.5050076905073918, 
        0.43773230933666152, 
        0.37054581145061727, 
        0.30344442877566946, 
        0.23642435628424829, 
        0.169481756072831, 
        0.10261275869826254, 
        0.035813463535342586, 
        -0.03092005940315817, 
        -0.097591769501124914, 
        -0.16420565186193908, 
        -0.23076571873243237, 
        -0.29727600436975354, 
        -0.36374057141140598, 
        -0.43016349961366729, 
        -0.49654888911317308, 
        -0.5629008620820668, 
        -0.62922356035363036, 
        -0.69552113528914661, 
        -0.76179776549672862, 
        -0.8280576284514487, 
        -0.89430493268116817, 
        -0.9605438811638598, 
        -1.0267786964850276, 
        -1.093013617350141, 
        -1.1592528565131173, 
        -1.225500670772226, 
        -1.2917613308822355, 
        -1.3580390358981622, 
        -1.4243381234920351, 
        -1.4906627884025061, 
        -1.5570172762860419, 
        -1.6234055246265449, 
        -1.6898328571573822, 
        -1.7565307454611576, 
        -1.8228310818090341, 
        -1.8893980984398488, 
        -1.9560204324514625, 
        -2.0227026790999885, 
        -2.0894487653475431, 
        -2.1562627268302137, 
        -2.223148778594267, 
        -2.2901111075510698, 
        -2.3571538616655299, 
        -2.4242811683847987, 
        -2.4914971489943842, 
        -2.5588058973708736, 
        -2.6262114773698508, 
        -2.6937179510926206, 
        -2.7613293395074914, 
        -2.8290496472941782, 
        -2.8968828468656458, 
        -2.9648328855942503, 
        -3.032903684555404, 
        -3.1010991284028409, 
        -3.1694230720796348, 
        -3.2378793406488389, 
        -3.3064717172492211, 
        -3.3752039573580785, 
        -3.4440797745147389, 
        -3.5131028449065056, 
        -3.5822768061869081, 
        -3.6516052528838974, 
        -3.7210917384876749, 
        -3.7907397712553661, 
        -3.8605528184232072, 
        -3.9305342964180152, 
        -4.0006875754983087, 
        -4.0710159787900722, 
        -4.1415227764054023, 
        -4.2122111899589383, 
        -4.2830843859841083, 
        -4.3541454791729501, 
        -4.4253975261577283, 
        -4.4968435305040311, 
        -4.5684864345202971, 
        -4.6403291242016245, 
        -4.7123744241164003, 
        -4.7846250975066624, 
        -4.8570838447939249, 
        -4.9297533031719007, 
        -5.0026360425345615, 
        -5.0757345682790813, 
        -5.1490513184796942, 
        -5.2225886615726402, 
        -5.2963488955095137, 
        -5.3703342490230037, 
        -5.4445468754672479, 
        -5.5189888582946018, 
        -5.593662203375076, 
        -5.6685688429143521, 
        -5.7437106316402087, 
        -5.8190893472356464, 
        -5.8947066859383597, 
        -5.9705642667214054, 
        -6.0466636261431939, 
        -6.123006218859703, 
        -6.1995934171443343, 
        -6.2764265082250867, 
        -6.3535066948508323, 
        -6.4308350937354168, 
        -6.5084127342103306, 
        -6.5862405581360406, 
        -6.6643194190616528, 
        -6.7426500801199056, 
        -6.8212332151569708, 
        -6.9000694063081891, 
        -6.9791591429044697, 
        -7.0585028228784283, 
        -7.1381007499262372, 
        -7.2179531339821761, 
        -7.2980600902465671, 
        -7.3784216382390824, 
        -7.4590377020112788, 
        -7.5399081082886417, 
        -7.6210325879173668, 
        -7.7024107721872843, 
        -7.7840421977963343, 
        -7.8659263003898658, 
        -7.9480624168272334, 
        -8.0304497859196555, 
        -8.1130875471422268, 
        -8.1959747391425974, 
        -8.2791103036720362, 
        -8.3624930803158897, 
        -8.4461218082725118, 
        -8.5299951286596851, 
        -8.6141115804779762, 
        -8.6984696041891851, 
        -8.7830675407053036, 
        -8.8679036295448892, 
        -8.9529760137955687, 
        -9.0382827349903678, 
        -9.1238217357658105, 
        -9.2095908601209668, 
        -9.2955878574371287, 
        -9.381810375372627, 
        -9.4682559675818272, 
        -9.5549220906544807, 
        -9.6418061037022813, 
        -9.7289052718194462, 
        -9.8162167704699996, 
        -9.9037376781628765, 
        -9.9914649789315995, 
        -10.079395569532156, 
        -10.167526256335023, 
        -10.255853755789962, 
        -10.344374696973381, 
        -10.433085623397856, 
        -10.521982991450486, 
        -10.611063176067912, 
        -10.70032246924203, 
        -10.78975708240789, 
        -10.879363148502986, 
        -10.969136722945999, 
        -11.059073785260384, 
        -11.14917024176694, 
        -11.239421927234181, 
        -11.329824606555162, 
        -11.420373975836576, 
        -11.511065665726155, 
        -11.601895245487007, 
        -11.692858220229194, 
        -11.783950037258625, 
        -11.875166086569255, 
        -11.966501703907433, 
        -12.057952172258318, 
        -12.149512727120687, 
        -12.241178554945938, 
        -12.332944798263403, 
        -12.424806556965605, 
        -12.516758894654956, 
        -12.608796835131601, 
        -12.70091537066283, 
        -12.793109461712717, 
        -12.885374040087548, 
        -12.97770401212286, 
        -13.070094265028002, 
        -13.162539662924365, 
        -13.255035054603354, 
        -13.347575276669607, 
        -13.44015515093902, 
        -13.532769495220492, 
        -13.625413122855981, 
        -13.71808084551361, 
        -13.810767471889957, 
        -13.903467820571938, 
        -13.99617671388139, 
        -14.088888986620793, 
        -14.181599485604711, 
        -14.274303074858173, 
        -14.366994636555017, 
        -14.45966907516487, 
        -14.552321322111299, 
        -14.6449463359333, 
        -14.737539102556264, 
        -14.830094646518434, 
        -14.92260802487832, 
        -15.01507433611004, 
        -15.107488720217031, 
        -15.199846361461853, 
        -15.292142490373895, 
        -15.384372387982268, 
        -15.476531387486695, 
        -15.568614878650477, 
        -15.66061830099372, 
        -15.752537160043634, 
        -15.844367022225187, 
        -15.936103514409545, 
        -16.02774233373346, 
        -16.119279241560601, 
        -16.210710069603561, 
        -16.302030724068374, 
        -16.393237178147171, 
        -16.484325486858644, 
        -16.575291779135597, 
        -16.666132263659712, 
        -16.756843227430224, 
        -16.847421040451387, 
        -16.937862154280989, 
        -17.028163107667577, 
        -17.118320516533586, 
        -17.208331092009114, 
        -17.298191626200008, 
        -17.387899002401078, 
        -17.477450193202156, 
        -17.566842258770631, 
        -17.656072351792325, 
        -17.745137715325995, 
        -17.834035681109331, 
        -17.922763675344804, 
        -18.011319217529607, 
        -18.099699916206585, 
        -18.187903476665035, 
        -18.275927694915158, 
        -18.363770456754555, 
        -18.45142974563262, 
        -18.538903633908806, 
        -18.626190289108578, 
        -18.71328796874338, 
        -18.800195022709744, 
        -18.886909894582303, 
        -18.973431115338101, 
        -19.059757310051801, 
        -19.145887190815159, 
        -19.23181956064921, 
        -19.317553310339655, 
        -19.403087419310467, 
        -19.488420954135687, 
        -19.573553066226339, 
        -19.658482993292594, 
        -19.743210059332839, 
        -19.827733669312277, 
        -19.912053312026707, 
        -19.996168557758192, 
        -20.080079055995071, 
        -20.163784536184693, 
        -20.24728480770375, 
        -20.33057975789534, 
        -20.413669340931623, 
        -20.496553594172294, 
        -20.579232629033836, 
        -20.661706625679123, 
        -20.74397583396204, 
        -20.826040574270277, 
        -20.907901239316686, 
        -20.989558282886858, 
        -21.071012228131266, 
        -21.152263659635047, 
        -21.233313227765255, 
        -21.314161642226466, 
        -21.394809673280875, 
        -21.475258149634534, 
        -21.555507959440991, 
        -21.635560045206244, 
        -21.715415403297637, 
        -21.795075083782731, 
        -21.874540191893526, 
        -21.953811879078451, 
        -22.032891349056509, 
        -22.111779851797746, 
        -22.190478684353838, 
        -22.268989190722749, 
        -22.347312754049977, 
        -22.425450804413682, 
        -22.50340481346738, 
        -22.581176292032804, 
        -22.658766787487718, 
        -22.736177888479546, 
        -22.813411217115476, 
        -22.89046843280552, 
        -22.967351227553166, 
        -23.044061327482463, 
        -23.120600488332748, 
        -23.196970498129417, 
        -23.273173173655632, 
        -23.349210359460379, 
        -23.425083928692352, 
        -23.500795779209621, 
        -23.576347834218133, 
        -23.651742041336259, 
        -23.726980370536385, 
        -23.802064813933004, 
        -23.876997385923357, 
        -23.951780119925289, 
        -24.026415067803747, 
        -24.100904300506279, 
        -24.175249907305126, 
        -24.249453991869604, 
        -24.323518676072762, 
        -24.397446093957907, 
        -24.471238396042224, 
        -24.544897744064556, 
        -24.61842631363055, 
        -24.691826290874388, 
        -24.765099874363532, 
        -24.838249271653847, 
        -24.911276700675053, 
        -24.984184387851037, 
        -25.056974568219264, 
        -25.129649484730823, 
        -25.202211386068413, 
        -25.274662528774556, 
        -25.347005174774097, 
        -25.419241591458967, 
        -25.491374050585932, 
        -25.563404828554006, 
        -25.63533620550351, 
        -25.707170464395279, 
        -25.778909891990576, 
        -25.850556776822856, 
        -25.922113408465403, 
        -25.993582079593946, 
        -26.064965082348387, 
        -26.136264711788439, 
        -26.207483259774531, 
        -26.278623021151862, 
        -26.349686289707712, 
        -26.420675358469875, 
        -26.49159251829137, 
        -26.562440061091696, 
        -26.633220273453567, 
        -26.703935445188886, 
        -26.774587857122938, 
        -26.845179793034124, 
        -26.915713533314648, 
        -26.986191354390524, 
        -27.056615529212792, 
        -27.126988328749508, 
        -27.19731201869596, 
        -27.267588863044733, 
        -27.337821119843611, 
        -27.408011045117711, 
        -27.478160888832111, 
        -27.548272898075989, 
        -27.618349314747579, 
        -27.688392377647215, 
        -27.758404317046633, 
        -27.828387362440637, 
        -27.898343736521152, 
        -27.968275657649997, 
        -28.038185338623279, 
        -28.108074987208195, 
        -28.177946806550388, 
        -28.247802994165855, 
        -28.317645741436102, 
        -28.387477235762194, 
        -28.457299657962867, 
        -28.527115184324622, 
        -28.596925985189507, 
        -28.666734225945643, 
        -28.736542065647022, 
        -28.80635165958342, 
        -28.876165154566241, 
        -28.945984694563609, 
        -29.015812417729066, 
        -29.085650456159943, 
        -29.155500936699866, 
        -29.225365981827917, 
        -29.295247705896607, 
        -29.365148221430388, 
        -29.435069632691672, 
        -29.505014041861894, 
        -29.574983541938945, 
        -29.644980225351794, 
        -29.715006174792169, 
        -29.785063472494514, 
        -29.855154191638317, 
        -29.925280403791174, 
        -29.995444173765453, 
        -30.065647562241207, 
        -30.135892626149609, 
        -30.20618141684162, 
        -30.276515980806732, 
        -30.346898360374581, 
        -30.417330595240276, 
        -30.487814719072425, 
        -30.558352761255964, 
        -30.628946748019704, 
        -30.699598701572349, 
        -30.770310639747184, 
        -30.841084577430621, 
        -30.911922524619978, 
        -30.982826489648829, 
        -31.053798475320736, 
        -31.124840482895269, 
        -31.195954508940325, 
        -31.267142548010771, 
        -31.338406590833102, 
        -31.40974862577859, 
        -31.481170638737595, 
        -31.552674610958487, 
        -31.62426252280083, 
        -31.695936352744397, 
        -31.767698075719064, 
        -31.839549664121051, 
        -31.911493089297092, 
        -31.983530319362721, 
        -32.05566332158925, 
        -32.127894060542559, 
        -32.200224499216255, 
        -32.272656600008368, 
        -32.34519232405259, 
        -32.417833626880956, 
        -32.49058246726868, 
        -32.563440801941425, 
        -32.636410585368871, 
        -32.709493771888319, 
        -32.782692314236073, 
        -32.856008165078705, 
        -32.929443275777757, 
        -33.00299959721125, 
        -33.076679079387191, 
        -33.150483673049237, 
        -33.224415326766547, 
        -33.298475990680537, 
        -33.372667613325767, 
        -33.446992143531283, 
        -33.521451530372815, 
        -33.59604772211302, 
        -33.670782667667297, 
        -33.745658316280689, 
        -33.820676616990973, 
        -33.895839519001605, 
        -33.97114897226308, 
        -34.046606926131226, 
        -34.122215331466975, 
        -34.19797613849137, 
        -34.273891298531154, 
        -34.349962763178659, 
        -34.426192484338728, 
        -34.502582414641729, 
        -34.579134507245868, 
        -34.655850715025174, 
        -34.732732992389451, 
        -34.809783293338448, 
        -34.887003572926638, 
        -34.964395786423346, 
        -35.041961889260207, 
        -35.119703837676781, 
        -35.197623587815642, 
        -35.27572309596215, 
        -35.354004319140429, 
        -35.432469213734713, 
        -35.511119736621751, 
        -35.589957844267509, 
        -35.668985492796672, 
        -35.748204639087476, 
        -35.827617238231795, 
        -35.907225245571617, 
        -35.987030615797345, 
        -36.067035301667175, 
        -36.1472412567541, 
        -36.22765043075961, 
        -36.308264773715251, 
        -36.389086234744894, 
        -36.470116760390546, 
        -36.551358293514703, 
        -36.632812776443274, 
        -36.714482148955248, 
        -36.796368346911194, 
        -36.878473304454907, 
        -36.960798952591148, 
        -37.043347214695601, 
        -37.126120013615257, 
        -37.209119267715472, 
        -37.292346889077713, 
        -37.375804785921879, 
        -37.45949485946381, 
        -37.543419006713094, 
        -37.627579117405453, 
        -37.71197707290743, 
        -37.796614748663629, 
        -37.881494012979807, 
        -37.966616724419531, 
        -38.051984733819914, 
        -38.13759988134138, 
        -38.223463998727041, 
        -38.309578906458974, 
        -38.395946412822155, 
        -38.482568315397216, 
        -38.569446399916679, 
        -38.656582437715215, 
        -38.743978188072475, 
        -38.831635396213883, 
        -38.91955578774342, 
        -39.007741075884738, 
        -39.096192959588052, 
        -39.184913116663985, 
        -39.27390320807519, 
        -39.36316487752633, 
        -39.45269974376307, 
        -39.542509409622056, 
        -39.632595455839528, 
        -39.722959439212723, 
        -39.813602895635889, 
        -39.904527335097129, 
        -39.995734242540479, 
        -40.087225075950506, 
        -40.179001270498581, 
        -40.271064227752888, 
        -40.363415326802979, 
        -40.456055909679037, 
        -40.548987295313637, 
        -40.642210764023133, 
        -40.735727568077436, 
        -40.829538920755027, 
        -40.923646007914655, 
        -41.018049972633918, 
        -41.11275192474416, 
        -41.207752931222039, 
        -41.303054030615087, 
        -41.398656209566333, 
        -41.494560423510464, 
        -41.590767580887999, 
        -41.687278544438442, 
        -41.784094134482665, 
        -41.881215134991251, 
        -41.978642273383677, 
        -42.076376235653917, 
        -42.174417656036404, 
        -42.272767126377069, 
        -42.371425180771496, 
        -42.47039231331371, 
        -42.569668964201682, 
        -42.669255507554659, 
        -42.769152282621526, 
        -42.869359566717769, 
        -42.969877585997757, 
        -43.070706511412453, 
        -43.171846464605956, 
        -43.2732974923453, 
        -43.375059607295846, 
        -43.477132749864971, 
        -43.579516810812827, 
        -43.682211625449092, 
        -43.78521696401009, 
        -43.888532547610367, 
        -43.992158032576057, 
        -44.096093018048649, 
        -44.200337041894329, 
        -44.304889596422406, 
        -44.409750100248736, 
        -44.514917926883335, 
        -44.620392382807722, 
        -44.726172722656571, 
        -44.832258138148305, 
        -44.938647775591406, 
        -45.045340719096941, 
        -45.152335989767778, 
        -45.259632569104198, 
        -45.367229369255924, 
        -45.475125264081832, 
        -45.583319063076907, 
        -45.691809531868103, 
        -45.800595386677216, 
        -45.909675294416196, 
        -46.019047866526009, 
        -46.128711676987031, 
        -46.238665251164868, 
        -46.348907078657078, 
        -46.459435584519483, 
        -46.570249176897576, 
        -46.681346211366908, 
        -46.792725022263994, 
        -46.904383874988561, 
        -47.016321026862947, 
        -47.128534706188525, 
        -47.241023095547334, 
        -47.353784356793923, 
        -47.466816612354904, 
        -47.580117986511048, 
        -47.693686555223053, 
        -47.807520379448377, 
        -47.921617509499427, 
        -48.035975957025414, 
        -48.150593734590579, 
        -48.265468846300344, 
        -48.380599269454947, 
        -48.495982985167927, 
        -48.611617954591587, 
        -48.727502144320191, 
        -48.843633509376211, 
        -48.960010004054851, 
        -49.076629587587377, 
        -49.19349020949921, 
        -49.310589836609857, 
        -49.427926428935983, 
        -49.545497960482997, 
        -49.663302415825541, 
        -49.781337780405551, 
        -49.899602068109317, 
        -50.018093292233573, 
        -50.136809484608271, 
        -50.255748692204406, 
        -50.374908988480854, 
        -50.494288462210626, 
        -50.613885211859056, 
        -50.73369736559799, 
        -50.85372308886209, 
        -50.973960548431435, 
        -51.094407956001952, 
        -51.215063532728799, 
        -51.335925542760108, 
        -51.456992269888296, 
        -51.578262023514206, 
        -51.699733158271357, 
        -51.821404032930467, 
        -51.943273062071817, 
        -52.065338683181331, 
        -52.187599378240215, 
        -52.310053628713121, 
        -52.432699983788197, 
        -52.555537012061009, 
        -52.678563318215993, 
        -52.801777543946955, 
        -52.925178356477531, 
        -53.048764475065347, 
        -53.17253464108795, 
        -53.296487626606506, 
        -53.420622247461132, 
        -53.544937353234765, 
        -53.669431823127745, 
        -53.794104582048298, 
        -53.918954576834103, 
        -54.043980799636536, 
        -54.169182269805674, 
        -54.294558042303166, 
        -54.420107206907787, 
        -54.545828886124042, 
        -54.671722230914206, 
        -54.797786440365748, 
        -54.92402074134079, 
        -55.050424365519348, 
        -55.176996612480522, 
        -55.303736790161082, 
        -55.430644247117911, 
        -55.557718364468414, 
        -55.684958551012386, 
        -55.812364233886299, 
        -55.93993488339045, 
        -56.067669989425546, 
        -56.195569073016003, 
        -56.323631683064377, 
        -56.451857389801894, 
        -56.580245799206004, 
        -56.70879653242811, 
        -56.837509242339905, 
        -56.966383603190238, 
        -57.095419311204061, 
        -57.22461609069785, 
        -57.353973681980229, 
        -57.483491851827573, 
        -57.613170389964331, 
        -57.743009105390755, 
        -57.873007823157202, 
        -58.003166391679265, 
        -58.133484682109142, 
        -58.263962581431663, 
        -58.394599989429736, 
        -58.525396828250393, 
        -58.656353041071092, 
        -58.787468587292139, 
        -58.918743426704523, 
        -59.050177575211684, 
        -59.181770988890065, 
        -59.31352370780828, 
        -59.44543576180461, 
        -59.577507195281051, 
        -59.709738065549963, 
        -59.842128441412207, 
        -59.974678406811243, 
        -60.107388055203657, 
        -60.240257490304863, 
        -60.373286826927341, 
        -60.506476194887746, 
        -60.63982574310316, 
        -60.773335589278496, 
        -60.907005904683302, 
        -61.040836850453687, 
        -61.174828602718527, 
        -61.308981339051634, 
        -61.443295253606379, 
        -61.577770535755938, 
        -61.712407391297894, 
        -61.847206033320738, 
        -61.982166684647787, 
        -62.117289554219532, 
        -62.252574877879539, 
        -62.388022891607854, 
        -62.523633834442073, 
        -62.659407953233277, 
        -62.795345504817796, 
        -62.931446729525774, 
        -63.067711901856008, 
        -63.204141269607717, 
        -63.340735111087668, 
        -63.477493691295095, 
        -63.614417290600073, 
        -63.751506181451418, 
        -63.888760648376298, 
        -64.026180973585198, 
        -64.163767443781296, 
        -64.30152034957527, 
        -64.439439981005378, 
        -64.577526633413925, 
        -64.715780600673057, 
        -64.854202182720542, 
        -64.99279168040583, 
        -65.131549389755577, 
        -65.27047561597611, 
        -65.40957066276502, 
        -65.548834835369064, 
        -65.688268440018845, 
        -65.827871783456771, 
        -65.967645174925266, 
        -66.107588924830807, 
        -66.24770333873937, 
        -66.387988733432664, 
        -66.528445410502698, 
        -66.669073686339615, 
        -66.809873871022688, 
        -66.950846279768598, 
        -67.091991218891422, 
        -67.233309006731574, 
        -67.374799948244629, 
        -67.516464359360938, 
        -67.658302551375925, 
        -67.80031484310166, 
        -67.94250153267356, 
        -68.084862940064653, 
        -68.227399372724406, 
        -68.370111143723932, 
        -68.51299856234796, 
        -68.656061939958207, 
        -68.799301584183738, 
        -68.942717807054834, 
        -69.086310912778274, 
        -69.230081214440091, 
        -69.374029013169178, 
        -69.518154620609053, 
        -69.662458339156998, 
        -69.806940476651334, 
        -69.951601336477438, 
        -70.096441231210022, 
        -70.241460448213402, 
        -70.386659302656923, 
        -70.532038087161112, 
        -70.677597107945402, 
        -70.823336664080358, 
        -70.969257056805063, 
        -71.115358582518482, 
        -71.261641540498772, 
        -71.408106227330506, 
        -71.554752939563571, 
        -71.701581972696218, 
        -71.848593621571609, 
        -71.995788179653744, 
        -72.143165940315228, 
        -72.290727195469287, 
        -72.438472240764241, 
        -72.586401358503693, 
        -72.734514842531908, 
        -72.882812982144529, 
        -73.031296065205439, 
        -73.179964379246826, 
        -73.328818210882005, 
        -73.477857845638439, 
        -73.627083572147313, 
        -73.77649566763894, 
        -73.92609441824014, 
        -74.075880108483346, 
        -74.225853031883474, 
        -74.376013444477522, 
        -74.52636163903297, 
        -74.676897896332861, 
        -74.827622496876046, 
        -74.978535714933017, 
        -75.129637836630522, 
        -75.280929126188923, 
        -75.432409868205568, 
        -75.584080334738331, 
        -75.735940803136486, 
        -75.887991546739215, 
        -76.040232845359526, 
        -76.192664961175609, 
        -76.345288174784912, 
        -76.49810275338011, 
        -76.651108970790986, 
        -76.804307097895006, 
        -76.957697405491643, 
        -77.111280162521524, 
        -77.265055639192497, 
        -77.419024103426992, 
        -77.573185824391231, 
        -77.72754106914131, 
        -77.882090108062201, 
        -78.036833202847149, 
        -78.191770624046512, 
        -78.346902634977795, 
        -78.502229502733243, 
        -78.657751492570583, 
        -78.813468869458731, 
        -78.969381897780323, 
        -79.125490842178948, 
        -79.281795965715517, 
        -79.438297532936474, 
        -79.594995805784563, 
        -79.751891048611526, 
        -79.908983522413479, 
        -80.06627349413327, 
        -80.22376121815546, 
        -80.381446960431219, 
        -80.539330982143667, 
        -80.697413546173294, 
        -80.855694910977448, 
        -81.014175341169548, 
        -81.17285509293977, 
        -81.331734429127678, 
        -81.490813610340126, 
        -81.650092896214218, 
        -81.809572548037195, 
        -81.969252825188107, 
        -82.129133987703142, 
        -82.289216296663312, 
        -82.449500009161952, 
        -82.609985385643824, 
        -82.770672686761358, 
        -82.931562174914745, 
        -83.092654102668945, 
        -83.253948739567264, 
        -83.415446331764514, 
        -83.577147146514761, 
        -83.739051440973341, 
        -83.901159476187317, 
        -84.063471510517729, 
        -84.225987810604622, 
        -84.388708622627433, 
        -84.551634215128246, 
        -84.714764843248375, 
        -84.878100770260744, 
        -85.04164225314608, 
        -85.205389554824976, 
        -85.369342932024963, 
        -85.533502660554447, 
        -85.697868972175954, 
        -85.862442141532284, 
        -86.027222429180298, 
        -86.192210096932286, 
        -86.357405402783414, 
        -86.522808609335542, 
        -86.688419977060505, 
        -86.854239770937497, 
        -87.020268245590117, 
        -87.186505668955917, 
        -87.352952297142863, 
        -87.519608395666978, 
        -87.68647422564969, 
        -87.85355004982047, 
        -88.020836131660047, 
        -88.188332735869935, 
        -88.356040121452608, 
        -88.523958554395477, 
        -88.69208829776818, 
        -88.860429617173239, 
        -89.028982774365602, 
        -89.197748036286995, 
        -89.366725665785893, 
        -89.535915940386886, 
        -89.705319102769124, 
        -89.874935430848666, 
        -90.044765189628862, 
        -90.214808647771335, 
        -90.385066068624795, 
        -90.555537723105502, 
        -90.726223874428626, 
        -90.897124797561304, 
        -91.068240750721472, 
        -91.239572008414385, 
        -91.411118837557083, 
        -91.582881508971013, 
        -91.754860291201865, 
        -91.927055455456369, 
        -92.099467270877412, 
        -92.272096009851808, 
        -92.444941941701643, 
        -92.618005339055003, 
        -92.791286473933042, 
        -92.964785618687444, 
        -93.138503046353037, 
        -93.312439032312582, 
        -93.48659384593482, 
        -93.660967763655535, 
        -93.835561059979696, 
        -94.010374010038149, 
        -94.185406889175866, 
        -94.360659975574137, 
        -94.536133541330372, 
        -94.711827866291031, 
        -94.887743226161504, 
        -95.063879904719883, 
        -95.240238169865137, 
        -95.41681830575564, 
        -95.593620591377686, 
        -95.770645314762817, 
        -95.947892739575693, 
        -96.125363155185525, 
        -96.303056842282231, 
        -96.48097408407763, 
        -96.659115160173826, 
        -96.837480355692477, 
        -97.016069951727175, 
        -97.194884235911118, 
        -97.373923486938011, 
        -97.553187995181162, 
        -97.73267804037468, 
        -97.912393912166678, 
        -98.092335895060373, 
        -98.272504277794354, 
        -98.452899346044134, 
        -98.633521387880279, 
        -98.814370693647888, 
        -98.995447552481608, 
        -99.176752252050747, 
        -99.35828508440153, 
        -99.540046338727223, 
        -99.722036306951608, 
        -99.904255281475116, 
        -100.08670355615227, 
        -100.26938142063526, 
        -100.45228917046988, 
        -100.63542709949137, 
        -100.81879550662511, 
        -101.00239467916649, 
        -101.18622491997077, 
        -101.37028651984139, 
        -101.5545797790858, 
        -101.73910499473426, 
        -101.92386246576912, 
        -102.10885249036663, 
        -102.2940753772716, 
        -102.47953140872586, 
        -102.66522090264246, 
        -102.85114414382534, 
        -103.03730144305381, 
        -103.22369310168175, 
        -103.41031943459461
    ], 
    [
        0.002233, 
        0.002237539523616406, 
        0.002242087498727715, 
        0.0022466439259057154, 
        0.0022512088200039525, 
        0.002255782196036936, 
        0.002260364068830254, 
        0.002264954453449598, 
        0.0022695533648631754, 
        0.002274160818151643, 
        0.0022787768283314123, 
        0.002283401410524159, 
        0.002288034579836813, 
        0.0022926763514652597, 
        0.0022973267405044726, 
        0.002301985762220197, 
        0.00230665343180049, 
        0.0023113297645922103, 
        0.002316014775756356, 
        0.0023207084807278545, 
        0.0023254108947456894, 
        0.0023301220332449493, 
        0.002334841911613863, 
        0.0023395705453599282, 
        0.002344307949811462, 
        0.002349054140552151, 
        0.0023538091330483416, 
        0.002358572942872573, 
        0.0023633455856083793, 
        0.0023681270769967703, 
        0.002372917432406524, 
        0.0023777166677032787, 
        0.0023825247984587245, 
        0.0023873418404860556, 
        0.0023921678094960125, 
        0.002397002721326367, 
        0.002401846591744369, 
        0.0024066994366243643, 
        0.002411561271845117, 
        0.002416432113317177, 
        0.0024213119769830793, 
        0.0024262008789450243, 
        0.0024310988349469736, 
        0.0024360058611717955, 
        0.0024409219736495546, 
        0.0024458471885775877, 
        0.0024507815219258454, 
        0.002455724990016715, 
        0.0024606776088815633, 
        0.002465639394942816, 
        0.00247061036423052, 
        0.0024755905332598865, 
        0.002480579918134777, 
        0.0024855785353414027, 
        0.0024905864012297494, 
        0.002495603532244517, 
        0.002500629944839825, 
        0.0025056656555041356, 
        0.0025107106807665553, 
        0.0025157650372499155, 
        0.0025208287414117303, 
        0.0025259018099484383, 
        0.0025309842595129155, 
        0.002536076106842518, 
        0.0025411773685938277, 
        0.0025462880615887626, 
        0.002551408202584827, 
        0.002556537808555907, 
        0.0025616768961453356, 
        0.002566825482617635, 
        0.002571983584430285, 
        0.00257715121882178, 
        0.0025823284027815807, 
        0.0025875151534423355, 
        0.0025927114877638993, 
        0.00259791742330608, 
        0.0026031329765040506, 
        0.0026083581649004586, 
        0.002613593005785957, 
        0.0026188375165751275, 
        0.002624091714273929, 
        0.002629355616386518, 
        0.002634629240324223, 
        0.0026399126035113346, 
        0.002645205723432939, 
        0.002650508617618254, 
        0.0026558213035895884, 
        0.002661143798977613, 
        0.002666476121381128, 
        0.0026718182893485593, 
        0.0026771703189025706, 
        0.002682532228646638, 
        0.0026879040363907395, 
        0.002693285760065482, 
        0.0026986774173879506, 
        0.0027040790263612217, 
        0.002709490604984914, 
        0.002714912171421476, 
        0.00272034374342585, 
        0.002725785339394068, 
        0.0027312369772067697, 
        0.0027366986752049784, 
        0.002742170451614374, 
        0.0027476523247389347, 
        0.002753144312901043, 
        0.0027586464345014535, 
        0.002764158707943438, 
        0.0027696811517237113, 
        0.0027752137843505037, 
        0.0027807566244819116, 
        0.0027863096905857867, 
        0.002791873001647948, 
        0.0027974465759082207, 
        0.002803030432353643, 
        0.0028086245898496166, 
        0.0028142290673629305, 
        0.0028198438835831193, 
        0.002825469057679836, 
        0.00283110460852213, 
        0.0028367505552733354, 
        0.00284240691705707, 
        0.0028480737131469256, 
        0.0028537509626198453, 
        0.0028594386850906775, 
        0.0028651368994369393, 
        0.00287084562530669, 
        0.0028765648821537154, 
        0.0028822946896559978, 
        0.0028880350670845707, 
        0.0028937860342175565, 
        0.002899547610769953, 
        0.0029053198165705087, 
        0.0029111026712612897, 
        0.0029168961950859136, 
        0.0029227004074042647, 
        0.002928515328558448, 
        0.0029343409784825096, 
        0.00294017737735062, 
        0.002946024545358552, 
        0.002951882502862196, 
        0.0029577512699387, 
        0.002963630867239855, 
        0.0029695213148835456, 
        0.0029754226335541177, 
        0.002981334843792506, 
        0.002987257966461293, 
        0.002993192021855426, 
        0.002999137031081519, 
        0.003005093014742764, 
        0.0030110599941074504, 
        0.003017037989697265, 
        0.0030230270228859962, 
        0.0030290271146391737, 
        0.003035038286249435, 
        0.0030410605589710413, 
        0.0030470939541713624, 
        0.0030531384932569483, 
        0.003059194197824782, 
        0.0030652610892658175, 
        0.003071339189426422, 
        0.0030774285198205864, 
        0.0030835291023900164, 
        0.0030896409589544157, 
        0.0030957641116319623, 
        0.0031018985822096634, 
        0.0031080443929662267, 
        0.0031142015660355475, 
        0.0031203701238050776, 
        0.003126550088490612, 
        0.0031327414826787564, 
        0.003138944328759975, 
        0.0031451586493922764, 
        0.0031513844673115394, 
        0.0031576218056010253, 
        0.003163870686476206, 
        0.003170131133264549, 
        0.0031764031688887263, 
        0.0031826868166951565, 
        0.003188982099552167, 
        0.0031952890410371793, 
        0.0032016076643004575, 
        0.0032079379931964215, 
        0.003214280050741888, 
        0.0032206338608229725, 
        0.0032269994472182584, 
        0.0032333768337803053, 
        0.003239766044311162, 
        0.0032461671029384203, 
        0.0032525800335926926, 
        0.0032590048609142234, 
        0.003265441608392397, 
        0.003271890300803126, 
        0.003278350962509126, 
        0.0032848236180718026, 
        0.003291308292114012, 
        0.0032978050096446423, 
        0.003304313794838416, 
        0.003310834672945945, 
        0.003317367668792528, 
        0.0033239128075214105, 
        0.003330470114211911, 
        0.003337039614142759, 
        0.0033436213325366924, 
        0.0033502152948212687, 
        0.0033568215264412056, 
        0.0033634400531418586, 
        0.0033700709001462403, 
        0.0033767140933539243, 
        0.0033833696585212217, 
        0.0033900376216550922, 
        0.0033967180083533024, 
        0.003403410844917269, 
        0.003410116157080294, 
        0.0034168339714176453, 
        0.0034235643135100097, 
        0.003430307209909332, 
        0.0034370626868813906, 
        0.0034438307707787296, 
        0.0034506114880243164, 
        0.00345740486508668, 
        0.0034642109283973235, 
        0.0034710297045749037, 
        0.003477861220075046, 
        0.0034847055015335866, 
        0.003491562575624013, 
        0.0034984324689647252, 
        0.0035053152082432223, 
        0.0035122108202869018, 
        0.0035191193314714564, 
        0.003526040768612731, 
        0.0035329751584535097, 
        0.0035399225282069045, 
        0.0035468829033866397, 
        0.0035538563112747536, 
        0.0035608427783037095, 
        0.0035678423310654367, 
        0.0035748549961563897, 
        0.0035818807999730713, 
        0.003588919768911063, 
        0.0035959719292547993, 
        0.0036030373072557867, 
        0.0036101159290063095, 
        0.0036172078205568203, 
        0.0036243130077636757, 
        0.003631431516450483, 
        0.0036385633724781577, 
        0.0036457086007974774, 
        0.003652867227108676, 
        0.0036600392762708364, 
        0.003667224773345251, 
        0.003674423743049514, 
        0.003681636209943283, 
        0.0036888621981249203, 
        0.003696101732273355, 
        0.003703354834866953, 
        0.0037106215299079104, 
        0.0037179018405592104, 
        0.0037251957895768745, 
        0.003732503399336346, 
        0.0037398246927366685, 
        0.0037471596897243062, 
        0.0037545084125095965, 
        0.0037618708816004797, 
        0.0037692471175041074, 
        0.003776637139922341, 
        0.003784040968373583, 
        0.0037914586213144952, 
        0.0037988901176900123, 
        0.0038063354738517726, 
        0.003813794707403783, 
        0.0038212678345990094, 
        0.003828754871215013, 
        0.003836255831824709, 
        0.0038437707309945846, 
        0.0038512995814780093, 
        0.0038588423961222512, 
        0.0038663991864694974, 
        0.0038739699632547573, 
        0.003881554736397315, 
        0.0038891535149909295, 
        0.0038967663061844206, 
        0.003904393117044745, 
        0.003912033953246827, 
        0.0039196888193345015, 
        0.003927357718500178, 
        0.003935040652830117, 
        0.003942737623206692, 
        0.003950448629435599, 
        0.003958173668804744, 
        0.003965912738733237, 
        0.003973665833650504, 
        0.003981432947378999, 
        0.003989214072347699, 
        0.0039970091987464144, 
        0.004004818315352448, 
        0.004012641408981143, 
        0.004020478465049591, 
        0.0040283294668071136, 
        0.004036194395471263, 
        0.004044073230739043, 
        0.004051965949527919, 
        0.004059872528117285, 
        0.004067792937977688, 
        0.004075727151168862, 
        0.004083675135522977, 
        0.004091636857595719, 
        0.004099612281305823, 
        0.004107601368211944, 
        0.004115604076595507, 
        0.004123620362713908, 
        0.004131650180548819, 
        0.004139693480776338, 
        0.004147750211239535, 
        0.004155820317203019, 
        0.004163903740907692, 
        0.004172000421508973, 
        0.004180110295485636, 
        0.004188233295935557, 
        0.004196369352635171, 
        0.004204518392391819, 
        0.004212680338764019, 
        0.004220855111762909, 
        0.004229042628317412, 
        0.004237242801506971, 
        0.004245455541444391, 
        0.004253680755321609, 
        0.004261918343700933, 
        0.004270168207257794, 
        0.004278430240307209, 
        0.0042867043352282025, 
        0.004294990379594464, 
        0.00430328825781985, 
        0.00431159785001479, 
        0.004319919032821556, 
        0.004328251678731277, 
        0.004336595656894637, 
        0.004344950831398863, 
        0.004353317063787489, 
        0.004361694210509816, 
        0.004370082124725416, 
        0.004378480655905428, 
        0.004386889649043721, 
        0.004395308945531463, 
        0.004403738382490699, 
        0.004412177793954472, 
        0.004420627009149622, 
        0.004429085854364541, 
        0.004437554151262022, 
        0.004446031718640877, 
        0.004454518371260067, 
        0.0044630139194930555, 
        0.0044715181709146685, 
        0.0044800309298632, 
        0.0044885519975547935, 
        0.004497081169226796, 
        0.004505618241831978, 
        0.004514163001652028, 
        0.0045227152382222744, 
        0.0045312747364638205, 
        0.004539841278097299, 
        0.004548414641316913, 
        0.004556994602130185, 
        0.004565580935097742, 
        0.004574173410257805, 
        0.004582771797765601, 
        0.004591375863869612, 
        0.004599985372837888, 
        0.00460860008797399, 
        0.0046172197697616196, 
        0.004625844177543869, 
        0.004634473070256694, 
        0.004643106204478566, 
        0.00465174333540247, 
        0.004660384218447591, 
        0.004669028606743597, 
        0.0046776762537906165, 
        0.004686326913122331, 
        0.0046949803376038594, 
        0.00470363627880076, 
        0.004712294489401863, 
        0.004720954723385519, 
        0.004729616733624807, 
        0.004738280274027393, 
        0.004746945099552176, 
        0.004755610965656971, 
        0.004764277629135502, 
        0.004772944848580769, 
        0.004781612383777193, 
        0.004790279995253212, 
        0.0047989474463064185, 
        0.0048076145023017765, 
        0.00481628092977712, 
        0.0048249464990554455, 
        0.004833610981282987, 
        0.004842274151382659, 
        0.004850935786227836, 
        0.004859595665821687, 
        0.0048682535732435875, 
        0.004876909294338281, 
        0.004885562618748715, 
        0.004894213338732264, 
        0.004902861250517381, 
        0.0049115061540683244, 
        0.004920147853265607, 
        0.004928786154007289, 
        0.004937420867943241, 
        0.004946051810116052, 
        0.004954678799357201, 
        0.004963301659049772, 
        0.004971920216286183, 
        0.0049805343026582535, 
        0.004989143753547786, 
        0.004997748409860808, 
        0.005006348115775792, 
        0.005014942720098102, 
        0.005023532076603546, 
        0.005032116042544051, 
        0.00504069448059179, 
        0.005049267257694444, 
        0.005057834245018791, 
        0.005066395319013053, 
        0.005074950360063908, 
        0.005083499252989604, 
        0.005092041888143656, 
        0.005100578158341025, 
        0.005109107962600548, 
        0.005117631204571254, 
        0.005126147791851901, 
        0.005134657635764742, 
        0.0051431606527310636, 
        0.00515165676421668, 
        0.005160145894755998, 
        0.00516862797414445, 
        0.005177102935597007, 
        0.005185570717404449, 
        0.00519403126134647, 
        0.005202484513466476, 
        0.005210930423834587, 
        0.005219368946773216, 
        0.005227800040629723, 
        0.005236223666563354, 
        0.005244639790775017, 
        0.005253048382675639, 
        0.005261449415761553, 
        0.005269842866321646, 
        0.005278228714978209, 
        0.005286606945669349, 
        0.005294977545864043, 
        0.0053033405058017105, 
        0.005311695819518471, 
        0.005320043484491297, 
        0.0053283835006540875, 
        0.0053367158719435995, 
        0.005345040604401431, 
        0.005353357707711916, 
        0.005361667193881966, 
        0.005369969078291495, 
        0.005378263378512885, 
        0.005386550115386878, 
        0.005394829311988244, 
        0.005403100993852433, 
        0.005411365189303947, 
        0.005419621928880606, 
        0.005427871245506997, 
        0.005436113174621146, 
        0.005444347753895383, 
        0.005452575022447889, 
        0.005460795022613624, 
        0.005469007797698912, 
        0.0054772133938983765, 
        0.00548541185878535, 
        0.005493603242150461, 
        0.005501787595355492, 
        0.0055099649716059945, 
        0.005518135426063716, 
        0.0055262990151832185, 
        0.0055344557973016255, 
        0.00554260583213842, 
        0.005550749181100369, 
        0.005558885906940323, 
        0.005567016073860843, 
        0.005575139747596061, 
        0.005583256994798036, 
        0.005591367883771249, 
        0.005599472484094119, 
        0.005607570866506124, 
        0.0056156631025560365, 
        0.005623749265404176, 
        0.005631829429052059, 
        0.005639903668685735, 
        0.005647972060354112, 
        0.005656034681186011, 
        0.005664091609350104, 
        0.005672142923759764, 
        0.005680188704391108, 
        0.005688229031917546, 
        0.005696263987974868, 
        0.005704293654928701, 
        0.005712318115916273, 
        0.005720337454834322, 
        0.005728351756373895, 
        0.005736361105913466, 
        0.005744365589292379, 
        0.00575236529332467, 
        0.005760360305190755, 
        0.005768350712845786, 
        0.005776336604783863, 
        0.005784318070058717, 
        0.00579229519830128, 
        0.005800268079701752, 
        0.00580823680482894, 
        0.005816201464976153, 
        0.005824162151671592, 
        0.005832118957101397, 
        0.00584007197380743, 
        0.005848021294826192, 
        0.005855967013643439, 
        0.005863909224073857, 
        0.005871848020426852, 
        0.005879783497375817, 
        0.005887715749920696, 
        0.005895644873497624, 
        0.005903570963881051, 
        0.005911494117236656, 
        0.005919414429990991, 
        0.005927331998983283, 
        0.005935246921347976, 
        0.00594315929462823, 
        0.005951069216453631, 
        0.005958976785004484, 
        0.0059668820986261495, 
        0.005974785256034119, 
        0.0059826863561882795, 
        0.005990585498352721, 
        0.005998482782078087, 
        0.0060063783072390456, 
        0.006014272173839625, 
        0.006022164482287967, 
        0.006030055333199464, 
        0.006037944827461148, 
        0.006045833066259576, 
        0.006053720151006699, 
        0.006061606183372426, 
        0.006069491265244491, 
        0.006077375498865854, 
        0.006085258986643349, 
        0.00609314183123313, 
        0.006101024135562455, 
        0.006108906002827094, 
        0.006116787536441845, 
        0.006124668840061073, 
        0.00613255001773077, 
        0.006140431173346184, 
        0.006148312411404121, 
        0.006156193836579811, 
        0.00616407555374268, 
        0.006171957668028376, 
        0.006179840284736232, 
        0.006187723509604891, 
        0.006195607448325713, 
        0.006203492207200122, 
        0.006211377892572056, 
        0.006219264610834977, 
        0.006227152468942457, 
        0.006235041573886234, 
        0.00624293203307423, 
        0.006250823953956955, 
        0.006258717444447953, 
        0.006266612612472915, 
        0.006274509566408953, 
        0.006282408414715832, 
        0.0062903092662041585, 
        0.0062982122298867165, 
        0.006306117415057147, 
        0.006314024931137196, 
        0.0063219348878428994, 
        0.006329847395257046, 
        0.006337762563429598, 
        0.0063456805030306426, 
        0.006353601324654406, 
        0.006361525139192654, 
        0.00636945205775385, 
        0.006377382191821794, 
        0.0063853156529599135, 
        0.006393252552994126, 
        0.006401193004007222, 
        0.00640913711822184, 
        0.006417085008104407, 
        0.006425036786455649, 
        0.0064329925661726, 
        0.006440952460308742, 
        0.006448916582359821, 
        0.006456885045537569, 
        0.006464857963741533, 
        0.00647283545073922, 
        0.006480817620688274, 
        0.006488804587742501, 
        0.0064967964664480885, 
        0.006504793371134597, 
        0.006512795416618938, 
        0.006520802717730946, 
        0.006528815389527329, 
        0.006536833546956364, 
        0.006544857305335786, 
        0.006552886779912394, 
        0.006560922086074502, 
        0.006568963339406671, 
        0.006577010655429466, 
        0.006585064149730584, 
        0.006593123937981681, 
        0.006601190135853748, 
        0.006609262859084971, 
        0.006617342223303698, 
        0.006625428344245875, 
        0.006633521337514921, 
        0.006641621318779253, 
        0.006649728403468944, 
        0.006657842707018906, 
        0.0066659643448680125, 
        0.0066740934321172975, 
        0.006682230083932653, 
        0.006690374415303157, 
        0.006698526540611705, 
        0.006706686574426387, 
        0.006714854631085302, 
        0.006723030824356779, 
        0.006731215268187674, 
        0.006739408075822507, 
        0.006747609360174676, 
        0.006755819233846998, 
        0.006764037809111428, 
        0.0067722651976628995, 
        0.006780501510808284, 
        0.0067887468593158685, 
        0.006797001353342045, 
        0.006805265102586436, 
        0.00681353821596346, 
        0.006821820801782479, 
        0.00683011296784135, 
        0.006838414820806335, 
        0.006846726467104151, 
        0.006855048011829284, 
        0.006863379559471666, 
        0.006871721213470069, 
        0.006880073076365337, 
        0.006888435249566407, 
        0.006896807833667552, 
        0.006905190927946224, 
        0.006913584630444594, 
        0.0069219890381345545, 
        0.006930404246586291, 
        0.006938830350060263, 
        0.006947267441488966, 
        0.006955715612227381, 
        0.006964174952168776, 
        0.0069726455496094564, 
        0.006981127491105216, 
        0.006989620861560882, 
        0.006998125744104945, 
        0.007006642219975447, 
        0.007015170368412199, 
        0.00702371026658531, 
        0.0070322619899441646, 
        0.007040825611426826, 
        0.007049401201739373, 
        0.007057988829479679, 
        0.007066588560490678, 
        0.0070752004585279095, 
        0.007083824584399763, 
        0.0070924609966103395, 
        0.0071011097505593295, 
        0.0071097708990452875, 
        0.007118444491925523, 
        0.007127130575989395, 
        0.00713582919483828, 
        0.007144540389068272, 
        0.007153264195583996, 
        0.007162000648204643, 
        0.007170749777186574, 
        0.007179511609045431, 
        0.007188286166795629, 
        0.007197073469445842, 
        0.007205873532119765, 
        0.007214686366044043, 
        0.007223511977957854, 
        0.007232350370567015, 
        0.007241201542465848, 
        0.0072500654873248515, 
        0.007258942194635292, 
        0.00726783164877455, 
        0.007276733829807906, 
        0.00728564871250348, 
        0.007294576266642443, 
        0.007303516457047497, 
        0.007312469242904769, 
        0.007321434578436808, 
        0.00733041241200702, 
        0.007339402686506479, 
        0.007348405339308532, 
        0.007357420301541893, 
        0.00736644749876421, 
        0.007375486849946189, 
        0.00738453826858144, 
        0.007393601661332325, 
        0.007402676928347742, 
        0.007411763963507381, 
        0.0074208626540036085, 
        0.007429972880359312, 
        0.0074390945158002075, 
        0.007448227426915716, 
        0.007457371473356521, 
        0.007466526507138009, 
        0.007475692373540284, 
        0.007484868910010935, 
        0.007494055946586384, 
        0.007503253305984297, 
        0.007512460802616399, 
        0.007521678243723158, 
        0.007530905428465106, 
        0.007540142148114537, 
        0.007549388185792482, 
        0.007558643316699522, 
        0.007567907307590622, 
        0.007577179917051443, 
        0.007586460895687465, 
        0.007595749985296155, 
        0.007605046919394028, 
        0.007614351422925093, 
        0.007623663212429635, 
        0.00763298199576144, 
        0.007642307472049004, 
        0.007651639331629169, 
        0.007660977256847163, 
        0.007670320920629915, 
        0.007679669987218886, 
        0.0076890241122611926, 
        0.0076983829426142915, 
        0.007707746116410747, 
        0.0077171132627429475, 
        0.007726484001948741, 
        0.007735857946325338, 
        0.007745234698709425, 
        0.007754613853288501, 
        0.007763994995770593, 
        0.007773377703212695, 
        0.0077827615440119015, 
        0.00779214607811681, 
        0.007801530856865947, 
        0.007810915423393825, 
        0.007820299312347428, 
        0.007829682050054063, 
        0.007839063154654765, 
        0.007848442136521302, 
        0.007857818497651888, 
        0.007867191732326119, 
        0.00787656132708975, 
        0.007885926760525706, 
        0.007895287503974375, 
        0.007904643021260751, 
        0.00791399276896372, 
        0.007923336196354453, 
        0.007932672745744607, 
        0.007942001852868126, 
        0.007951322946341864, 
        0.007960635448584403, 
        0.007969938775446434, 
        0.007979232336502105, 
        0.007988515535335177, 
        0.007997787769918536, 
        0.008007048432462046, 
        0.008016296909157604, 
        0.008025532581438559, 
        0.008034754825683976, 
        0.008043963013219201, 
        0.008053156510413176, 
        0.008062334679456617, 
        0.00807149687815975, 
        0.008080642460118088, 
        0.008089770775352804, 
        0.008098881170033084, 
        0.008107972986651871, 
        0.008117045564821979, 
        0.008126098240937425, 
        0.008135130348694088, 
        0.008144141219148039, 
        0.00815313018097548, 
        0.008162096560841294, 
        0.00817103968332652, 
        0.008179958871415725, 
        0.008188853446622705, 
        0.00819772272899255, 
        0.008206566037873887, 
        0.008215382691315066, 
        0.008224172007227826, 
        0.008232933302720328, 
        0.008241665894987768, 
        0.008250369101108393, 
        0.00825904223843406, 
        0.008267684624705526, 
        0.008276295578274107, 
        0.008284874418444376, 
        0.008293420465417128, 
        0.008301933040652585, 
        0.008310411467058257, 
        0.0083188550690484, 
        0.00832726317298085, 
        0.008335635106939654, 
        0.008343970201362594, 
        0.008352267788921076, 
        0.008360527204772074, 
        0.00836874778675281, 
        0.008376928875498747, 
        0.008385069814569508, 
        0.008393169950735559, 
        0.008401228633938853, 
        0.008409245217632153, 
        0.008417219058773328, 
        0.008425149518015217, 
        0.008433035959930682, 
        0.008440877752901192, 
        0.008448674269585026, 
        0.008456424886726101, 
        0.008464128985315423, 
        0.008471785950894276, 
        0.008479395173526244, 
        0.008486956047883434, 
        0.008494467973419387, 
        0.008501930354442728, 
        0.008509342600042826, 
        0.008516704124441147, 
        0.00852401434702785, 
        0.008531272692261721, 
        0.008538478589843553, 
        0.008545631474802718, 
        0.008552730787670196, 
        0.008559775974292808, 
        0.008566766486107415, 
        0.008573701780211088, 
        0.008580581318958195, 
        0.008587404570764323, 
        0.008594171009605894, 
        0.008600880115272463, 
        0.00860753137329915, 
        0.008614124275191258, 
        0.008620658318054007, 
        0.008627133005202875, 
        0.008633547845663742, 
        0.008639902354542704, 
        0.008646196052919919, 
        0.008652428467803067, 
        0.008658599132352162, 
        0.008664707585631284, 
        0.00867075337282188, 
        0.008676736045134094, 
        0.008682655159869707, 
        0.008688510280423594, 
        0.008694300976178808, 
        0.00870002682266766, 
        0.008705687401568329, 
        0.008711282300582704, 
        0.008716811113438404, 
        0.008722273439983969, 
        0.008727668886245888, 
        0.008732997064210891, 
        0.00873825759189289, 
        0.008743450093429047, 
        0.00874857419898081, 
        0.008753629544727626, 
        0.008758615772880157, 
        0.008763532531671041, 
        0.008768379475225262, 
        0.008773156263765963, 
        0.008777862563382513, 
        0.008782498046157274, 
        0.0087870623900824, 
        0.008791555279030677, 
        0.008795976402834256, 
        0.008800325457114455, 
        0.008804602143395105, 
        0.008808806168988945, 
        0.008812937247045103, 
        0.008816995096504129, 
        0.00882097944204203, 
        0.008824890014107648, 
        0.008828726548872415, 
        0.008832488788196759, 
        0.008836176479639609, 
        0.008839789376449797, 
        0.008843327237444198, 
        0.008846789827083947, 
        0.008850176915461836, 
        0.008853488278235134, 
        0.008856723696606873, 
        0.008859882957262451, 
        0.008862965852489193, 
        0.008865972179989006, 
        0.00886890174298209, 
        0.008871754350148585, 
        0.00887452981554485, 
        0.008877227958662267, 
        0.008879848604437236, 
        0.008882391583056754, 
        0.00888485673025601, 
        0.008887243886874627, 
        0.008889552899200064, 
        0.008891783618843718, 
        0.008893935902609723, 
        0.00889600961264992, 
        0.00889800461630962, 
        0.008899920786244327, 
        0.008901758000179833, 
        0.008903516141319139, 
        0.008905195097582875, 
        0.008906794762606193, 
        0.008908315035008418, 
        0.008909755818447558, 
        0.00891111702149415, 
        0.008912398558719888, 
        0.00891360034839091, 
        0.00891472231578955, 
        0.008915764388945818, 
        0.008916726503272215, 
        0.008917608597987424, 
        0.008918410616464107, 
        0.00891913251165702, 
        0.0089197742364052, 
        0.008920335747119014, 
        0.008920817016800477, 
        0.008921218002482037, 
        0.00892153868856459, 
        0.008921779056580035, 
        0.008921939141528952, 
        0.008922018763829306, 
        0.0089219836059216, 
        0.008921936912113716, 
        0.008921775605956922, 
        0.008921533959668543, 
        0.008921211929493534, 
        0.008920809580403167, 
        0.008920326963092227, 
        0.008919764102324118, 
        0.008919121030190614, 
        0.008918397787544404, 
        0.008917594420674864, 
        0.008916710979082155, 
        0.008915747518533827, 
        0.00891470410090091, 
        0.008913580790260939, 
        0.008912377658197685, 
        0.008911094780200909, 
        0.008909732237591334, 
        0.00890829011639073, 
        0.008906768507456257, 
        0.00890516750754402, 
        0.008903487218192292, 
        0.00890172774577373, 
        0.008899889202676049, 
        0.008897971705485746, 
        0.00889597537667485, 
        0.008893900343703612, 
        0.00889174673919714, 
        0.008889514701238162, 
        0.00888720437301501, 
        0.008884815903170896, 
        0.00888234944521766, 
        0.008879805158544911, 
        0.008877183207634818, 
        0.008874483762182252, 
        0.00887170699753426, 
        0.008868853094168941, 
        0.008865922238138656, 
        0.00886291462082903, 
        0.008859830439237928, 
        0.008856669895585922, 
        0.008853433197854293, 
        0.008850120559319996, 
        0.008846732198890542, 
        0.008843268341022519, 
        0.008839729215733436, 
        0.008836115058607383, 
        0.008832426110979974, 
        0.008828662619684319, 
        0.0088248248372242, 
        0.00882091302183409, 
        0.008816927437484632, 
        0.008812868353740566, 
        0.008808736046140013, 
        0.008804530795723981, 
        0.008800252889543177, 
        0.008795902620321394, 
        0.00879148028665448, 
        0.008786986192939585, 
        0.008782420649602486, 
        0.00877778397276958, 
        0.008773076484574928, 
        0.008768298513058721, 
        0.008763450392154905, 
        0.008758532461825829, 
        0.008753545067968252, 
        0.008748488562467856, 
        0.00874336330324892, 
        0.008738169654226994, 
        0.008732907985324707, 
        0.008727578672558765, 
        0.008722182097927822, 
        0.008716718649520106, 
        0.008711188721555244, 
        0.008705592714234014, 
        0.008699931033891913, 
        0.008694204092924976, 
        0.008688412309814588, 
        0.008682556109139478, 
        0.008676635921535792, 
        0.008670652183770562, 
        0.008664605338604366, 
        0.008658495835017972, 
        0.008652324127799364, 
        0.008646090677983984, 
        0.008639795952651309, 
        0.008633440424822619, 
        0.008627024573523696, 
        0.008620548883860098, 
        0.008614013846673488, 
        0.00860741995891892, 
        0.008600767723486837, 
        0.008594057648992428, 
        0.00858729025005698, 
        0.008580466046992103, 
        0.008573585565853326, 
        0.008566649338549124, 
        0.008559657902424155, 
        0.00855261180063417, 
        0.008545511581913101, 
        0.00853835780052903, 
        0.008531151015924755, 
        0.00852389179327879, 
        0.008516580702857832, 
        0.008509218320241384, 
        0.008501805226347085, 
        0.00849434200712629, 
        0.008486829253175931, 
        0.008479267560337962, 
        0.008471657529498189, 
        0.008463999765956928, 
        0.008456294879682781, 
        0.008448543485271704, 
        0.00844074620172836, 
        0.00843290365230469, 
        0.008425016464639846, 
        0.00841708527027036, 
        0.008409110704763132, 
        0.008401093407514812, 
        0.008393034021580837, 
        0.008384933193600893, 
        0.008376791573669292, 
        0.008368609815111784, 
        0.008360388574356375, 
        0.008352128510802994, 
        0.008343830286749778, 
        0.008335494567120306, 
        0.008327122019120713, 
        0.008318713312513711, 
        0.008310269119083979, 
        0.00830179011262098, 
        0.00829327696867533, 
        0.008284730364460455, 
        0.008276150978409752, 
        0.008267539490355125, 
        0.008258896581106874, 
        0.008250222932375671, 
        0.008241519226233146, 
        0.008232786145480517, 
        0.008224024372940848, 
        0.00821523459152739, 
        0.00820641748400931, 
        0.008197573732767806, 
        0.008188704019255732, 
        0.008179809024425068, 
        0.008170889428066366, 
        0.00816194590856377, 
        0.008152979143206023, 
        0.00814398980723688, 
        0.008134978573947568, 
        0.008125946114483647, 
        0.008116893098038326, 
        0.008107820190694436, 
        0.008098728056068738, 
        0.008089617354553698, 
        0.008080488743425226, 
        0.008071342876416013, 
        0.00806218040369215, 
        0.008053001971527193, 
        0.008043808221918755, 
        0.008034599792638595, 
        0.008025377317286668, 
        0.008016141424270411, 
        0.008006892737455617, 
        0.0079976318753828, 
        0.007988359451315196, 
        0.007979076073044825, 
        0.00796978234276412, 
        0.007960478856720535, 
        0.007951166205113082, 
        0.007941844971727318, 
        0.00793251573467564, 
        0.007923179064862495, 
        0.00791383552653226, 
        0.007904485677390221, 
        0.007895130067689299, 
        0.007885769240878655, 
        0.00787640373306679, 
        0.007867034072653005, 
        0.00785766078113675, 
        0.007848284371692655, 
        0.007838905349997862, 
        0.007829524213710233, 
        0.007820141452655307, 
        0.0078107575484035454, 
        0.0078013729744577575, 
        0.007791988195726118, 
        0.007782603669579141, 
        0.00777321984406923, 
        0.0077638371593891356, 
        0.007754456046893624, 
        0.007745076929306448, 
        0.007735700220934475, 
        0.007726326327193634, 
        0.007716955644847839, 
        0.00770758856221566, 
        0.0076982254585989665, 
        0.007688866704414927, 
        0.007679512661655654, 
        0.007670163683116527, 
        0.0076608201130212075, 
        0.007651482287143522, 
        0.0076421505320009775, 
        0.007632825165758357, 
        0.007623506497598884, 
        0.007614194828256286, 
        0.007604890449777121, 
        0.007595593645379546, 
        0.007586304690107248, 
        0.007577023850135264, 
        0.0075677513834951065, 
        0.007558487539670327, 
        0.007549232559911545, 
        0.00753998667714048, 
        0.007530750116092576, 
        0.007521523093550942, 
        0.007512305818179227, 
        0.0075030984905029305, 
        0.007493901303455509, 
        0.007484714442064499, 
        0.007475538083674138, 
        0.0074663723981706984, 
        0.007457217547882093, 
        0.007448073687554293, 
        0.007438940964533981, 
        0.0074298195199430294, 
        0.007420709486915567, 
        0.0074116109915153055, 
        0.007402524153294398, 
        0.0073934490851752166, 
        0.007384385893325813, 
        0.00737533467693027, 
        0.007366295529369488, 
        0.007357268537314654, 
        0.007348253781535548, 
        0.007339251336410278, 
        0.007330261270582491, 
        0.007321283646806713, 
        0.007312318522141998, 
        0.0073033659478097335, 
        0.007294425969712653, 
        0.007285498628463984, 
        0.007276583959370535, 
        0.007267681992236184, 
        0.007258792752302946, 
        0.007249916259571739, 
        0.0072410525294132775, 
        0.007232201572455969, 
        0.007223363394561146, 
        0.0072145379976496764, 
        0.007205725378824971, 
        0.007196925530911864, 
        0.0071881384426995204, 
        0.007179364099202438, 
        0.007170602481111167, 
        0.007161853565612657, 
        0.007153117325949778, 
        0.007144393731901823, 
        0.007135682749594263, 
        0.007126984341963453, 
        0.007118298468440991, 
        0.007109625085307735, 
        0.007100964145783558, 
        0.007092315599906677, 
        0.007083679394937776, 
        0.007075055475268748, 
        0.007066443782498778, 
        0.007057844255638754, 
        0.007049256831114973, 
        0.007040681442726965, 
        0.007032118021987409, 
        0.007023566498169541, 
        0.007015026798214985, 
        0.00700649884679258, 
        0.0069979825667187525, 
        0.006989477878518798, 
        0.006980984701072384, 
        0.006972502951126028, 
        0.006964032543852184, 
        0.006955573392545697, 
        0.006947125408974579, 
        0.00693868850315643, 
        0.006930262583723138, 
        0.006921847557758188, 
        0.006913443330988758, 
        0.006905049807761498, 
        0.006896666891107159, 
        0.006888294482973772, 
        0.006879932483979448, 
        0.006871580793673545, 
        0.006863239310521309, 
        0.006854907932017442, 
        0.006846586554645169, 
        0.006838275073967916, 
        0.006829973384727044, 
        0.0068216813807225815, 
        0.006813398955032516, 
        0.006805126000092568, 
        0.00679686240745725, 
        0.006788608068199618, 
        0.006780362872523519, 
        0.006772126710439576, 
        0.006763899471078668, 
        0.006755681043126995, 
        0.006747471314798345, 
        0.006739270173989764, 
        0.006731077507916297, 
        0.006722893203822401, 
        0.006714717148029363, 
        0.0067065492272900375, 
        0.006698389327471518, 
        0.006690237334238825, 
        0.0066820931331362035, 
        0.006673956609532625, 
        0.006665827648452733, 
        0.006657706134945026, 
        0.006649591953688244, 
        0.006641484989462308, 
        0.006633385126718193, 
        0.0066252922500257905, 
        0.006617206243727516, 
        0.006609126992193681, 
        0.00660105437959619, 
        0.00659298829051793, 
        0.006584928609097157, 
        0.006576875219691689, 
        0.0065688280066180955, 
        0.0065607868542906945, 
        0.006552751647168976, 
        0.006544722269714935, 
        0.006536698606512205, 
        0.0065286805423285165, 
        0.006520667961884223, 
        0.006512660750143346, 
        0.006504658792095922, 
        0.0064966619729193015, 
        0.006488670177877266, 
        0.006480683292478353, 
        0.006472701202200684, 
        0.006464723793018027, 
        0.00645675095079129, 
        0.006448782561594704, 
        0.006440818511755712, 
        0.006432858687776666, 
        0.006424902976242057, 
        0.006416951264241738, 
        0.006409003438691587, 
        0.006401059387038626, 
        0.006393118996602725, 
        0.006385182155355652, 
        0.006377248750995822, 
        0.0063693186719493, 
        0.006361391806377884, 
        0.006353468043114098, 
        0.006345547270872227, 
        0.006337629378805608, 
        0.006329714256241679, 
        0.006321801792644165, 
        0.0063138918778216065, 
        0.006305984401865817, 
        0.006298079255081514, 
        0.006290176327830025, 
        0.006282275510906998, 
        0.00627437669536979, 
        0.006266479772422799, 
        0.006258584633519169, 
        0.006250691170411982, 
        0.006242799275012728, 
        0.006234908839608153, 
        0.006227019756526847, 
        0.006219131918563592, 
        0.00621124521856558, 
        0.0062033595497777835, 
        0.0061954748055702705, 
        0.006187590879640931, 
        0.006179707665872689, 
        0.006171825058353666, 
        0.006163942951624207, 
        0.006156061240287992, 
        0.006148179819123848, 
        0.006140298583277696, 
        0.006132417428169846, 
        0.006124536249346921, 
        0.006116654942721866, 
        0.006108773404338236, 
        0.006100891530573752, 
        0.006093009218037421, 
        0.006085126363474556, 
        0.006077242863848477, 
        0.006069358616813518, 
        0.0060614735198006656, 
        0.006053587470570853, 
        0.006045700367259213, 
        0.006037812108165515, 
        0.006029922591916165, 
        0.006022031717317592, 
        0.00601413938349781, 
        0.006006245489832606, 
        0.005998349935998205, 
        0.005990452621816277, 
        0.005982553447567284, 
        0.005974652313617346, 
        0.005966749120755504, 
        0.0059588437700137265, 
        0.005950936162680892, 
        0.005943026200425862, 
        0.005935113785158687, 
        0.005927198819075619, 
        0.005919281204724715, 
        0.005911360844985427, 
        0.005903437643014578, 
        0.005895511502400091, 
        0.005887582326957997, 
        0.005879650020961773, 
        0.0058717144889786875, 
        0.005863775635965348, 
        0.005855833367276928, 
        0.005847887588635848, 
        0.005839938206164613, 
        0.005831985126478749, 
        0.005824028256517784, 
        0.005816067503748241, 
        0.005808102776032819, 
        0.005800133981723338, 
        0.005792161029678677, 
        0.005784183829212141, 
        0.0057762022901914995, 
        0.005768216323028938, 
        0.005760225838630441, 
        0.005752230748545047, 
        0.005744230964865063, 
        0.005736226400321514, 
        0.005728216968294446, 
        0.005720202582710738, 
        0.005712183158304917, 
        0.005704158610432061, 
        0.005696128855163969, 
        0.005688093809425777, 
        0.005680053390737479, 
        0.005672007517677201, 
        0.005663956109488834, 
        0.005655899086203287, 
        0.005647836368811587, 
        0.0056397678793849, 
        0.0056316935407774976, 
        0.005623613276823013, 
        0.005615527012480093, 
        0.0056074346736290845, 
        0.005599336187209067, 
        0.005591231481663507, 
        0.005583120486267447, 
        0.005575003131502143, 
        0.005566879349237859, 
        0.0055587490725139055, 
        0.005550612235834311, 
        0.005542468774914605, 
        0.005534318626969175, 
        0.005526161730824923, 
        0.005517998026693706, 
        0.00550982745628411, 
        0.005501649963051551, 
        0.005493465492014427, 
        0.005485273990027383, 
        0.005477075405574614, 
        0.005468869689030713, 
        0.005460656792752954, 
        0.005452436670939666, 
        0.005444209279732387, 
        0.005435974577451246, 
        0.005427732524378461, 
        0.005419483082933467, 
        0.005411226218185974, 
        0.0054029618971893015, 
        0.005394690089135807, 
        0.005386410765985321, 
        0.005378123902071961, 
        0.005369829474124816, 
        0.0053615274619619605, 
        0.005353217847665311, 
        0.0053449006161167545, 
        0.005336575755164508, 
        0.00532824325533374, 
        0.005319903110260028, 
        0.005311555316604044, 
        0.005303199874202184, 
        0.005294836785681188, 
        0.005286466057399071, 
        0.005278087698449682, 
        0.005269701721916942, 
        0.005261308143641982, 
        0.005252906983547227, 
        0.005244498264706155, 
        0.005236082014263445, 
        0.005227658262406565, 
        0.005219227043672889, 
        0.005210788396104246, 
        0.005202342362042669, 
        0.00519388898685792, 
        0.0051854283209328165, 
        0.005176960417871795, 
        0.00516848533579992, 
        0.005160003137238709, 
        0.005151513888781264, 
        0.005143017660529374, 
        0.005134514527781224, 
        0.005126004569723279, 
        0.005117487870246773, 
        0.005108964517122899, 
        0.00510043460325193, 
        0.0050918982251332715, 
        0.005083355483972996, 
        0.005074806486683532, 
        0.005066251343216857, 
        0.0050576901687529735, 
        0.005049123082783025, 
        0.005040550209380987, 
        0.005031971676666895, 
        0.0050233876188755505, 
        0.005014798172941285, 
        0.0050062034815615405, 
        0.004997603691316548, 
        0.004988998953066771, 
        0.004980389422694724, 
        0.004971775259751557, 
        0.004963156628662197, 
        0.0049545336980666545, 
        0.004945906641082136, 
        0.004937275633974466, 
        0.0049286408583648226, 
        0.0049200024988903125, 
        0.0049113607448791575, 
        0.004902715789096571, 
        0.004894067828557198, 
        0.004885417063075094, 
        0.0048767636965325895, 
        0.004868107936902599, 
        0.004859449994327399, 
        0.004850790083398912, 
        0.0048421284206767706, 
        0.004833465226655223, 
        0.004824800724124172, 
        0.0048161351385265505, 
        0.004807468697906049, 
        0.004798801633334176, 
        0.004790134177459076, 
        0.004781466565305499, 
        0.004772799033244156, 
        0.0047641318211533905, 
        0.004755465168723278, 
        0.004746799318110703, 
        0.004738134511529661, 
        0.004729470994825101, 
        0.0047208090128287835, 
        0.004712148810859469, 
        0.004703490635980904, 
        0.004694834735082067, 
        0.004686181356233143, 
        0.004677530745561172, 
        0.004668883150956185, 
        0.004660238819589584, 
        0.0046515979975314, 
        0.004642960931809228, 
        0.004634327867466518, 
        0.004625699048206729, 
        0.004617074717740853, 
        0.004608455117528476, 
        0.00459984048848596, 
        0.004591231069129514, 
        0.00458262709679103, 
        0.004574028806832436, 
        0.00456543643221631, 
        0.00455685020456188, 
        0.004548270352200813, 
        0.004539697101892545, 
        0.004531130677350863, 
        0.004522571299477175, 
        0.0045140191870608505, 
        0.0045054745548292075, 
        0.0044969376155015155, 
        0.004488408578464885, 
        0.004479887650008342, 
        0.0044713750325410615, 
        0.004462870925391055, 
        0.0044543755252188545, 
        0.0044458890246395965, 
        0.004437411611702911, 
        0.004428943472410178, 
        0.004420484787742204, 
        0.004412035736098174, 
        0.004403596491040127, 
        0.004395167222895958, 
        0.0043867480983985135, 
        0.004378339279364758, 
        0.004369940925512604, 
        0.004361553191008025, 
        0.0043531762266879005, 
        0.00434481017866417, 
        0.004336455191367105, 
        0.004328111403022598, 
        0.004319778948876645, 
        0.004311457960152565, 
        0.004303148564010119, 
        0.004294850884341492, 
        0.004286565040060254, 
        0.004278291147095113, 
        0.004270029317881893, 
        0.004261779660528384, 
        0.004253542279501831, 
        0.004245317275941756, 
        0.00423710474665072, 
        0.00422890478566323, 
        0.004220717482784552, 
        0.004212542924778836, 
        0.004204381194875543, 
        0.0041962323728504435, 
        0.004188096535193702, 
        0.004179973755419786, 
        0.0041718641028543795, 
        0.004163767643949969, 
        0.004155684443780944, 
        0.004147614562111299, 
        0.00413955805713257, 
        0.004131514983514851, 
        0.004123485392921961, 
        0.004115469334355087, 
        0.004107466854763701, 
        0.004099477997546573, 
        0.004091502804020277, 
        0.004083541312756002, 
        0.004075593559801495, 
        0.004067659579112061, 
        0.0040597394017049026, 
        0.004051833056928193, 
        0.0040439405714997045, 
        0.004036061970146554, 
        0.004028197275602661, 
        0.0040203465082674405, 
        0.004012509686949555, 
        0.004004686828276116, 
        0.003996877946918455, 
        0.003989083055837326, 
        0.003981302166499026, 
        0.003973535288464651, 
        0.003965782429448734, 
        0.003958043595744506, 
        0.003950318792427408, 
        0.00394260802281603, 
        0.003934911288565908, 
        0.003927228589971045, 
        0.00391955992689688, 
        0.003911905295601629, 
        0.003904264695373949, 
        0.0038966381203791854, 
        0.0038890255649778756, 
        0.0038814270223887395, 
        0.0038738424847804486, 
        0.003866271943368745, 
        0.0038587153882250393, 
        0.003851172808605748, 
        0.0038436441929280665, 
        0.003836129528733746, 
        0.003828628802486364, 
        0.003821141999357632, 
        0.0038136691060186257, 
        0.003806210105994514, 
        0.00379876498314056, 
        0.003791333720312227, 
        0.0037839163001010443, 
        0.0037765127040259258, 
        0.0037691229136969716, 
        0.0037617469096860204, 
        0.0037543846720195367, 
        0.003747036180062403, 
        0.003739701413792838, 
        0.003732380351633929, 
        0.0037250729718744206, 
        0.0037177792525354488, 
        0.0037104991711232743, 
        0.0037032327045200594, 
        0.003695979830384798, 
        0.003688740524510002, 
        0.0036815147639911844, 
        0.0036743025242764534, 
        0.003667103781424413, 
        0.003659918510645988, 
        0.003652746687499174, 
        0.0036455882868729646, 
        0.003638443283724471, 
        0.003631311652741703, 
        0.003624193368374141, 
        0.003617088405066633, 
        0.0036099967369663086, 
        0.0036029183382683258, 
        0.003595853182841497, 
        0.0035888012444888076, 
        0.003581762497240777, 
        0.003574736914660117, 
        0.0035677244703724354, 
        0.0035607251379230144, 
        0.003553738890805593, 
        0.003546765702489608, 
        0.0035398055463251275, 
        0.003532858395609781, 
        0.0035259242238869855, 
        0.00351900300416598, 
        0.0035120947102027754, 
        0.003505199315057549, 
        0.003498316792106369, 
        0.003491447114500499, 
        0.003484590255837992, 
        0.0034777461891685223, 
        0.0034709148881992753, 
        0.0034640963261480693, 
        0.0034572904764751428, 
        0.0034504973123186617, 
        0.003443716807819232, 
        0.003436948936130969, 
        0.003430193671019625, 
        0.0034234509860282597, 
        0.003416720854910839, 
        0.0034100032513641443, 
        0.0034032981492946156, 
        0.003396605522447931, 
        0.0033899253449671037, 
        0.0033832575906338194, 
        0.00337660223381426, 
        0.0033699592484433692, 
        0.003363328608916369, 
        0.0033567102894299654, 
        0.003350104264425758, 
        0.003343510507980614, 
        0.00333692899534519, 
        0.0033303597005841304, 
        0.0033238025988034116, 
        0.00331725766456204, 
        0.0033107248727802727, 
        0.0033042041983349377, 
        0.0032976956163656666, 
        0.0032911991019382923, 
        0.0032847146302855405, 
        0.0032782421766954575, 
        0.0032717817165525153, 
        0.003265333225323019, 
        0.0032588966785848895, 
        0.00325247205197355, 
        0.003246059321240882, 
        0.0032396584620322136, 
        0.0032332694506143726, 
        0.0032268922628224312, 
        0.0032205268747329254, 
        0.0032141732625396748, 
        0.0032078314025052812, 
        0.0032015012709858954, 
        0.0031951828444380186, 
        0.0031888760992443326, 
        0.003182581012315764, 
        0.0031762975602527455, 
        0.003170025719773321, 
        0.003163765467282809, 
        0.0031575167807802, 
        0.003151279636825078, 
        0.0031450540125075098, 
        0.0031388398849920814, 
        0.003132637231751567, 
        0.0031264460298367847, 
        0.00312026625723448, 
        0.003114097891173608, 
        0.0031079409094349345, 
        0.0031017952896475807, 
        0.0030956610096543402, 
        0.003089538047099263, 
        0.0030834263803775387, 
        0.0030773259872190015, 
        0.0030712368459288194, 
        0.003065158934613416, 
        0.0030590922315474477, 
        0.003053036715065288, 
        0.003046992363629085, 
        0.0030409591557082286, 
        0.003034937069915333, 
        0.003028926084870944, 
        0.003022926179331539, 
        0.003016937331982373, 
        0.003010959521894555, 
        0.0030049927278594825, 
        0.0029990369289956925, 
        0.0029930921043354462, 
        0.002987158233033714, 
        0.0029812352943126637, 
        0.002975323267470847, 
        0.0029694221318515937, 
        0.002963531866911915, 
        0.00295765245210849, 
        0.0029517838670485327, 
        0.0029459260913049837, 
        0.002940079104628166, 
        0.002934242886605173, 
        0.002928417417334987, 
        0.0029226026765517598, 
        0.0029167986442129954, 
        0.002911005300270657, 
        0.0029052226248895727, 
        0.0028994505980675135, 
        0.0028936892001563564, 
        0.002887938411325496, 
        0.002882198211875252, 
        0.0028764685821941888, 
        0.0028707495026661896, 
        0.0028650409537946666, 
        0.0028593429161130313, 
        0.002853655370171328, 
        0.0028479782967111337, 
        0.0028423116764105926, 
        0.002836655489991683, 
        0.002831009718168962, 
        0.002825374342048617, 
        0.0028197493422065846, 
        0.0028141347000694536, 
        0.0028085303963991926, 
        0.002802936412347749, 
        0.00279735272899, 
        0.002791779327542797, 
        0.0027862161889950325, 
        0.002780663295075268, 
        0.002775120626816343, 
        0.0027695881657451436, 
        0.0027640658931715164, 
        0.0027585537906638477, 
        0.0027530518396462473, 
        0.0027475600217969566, 
        0.0027420783182176903, 
        0.00273660671150505, 
        0.002731145182909843, 
        0.002725693714180486, 
        0.0027202522870812223, 
        0.002714820883549924, 
        0.002709399485425935, 
        0.0027039880746665673, 
        0.0026985866331343178, 
        0.0026931951430730202, 
        0.002687813586352616, 
        0.0026824419452662197, 
        0.0026770802018606797, 
        0.0026717283383683125, 
        0.002666386337021842, 
        0.0026610541800790857, 
        0.0026557318498081697, 
        0.0026504193287051445, 
        0.0026451165990973844, 
        0.002639823643450811, 
        0.0026345404442015955, 
        0.002629266983953435, 
        0.002624003245199381, 
        0.0026187492106057517, 
        0.0026135048624388747, 
        0.0026082701840744044, 
        0.002603045157870609, 
        0.0025978297666158934, 
        0.002592623993040906, 
        0.002587427820083091, 
        0.002582241230501973, 
        0.002577064207333367, 
        0.0025718967333116572, 
        0.0025667387917148806, 
        0.0025615903653887586, 
        0.0025564514374461396, 
        0.0025513219909348594, 
        0.002546202009015517, 
        0.002541091474818454, 
        0.00253599037158076, 
        0.002530898682492341, 
        0.002525816390878264, 
        0.0025207434800151815, 
        0.0025156799332427095, 
        0.0025106257339384324, 
        0.002505580865506676, 
        0.002500545311330313, 
        0.0024955190550099734, 
        0.00249050207999286, 
        0.0024854943698248417, 
        0.0024804959080812965, 
        0.002475506678376821, 
        0.002470526664292931, 
        0.0024655558496262443, 
        0.002460594218004218, 
        0.0024556417532131457, 
        0.0024506984388623435, 
        0.0024457642590442305, 
        0.0024408391974508163, 
        0.002435923237958279, 
        0.0024310163642416597, 
        0.0024261185606857198, 
        0.002421229811024084, 
        0.002416350099264633, 
        0.0024114794093955667, 
        0.00240661772554586, 
        0.0024017650317421876, 
        0.0023969213121621887, 
        0.002392086550854474, 
        0.002387260732149193, 
        0.002382443840112045, 
        0.0023776358591327783, 
        0.0023728367733852913, 
        0.0023680465672214625, 
        0.00236326522492712, 
        0.0023584927309113044, 
        0.0023537290695654417, 
        0.0023489742252647584, 
        0.0023442281824597668, 
        0.002339490925682787, 
        0.0023347624393971304, 
        0.0023300427081820825, 
        0.0023253317165911045, 
        0.002320629449208344, 
        0.0023159358906243307, 
        0.0023112510255794256, 
        0.0023065748387085744, 
        0.002301907314731838, 
        0.002297248438285195, 
        0.0022925981943377185, 
        0.002287956567515273, 
        0.0022833235427830254, 
        0.002278699104915792, 
        0.0022740832388093535, 
        0.0022694759293558847, 
        0.002264877161509242, 
        0.002260286920006938, 
        0.0022557051902750056, 
        0.0022511319569173374, 
        0.0022465672053768927, 
        0.002242010920516324, 
        0.002237463087462217, 
        0.002232923691061213
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-2.json <==
[
    [
        192.9882511856573, 
        191.91633079101996, 
        190.85459722097693, 
        189.80290810457282, 
        188.76113601189346, 
        187.72915540192656, 
        186.7068425901212, 
        185.69407571545997, 
        184.6907347088229, 
        183.69670126153468, 
        182.7118587946278, 
        181.73609242912201, 
        180.76928895640128, 
        179.81133680951473, 
        178.86212603493976, 
        177.92154826498123, 
        176.98949669076634, 
        176.06586603567061, 
        175.15055252921763, 
        174.2434538818984, 
        173.34446926000186, 
        172.45349926128344, 
        171.5704458909114, 
        170.69521253813059, 
        169.82770395303837, 
        168.9678262242326, 
        168.11548675656456, 
        167.27059424948743, 
        166.43305867575668, 
        165.60279126071538, 
        164.77970446163914, 
        163.96371194794321, 
        163.15472858121791, 
        162.35267039627288, 
        161.55745458205413, 
        160.7689994630517, 
        159.98722448123254, 
        159.21205017808427, 
        158.44339817721075, 
        157.68119116697915, 
        156.9253528839493, 
        156.1758080960179, 
        155.43248258637905, 
        154.69530313756141, 
        153.96419751571418, 
        153.23909445545314, 
        152.51992364453594, 
        151.80661570933361, 
        151.09910220018926, 
        150.3973155771609, 
        149.70118919614541, 
        149.0106572950086, 
        148.32565498019588, 
        147.64611821347791, 
        146.97198379889755, 
        146.30318937009022, 
        145.63967337768011, 
        144.98137507706542, 
        144.32823451606922, 
        143.68019252341074, 
        143.03719069678542, 
        142.399171391511, 
        141.76607770918525, 
        141.13785348668571, 
        140.51444328531588, 
        139.89579237999678, 
        139.28184674892969, 
        138.67255306319851, 
        138.06785867653207, 
        137.46771161557345, 
        136.8720605698777, 
        136.28085488241913, 
        135.69404454000869, 
        135.11158016406901, 
        134.53341300159559, 
        133.95949491592006, 
        133.38977837801406, 
        132.82421645784339, 
        132.26276281572541, 
        131.70537169399137, 
        131.15199790868837, 
        130.60259684146911, 
        130.05712443164839, 
        129.51553716820874, 
        128.97779208223213, 
        128.44384673913424, 
        127.91365923140637, 
        127.38718817103853, 
        126.86439268232436, 
        126.34523239486425, 
        125.82966743643969, 
        125.31765842613481, 
        124.80916646769701, 
        124.30415314260944, 
        123.80258050372494, 
        123.30441106874309, 
        122.8096078137804, 
        122.3181341672536, 
        121.82995400361297, 
        121.34503163734134, 
        120.86333181685322, 
        120.38481971884282, 
        119.909460942319, 
        119.43722150301082, 
        118.96806782763683, 
        118.50196674856286, 
        118.03888549824566, 
        117.5787917039295, 
        117.12165338238765, 
        116.66743893467897, 
        116.21611714113916, 
        115.76765715628039, 
        115.3220285037727, 
        114.87920107176139, 
        114.43914510787314, 
        114.00183121464742, 
        113.56723034468273, 
        113.13531379622913, 
        112.70605320859589, 
        112.27942055767208, 
        111.85538815160594, 
        111.43392862638004, 
        111.01501494168582, 
        110.59862037659768, 
        110.18471852556, 
        109.77328329422815, 
        109.36428889545527, 
        108.95770984543856, 
        108.55352095968982, 
        108.1516973492745, 
        107.75221441709402, 
        107.35504785398808, 
        106.96017363519999, 
        106.56756801670561, 
        106.17720753161784, 
        105.78906898674127, 
        105.40312945905558, 
        105.01936629226815, 
        104.63775709359027, 
        104.25827973020627, 
        103.88091232618284, 
        103.50563325909069, 
        103.13242115698745, 
        102.76125489516285, 
        102.39211359304497, 
        102.02497661123917, 
        101.65982354845308, 
        101.29663423856542, 
        100.93538874768707, 
        100.57606737134391, 
        100.21865063142785, 
        99.863119273757547, 
        99.509454264882336, 
        99.157636789777314, 
        98.807648248908066, 
        98.45947025559262, 
        98.113084633528402, 
        97.768473414046241, 
        97.425618833686286, 
        97.084503331640931, 
        96.745109547325924, 
        96.407420317890669, 
        96.071418675832376, 
        95.737087846650084, 
        95.404411246492785, 
        95.073372479819056, 
        94.743955337190542, 
        94.416143792946954, 
        94.089922003050773, 
        93.765274302866828, 
        93.442185205026519, 
        93.120639397273564, 
        92.800621740425555, 
        92.482117266218324, 
        92.165111175373923, 
        91.849588835496036, 
        91.535535779039265, 
        91.222937701502929, 
        90.911780459382456, 
        90.602050068259416, 
        90.293732701000295, 
        89.986814685760152, 
        89.681282504314922, 
        89.377122790078289, 
        89.074322326501374, 
        88.772868045111323, 
        88.472747023903807, 
        88.173946485567257, 
        87.876453795861224, 
        87.580256461821577, 
        87.285342130254065, 
        86.991698585985617, 
        86.699313750290699, 
        86.408175679363623, 
        86.118272562634019, 
        85.829592721363326, 
        85.542124606989432, 
        85.255856799670283, 
        84.97077800690063, 
        84.686877061819445, 
        84.404142921982725, 
        84.122564667812185, 
        83.842131501154995, 
        83.562832744000119, 
        83.284657837053601, 
        83.007596338352243, 
        82.731637921967078, 
        82.45677237667114, 
        82.182989604525631, 
        81.910279619792632, 
        81.638632547506631, 
        81.368038622305477, 
        81.098488187060809, 
        80.829971691848101, 
        80.562479692538929, 
        80.296002849736951, 
        80.030531927583027, 
        79.766057792522346, 
        79.502571412212333, 
        79.240063854358326, 
        78.978526285641877, 
        78.717949970560326, 
        78.458326270324221, 
        78.199646641858038, 
        77.941902636615239, 
        77.68508589964145, 
        77.429188168496879, 
        77.174201272193201, 
        76.920117130195891, 
        76.666927751451141, 
        76.414625233390652, 
        76.163201760918, 
        75.912649605506459, 
        75.662961124190218, 
        75.414128758633453, 
        75.16614503425086, 
        74.919002559225518, 
        74.672694023660739, 
        74.42721219861113, 
        74.182549935266763, 
        73.938700164110514, 
        73.695655893932482, 
        73.453410211106942, 
        73.211956278638198, 
        72.97128733545928, 
        72.731396695502625, 
        72.492277746906026, 
        72.253923951268789, 
        72.016328842801201, 
        71.779486027626419, 
        71.543389182879835, 
        71.308032056045718, 
        71.07340846422187, 
        70.839512293279924, 
        70.606337497209083, 
        70.373878097390673, 
        70.142128181756803, 
        69.911081904267974, 
        69.68073348415443, 
        69.451077205137423, 
        69.222107414823668, 
        68.993818524030601, 
        68.766205006081378, 
        68.539261396198597, 
        68.312982290791467, 
        68.087362346888241, 
        67.86239628141513, 
        67.638078870641138, 
        67.414404949552832, 
        67.191369411196035, 
        66.968967206078347, 
        66.747193341612245, 
        66.526042881520596, 
        66.30551094519015, 
        66.085592707180595, 
        65.866283396592195, 
        65.647578296512677, 
        65.429472743488219, 
        65.211962126954347, 
        64.995041888707945, 
        64.778707522329611, 
        64.562954572711618, 
        64.347778635476445, 
        64.133175356521477, 
        63.919140431437164, 
        63.705669605053743, 
        63.492758670945804, 
        63.280403470878596, 
        63.068599894370188, 
        62.857343878222125, 
        62.64663140596015, 
        62.436458507492901, 
        62.226821258497154, 
        62.017715780113967, 
        61.809138238333247, 
        61.601084843685719, 
        61.393551850714822, 
        61.186535557566856, 
        60.980032305546885, 
        60.774038478711191, 
        60.568550503369437, 
        60.363564847794613, 
        60.159078021674304, 
        59.955086575823863, 
        59.751587101652028, 
        59.548576230876463, 
        59.346050635082015, 
        59.144007025305548, 
        58.942442151718097, 
        58.741352803149063, 
        58.540735806801599, 
        58.340588027813304, 
        58.14090636890203, 
        57.941687770022924, 
        57.742929208024144, 
        57.544627696228474, 
        57.34678028412246, 
        57.149384056985348, 
        56.952436135628126, 
        56.755933675912232, 
        56.559873868545935, 
        56.364253938638562, 
        56.169071145506322, 
        55.974322782240897, 
        55.780006175332709, 
        55.586118684546292, 
        55.39265770247686, 
        55.199620654235616, 
        55.007004997220363, 
        54.814808220703199, 
        54.623027845659912, 
        54.431661424332042, 
        54.24070654010071, 
        54.050160807061076, 
        53.860021869725919, 
        53.670287402888086, 
        53.480955111199506, 
        53.292022728994297, 
        53.103488019915908, 
        52.915348776754023, 
        52.72760282108942, 
        52.540248003083477, 
        52.35328220121874, 
        52.166703322008118, 
        51.980509299749613, 
        51.794698096270722, 
        51.609267700769081, 
        51.424216129397315, 
        51.239541425179119, 
        51.055241657657106, 
        50.871314922757698, 
        50.687759342427988, 
        50.504573064566294, 
        50.321754262619422, 
        50.13930113551195, 
        49.957211907299147, 
        49.775484827047073, 
        49.594118168540398, 
        49.413110230077606, 
        49.232459334296379, 
        49.052163827971896, 
        48.872222081699668, 
        48.692632489872132, 
        48.513393470254208, 
        48.334503463997827, 
        48.155960935199097, 
        47.977764371116308, 
        47.79991228141251, 
        47.622403198493181, 
        47.445235676922842, 
        47.268408293449241, 
        47.091919646769455, 
        46.91576835734881, 
        46.739953067249182, 
        46.564472439887901, 
        46.3893251599631, 
        46.214509933221912, 
        46.040025486303925, 
        45.865870566494451, 
        45.69204394168915, 
        45.518544400177404, 
        45.345370750446122, 
        45.172521820986205, 
        44.99999646024748, 
        44.827793536401074, 
        44.655911937208337, 
        44.484350569815952, 
        44.313108360675393, 
        44.142184255387988, 
        43.971577218483425, 
        43.80128623336531, 
        43.631310302085822, 
        43.461648445251669, 
        43.292299701877482, 
        43.123263129226459, 
        42.954537802689089, 
        42.786122815630371, 
        42.618017279284338, 
        42.450220322612914, 
        42.282731092099326, 
        42.115548751794492, 
        41.948672482972839, 
        41.78210148417481, 
        41.61583497098777, 
        41.449872175963861, 
        41.284212348469985, 
        41.118854754607902, 
        40.953798677052184, 
        40.789043414966159, 
        40.624588283867595, 
        40.460432615485338, 
        40.296575757724284, 
        40.133017074462032, 
        39.969755945531389, 
        39.806791766485098, 
        39.644123948633101, 
        39.48175191882985, 
        39.319675119403122, 
        39.157893008105475, 
        38.99640505788949, 
        38.835210756888479, 
        38.674309608305066, 
        38.513701130315276, 
        38.353384855933008, 
        38.193360332976837, 
        38.033627123892089, 
        37.874184805737812, 
        37.715032970033697, 
        37.556171222684704, 
        37.397599183860819, 
        37.239316488036891, 
        37.081322783722129, 
        36.923617733417935, 
        36.76620101365328, 
        36.609072314685235, 
        36.452231340624628, 
        36.295677809259011, 
        36.13941145192149, 
        35.98343201346357, 
        35.827739252135679, 
        35.672332939600828, 
        35.517212860688517, 
        35.362378813476859, 
        35.207830609107639, 
        35.053568071695452, 
        34.899591038351893, 
        34.745899359033238, 
        34.592492896462566, 
        34.439371526072954, 
        34.286535135907492, 
        34.13398362659651, 
        33.981716911208075, 
        33.829734915219632, 
        33.678037576419563, 
        33.526624844890016, 
        33.37549668283652, 
        33.224653064620469, 
        33.074093976578972, 
        32.92381941705478, 
        32.773829396288093, 
        32.624123936234277, 
        32.474703070710206, 
        32.325566845120413, 
        32.176715316531208, 
        32.028148553520282, 
        31.879866636096363, 
        31.731869655731945, 
        31.584157715191544, 
        31.436730928409908, 
        31.289589420614757, 
        31.142733328090834, 
        30.996162798196266, 
        30.849877989237093, 
        30.703879070466705, 
        30.558166221915751, 
        30.412739634441031, 
        30.267599509560366, 
        30.122746059448854, 
        29.978179506844175, 
        29.833900084937945, 
        29.689908037430961, 
        29.546203618304634, 
        29.402787091849035, 
        29.259658732579233, 
        29.116818825153853, 
        28.97426766431505, 
        28.832005554801434, 
        28.690032811302178, 
        28.548349758393563, 
        28.406956730409675, 
        28.265854071457969, 
        28.125042135294315, 
        27.984521285225899, 
        27.844291894108192, 
        27.70435434423786, 
        27.564709027278418, 
        27.425356344200303, 
        27.286296705169036, 
        27.147530529574802, 
        27.00905824582328, 
        26.870880291347628, 
        26.732997112498829, 
        26.595409164509334, 
        26.458116911393997, 
        26.32112082581985, 
        26.184421389164793, 
        26.048019091265822, 
        25.911914430478959, 
        25.7761079136171, 
        25.640600055749371, 
        25.505391380152311, 
        25.370482418286951, 
        25.235873709751214, 
        25.101565802060751, 
        24.96755925068506, 
        24.833854618903121, 
        24.700452477780683, 
        24.567353406011691, 
        24.434557989896835, 
        24.302066823198999, 
        24.169880507151667, 
        24.03799965028589, 
        23.906424868302732, 
        23.77515678416685, 
        23.644196027778804, 
        23.513543236097476, 
        23.38319905295501, 
        23.253164128944647, 
        23.123439121354103, 
        22.994024694075598, 
        22.864921517541489, 
        22.736130268604711, 
        22.607651630329215, 
        22.479486292128236, 
        22.351634949469716, 
        22.224098303883142, 
        22.096877062817697, 
        21.969971939546625, 
        21.84338365308114, 
        21.717112928084266, 
        21.591160494640789, 
        21.465527088389869, 
        21.340213450178489, 
        21.215220326165458, 
        21.090548467511944, 
        20.966198630473816, 
        20.842171576106939, 
        20.718468070338162, 
        20.595088883697166, 
        20.47203479131089, 
        20.349306572759428, 
        20.226905011931041, 
        20.104830896990357, 
        19.983085020168467, 
        19.861668177692668, 
        19.740581169702107, 
        19.619824800044213, 
        19.499399876228381, 
        19.379307209352351, 
        19.259547613847243, 
        19.140121907449664, 
        19.021030911016531, 
        18.90227544855972, 
        18.783856346893284, 
        18.665774435671668, 
        18.548030547203801, 
        18.430625516342914, 
        18.31356018034371, 
        18.196835378782293, 
        18.080451953308316, 
        17.964410747753348, 
        17.848712607720131, 
        17.733358380570419, 
        17.618348915352648, 
        17.503685062597476, 
        17.389367674210991, 
        17.275397603304565, 
        17.161775704114913, 
        17.048502831817128, 
        16.935579842368774, 
        16.823007592572697, 
        16.710786939624025, 
        16.598918741148172, 
        16.487403855075073, 
        16.376243139425622, 
        16.26543745224221, 
        16.154987651377592, 
        16.044894594411659, 
        15.935159138459033, 
        15.825782140095889, 
        15.716764455057575, 
        15.608106938284733, 
        15.499810443719346, 
        15.391875824068768, 
        15.284303930760794, 
        15.177095613731, 
        15.070251721329569, 
        14.963773100146842, 
        14.857660594797411, 
        14.751915047927957, 
        14.646537299879839, 
        14.541528188714116, 
        14.436888549934441, 
        14.332619216364158, 
        14.228721018088175, 
        14.125194782127959, 
        14.022041332451723, 
        13.919261489738, 
        13.816856071169672, 
        13.714825890447386, 
        13.613171757444459, 
        13.511894478203743, 
        13.410994854719645, 
        13.310473684775928, 
        13.210331761784481, 
        13.110569874677353, 
        13.01118880770133, 
        12.912189340285606, 
        12.813572246907244, 
        12.715338296861788, 
        12.617488254225609, 
        12.520022877590884, 
        12.422942919940056, 
        12.326249128520054, 
        12.22994224467539, 
        12.134023003694839, 
        12.038492134587958, 
        11.943350360026802, 
        11.848598396195515, 
        11.754236952567448, 
        11.660266731682167, 
        11.566688429224239, 
        11.473502733595977, 
        11.38071032599926, 
        11.288311880106756, 
        11.196308062024444, 
        11.1046995300522, 
        11.01348693460454, 
        10.922670917977507, 
        10.832252114279841, 
        10.742231149220922, 
        10.652608639979848, 
        10.563385195064303, 
        10.47456141411968, 
        10.386137887858533, 
        10.298115197817056, 
        10.210493916249028, 
        10.123274606018326, 
        10.036457820320278, 
        9.9500441026951556, 
        9.8640339868025997, 
        9.7784279962676397, 
        9.6932266445189832, 
        9.6084304347130018, 
        9.5240398595236027, 
        9.4400554010103193, 
        9.356477530551091, 
        9.2733067085539265, 
        9.1905433844662188, 
        9.1081879965194279, 
        9.0262409716523333, 
        8.9447027253624913, 
        8.8635736615354563, 
        8.7828541723703903, 
        8.7025446381585247, 
        8.6226454272503368, 
        8.5431568958098296, 
        8.4640793877567937, 
        8.3854132346666947, 
        8.3071587555451671, 
        8.2293162566945153, 
        8.1518860316592683, 
        8.07486836115039, 
        7.9982635127312101, 
        7.9220717408372545, 
        7.8462932866033706, 
        7.7709283777451432, 
        7.6959772284297783, 
        7.6214400391925654, 
        7.5473169967702418, 
        7.4736082739599627, 
        7.4003140296035772, 
        7.3274344083460843, 
        7.2549695406271137, 
        7.1829195424952124, 
        7.1112845155010023, 
        7.0400645466934995, 
        6.9692597083407533, 
        6.8988700578965636, 
        6.8288956379242913, 
        6.7593364759818266, 
        6.6901925844714416, 
        6.6214639605770165, 
        6.5531505861323192, 
        6.4852524275764809, 
        6.4177694357743089, 
        6.3507015459939176, 
        6.2840486777806435, 
        6.2178107347958607, 
        6.1519876048621418, 
        6.0865791597622936, 
        6.0215852551966105, 
        5.9570057306762738, 
        5.892840409445987, 
        5.8290890983857535, 
        5.7657515879404366, 
        5.7028276520458929, 
        5.6403170480121334, 
        5.578219516488085, 
        5.5165347813374819, 
        5.4552625496320051, 
        5.3944025114976224, 
        5.3339543400854659, 
        5.2739176915066714, 
        5.2142922047224332, 
        5.1550775015181394, 
        5.0962731864523327, 
        5.037878846749642, 
        4.9798940521907546, 
        4.9223183551992378, 
        4.8651512906353185, 
        4.8083923758449876, 
        4.7520411105092499, 
        4.6960969766677465, 
        4.6405594386536446, 
        4.5854279430256835, 
        4.5307019184445672, 
        4.4763807757984777, 
        4.4224639079925101, 
        4.3689506900259456, 
        4.3158404788559865, 
        4.2631326134467331, 
        4.2108264146123151, 
        4.1589211850973227, 
        4.1074162095205926, 
        4.05631075427877, 
        4.0056040675539846, 
        3.9552953792865986, 
        3.905383901180294, 
        3.855868826608805, 
        3.8067493306123077, 
        3.7580245699015862, 
        3.7096936828476239, 
        3.6617557894045718, 
        3.6142099911478498, 
        3.5670553712248858, 
        3.5202909943568597, 
        3.4739159068320422, 
        3.4279291364797184, 
        3.3823296926720845, 
        3.3371165663393914, 
        3.2922887299363448, 
        3.2478451374139903, 
        3.2037847243020607, 
        3.1601064076173673, 
        3.1168090859431437, 
        3.0738916393904505, 
        3.0313529296271056, 
        2.9891917998361253, 
        2.9474070748046843, 
        2.9059975608818802, 
        2.8649620460086771, 
        2.8242992997247378, 
        2.7840080731998182, 
        2.7440870992446791, 
        2.7045350923310227, 
        2.6653507486174304, 
        2.6265327459646115, 
        2.5880797439937555, 
        2.5499903840587272, 
        2.5122632893436396, 
        2.4748970648243875, 
        2.437890297370942, 
        2.4012415557207865, 
        2.3649493905591412, 
        2.3290123345377829, 
        2.2934289023161663, 
        2.2581975906172649, 
        2.2233168782541539, 
        2.1887852261818117, 
        2.1546010775652844, 
        2.1207628577815139, 
        2.087268974535089, 
        2.0541178178275867, 
        2.0213077601205547, 
        1.9888371562864129, 
        1.9567043437101819, 
        1.9249076423767248, 
        1.8934453548684247, 
        1.862315766499677, 
        1.8315171453214738, 
        1.8010477422306588, 
        1.7709057910027717, 
        1.7410895083968674, 
        1.7115970941897529, 
        1.6824267312878163, 
        1.6535765857609348, 
        1.625044806958823, 
        1.5968295275518529, 
        1.5689288636482956, 
        1.5413409148318458, 
        1.5140637643010955, 
        1.4870954788722803, 
        1.4604341091648241, 
        1.4340776895958398, 
        1.4080242385467341, 
        1.3822717583860704, 
        1.3568182356289396, 
        1.3316616409537343, 
        1.3067999293766797, 
        1.282231040291923, 
        1.2579528975949394, 
        1.2339634097808709, 
        1.2102604700355744, 
        1.1868419563521002, 
        1.1637057316238957, 
        1.1408496437515492, 
        1.118271525752224, 
        1.0959691958905229, 
        1.073940457729696, 
        1.0521831003381454, 
        1.0306948982912241, 
        1.0094736118755523, 
        0.9885169871595505, 
        0.96782275610523472, 
        0.94738863672202822, 
        0.92721233317808482, 
        0.90729153589589939, 
        0.88762392169182058, 
        0.86820715391218184, 
        0.8490388825307621, 
        0.83011674430330784, 
        0.81143836288779803, 
        0.79300134895942198, 
        0.77480330036746847, 
        0.75684180224520958, 
        0.73911442714323816, 
        0.72161873518789199, 
        0.7043522741887025, 
        0.68731257980914984, 
        0.67049717564660249, 
        0.65390357344298011, 
        0.63752927318836883, 
        0.62137176325875454, 
        0.6054285205758051, 
        0.5896970107381132, 
        0.57417468817479833, 
        0.55885899628141544, 
        0.54374736760112641, 
        0.52883722392354027, 
        0.51412597647169356, 
        0.49961102603268825, 
        0.48528976314003514, 
        0.4711595681868897, 
        0.45721781160486163, 
        0.44346185402362109, 
        0.42988904639916903, 
        0.41649673020895162, 
        0.40328223758674997, 
        0.39024289148639357, 
        0.37737600584589509, 
        0.36467888573628715, 
        0.35214882756489629, 
        0.339783119171577, 
        0.32757904005760913, 
        0.3155338615082528, 
        0.30364484677752013, 
        0.29190925125755796, 
        0.2803243226287998, 
        0.26888730105138309, 
        0.25759541932191926, 
        0.24644590303929553, 
        0.23543597080251988, 
        0.22456283433900681, 
        0.21382369872080886, 
        0.20321576250434623, 
        0.19273621793363852, 
        0.18238225109097089, 
        0.1721510420843855, 
        0.1620397652298253, 
        0.15204558920772937, 
        0.14216567727589693, 
        0.13239718740211526, 
        0.12273727248266821, 
        0.11318308052058412, 
        0.10373175475776011, 
        0.094380433942638731, 
        0.08512625242042865, 
        0.075966340361426077, 
        0.066897823949277485, 
        0.05791782555545797, 
        0.049023463902237441, 
        0.040211854307159213, 
        0.031480108782837878, 
        0.02282533629027728, 
        0.014244642898820405, 
        0.0057351319639181676, 
        -0.0027060956536422865, 
        -0.011081941449661212, 
        -0.019395309039063294, 
        -0.027649103983188178, 
        -0.035846233628522156, 
        -0.043989606899484772, 
        -0.052082134082433194, 
        -0.060126726689525914, 
        -0.068126297227481564, 
        -0.076083759004240525, 
        -0.084002025983956466, 
        -0.091884012559372702, 
        -0.099732633356716491, 
        -0.10755080306978516, 
        -0.11534143623824411, 
        -0.12310744713113643, 
        -0.13085174940589014, 
        -0.13857725610974397, 
        -0.14628687933115694, 
        -0.15398352999235917, 
        -0.16167011788612873, 
        -0.16934955125794335, 
        -0.17702473663686111, 
        -0.18469857873815038, 
        -0.19237398026505687, 
        -0.20005384145376615, 
        -0.20774106045418619, 
        -0.21543853245025621, 
        -0.22314915046642966, 
        -0.23087580267979477, 
        -0.23862138483273795, 
        -0.24638875466315185, 
        -0.25418810891596039, 
        -0.26199558718260835, 
        -0.2698507902294533, 
        -0.27773414119707929, 
        -0.28565365144551846, 
        -0.2936121833224038, 
        -0.3016125872374924, 
        -0.30965771303766709, 
        -0.31775040415837896, 
        -0.32589349964573755, 
        -0.33408983167392259, 
        -0.34234222747567394, 
        -0.3506535084007692, 
        -0.35902648974764451, 
        -0.36746398029542821, 
        -0.37596878258330996, 
        -0.3845436924799831, 
        -0.3931914989338155, 
        -0.40191498403242232, 
        -0.41071692257599141, 
        -0.41960008199742244, 
        -0.42856722216708443, 
        -0.43762109519878073, 
        -0.44676444526428388, 
        -0.456000008409776, 
        -0.46533051241112233, 
        -0.47475867650487064, 
        -0.48428721128261354, 
        -0.49391881848404268, 
        -0.50365619079612112, 
        -0.51350201172003451, 
        -0.52345895533926912, 
        -0.53352968617531105, 
        -0.54371685897993416, 
        -0.55402311859090669, 
        -0.56445109975001939, 
        -0.5750034268874894, 
        -0.58568271399413596, 
        -0.59649156441755569, 
        -0.60743257070216172, 
        -0.61850831440183107, 
        -0.6297213659348051, 
        -0.64107428438251779, 
        -0.65256961733305219, 
        -0.66420990070714481, 
        -0.6759976586049069, 
        -0.68793540310727064, 
        -0.70002563414195007, 
        -0.71227083929310175, 
        -0.72467349365043754, 
        -0.73723605964007632, 
        -0.74996098686249868, 
        -0.76285071192957654, 
        -0.77590765831001207, 
        -0.78913423615773048, 
        -0.802532842169, 
        -0.81610585941303948, 
        -0.82985565717057275, 
        -0.84378459080285917, 
        -0.85789500156157783, 
        -0.87218921647948178, 
        -0.88666954817717913, 
        -0.90133829473767946, 
        -0.91619773956207307, 
        -0.93125015119887244, 
        -0.94649778320603939, 
        -0.96194287400532885, 
        -0.97758764677472798, 
        -0.99343430923287035, 
        -1.009485053562694, 
        -1.0257420562263597, 
        -1.0422074778732615, 
        -1.0588834631583077, 
        -1.0757721406213019, 
        -1.0928756225739249, 
        -1.1101960049246509, 
        -1.1277353670942942, 
        -1.1454957718500183, 
        -1.1634792651904107, 
        -1.1816878762378125, 
        -1.2001236170755183, 
        -1.2187884826413022, 
        -1.2376844506185989, 
        -1.2568134812919116, 
        -1.2761775174518266, 
        -1.2957784842540578, 
        -1.315618289126139, 
        -1.3356988216354533, 
        -1.3560219533960329, 
        -1.3765895379239041, 
        -1.3974034105616278, 
        -1.4184653883837337, 
        -1.4397772700416667, 
        -1.4613408356819786, 
        -1.4831578468628701, 
        -1.5052300464377271, 
        -1.527559158457356, 
        -1.5501468880729061, 
        -1.5729949214566961, 
        -1.5961049256676949, 
        -1.6194785486142282, 
        -1.6431174189400504, 
        -1.667023145944061, 
        -1.6911973194449044, 
        -1.7156415097894331, 
        -1.7403572677062147, 
        -1.7653461242460735, 
        -1.7906095907009392, 
        -1.8161491585354088, 
        -1.8419662992947756, 
        -1.8680624645629491, 
        -1.894439085866511, 
        -1.9210975746245531, 
        -1.9480393220797738, 
        -1.9752656992228321, 
        -2.0027780567633711, 
        -2.0305777250277819, 
        -2.0586660139402868, 
        -2.0870442129583489, 
        -2.1157135909785985, 
        -2.1446753963645993, 
        -2.173930856840351, 
        -2.2034811794696738, 
        -2.2333275505945784, 
        -2.2634711358091679, 
        -2.2939130799271639, 
        -2.3246545069121467, 
        -2.3556965198912105, 
        -2.3870402010722671, 
        -2.418686611753921, 
        -2.450636792286236, 
        -2.4828917620063038, 
        -2.5154525192859212, 
        -2.5483200414678255, 
        -2.5814952848346229, 
        -2.6149791846589343, 
        -2.6487726550985058, 
        -2.682876589247285, 
        -2.7172918590950359, 
        -2.7520193155717325, 
        -2.7870597884636701, 
        -2.8224140864887031, 
        -2.8580829972353308, 
        -2.8940672872206581, 
        -2.9303677018499297, 
        -2.9669849654493499, 
        -3.0039197812864118, 
        -3.0411728315275548, 
        -3.0787447773377736, 
        -3.116636258826579, 
        -3.1548478951169781, 
        -3.1933802843291001, 
        -3.2322340036302846, 
        -3.271409609274432, 
        -3.3109076365993397, 
        -3.3507286000671681, 
        -3.3908729933259831, 
        -3.431341289219354, 
        -3.4721339398795719, 
        -3.513251376620568, 
        -3.5546940101933244, 
        -3.5964622307113303, 
        -3.6385564077185109, 
        -3.6809768902226097, 
        -3.7237240068262047, 
        -3.7667980656589104, 
        -3.8101993545720751, 
        -3.853928141143188, 
        -3.8979846727331506, 
        -3.942369176534307, 
        -3.9870818596985922, 
        -4.032122909404773, 
        -4.0774924928822447, 
        -4.1231907575273574, 
        -4.1692178309811228, 
        -4.2155738212253597, 
        -4.2622588166384681, 
        -4.3092728861082108, 
        -4.3566160791354687, 
        -4.4042884258495496, 
        -4.4522899372064648, 
        -4.5006206050838378, 
        -4.5492804022744311, 
        -4.5982692827223905, 
        -4.6475871815160943, 
        -4.697234015096738, 
        -4.7472096812951454, 
        -4.7975140594781562, 
        -4.8481470106590852, 
        -4.8991083776497515, 
        -4.9503979851259761, 
        -5.0020156397739211, 
        -5.053961130437556, 
        -5.1062342282256354, 
        -5.1588346866340737, 
        -5.2117622417439211, 
        -5.2650166122733371, 
        -5.318597499731113, 
        -5.3725045886216831, 
        -5.4267375465189467, 
        -5.4812960242469044, 
        -5.536179656035892, 
        -5.5913880596311323, 
        -5.646920836500569, 
        -5.7027775719306772, 
        -5.7589578352496229, 
        -5.8154611799207991, 
        -5.8722871437620476, 
        -5.9294352490458797, 
        -5.9869050027745958, 
        -6.0446958966934634, 
        -6.1028074076346019, 
        -6.1612389975465502, 
        -6.219990113715034, 
        -6.2790601889800808, 
        -6.3384486418822981, 
        -6.398154876849329, 
        -6.4581782843535649, 
        -6.5185182411178868, 
        -6.5791741103875179, 
        -6.6401452419606413, 
        -6.701430972452374, 
        -6.7630306255375254, 
        -6.8249435120640092, 
        -6.8871689303286754, 
        -6.9497061661776716, 
        -7.012554493328464, 
        -7.0757131734430239, 
        -7.1391814564363703, 
        -7.2029585806564835, 
        -7.2670437730504176, 
        -7.3314362494027989, 
        -7.3961352145645085, 
        -7.46113986261064, 
        -7.5264493771310281, 
        -7.592062931367245, 
        -7.6579796885066802, 
        -7.7241988018076562, 
        -7.7907194149271151, 
        -7.8575406620425561, 
        -7.9246616681512032, 
        -7.9920815492470787, 
        -8.0597994125765258, 
        -8.1278143568134471, 
        -8.1961254723615955, 
        -8.2647318415212183, 
        -8.3336325387274997, 
        -8.402826630869809, 
        -8.4723131773810127, 
        -8.5420912305413328, 
        -8.6121598357072848, 
        -8.6825180316251878, 
        -8.7531648505493944, 
        -8.8240993184274377, 
        -8.8953204553520298, 
        -8.9668272756412257, 
        -9.0386187881023989, 
        -9.1106939963163835, 
        -9.1830518987981318, 
        -9.2556914893439952, 
        -9.3286117571849623, 
        -9.4018116872188706, 
        -9.4752902603578377, 
        -9.5490464536553219, 
        -9.6230792406294174, 
        -9.6973875914685532, 
        -9.7719704732723525, 
        -9.8468268503296539, 
        -9.9219556843123353, 
        -9.9973559345652045, 
        -10.073026558337034, 
        -10.148966510972889, 
        -10.225174746267008, 
        -10.301650216593897, 
        -10.378391873214788, 
        -10.455398666570746, 
        -10.532669546393652, 
        -10.61020346205431, 
        -10.687999362778184, 
        -10.766056197855342, 
        -10.844372916948911, 
        -10.922948470280046, 
        -11.001781808893613, 
        -11.080871884922132, 
        -11.160217651770854, 
        -11.239818064403856, 
        -11.319672079559144, 
        -11.399778656012328, 
        -11.480136754771337, 
        -11.560745339391017, 
        -11.641603376109252, 
        -11.722709834168437, 
        -11.804063685998727, 
        -11.885663907467894, 
        -11.96750947812518, 
        -12.049599381407829, 
        -12.131932604896233, 
        -12.214508140539301, 
        -12.297324984887004, 
        -12.380382139246795, 
        -12.463678610044814, 
        -12.547213408920751, 
        -12.630985553034964, 
        -12.714994065257146, 
        -12.799237974384843, 
        -12.883716315358903, 
        -12.96842812948978, 
        -13.053372464696775, 
        -13.138548375656033, 
        -13.223954924097757, 
        -13.309591178933106, 
        -13.395456216533145, 
        -13.481549120908632, 
        -13.567868983848403, 
        -13.654414905257463, 
        -13.741185993266489, 
        -13.828181364432972, 
        -13.915400144012924, 
        -14.002841466030979, 
        -14.090504473617409, 
        -14.178388319071621, 
        -14.266492164140256, 
        -14.354815180148663, 
        -14.443356548246459, 
        -14.532115459516788, 
        -14.621091115230934, 
        -14.710282726964667, 
        -14.799689516822287, 
        -14.889310717573, 
        -14.979145572866177, 
        -15.06919333735382, 
        -15.159453276897411, 
        -15.249924668715733, 
        -15.340606801523069, 
        -15.431498975779768, 
        -15.522600503670358, 
        -15.613910709502772, 
        -15.705428929628976, 
        -15.797154512781194, 
        -15.889086820074724, 
        -15.981225225231155, 
        -16.073569114774724, 
        -16.166117888038183, 
        -16.258870957352702, 
        -16.351827748243249, 
        -16.444987699498018, 
        -16.53835026334966, 
        -16.631914905483164, 
        -16.725681105339604, 
        -16.819648356106562, 
        -16.913816164893717, 
        -17.008184052821559, 
        -17.102751555173977, 
        -17.197518221441104, 
        -17.292483615512339, 
        -17.387647315736736, 
        -17.4830089150555, 
        -17.578568021005822, 
        -17.674324255997188, 
        -17.770277257213323, 
        -17.866426676856491, 
        -17.962772182193891, 
        -18.059313455587645, 
        -18.15605019466792, 
        -18.252982112346924, 
        -18.350108936934053, 
        -18.447430412214008, 
        -18.544946297502872, 
        -18.642656367726353, 
        -18.740560413551329, 
        -18.838658241327892, 
        -18.936949673288456, 
        -19.035434547512761, 
        -19.134112718017796, 
        -19.232984054855915, 
        -19.33204844409034, 
        -19.431305787907863, 
        -19.530756004717798, 
        -19.630399029060701, 
        -19.730234811763658, 
        -19.8302633199255, 
        -19.930484537042737, 
        -20.030898462951995, 
        -20.131505113867284, 
        -20.232304522483915, 
        -20.333296738026945, 
        -20.434481826188939, 
        -20.535859869148098, 
        -20.637430965716039, 
        -20.73919523128108, 
        -20.841152797818797, 
        -20.943303813956295, 
        -21.045648444940692, 
        -21.148186872700485, 
        -21.250919295825952, 
        -21.353845929584008, 
        -21.456967005963246, 
        -21.560282773606282, 
        -21.663793497907466, 
        -21.767499460949129, 
        -21.871400961520106, 
        -21.975498315167986, 
        -22.079791854108713, 
        -22.184281927266248, 
        -22.288968900290115, 
        -22.393853155516851, 
        -22.498935091956884, 
        -22.604215125368398, 
        -22.709693688105332, 
        -22.815371229223974, 
        -22.921248214398126, 
        -23.02732512596824, 
        -23.133602462835022, 
        -23.240080740583728, 
        -23.346760491302454, 
        -23.453642263667728, 
        -23.560726622887056, 
        -23.668014150701168, 
        -23.775505445340894, 
        -23.883201121486469, 
        -23.991101810291138, 
        -24.099208159317577, 
        -24.207520832510539, 
        -24.316040510225058, 
        -24.42476788913039, 
        -24.533703682164159, 
        -24.642848618573591, 
        -24.752203443916805, 
        -24.861768919883527, 
        -24.97154582440951, 
        -25.081534951541329, 
        -25.191737111503745, 
        -25.30215313056323, 
        -25.412783851086697, 
        -25.523630131458283, 
        -25.634692846008264, 
        -25.7459728850678, 
        -25.857471154916979, 
        -25.969188577695824, 
        -26.081126091386309, 
        -26.193284649824058, 
        -26.305665222620764, 
        -26.418268795153473, 
        -26.531096368498947, 
        -26.644148959419088, 
        -26.757427600394251, 
        -26.870933339464635, 
        -26.984667240250886, 
        -27.098630381969958, 
        -27.21282385932599, 
        -27.327248782529633, 
        -27.441906277270494, 
        -27.556797484653679, 
        -27.671923561151303, 
        -27.787285678650679, 
        -27.902885024351367, 
        -28.018722800776882, 
        -28.134800225733063, 
        -28.251118532275061, 
        -28.367678968705473, 
        -28.484482798518417, 
        -28.601531300391649, 
        -28.718825768162635, 
        -28.836367510807271, 
        -28.954157852400353, 
        -29.072198132150167, 
        -29.190489704299846, 
        -29.309033938164276, 
        -29.427832218120606, 
        -29.546885943500172, 
        -29.666196528730847, 
        -29.785765403165396, 
        -29.905594011191056, 
        -30.025683812148678, 
        -30.146036280355428, 
        -30.266652905066394, 
        -30.387535190517216, 
        -30.508684655854612, 
        -30.63010283518776, 
        -30.751791277589639, 
        -30.873751547039546, 
        -30.9959852224899, 
        -31.118493897813355, 
        -31.241279181864986, 
        -31.364342698434346, 
        -31.487686086296712, 
        -31.611310999201429, 
        -31.735219105873938, 
        -31.859412090043488, 
        -31.983891650512586, 
        -32.108659501083181, 
        -32.233717370581125, 
        -32.3590670029552, 
        -32.484710157274193, 
        -32.610648607694316, 
        -32.736884143569789, 
        -32.863418569400615, 
        -32.990253704954718, 
        -33.117391385236019, 
        -33.244833460490867, 
        -33.372581796331026, 
        -33.500638273790841, 
        -33.629004789235367, 
        -33.757683254534278, 
        -33.886675597043187, 
        -34.015983759665637, 
        -34.145609700927906, 
        -34.275555395002826, 
        -34.40582283176775, 
        -34.536414016933378, 
        -34.667330971959082, 
        -34.798575734306844, 
        -34.930150357314645, 
        -35.062056910399527, 
        -35.194297479065519, 
        -35.326874165005385, 
        -35.459789086183868, 
        -35.593044376824437, 
        -35.726642187614949, 
        -35.860584685783252, 
        -35.994874055058048, 
        -36.129512495888392, 
        -36.264502225416315, 
        -36.399845477756053, 
        -36.535544503869367, 
        -36.671601571772015, 
        -36.808018966636972, 
        -36.944798990930046, 
        -37.081943964430899, 
        -37.219456224369871, 
        -37.357338125557597, 
        -37.495592040557149, 
        -37.634220359667793, 
        -37.773225491122552, 
        -37.912609861220886, 
        -38.052375914403669, 
        -38.192526113425338, 
        -38.333062939475248, 
        -38.473988892265751, 
        -38.615306490254127, 
        -38.757018270682572, 
        -38.8991267897661, 
        -39.041634622853593, 
        -39.184544364513563, 
        -39.327858628716513, 
        -39.471580049080949, 
        -39.615711278818821, 
        -39.760254991071861, 
        -39.905213878990573, 
        -40.050590655863019, 
        -40.196388055377561, 
        -40.342608831724746, 
        -40.489255759774721, 
        -40.636331635246634, 
        -40.783839274891925, 
        -40.931781516674334, 
        -41.080161219903275, 
        -41.228981265563597, 
        -41.378244556268797, 
        -41.527954016666612, 
        -41.678112593483398, 
        -41.828723255786741, 
        -41.979788995171553, 
        -42.131312825945884, 
        -42.283297785355423, 
        -42.435746933744433, 
        -42.588663354818742, 
        -42.742050155812336, 
        -42.895910467721542, 
        -43.050247445505548, 
        -43.205064268308952, 
        -43.360364139706462, 
        -43.516150287884294, 
        -43.672425965881814, 
        -43.829194451838276, 
        -43.986459049195403, 
        -44.144223086935583, 
        -44.302489919885922, 
        -44.46126292883406, 
        -44.620545520876057, 
        -44.780341129589786, 
        -44.940653215357294, 
        -45.101485265570417, 
        -45.262840794797505, 
        -45.424723345226745, 
        -45.587136486800389, 
        -45.750083817468891, 
        -45.913568963567421, 
        -46.077595579929401, 
        -46.242167350250661, 
        -46.407287987349378, 
        -46.572961233433901, 
        -46.739190860379601, 
        -46.905980670016859, 
        -47.073334494399326, 
        -47.241256196129164, 
        -47.409749668621579, 
        -47.578818836328736, 
        -47.748467655178828, 
        -47.918700112779234, 
        -48.089520228717461, 
        -48.260932054931452, 
        -48.432939675903548, 
        -48.605547209136709, 
        -48.778758805301891, 
        -48.952578648611158, 
        -49.127010957197733, 
        -49.302059983354283, 
        -49.47773001393616, 
        -49.654025370594979, 
        -49.830950410213468, 
        -50.008509525175754, 
        -50.186707143709619, 
        -50.365547730283851, 
        -50.545035785896097, 
        -50.725175848365915, 
        -50.905972492850722, 
        -51.087430332049664, 
        -51.269554016649678, 
        -51.452348235631568, 
        -51.635817716694774, 
        -51.819967226521733, 
        -52.004801571260046, 
        -52.190325596898781, 
        -52.376544189530918, 
        -52.56346227585022, 
        -52.751084823483737, 
        -52.939416841381103, 
        -53.128463380236205, 
        -53.318229532874668, 
        -53.508720434626539, 
        -53.699941263782968, 
        -53.891897241936505, 
        -54.084593634485515, 
        -54.27803575096388, 
        -54.472228945470455, 
        -54.66717861717914, 
        -54.862890210633743, 
        -55.059369216311445, 
        -55.256621170983188, 
        -55.454651658165901, 
        -55.653466308593529, 
        -55.853070800624195, 
        -56.053470860743474, 
        -56.254672263987111, 
        -56.456680834400153, 
        -56.659502445557195, 
        -56.863143020941131, 
        -57.067608534537541, 
        -57.2729050112031, 
        -57.479038527253643, 
        -57.68601521085283, 
        -57.893841242583989, 
        -58.102522855976503, 
        -58.312066337880843, 
        -58.522478029153824, 
        -58.733764325003229, 
        -58.945931675662592, 
        -59.158986586787435, 
        -59.372935620111285, 
        -59.587785393876167, 
        -59.803542583439302, 
        -60.02021392183179, 
        -60.237806200220732, 
        -60.456326268611292, 
        -60.675781036302268, 
        -60.896177472508704, 
        -61.117522606950835, 
        -61.339823530403223, 
        -61.563087395282594, 
        -61.787321416285849, 
        -62.012532871003224, 
        -62.238729100436679, 
        -62.465917509771074, 
        -62.694105568825378, 
        -62.923300812822063, 
        -63.153510842958895, 
        -63.384743327031956, 
        -63.617006000176836, 
        -63.850306665428484, 
        -64.084653194508476, 
        -64.320053528287616, 
        -64.556515677708845, 
        -64.794047724394019, 
        -65.032657821251661, 
        -65.272354193288038, 
        -65.513145138249911, 
        -65.755039027438372, 
        -65.998044306348547, 
        -66.242169495375336, 
        -66.487423190727299, 
        -66.733814064984344, 
        -66.981350868016719, 
        -67.230042427675542, 
        -67.479897650623627, 
        -67.73092552300507, 
        -67.983135111435217, 
        -68.236535563655679, 
        -68.49113610944211, 
        -68.746946061376548, 
        -69.00397481575061, 
        -69.262231853290956, 
        -69.52172674017244, 
        -69.782469128805616, 
        -70.044468758690428, 
        -70.307735457408228, 
        -70.572279141389103, 
        -70.838109816934619, 
        -71.105237581077063, 
        -71.373672622535224, 
        -71.643425222657029, 
        -71.914505756408332, 
        -72.186924693296163, 
        -72.460692598336891, 
        -72.735820133114771, 
        -73.012318056758701, 
        -73.290197226949672, 
        -73.569468600924196, 
        -73.850143236576088, 
        -74.132232293521184, 
        -74.415747034090458, 
        -74.700698824475793, 
        -74.987099135818355, 
        -75.274959545297236, 
        -75.564291737296713, 
        -75.855107504489283, 
        -76.147418749056101, 
        -76.441237483808663, 
        -76.736575833398035, 
        -77.033446035506941, 
        -77.331860442077343, 
        -77.631831520495325, 
        -77.933371854905744, 
        -78.236494147460533, 
        -78.541211219512263, 
        -78.847536013138011, 
        -79.155481592187869, 
        -79.465061143701092, 
        -79.776287979392137, 
        -80.089175536814096, 
        -80.403737380923701, 
        -80.71998720537222, 
        -81.037938833991632, 
        -81.357606222172521, 
        -81.679003458397446, 
        -82.002144765692663, 
        -82.327044503127354, 
        -82.653717167320693, 
        -82.982177394049131, 
        -83.312439959705742, 
        -83.644519782981661, 
        -83.978431926475821, 
        -84.314191598240626, 
        -84.651814153520107, 
        -84.991315096384497, 
        -85.332710081398005, 
        -85.676014915436696, 
        -86.021245559345218, 
        -86.368418129778689, 
        -86.717548900912121, 
        -87.068654306314968, 
        -87.421750940914421, 
        -87.776855562613193, 
        -88.133985094411997, 
        -88.493156626213988, 
        -88.854387416846805, 
        -89.21769489602309, 
        -89.583096666313068, 
        -89.950610505250367, 
        -90.320254367409873, 
        -90.692046386446478, 
        -91.066004877189329, 
        -91.442148337993899, 
        -91.820495452652096, 
        -92.201065092884278, 
        -92.583876320481608, 
        -92.968948389555862, 
        -93.356300748961914, 
        -93.745953044585264, 
        -94.137925121708648, 
        -94.532237027561223, 
        -94.92890901366367, 
        -95.327961538419842, 
        -95.729415269584621, 
        -96.133291086912223, 
        -96.539610084691532, 
        -96.948393574465939, 
        -97.359663087761973, 
        -97.773440378687908, 
        -98.189747426919268, 
        -98.608606440272084, 
        -99.03003985783657, 
        -99.454070352650319, 
        -99.880720834793678, 
        -100.31001445431187, 
        -100.7419746043638, 
        -101.17662492415761, 
        -101.61398930228802, 
        -102.05409187971088, 
        -102.49695705316732, 
        -102.94260947831781, 
        -103.39107407326134, 
        -103.84237602175274, 
        -104.29654077671135, 
        -104.75359406378175, 
        -105.21356188482228, 
        -105.67647052154103, 
        -106.14234653916554, 
        -106.61121679014555, 
        -107.08310841804204, 
        -107.55804886118749, 
        -108.0360658568387, 
        -108.51718744491198, 
        -109.00144197218631, 
        -109.4888580963022, 
        -109.97946479005536, 
        -110.47329134546186, 
        -110.97036737827186, 
        -111.4707228321882, 
        -111.9743879832516, 
        -112.48139344462456, 
        -112.99177017093552, 
        -113.50554946309009, 
        -114.02276297297752, 
        -114.54344270822651, 
        -115.0676210373158, 
        -115.59533069430537, 
        -116.12660478405586, 
        -116.66147678742814, 
        -117.19998056626503, 
        -117.74215036907958, 
        -118.28802083627762, 
        -118.83762700567927, 
        -119.39100431810448, 
        -119.94818862312148, 
        -120.50921618489976, 
        -121.07412368793621, 
        -121.64294824320596, 
        -122.21572739415102, 
        -122.7924991229862, 
        -123.37330185694836, 
        -123.9581744746055, 
        -124.54715631262101, 
        -125.1402871722225, 
        -125.73760732599264, 
        -126.33915752478964, 
        -126.94497900461401, 
        -127.55511349396156, 
        -128.16960322076002, 
        -128.78849091996446, 
        -129.41181984097446, 
        -130.03963375516551, 
        -130.67197696386421, 
        -131.30889430602048, 
        -131.95043116641466, 
        -132.5966334837965, 
        -133.2475477590996, 
        -133.90322106415417, 
        -134.56370105006417, 
        -135.22903595606579, 
        -135.89927461859546, 
        -136.57446648018674, 
        -137.25466159890379, 
        -137.93991065774321, 
        -138.63026497412952, 
        -139.32577650984013, 
        -140.02649788083713, 
        -140.7324823675053, 
        -141.44378392491149, 
        -142.16045719335057, 
        -142.88255750906475, 
        -143.61014091505766, 
        -144.34326417230812, 
        -145.08198477112515, 
        -145.82636094249679, 
        -146.57645166994016, 
        -147.3323167014874, 
        -148.09401656171426, 
        -148.8616125643394, 
        -149.63516682478615, 
        -150.41474227304573, 
        -151.20040266670489, 
        -151.99221260457909, 
        -152.79023754002696, 
        -153.59454379508438, 
        -154.40519857451557, 
        -155.22226998020503, 
        -156.04582702585992, 
        -156.875939652071, 
        -157.71267874140673, 
        -158.55611613417096, 
        -159.40632464418954, 
        -160.26337807493309, 
        -161.1273512360147, 
        -161.99831996007705, 
        -162.8763611197954, 
        -163.76155264549749, 
        -164.65397354283016, 
        -165.55370391106359, 
        -166.46082496146201, 
        -167.3754190363251, 
        -168.29756962816634, 
        -169.22736139937274, 
        -170.16488020224824, 
        -171.1102130995105, 
        -172.06344838495374, 
        -173.02467560503183, 
        -173.99398558022492, 
        -174.97147042746158, 
        -175.95722358248526, 
        -176.95133982300982, 
        -177.9539152923459, 
        -178.96504752315434, 
        -179.98483546202249, 
        -181.01337949460284, 
        -182.05078147086206, 
        -183.0971447313878, 
        -184.15257413374761, 
        -185.21717607978394, 
        -186.29105854308204, 
        -187.37433109746505, 
        -188.46710494580034, 
        -189.56949294940043, 
        -190.68160965805481, 
        -191.80357134092861, 
        -192.93549601786609, 
        -194.07750349141983, 
        -195.22971537944281, 
        -196.39225514876415, 
        -197.5652481492306, 
        -198.74882164848086
    ], 
    [
        0.002233, 
        0.002261160356782195, 
        0.002289593852976142, 
        0.002318301882408463, 
        0.0023472862989936125, 
        0.0023765489628201244, 
        0.002406091740112992, 
        0.002435916503198763, 
        0.002466025130460268, 
        0.002496419506300435, 
        0.0025271015211018907, 
        0.002558073071180536, 
        0.0025893360587469394, 
        0.0026208923918615407, 
        0.0026527439843927574, 
        0.002684892755971095, 
        0.0027173406319422728, 
        0.0027500895433251824, 
        0.0027831414267663664, 
        0.002816498224486929, 
        0.002850161884241071, 
        0.0028841343592635425, 
        0.0029184176082252783, 
        0.0029530135951787106, 
        0.0029879242895132162, 
        0.0030231516658992294, 
        0.0030586977042413002, 
        0.00309456438962215, 
        0.0031307537122563255, 
        0.0031672676674291906, 
        0.003204108255452414, 
        0.003241277481600035, 
        0.003278777356065142, 
        0.0033166098938940797, 
        0.003354777114936637, 
        0.003393281043788689, 
        0.003432123709736465, 
        0.0034713071466977575, 
        0.003510833393164473, 
        0.003550704492147339, 
        0.003590922491109824, 
        0.003631489441919008, 
        0.0036724074007801638, 
        0.0037136784281754094, 
        0.0037553045888110937, 
        0.0037972879515449456, 
        0.003839630589338505, 
        0.003882334579183265, 
        0.003925402002045116, 
        0.0039688349428026685, 
        0.004012635490177968, 
        0.004056805736682885, 
        0.004101347778546729, 
        0.004146263715657287, 
        0.004191555651498296, 
        0.0042372256930781685, 
        0.004283275950871073, 
        0.00432970853874597, 
        0.004376525573914427, 
        0.004423729176845586, 
        0.004471321471214509, 
        0.004519304583829303, 
        0.004567680644568689, 
        0.004616451786312255, 
        0.004665620144872672, 
        0.004715187858932445, 
        0.004765157069972435, 
        0.004815529922204738, 
        0.004866308562512003, 
        0.004917495140366817, 
        0.004969091807771871, 
        0.005021100719189316, 
        0.0050735240314742774, 
        0.005126363903806349, 
        0.005179622497608259, 
        0.005233301976497949, 
        0.005287404506207523, 
        0.005341932254512702, 
        0.005396887391168817, 
        0.005452272087838614, 
        0.005508088518021208, 
        0.00556433885698861, 
        0.00562102528170706, 
        0.00567814997077726, 
        0.0057357151043575935, 
        0.005793722864102435, 
        0.005852175433073111, 
        0.005911074995694255, 
        0.0059704237376717, 
        0.006030223845919124, 
        0.006090477508491793, 
        0.006151186914523352, 
        0.006212354254137314, 
        0.006273981718401559, 
        0.006336071499245882, 
        0.0063986257893888215, 
        0.006461646782283872, 
        0.006525136672028488, 
        0.0065890976533147716, 
        0.006653531921343381, 
        0.006718441671773633, 
        0.006783829100636129, 
        0.006849696404271554, 
        0.006916045779259202, 
        0.006982879422366024, 
        0.007050199530448404, 
        0.007118008300401323, 
        0.0071863079290917205, 
        0.0072551006132817175, 
        0.007324388549571808, 
        0.007394173934316534, 
        0.007464458963571177, 
        0.007535245833033177, 
        0.007606536737944483, 
        0.007678333873053858, 
        0.007750639432528298, 
        0.007823455609912412, 
        0.007896784598033875, 
        0.007970628588951104, 
        0.008044989773893205, 
        0.008119870343178284, 
        0.008195272486167164, 
        0.008271198391178436, 
        0.008347650245442659, 
        0.008424630235020634, 
        0.008502140544749164, 
        0.008580183358181266, 
        0.008658760857504173, 
        0.008737875223498726, 
        0.008817528635458009, 
        0.008897723271124704, 
        0.008978461306644142, 
        0.009059744916485658, 
        0.009141576273385812, 
        0.009223957548296175, 
        0.009306890910301931, 
        0.009390378526576128, 
        0.009474422562318126, 
        0.009559025180668885, 
        0.0096441885426909, 
        0.009729914807276778, 
        0.00981620613110264, 
        0.009903064668563657, 
        0.00999049257171385, 
        0.010078491990220609, 
        0.01016706507128207, 
        0.010256213959590695, 
        0.010345940797261212, 
        0.010436247723781256, 
        0.010527136875939053, 
        0.010618610387810022, 
        0.010710670390625518, 
        0.010803319012804343, 
        0.010896558379823356, 
        0.010990390614183913, 
        0.011084817835385187, 
        0.011179842159822621, 
        0.011275465700776451, 
        0.011371690568328138, 
        0.01146851886931912, 
        0.011565952707293601, 
        0.01166399418243993, 
        0.011762645391554805, 
        0.011861908427967449, 
        0.011961785381500438, 
        0.012062278338420187, 
        0.012163389381367554, 
        0.012265120589333425, 
        0.012367474037582581, 
        0.012470451797617441, 
        0.012574055937124908, 
        0.01267828851992044, 
        0.012783151605903, 
        0.012888647251013742, 
        0.012994777507150751, 
        0.013101544422167037, 
        0.013208950039809904, 
        0.013316996399645195, 
        0.013425685537037256, 
        0.013535019483093743, 
        0.01364500026460152, 
        0.013755629904020164, 
        0.013866910419370989, 
        0.013978843824276345, 
        0.014091432127811032, 
        0.014204677334550279, 
        0.014318581444476524, 
        0.014433146452936738, 
        0.014548374350598595, 
        0.014664267123420432, 
        0.014780826752573539, 
        0.014898055214434162, 
        0.015015954480530452, 
        0.015134526517469887, 
        0.01525377328694886, 
        0.015373696745646766, 
        0.015494298845237387, 
        0.015615581532318097, 
        0.01573754674834425, 
        0.01586019642965229, 
        0.015983532507349595, 
        0.01610755690730826, 
        0.01623227155014726, 
        0.016357678351124078, 
        0.016483779220137378, 
        0.016610576061683355, 
        0.016738070774803854, 
        0.01686626525303284, 
        0.016995161384432418, 
        0.017124761051424565, 
        0.01725506613086205, 
        0.017386078493908223, 
        0.017517800006082152, 
        0.017650232527125116, 
        0.017783377911032752, 
        0.01791723800598045, 
        0.01805181465427607, 
        0.01818710969235459, 
        0.01832312495071675, 
        0.01845986225389712, 
        0.01859732342039735, 
        0.01873551026269102, 
        0.018874424587165744, 
        0.01901406819406141, 
        0.019154442877487136, 
        0.019295550425319656, 
        0.019437392619188563, 
        0.01957997123444576, 
        0.019723288040142888, 
        0.019867344798946026, 
        0.020012143267129287, 
        0.020157685194537235, 
        0.020303972324516043, 
        0.020451006393911567, 
        0.020598789133023977, 
        0.020747322265546365, 
        0.020896607508539923, 
        0.021046646572386207, 
        0.021197441160788786, 
        0.021348992970681466, 
        0.021501303692179882, 
        0.021654375008618047, 
        0.021808208596425564, 
        0.02196280612515359, 
        0.0221181692573772, 
        0.022274299648694835, 
        0.02243119894770062, 
        0.0225888687958905, 
        0.02274731082765449, 
        0.022906526670239916, 
        0.023066517943711572, 
        0.023227286260901515, 
        0.023388833227334732, 
        0.02355116044125908, 
        0.02371426949355789, 
        0.02387816196768095, 
        0.02404283943972567, 
        0.024208303478228388, 
        0.024374555644197847, 
        0.024541597491092502, 
        0.02470943056476927, 
        0.024878056403397682, 
        0.025047476537472697, 
        0.025217692489707448, 
        0.025388705775063723, 
        0.025560517900619178, 
        0.02573313036560527, 
        0.025906544661298967, 
        0.0260807622709941, 
        0.026255784669967412, 
        0.0264316133254245, 
        0.026608249696450165, 
        0.026785695233927247, 
        0.026963951380560035, 
        0.027143019570735803, 
        0.027322901230543685, 
        0.0275035977777135, 
        0.027685110621523443, 
        0.027867441162777853, 
        0.028050590793747814, 
        0.028234560898134895, 
        0.02841935285098186, 
        0.028604968018641645, 
        0.028791407758714405, 
        0.028978673420002335, 
        0.029166766342438283, 
        0.02935568785701725, 
        0.029545439285763055, 
        0.029736021941672658, 
        0.029927437128603997, 
        0.030119686141317124, 
        0.030312770265270753, 
        0.03050669077670832, 
        0.03070144894245526, 
        0.030897046019986166, 
        0.031093483257255684, 
        0.0312907618926668, 
        0.03148888315503567, 
        0.031687848263470896, 
        0.031887658427337935, 
        0.032088314846212135, 
        0.03228981870972665, 
        0.03249217119760488, 
        0.03269537347947308, 
        0.03289942671492264, 
        0.033104332053302765, 
        0.03331009063370962, 
        0.033516703584937246, 
        0.03372417202529619, 
        0.03393249706268031, 
        0.03414167979434453, 
        0.034351721306930094, 
        0.0345626226763253, 
        0.03477438496760836, 
        0.034987009234918244, 
        0.03520049652142174, 
        0.03541484785923012, 
        0.035630064269273024, 
        0.03584614676117144, 
        0.0360630963332813, 
        0.03628091397244173, 
        0.036499600654043465, 
        0.036719157341749374, 
        0.036939584987543295, 
        0.037160884531674696, 
        0.03738305690237192, 
        0.037606103015865595, 
        0.037830023776299196, 
        0.03805482007554864, 
        0.03828049279321944, 
        0.03850704279645031, 
        0.038734470939896924, 
        0.03896277806549096, 
        0.039191965002469124, 
        0.03942203256724963, 
        0.03965298156319649, 
        0.03988481278066562, 
        0.040117526996752494, 
        0.04035112497529075, 
        0.04058560746665454, 
        0.04082097520767008, 
        0.04105722892151363, 
        0.0412943693175528, 
        0.04153239709124562, 
        0.04177131292405039, 
        0.042011117483259953, 
        0.04225181142178802, 
        0.042493395378256436, 
        0.04273586997665337, 
        0.04297923582637142, 
        0.043223493521898596, 
        0.04346864364285862, 
        0.043714686753762735, 
        0.04396162340391478, 
        0.04420945412726717, 
        0.04445817944227037, 
        0.044707799851755554, 
        0.044958315842744984, 
        0.04520972788639285, 
        0.04546203643776576, 
        0.04571524193565835, 
        0.04596934480259619, 
        0.04622434544450017, 
        0.04648024425070106, 
        0.04673704159367102, 
        0.046994737829046146, 
        0.04725333329498319, 
        0.04751282831278668, 
        0.047773223185950925, 
        0.04803451820059317, 
        0.04829671362504958, 
        0.048559809709664, 
        0.04882380668670929, 
        0.04908870477019355, 
        0.0493545041557332, 
        0.049621205020322294, 
        0.04988880752218204, 
        0.05015731180060003, 
        0.05042671797581839, 
        0.050697026148752065, 
        0.05096823640081286, 
        0.05124034879381839, 
        0.05151336336984243, 
        0.05178728015088817, 
        0.052062099138788474, 
        0.05233782031503756, 
        0.052614443640624856, 
        0.05289196905580113, 
        0.05317039647985046, 
        0.05344972581106566, 
        0.053729956926346245, 
        0.05401108968120854, 
        0.05429312390945957, 
        0.05457605942307212, 
        0.05485989601196323, 
        0.055144633443814886, 
        0.0554302714638301, 
        0.055716809794639575, 
        0.05600424813598195, 
        0.05629258616462925, 
        0.056581823534014655, 
        0.056871959874237245, 
        0.05716299479171611, 
        0.05745492786904317, 
        0.05774775866476402, 
        0.05804148671317981, 
        0.05833611152410362, 
        0.058631632582753224, 
        0.05892804934937315, 
        0.05922536125919368, 
        0.0595235677221781, 
        0.059822668122717054, 
        0.060122661819564764, 
        0.06042354814544039, 
        0.0607253264070764, 
        0.06102799588471774, 
        0.06133155583208026, 
        0.06163600547614553, 
        0.06194134401675311, 
        0.06224757062664965, 
        0.06255468445110925, 
        0.06286268460776527, 
        0.06317157018630991, 
        0.06348134024841309, 
        0.06379199382737348, 
        0.06410352992798561, 
        0.06441594752626424, 
        0.0647292455692375, 
        0.06504342297476884, 
        0.06535847863130019, 
        0.06567441139748263, 
        0.06599122010218889, 
        0.06630890354431326, 
        0.06662746049219286, 
        0.0669468896838479, 
        0.06726718982638881, 
        0.06758835959588828, 
        0.06791039763727126, 
        0.06823330256401874, 
        0.06855707295795337, 
        0.06888170736885171, 
        0.06920720431455547, 
        0.06953356228039567, 
        0.06986077971919487, 
        0.07018885505102768, 
        0.07051778666288329, 
        0.07084757290843528, 
        0.07117821210796237, 
        0.07150970254799696, 
        0.07184204248118177, 
        0.07217523012591703, 
        0.07250926366630624, 
        0.0728441412518118, 
        0.07317986099710594, 
        0.07351642098172727, 
        0.07385381925006161, 
        0.07419205381085459, 
        0.07453112263726967, 
        0.07487102366643482, 
        0.07521175479931802, 
        0.07555331390069162, 
        0.0758956987984796, 
        0.07623890728398859, 
        0.07658293711139329, 
        0.07692778599761715, 
        0.07727345162220078, 
        0.07761993162686526, 
        0.07796722361551317, 
        0.07831532515409761, 
        0.07866423377005824, 
        0.0790139469523926, 
        0.07936446215134511, 
        0.07971577677825445, 
        0.08006788820524251, 
        0.08042079376522986, 
        0.08077449075141652, 
        0.08112897641738898, 
        0.08148424797669576, 
        0.08184030260275255, 
        0.08219713742869393, 
        0.0825547495469368, 
        0.08291313600931899, 
        0.08327229382673726, 
        0.08363221996891, 
        0.08399291136431887, 
        0.08435436489987702, 
        0.0847165774209013, 
        0.0850795457308153, 
        0.08544326659097948, 
        0.08580773672059187, 
        0.08617295279638999, 
        0.0865389114526085, 
        0.0869056092807801, 
        0.08727304282949194, 
        0.08764120860422249, 
        0.08801010306733204, 
        0.08837972263764945, 
        0.08875006369065515, 
        0.08912112255784546, 
        0.08949289552711423, 
        0.08986537884225153, 
        0.09023856870290752, 
        0.09061246126442833, 
        0.09098705263768632, 
        0.09136233888913782, 
        0.09173831604029246, 
        0.09211498006809968, 
        0.0924923269044171, 
        0.09287035243579593, 
        0.09324905250382955, 
        0.0936284229047917, 
        0.0940084593894309, 
        0.09438915766286556, 
        0.09477051338467725, 
        0.09515252216860758, 
        0.09553517958259242, 
        0.09591848114849064, 
        0.09630242234224035, 
        0.09668699859351225, 
        0.09707220528588063, 
        0.09745803775640637, 
        0.09784449129588024, 
        0.09823156114874933, 
        0.09861924251267284, 
        0.09900753053900656, 
        0.09939642033224572, 
        0.09978590695016504, 
        0.1001759854038353, 
        0.10056665065755954, 
        0.10095789762875985, 
        0.10134972118785675, 
        0.10174211615837453, 
        0.10213507731716233, 
        0.10252859939373264, 
        0.10292267707077984, 
        0.10331730498391077, 
        0.10371247772174035, 
        0.1041081898258619, 
        0.10450443579078648, 
        0.10490121006394501, 
        0.10529850704603692, 
        0.10569632109039398, 
        0.10609464650365868, 
        0.10649347754520934, 
        0.10689280842787806, 
        0.10729263331719695, 
        0.1076929463321761, 
        0.1080937415447481, 
        0.10849501298030863, 
        0.10889675461739323, 
        0.1092989603879131, 
        0.1097016241772923, 
        0.1101047398242742, 
        0.11050830112131073, 
        0.11091230181449684, 
        0.11131673560358772, 
        0.11172159614230291, 
        0.11212687703827452, 
        0.11253257185287995, 
        0.11293867410201228, 
        0.11334517725564355, 
        0.11375207473828226, 
        0.11415935992859556, 
        0.1145670261602572, 
        0.11497506672154105, 
        0.1153834748557067, 
        0.11579224376104802, 
        0.11620136659112061, 
        0.11661083645479046, 
        0.11702064641669513, 
        0.11743078949671848, 
        0.11784125867101186, 
        0.11825204687190888, 
        0.11866314698775733, 
        0.11907455186348512, 
        0.11948625430062307, 
        0.11989824705767199, 
        0.12031052285010184, 
        0.12072307435077477, 
        0.12113589419024061, 
        0.12154897495614926, 
        0.12196230919478267, 
        0.12237588941048992, 
        0.1227897080659782, 
        0.12320375758279373, 
        0.12361803034136591, 
        0.12403251868139259, 
        0.1244472149020766, 
        0.12486211126237977, 
        0.12527719998121217, 
        0.12569247323816224, 
        0.1261079231731814, 
        0.12652354188700157, 
        0.1269393214418542, 
        0.127355253861307, 
        0.12777133113085765, 
        0.1281875451981134, 
        0.12860388797304068, 
        0.12902035132872083, 
        0.12943692710095078, 
        0.1298536070893072, 
        0.1302703830569864, 
        0.13068724673133142, 
        0.1311041898043066, 
        0.13152120393242284, 
        0.1319382807377364, 
        0.13235541180761706, 
        0.13277258869542918, 
        0.13318980292111787, 
        0.13360704597084266, 
        0.13402430929833103, 
        0.13444158432438977, 
        0.1348588624378071, 
        0.13527613499557342, 
        0.13569339332340627, 
        0.1361106287160014, 
        0.13652783243752253, 
        0.13694499572202798, 
        0.13736210977379562, 
        0.13777916576790497, 
        0.1381961548503754, 
        0.13861306813892815, 
        0.13902989672335342, 
        0.1394466316656422, 
        0.13986326400082114, 
        0.1402797847370077, 
        0.14069618485641325, 
        0.14111245531521677, 
        0.14152858704406068, 
        0.14194457094882504, 
        0.14236039791130997, 
        0.14277605878873248, 
        0.14319154441535534, 
        0.14360684560191686, 
        0.14402195313689287, 
        0.14443685778646237, 
        0.14485155029525348, 
        0.14526602138668074, 
        0.14568026176357637, 
        0.14609426210851018, 
        0.146508013084319, 
        0.14692150533463438, 
        0.14733472948439325, 
        0.14774767614030046, 
        0.1481603358911107, 
        0.1485726993085259, 
        0.14898475694743463, 
        0.14939649934635915, 
        0.1498079170283186, 
        0.15021900050083908, 
        0.1506297402566635, 
        0.15104012677430725, 
        0.1514501505186918, 
        0.15185980194129559, 
        0.15226907148095387, 
        0.1526779495643128, 
        0.15308642660602922, 
        0.15349449300987533, 
        0.1539021391686682, 
        0.1543093554651955, 
        0.15471613227250536, 
        0.15512245995444357, 
        0.15552832886630816, 
        0.15593372935506586, 
        0.1563386517603039, 
        0.15674308641422813, 
        0.1571470236426921, 
        0.15755045376538432, 
        0.15795336709613123, 
        0.15835575394394935, 
        0.15875760461352054, 
        0.15915890940530006, 
        0.15955965861583715, 
        0.15995984253921733, 
        0.16035945146676775, 
        0.16075847568791202, 
        0.16115690549055997, 
        0.16155473116167401, 
        0.16195194298769516, 
        0.16234853125506077, 
        0.1627444862510779, 
        0.16313979826370734, 
        0.16353445758284108, 
        0.16392845450012772, 
        0.16432177931000344, 
        0.16471442231001523, 
        0.16510637380086296, 
        0.16549762408769111, 
        0.16588816348033378, 
        0.16627798229348192, 
        0.16666707084725235, 
        0.16705541946809532, 
        0.16744301848883641, 
        0.16782985824946597, 
        0.16821592909724178, 
        0.16860122138775602, 
        0.1689857254847823, 
        0.1693694317611653, 
        0.16975233059947412, 
        0.1701344123918461, 
        0.17051566754097094, 
        0.17089608646040627, 
        0.1712756595749863, 
        0.17165437732143624, 
        0.1720322301487735, 
        0.17240920851872849, 
        0.1727853029062416, 
        0.17316050379992626, 
        0.17353480170248353, 
        0.17390818713137973, 
        0.174280650618716, 
        0.1746521827124779, 
        0.1750227739764008, 
        0.17539241499055605, 
        0.1757610963520067, 
        0.176128808674996, 
        0.17649554259119668, 
        0.1768612887506039, 
        0.17722603782202584, 
        0.177589780492843, 
        0.17795250747012323, 
        0.17831420948052099, 
        0.17867487727115586, 
        0.1790345016097819, 
        0.17939307328499413, 
        0.17975058310690298, 
        0.18010702190814534, 
        0.18046238054280378, 
        0.18081664988821772, 
        0.18116982084459207, 
        0.18152188433566852, 
        0.18187283130898504, 
        0.18222265273673333, 
        0.18257133961546823, 
        0.1829188829665945, 
        0.18326527383728278, 
        0.1836105033004667, 
        0.18395456245530345, 
        0.18429744242717777, 
        0.18463913436862525, 
        0.18497962945967084, 
        0.18531891890774532, 
        0.18565699394813082, 
        0.18599384584486847, 
        0.18632946589037291, 
        0.18666384540626368, 
        0.18699697574362037, 
        0.18732884828314897, 
        0.187659454435772, 
        0.18798878564284516, 
        0.18831683337618288, 
        0.188643589139062, 
        0.18896904446610935, 
        0.18929319092352673, 
        0.18961602010976691, 
        0.18993752365563388, 
        0.1902576932244339, 
        0.19057652051261717, 
        0.19089399725011824, 
        0.19121011520029493, 
        0.1915248661604246, 
        0.19183824196205637, 
        0.19215023447127982, 
        0.1924608355890361, 
        0.19277003725124053, 
        0.19307783142928614, 
        0.19338421013031187, 
        0.19368916539731704, 
        0.19399268930946717, 
        0.19429477398265765, 
        0.19459541156928697, 
        0.19489459425911454, 
        0.19519231427893327, 
        0.1954885638932889, 
        0.19578333540454332, 
        0.196076621153093, 
        0.19636841351779866, 
        0.19665870491606285, 
        0.19694748780414978, 
        0.19723475467745735, 
        0.1975204980705949, 
        0.19780471055798313, 
        0.19808738475362306, 
        0.19836851331184657, 
        0.19864808892689154, 
        0.19892610433390592, 
        0.1992025523085604, 
        0.1994774256675521, 
        0.19975071726892238, 
        0.20002242001180978, 
        0.2002925268373345, 
        0.2005610307281433, 
        0.20082792470911456, 
        0.20109320184730625, 
        0.20135685525233027, 
        0.20161887807639456, 
        0.20187926351463809, 
        0.2021380048051568, 
        0.20239509522944324, 
        0.20265052811230677, 
        0.20290429682238162, 
        0.20315639477188524, 
        0.20340681541746455, 
        0.20365555225944665, 
        0.20390259884309805, 
        0.20414794875771353, 
        0.20439159563778772, 
        0.20463353316235772, 
        0.20487375505591288, 
        0.20511225508786005, 
        0.20534902707333594, 
        0.20558406487281408, 
        0.20581736239259418, 
        0.20604891358498723, 
        0.20627871244829615, 
        0.2065067530269737, 
        0.20673302941206426, 
        0.20695753574113457, 
        0.2071802661980659, 
        0.2074012150140954, 
        0.20762037646699186, 
        0.20783774488195153, 
        0.20805331463130727, 
        0.20826708013472905, 
        0.20847903585966557, 
        0.20868917632107206, 
        0.2088974960817769, 
        0.20910398975245886, 
        0.2093086519919342, 
        0.2095114775072583, 
        0.20971246105384558, 
        0.20991159743551593, 
        0.21010888150458004, 
        0.21030430816217974, 
        0.21049787235823608, 
        0.21068956909151482, 
        0.2108793934100309, 
        0.21106734041080227, 
        0.21125340524019695, 
        0.21143758309384872, 
        0.21161986921717665, 
        0.2118002589049486, 
        0.2119787475016927, 
        0.21215533040178744, 
        0.21233000304948926, 
        0.21250276093898585, 
        0.21267359961487925, 
        0.21284251467172816, 
        0.21300950175443398, 
        0.213174556558359, 
        0.2133376748292362, 
        0.21349885236373448, 
        0.21365808500859765, 
        0.21381536866197717, 
        0.21397069927230492, 
        0.2141240728394546, 
        0.21427548541399907, 
        0.21442493309782718, 
        0.21457241204377978, 
        0.21471791845612803, 
        0.21486144859034448, 
        0.21500299875343867, 
        0.21514256530408424, 
        0.21528014465200182, 
        0.2154157332590607, 
        0.21554932763855386, 
        0.21568092435576935, 
        0.21581052002748147, 
        0.21593811132304594, 
        0.21606369496298902, 
        0.216187267720558, 
        0.2163088264206796, 
        0.21642836794073356, 
        0.2165458892101654, 
        0.21666138721062284, 
        0.2167748589763686, 
        0.2168863015941117, 
        0.21699571220259012, 
        0.2171030879936053, 
        0.21720842621115655, 
        0.2173117241518083, 
        0.21741297916553728, 
        0.21751218865378158, 
        0.21760935007175353, 
        0.21770446092787935, 
        0.2177975187817166, 
        0.21788852124795294, 
        0.2179774659920952, 
        0.21806435073404515, 
        0.21814917324666872, 
        0.21823193135544994, 
        0.21831262293851242, 
        0.2183912459297251, 
        0.2184677983122343, 
        0.21854227812570554, 
        0.21861468346157378, 
        0.21868501246424685, 
        0.21875326333327302, 
        0.21881943431873685, 
        0.21888352372699907, 
        0.21894552991777516, 
        0.2190054513018054, 
        0.21906328634393127, 
        0.2191190335648417, 
        0.21917269153635807, 
        0.2192242588846721, 
        0.21927373429138333, 
        0.2193211164887041, 
        0.2193664042623442, 
        0.2194095964553861, 
        0.2194506919615883, 
        0.21948968973196195, 
        0.21952658876066955, 
        0.21956138811407508, 
        0.2195940868906874, 
        0.21962468425610218, 
        0.21965317944335488, 
        0.21967957170699137, 
        0.21970386037046377, 
        0.21972604482014998, 
        0.21974612448557176, 
        0.21976409884285678, 
        0.21977996746458464, 
        0.21979372990501175, 
        0.21980538584381315, 
        0.21981493486668102, 
        0.21982237702257004, 
        0.21982770998965803, 
        0.21983093930416933, 
        0.21983039857425346, 
        0.21983224667403006, 
        0.21982797665615395, 
        0.219822774041446, 
        0.21981546455785636, 
        0.21980604749572363, 
        0.21979452385460843, 
        0.21978089368173886, 
        0.2197651573745609, 
        0.2197473151735231, 
        0.21972736768840823, 
        0.21970531540673383, 
        0.21968115887223044, 
        0.2196548986791494, 
        0.21962653553452838, 
        0.21959607015028387, 
        0.21956350330287774, 
        0.2195288358409379, 
        0.21949206863523463, 
        0.21945320263233983, 
        0.21941223882682212, 
        0.21936917826667815, 
        0.21932402205428309, 
        0.2192767713456506, 
        0.2192274273510409, 
        0.2191759913296639, 
        0.21912246460213342, 
        0.21906684853781422, 
        0.21900914455949771, 
        0.2189493541477941, 
        0.21888747883064222, 
        0.2188235201929939, 
        0.21875747987309221, 
        0.21868935956402005, 
        0.2186191610090588, 
        0.21854688600591607, 
        0.21847253640771072, 
        0.21839611411808132, 
        0.21831762109664288, 
        0.21823705935282475, 
        0.21815443095310239, 
        0.21806973801491156, 
        0.21798298270907232, 
        0.2178941672596665, 
        0.2178032939440197, 
        0.21771036509158714, 
        0.2176153830865637, 
        0.21751835036395512, 
        0.2174192694131556, 
        0.21731814277596545, 
        0.2172149730467784, 
        0.21710976287297895, 
        0.21700251495431075, 
        0.21689323204358296, 
        0.2167819169457577, 
        0.21666857251852623, 
        0.21655320167221706, 
        0.21643580736900347, 
        0.21631639262423089, 
        0.2161949605050144, 
        0.2160715141307471, 
        0.2159460566730603, 
        0.21581859135589151, 
        0.2156891214546806, 
        0.21555765029752533, 
        0.21542418126411453, 
        0.21528871778603226, 
        0.21515126334645227, 
        0.21501182148069747, 
        0.21487039577522865, 
        0.2147269898685352, 
        0.21458160745027535, 
        0.21443425226172935, 
        0.21428492809547386, 
        0.21413363879538114, 
        0.21398038825637633, 
        0.21382518042466175, 
        0.2136680192972652, 
        0.2135089089224916, 
        0.21334785339905274, 
        0.21318485687679428, 
        0.21301992355616586, 
        0.2128530576880458, 
        0.21268426357395467, 
        0.21251354556591404, 
        0.2123409080660308, 
        0.21216635552674576, 
        0.21198989245070743, 
        0.2118115233903686, 
        0.21163125294839896, 
        0.2114490857771212, 
        0.21126502657836727, 
        0.21107908010389131, 
        0.21089125115493268, 
        0.21070154458198298, 
        0.21050996528491134, 
        0.21031651821273686, 
        0.2101212083634487, 
        0.20992404078404495, 
        0.20972502057062042, 
        0.20952415286752715, 
        0.20932144286783191, 
        0.20911689581318102, 
        0.20891051699362245, 
        0.20870231174730647, 
        0.2084922854604082, 
        0.20828044356708061, 
        0.20806679154940935, 
        0.20785133493700161, 
        0.20763407930727198, 
        0.20741503028472003, 
        0.20719419354142324, 
        0.2069715747963944, 
        0.20674717981567042, 
        0.20652101441226328, 
        0.20629308444562788, 
        0.20606339582208116, 
        0.20583195449407585, 
        0.2055987664602949, 
        0.20536383776579856, 
        0.20512717450134152, 
        0.20488878280340428, 
        0.2046486688541699, 
        0.2044068388812663, 
        0.20416329915756198, 
        0.20391805600093535, 
        0.2036711157744073, 
        0.2034224848854676, 
        0.20317216978643732, 
        0.20292017697382264, 
        0.20266651298850832, 
        0.20241118441545325, 
        0.2021541978833343, 
        0.20189556006445356, 
        0.20163527767485465, 
        0.20137335747340926, 
        0.20110980626236755, 
        0.2008446308868903, 
        0.20057783823480196, 
        0.200309435236169, 
        0.200039428863646, 
        0.1997678261317485, 
        0.19949463409699286, 
        0.19921985985731075, 
        0.19894351055232748, 
        0.19866559336271386, 
        0.19838611551014385, 
        0.1981050842571444, 
        0.1978225069066816, 
        0.1975383908020657, 
        0.1972527433266038, 
        0.19696557190361594, 
        0.1966768839958594, 
        0.19638668710547244, 
        0.19609498877370712, 
        0.19580179658087657, 
        0.195507118145547, 
        0.195210961125083, 
        0.19491333321434998, 
        0.1946142421470927, 
        0.19431369569372892, 
        0.19401170166232024, 
        0.1937082678979042, 
        0.19340340228261987, 
        0.19309711273463442, 
        0.1927894072089979, 
        0.19248029369628977, 
        0.19216978022284398, 
        0.19185787485032108, 
        0.19154458567584867, 
        0.19122992083121498, 
        0.19091388848246116, 
        0.19059649683024577, 
        0.19027775410905665, 
        0.1899576685870683, 
        0.18963624856563066, 
        0.18931350237922195, 
        0.1889894383951233, 
        0.18866406501276126, 
        0.18833739066411612, 
        0.18800942381261354, 
        0.18768017295290726, 
        0.1873496466111865, 
        0.18701785334412466, 
        0.18668480173905597, 
        0.18635050041321002, 
        0.18601495801375256, 
        0.1856781832173174, 
        0.18534018472955918, 
        0.18500097128470944, 
        0.1846605516455816, 
        0.18431893460301615, 
        0.18397612897545007, 
        0.1836321436086458, 
        0.18328698737538232, 
        0.18294066917476762, 
        0.1825931979323099, 
        0.18224458259950116, 
        0.18189483215295751, 
        0.18154395559461678, 
        0.18119196195102602, 
        0.18083886027293436, 
        0.18048465963519128, 
        0.18012936913598998, 
        0.17977299789682497, 
        0.1794155550616969, 
        0.1790570497971413, 
        0.17869749129153334, 
        0.17833688875486686, 
        0.17797525141790588, 
        0.17761258853259743, 
        0.17724890937064558, 
        0.17688422322388572, 
        0.17651853940377207, 
        0.1761518672404475, 
        0.17578421608274852, 
        0.17541559529762302, 
        0.17504601426990424, 
        0.1746754824016528, 
        0.17430400911136623, 
        0.17393160383437287, 
        0.17355827602197324, 
        0.17318403514079067, 
        0.17280889067262614, 
        0.17243285211371542, 
        0.17205592897475905, 
        0.17167813077978317, 
        0.17129946706643145, 
        0.1709199473848611, 
        0.17053958129751862, 
        0.17015837837881523, 
        0.1697763482145502, 
        0.16939350040131454, 
        0.1690098445463064, 
        0.1686253902664746, 
        0.1682401471884551, 
        0.1678541249476559, 
        0.16746733318828952, 
        0.1670797815622872, 
        0.16669147972943096, 
        0.16630243735634484, 
        0.1659126641163291, 
        0.16552216968864697, 
        0.16513096375838351, 
        0.16473905601553174, 
        0.1643464561547318, 
        0.16395317387491345, 
        0.1635592188781053, 
        0.16316460086987505, 
        0.16276932955840281, 
        0.16237341465394692, 
        0.16197686586798682, 
        0.16157969291327304, 
        0.16118190550375266, 
        0.16078351335270163, 
        0.1603845261732171, 
        0.15998495367754126, 
        0.15958480557626115, 
        0.1591840915782638, 
        0.15878282138969943, 
        0.1583810047138434, 
        0.15797865125073277, 
        0.1575757706960272, 
        0.15717237274114002, 
        0.156768467072277, 
        0.15636406337017025, 
        0.15595917130952527, 
        0.1555538005583527, 
        0.1551479607777431, 
        0.15474166162105749, 
        0.15433491273352337, 
        0.15392772375203226, 
        0.1535201043039342, 
        0.15311206400727692, 
        0.1527036124698315, 
        0.1522947592884137, 
        0.15188551404904274, 
        0.15147588632586903, 
        0.1510658856808188, 
        0.1506555216632849, 
        0.15024480380923755, 
        0.14983374164105384, 
        0.14942234466684123, 
        0.14901062237986346, 
        0.14859858425832478, 
        0.14818623976460624, 
        0.14777359834489281, 
        0.14736066942856557, 
        0.14694746242792203, 
        0.14653398673728135, 
        0.14612025173303017, 
        0.14570626677263201, 
        0.14529204119446582, 
        0.14487758431725126, 
        0.1444629054394403, 
        0.14404801383894314, 
        0.14363291877249787, 
        0.14321762947518552, 
        0.14280215515996408, 
        0.14238650501755237, 
        0.14197068821524508, 
        0.14155471389713767, 
        0.14113859118321623, 
        0.14072232916907998, 
        0.1403059369254509, 
        0.13988942349778388, 
        0.13947279790574502, 
        0.1390560691426548, 
        0.13863924617534365, 
        0.13822233794331334, 
        0.13780535335873198, 
        0.13738830130560034, 
        0.1369711906394777, 
        0.13655403018744447, 
        0.1361368287468865, 
        0.13571959508567386, 
        0.1353023379416047, 
        0.13488506602174163, 
        0.13446778800253853, 
        0.13405051252879172, 
        0.13363324821382144, 
        0.13321600363870165, 
        0.13279878735204903, 
        0.1323816078694643, 
        0.13196447367340763, 
        0.13154739321250566, 
        0.13113037490150597, 
        0.13071342712063672, 
        0.13029655821543346, 
        0.12987977649617766, 
        0.1294630902378057, 
        0.1290465076793015, 
        0.12863003702347817, 
        0.1282136864367557, 
        0.127797464048386, 
        0.127381377950969, 
        0.12696543619898937, 
        0.1265496468095743, 
        0.12613401776133962, 
        0.125718556994703, 
        0.12530327241128597, 
        0.12488817187332914, 
        0.1244732632040003, 
        0.12405855418690945, 
        0.12364405256553661, 
        0.12322976604322487, 
        0.12281570228269456, 
        0.122401868906325, 
        0.12198827349505693, 
        0.12157492358874938, 
        0.12116182668570653, 
        0.12074899024249167, 
        0.12033642167358491, 
        0.11992412835142216, 
        0.11951211760581662, 
        0.1191003967238857, 
        0.11868897294981537, 
        0.1182778534849505, 
        0.1178670454869274, 
        0.11745655607021382, 
        0.11704639230536817, 
        0.11663656121895107, 
        0.11622706979365284, 
        0.11581792496770937, 
        0.11540913363503648, 
        0.1150007026449343, 
        0.1145926388018805, 
        0.11418494886551234, 
        0.11377763955041999, 
        0.11337071752573241, 
        0.11296418941555042, 
        0.1125580617982353, 
        0.11215234120667525, 
        0.11174703412805218, 
        0.11134214700357548, 
        0.1109376862286634, 
        0.11053365815260896, 
        0.11013006907833349, 
        0.10972692526277357, 
        0.10932423291640637, 
        0.10892199820338226, 
        0.10852022724113414, 
        0.10811892610064047, 
        0.10771810080640057, 
        0.10731775733607848, 
        0.10691790162037942, 
        0.10651853954336775, 
        0.10611967694246888, 
        0.1057213196079326, 
        0.10532347328311896, 
        0.10492614366451183, 
        0.10452933640152243, 
        0.1041330570966247, 
        0.10373731130525474, 
        0.10334210453579451, 
        0.10294744224965718, 
        0.10255332986112328, 
        0.10215977273761144, 
        0.10176677619937569, 
        0.10137434551972048, 
        0.10098248592503212, 
        0.10059120259454976, 
        0.10020050066074217, 
        0.09981038520920033, 
        0.09942086127857083, 
        0.09903193386074254, 
        0.09864360790090676, 
        0.09825588829726642, 
        0.09786877990166688, 
        0.09748228751918755, 
        0.09709641590847658, 
        0.09671116978159207, 
        0.09632655380439317, 
        0.0959425725961055, 
        0.09555923073000532, 
        0.09517653273311658, 
        0.09479448308640696, 
        0.09441308622484326, 
        0.09403234653752092, 
        0.0936522683678436, 
        0.09327285601344577, 
        0.09289411372643958, 
        0.09251604571352066, 
        0.09213865613590487, 
        0.09176194910966584, 
        0.09138592870592617, 
        0.09101059895073982, 
        0.09063596382508574, 
        0.09026202726555702, 
        0.08988879316395111, 
        0.08951626536778653, 
        0.08914444768008986, 
        0.0887733438599179, 
        0.08840295762216079, 
        0.0880332926378666, 
        0.08766435253455393, 
        0.08729614089603387, 
        0.08692866126262164, 
        0.08656191713152792, 
        0.0861959119569243, 
        0.08583064914997283, 
        0.08546613207912529, 
        0.08510236407025797, 
        0.08473934840688824, 
        0.08437708833032913, 
        0.08401558703965185, 
        0.0836548476922341, 
        0.08329487340379679, 
        0.08293566724845015, 
        0.08257723225906646, 
        0.08221957142735874, 
        0.08186268770405361, 
        0.08150658399914747, 
        0.08115126318219072, 
        0.08079672808223572, 
        0.08044298148824769, 
        0.08009002614920112, 
        0.07973786477429945, 
        0.07938650003319934, 
        0.07903593455617046, 
        0.07868617093435164, 
        0.07833721171993374, 
        0.0779890594263519, 
        0.07764171652850602, 
        0.07729518546301321, 
        0.07694946862825988, 
        0.07660456838485413, 
        0.07626048705564974, 
        0.07591722692599863, 
        0.07557479024416179, 
        0.0752331792211162, 
        0.07489239603122616, 
        0.07455244281208981, 
        0.07421332166499103, 
        0.07387503465500182, 
        0.0735375838112959, 
        0.07320097112724379, 
        0.07286519856080305, 
        0.07253026803459721, 
        0.07219618143611138, 
        0.07186294061811278, 
        0.07153054739864904, 
        0.07119900356146555, 
        0.07086831085604466, 
        0.07053847099799086, 
        0.07020948566916467, 
        0.06988135651791146, 
        0.06955408515936345, 
        0.06922767317560882, 
        0.06890212211577537, 
        0.06857743349651348, 
        0.06825360880218098, 
        0.06793064948488804, 
        0.06760855696479898, 
        0.0672873326304855, 
        0.06696697783896338, 
        0.06664749391610254, 
        0.0663288821566552, 
        0.06601114382461626, 
        0.06569428015355334, 
        0.06537829234658295, 
        0.06506318157659531, 
        0.06474894898678417, 
        0.064435595690561, 
        0.06412312277193837, 
        0.06381153128573196, 
        0.06350082225771635, 
        0.06319099668491851, 
        0.06288205553585073, 
        0.06257399975054559, 
        0.062266830241137314, 
        0.06196054789163771, 
        0.06165515355857414, 
        0.06135064807093784, 
        0.061047032230516385, 
        0.060744306812063185, 
        0.0604424725634752, 
        0.06014153020624696, 
        0.0598414804353747, 
        0.05954232391960093, 
        0.05924406130190974, 
        0.05894669319944325, 
        0.05865022020396955, 
        0.05835464288168813, 
        0.058059961773925174, 
        0.057766177397102984, 
        0.05747329024294678, 
        0.05718130077861515, 
        0.05689020944709882, 
        0.05660001666735873, 
        0.05631072283448722, 
        0.05602232831979626, 
        0.0557348334712934, 
        0.055448238613723375, 
        0.05516254404873662, 
        0.05487775005519476, 
        0.05459385688927836, 
        0.05431086478469357, 
        0.05402877395295746, 
        0.053747584583422894, 
        0.05346729684366176, 
        0.05318791087956167, 
        0.0529094268154787, 
        0.05263184475454641, 
        0.05235516477880116, 
        0.05207938694917229, 
        0.051804511306080686, 
        0.05153053786927107, 
        0.051257466638151165, 
        0.05098529759202719, 
        0.050714030690109414, 
        0.05044366587179662, 
        0.05017420305686317, 
        0.04990564214561667, 
        0.04963798301906894, 
        0.04937122553910408, 
        0.04910536954873576, 
        0.04884041487200926, 
        0.0485763613145907, 
        0.04831320866355171, 
        0.048050956687790726, 
        0.04778960513808138, 
        0.04752915374723583, 
        0.04726960223031894, 
        0.0470109502847553, 
        0.04675319759055887, 
        0.04649634381040816, 
        0.04624038858985978, 
        0.045985331557490315, 
        0.04573117232505048, 
        0.045477910487628, 
        0.04522554562374762, 
        0.044974077295596444, 
        0.04472350504914742, 
        0.0444738284142651, 
        0.044225046904917735, 
        0.04397716001929647, 
        0.04373016723985582, 
        0.043484068033663115, 
        0.04323886185234557, 
        0.042994548132374015, 
        0.042751126295055036, 
        0.04250859574675248, 
        0.0422669558791471, 
        0.04202620606908442, 
        0.04178634567889702, 
        0.04154737405654449, 
        0.041309290535573764, 
        0.04107209443546962, 
        0.04083578506165721, 
        0.0406003617056197, 
        0.040365823645052194, 
        0.040132170143979656, 
        0.03989940045286315, 
        0.03966751380874469, 
        0.03943650943531142, 
        0.03920638654304447, 
        0.038977144329427296, 
        0.03874878197886415, 
        0.03852129866291875, 
        0.03829469354043056, 
        0.03806896575753135, 
        0.03784411444790196, 
        0.037620138732664524, 
        0.03739703772070781, 
        0.03717481050870037, 
        0.036953456181132896, 
        0.03673297381052174, 
        0.036513362457405316, 
        0.036294621170567566, 
        0.03607674898700577, 
        0.035859744932101235, 
        0.035643608019717055, 
        0.035428337252219916, 
        0.035213931620638156, 
        0.03500039010482292, 
        0.03478771167334395, 
        0.03457589528374063, 
        0.034364939882530254, 
        0.034154844405336844, 
        0.03394560777692169, 
        0.03373722891137405, 
        0.03352970671207909, 
        0.033323040071791585, 
        0.03311722787284559, 
        0.032912268987115655, 
        0.0327081622761397, 
        0.032504906591208485, 
        0.03230250077340601, 
        0.03210094365369576, 
        0.03190023405302327, 
        0.03170037078233448, 
        0.03150135264272368, 
        0.03130317842540172, 
        0.031105846911859494, 
        0.030909356873929004, 
        0.03071370707376185, 
        0.030518896264030166, 
        0.0303249231878636, 
        0.030131786578994863, 
        0.02993948516180541, 
        0.029748017651368763, 
        0.029557382753553064, 
        0.029367579165039487, 
        0.02917860557340997, 
        0.028990460657220576, 
        0.028803143086003253, 
        0.028616651520415207, 
        0.028430984612193774, 
        0.02824614100430721, 
        0.02806211933092775, 
        0.027878918217575866, 
        0.02769653628110492, 
        0.027514972129747343, 
        0.02733422436326187, 
        0.027154291572857647, 
        0.02697517234138249, 
        0.026796865243248154, 
        0.02661936884458967, 
        0.026442681703218743, 
        0.026266802368760275, 
        0.026091729382646343, 
        0.025917461278169268, 
        0.0257439965805946, 
        0.02557133380710044, 
        0.025399471466914868, 
        0.025228408061322878, 
        0.02505814208370477, 
        0.024888672019614876, 
        0.02471999634682273, 
        0.02455211353533567, 
        0.024385022047432123, 
        0.024218720337777975, 
        0.024053206853356428, 
        0.023888480033639945, 
        0.02372453831053053, 
        0.023561380108452514, 
        0.023399003844413947, 
        0.023237407927981155, 
        0.023076590761389966, 
        0.02291655073951414, 
        0.022757286250040237, 
        0.02259879567335089, 
        0.022441077382623464, 
        0.02228412974392659, 
        0.022127951116193284, 
        0.021972539851307833, 
        0.021817894294085146, 
        0.02166401278236817, 
        0.021510893647092955, 
        0.021358535212213595, 
        0.021206935794873396, 
        0.0210560937053466, 
        0.02090600724712537, 
        0.020756674716933324, 
        0.02060809440483547, 
        0.02046026459416143, 
        0.02031318356164209, 
        0.02016684957739278, 
        0.020021260904983455, 
        0.019876415801445477, 
        0.01973231251737682, 
        0.01958894929689255, 
        0.019446324377715766, 
        0.019304435991221912, 
        0.019163282362430076, 
        0.01902286171011009, 
        0.018883172246761, 
        0.01874421217868691, 
        0.018605979706022985, 
        0.01846847302277498, 
        0.018331690316845534, 
        0.018195629770093626, 
        0.018060289558381137, 
        0.017925667851580472, 
        0.017791762813626755, 
        0.017658572602564322, 
        0.01752609537059809, 
        0.017394329264106972, 
        0.017263272423679903, 
        0.01713292298419004, 
        0.017003279074808995, 
        0.016874338819050573, 
        0.016746100334821885, 
        0.01661856173444115, 
        0.01649172112471174, 
        0.016365576606927716, 
        0.016240126276938154, 
        0.01611536822517934, 
        0.015991300536717788, 
        0.015867921291287376, 
        0.01574522856335193, 
        0.015623220422115391, 
        0.015501894931579649, 
        0.015381250150611077, 
        0.015261284132900255, 
        0.01514199492710996, 
        0.01502338057688164, 
        0.014905439120829067, 
        0.014788168592659287, 
        0.014671567021147996, 
        0.01455563243022822, 
        0.014440362839010214, 
        0.014325756261850066, 
        0.014211810708370073, 
        0.014098524183510703, 
        0.013985894687582745, 
        0.013873920216314693, 
        0.013762598760878271, 
        0.013651928307970648, 
        0.013541906839825098, 
        0.013432532334262382, 
        0.013323802764764492, 
        0.013215716100491643, 
        0.013108270306346417, 
        0.013001463343028352, 
        0.01289529316705486, 
        0.012789757730836241, 
        0.012684854982704991, 
        0.012580582866988361, 
        0.012476939324043024, 
        0.012373922290271724, 
        0.012271529698248365, 
        0.012169759476700868, 
        0.012068609550600866, 
        0.011968077841192923, 
        0.01186816226605532, 
        0.011768860739158293, 
        0.011670171170900545, 
        0.011572091468158992, 
        0.011474619534358611, 
        0.011377753269533384, 
        0.011281490570329651, 
        0.011185829330134404, 
        0.011090767439058211, 
        0.010996302784021368, 
        0.010902433248816488, 
        0.010809156714142372, 
        0.010716471057672197, 
        0.010624374154118462, 
        0.010532863875259259, 
        0.010441938090024855, 
        0.01035159466453005, 
        0.010261831462149651, 
        0.010172646343559329, 
        0.010084037166811648, 
        0.009996001787378757, 
        0.009908538058204514, 
        0.00982164382979225, 
        0.009735316950220741, 
        0.009649555265252855, 
        0.009564356618340904, 
        0.009479718850734743, 
        0.009395639801513504, 
        0.00931211730765679, 
        0.009229149204090301, 
        0.009146733323773448, 
        0.009064867497725688, 
        0.008983549555124266, 
        0.008902777323335491, 
        0.008822548628002963, 
        0.008742861293078332, 
        0.00866371314091445, 
        0.008585101992318673, 
        0.008507025666603793, 
        0.008429481981665824, 
        0.008352468754039808, 
        0.008275983798966591, 
        0.008200024930461226, 
        0.008124589961360501, 
        0.008049676703417018, 
        0.007975282967327087, 
        0.007901406562832385, 
        0.007828045298761556, 
        0.007755196983107689, 
        0.0076828594230794875, 
        0.007611030425191589, 
        0.0075397077952998725, 
        0.007468889338691569, 
        0.007398572860159781, 
        0.007328756164034631, 
        0.0072594370542844525, 
        0.007190613334564025, 
        0.007122282808288212, 
        0.007054443278707453, 
        0.006987092548950521, 
        0.006920228422125887, 
        0.006853848701368364, 
        0.006787951189905653, 
        0.006722533691156213, 
        0.0066575940087540576, 
        0.006593129946642678, 
        0.0065291393091429, 
        0.0064656199010219, 
        0.006402569527558376, 
        0.006339985994604466, 
        0.0062778671086742305, 
        0.006216210676995351, 
        0.006155014507589929, 
        0.006094276409334597, 
        0.006033994192033731, 
        0.005974165666503027, 
        0.005914788644611112, 
        0.005855860939370804, 
        0.005797380365001595, 
        0.0057393447369970315, 
        0.005681751872205795, 
        0.005624599588877959, 
        0.005567885706764438, 
        0.005511608047163879, 
        0.0054557644330007656, 
        0.005400352688902977, 
        0.005345370641251285, 
        0.005290816118270514, 
        0.00523668695008352, 
        0.00518298096878379, 
        0.005129696008515288, 
        0.005076829905521384, 
        0.005024380498233918, 
        0.004972345627336966, 
        0.004920723135824896, 
        0.0048695108690869114, 
        0.004818706674962896, 
        0.004768308403814599, 
        0.0047183139086010815, 
        0.004668721044937149, 
        0.004619527671169642, 
        0.004570731648437391, 
        0.0045223308407455216, 
        0.004474323115027698, 
        0.004426706341214335, 
        0.004379478392305034, 
        0.004332637144427319, 
        0.004286180476901358, 
        0.00424010627231632, 
        0.0041944124165895855, 
        0.004149096799030066, 
        0.004104157312411666, 
        0.004059591853028593, 
        0.0040153983207637765, 
        0.003971574619152983, 
        0.003928118655455972, 
        0.003885028340703702, 
        0.003842301589779879, 
        0.003799936321469381, 
        0.003757930458526382, 
        0.0037162819277379183, 
        0.0036749886599849865, 
        0.003634048590299371, 
        0.003593459657933581, 
        0.0035532198064115793, 
        0.003513326983591505, 
        0.00347377914172925, 
        0.0034345742375351926, 
        0.0033957102322303935, 
        0.0033571850916094387, 
        0.00331899678609288, 
        0.003281143290789585, 
        0.003243622585548193, 
        0.0032064326550198235, 
        0.0031695714887069494, 
        0.0031330370810223386, 
        0.0030968274313430914, 
        0.003060940544065246, 
        0.0030253744286542496, 
        0.002990127099705364, 
        0.0029551965769851096, 
        0.002920580885494613, 
        0.0028862780555104057, 
        0.0028522861226439383, 
        0.0028186031278868025, 
        0.002785227117657266, 
        0.0027521561438568014, 
        0.0027193882639160354, 
        0.0026869215408364734, 
        0.0026547540432474, 
        0.0026228838454420613, 
        0.002591309027430765, 
        0.002560027674981114, 
        0.0025290378796685963, 
        0.0024983377389136397, 
        0.0024679253560267365, 
        0.00243779884025277, 
        0.0024079563068138718, 
        0.002378395876946164, 
        0.002349115677941845, 
        0.002320113843189596, 
        0.0022913885122169938, 
        0.0022629378307217583, 
        0.002234759950613002, 
        0.002206853030049736
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-20.json <==
[
    [
        -66.868356320080679, 
        -66.764457432242651, 
        -66.660666111367433, 
        -66.556986824198518, 
        -66.453419542976221, 
        -66.349964227835244, 
        -66.246620845346854, 
        -66.143389339171165, 
        -66.040269713756047, 
        -65.93726191341122, 
        -65.834365904931602, 
        -65.731581634513716, 
        -65.628909101045949, 
        -65.526348236565923, 
        -65.423899037323707, 
        -65.321561450958612, 
        -65.219335445108513, 
        -65.117220982157647, 
        -65.015218027933628, 
        -64.913326547123901, 
        -64.811546502989387, 
        -64.709877858561072, 
        -64.608320582511865, 
        -64.506874629475448, 
        -64.40553997946644, 
        -64.304316582198865, 
        -64.203204415930969, 
        -64.102203438204413, 
        -64.001313613019619, 
        -63.900534904238462, 
        -63.7998672767241, 
        -63.699310694277976, 
        -63.598865120748705, 
        -63.498530516177411, 
        -63.398306852267673, 
        -63.298194075908377, 
        -63.198192176578715, 
        -63.098301105744184, 
        -62.998520826138133, 
        -62.89885129805409, 
        -62.799292491513967, 
        -62.699844365300926, 
        -62.600506884897285, 
        -62.501279998547041, 
        -62.402163696213982, 
        -62.303157889147791, 
        -62.204262615853452, 
        -62.105477800428048, 
        -62.00680340803374, 
        -61.908239376168112, 
        -61.809785712479396, 
        -61.711442355877388, 
        -61.613209270236418, 
        -61.515086404010106, 
        -61.417073742616331, 
        -61.319171234462033, 
        -61.221378843703178, 
        -61.123696526108105, 
        -61.026124250151724, 
        -60.92866197191556, 
        -60.831309653937097, 
        -60.734067247501024, 
        -60.636934729007336, 
        -60.539912040055846, 
        -60.442999161185817, 
        -60.346196030588999, 
        -60.249502629892831, 
        -60.152918907670617, 
        -60.056444822279744, 
        -59.960080332092261, 
        -59.863825396617365, 
        -59.767679970148215, 
        -59.671644017613367, 
        -59.575717493104655, 
        -59.479900354905311, 
        -59.3841925592697, 
        -59.288594064328493, 
        -59.193104825666886, 
        -59.097724800901823, 
        -59.002453941878557, 
        -58.907292211933445, 
        -58.812239562791603, 
        -58.71729595010796, 
        -58.622461323952322, 
        -58.527735648159563, 
        -58.433118872051189, 
        -58.338610950688256, 
        -58.244211836663439, 
        -58.149921484237922, 
        -58.055739843623961, 
        -57.961666871945297, 
        -57.867702507439859, 
        -57.773846725297389, 
        -57.680099462626572, 
        -57.586460676459829, 
        -57.492930313870104, 
        -57.399508326370963, 
        -57.306194662375468, 
        -57.212989273079955, 
        -57.11989210660392, 
        -57.026903111741355, 
        -56.934022235068127, 
        -56.841249427397592, 
        -56.748584634668902, 
        -56.656027803363976, 
        -56.563578879342558, 
        -56.471237809732422, 
        -56.379004534827061, 
        -56.286879008316092, 
        -56.194861137632408, 
        -56.102950931091485, 
        -56.011148300362734, 
        -55.919453188684408, 
        -55.827865520605108, 
        -55.736385271508524, 
        -55.645012365343085, 
        -55.55374674416101, 
        -55.462588342429619, 
        -55.371537108678751, 
        -55.280592972262369, 
        -55.189755881010946, 
        -55.099025768059178, 
        -55.008402569810372, 
        -54.917886206304111, 
        -54.827476645517528, 
        -54.737173807051029, 
        -54.646977624478851, 
        -54.556888026091151, 
        -54.466904955524484, 
        -54.377028340561161, 
        -54.287258111237996, 
        -54.197594198316175, 
        -54.108036532969145, 
        -54.018585038798861, 
        -53.929239654385924, 
        -53.840000292871963, 
        -53.75086690037493, 
        -53.661839390573782, 
        -53.572917694724893, 
        -53.484101731785138, 
        -53.395391430501412, 
        -53.306786709390799, 
        -53.218287493903588, 
        -53.129893703761276, 
        -53.04160525839648, 
        -52.95342207409545, 
        -52.86534407580185, 
        -52.777371162722318, 
        -52.689503281044544, 
        -52.601740331447559, 
        -52.514082229233409, 
        -52.426528877162532, 
        -52.339080208033117, 
        -52.251736121509602, 
        -52.164496532275884, 
        -52.077361345592998, 
        -51.990330473962118, 
        -51.903403805748184, 
        -51.816581280706643, 
        -51.729862786622313, 
        -51.643248229712007, 
        -51.556737510991908, 
        -51.470330533415009, 
        -51.384027196905002, 
        -51.297827400915772, 
        -51.211731042366729, 
        -51.125738020763819, 
        -51.039848224090228, 
        -50.954061559625714, 
        -50.868377913678756, 
        -50.782797179549149, 
        -50.697319242802394, 
        -50.611944001247451, 
        -50.52667133738985, 
        -50.441501140346269, 
        -50.356433292267823, 
        -50.271467680485955, 
        -50.186604185756735, 
        -50.101842688959735, 
        -50.017183056928786, 
        -49.932625192667111, 
        -49.848168960130124, 
        -49.763814235197508, 
        -49.679560891017168, 
        -49.595408799042005, 
        -49.511357829594338, 
        -49.427407851898806, 
        -49.343558732294333, 
        -49.259810337422138, 
        -49.176162529826698, 
        -49.09261517309853, 
        -49.009168116407722, 
        -48.925821239262767, 
        -48.842574382033497, 
        -48.759427412766271, 
        -48.67638017847122, 
        -48.593432530610222, 
        -48.510584309749611, 
        -48.427835381783275, 
        -48.345185582617056, 
        -48.262634758871016, 
        -48.180182748264727, 
        -48.097829396808748, 
        -48.015574539384637, 
        -47.933418013021019, 
        -47.851359649637978, 
        -47.769399284571158, 
        -47.68753674072024, 
        -47.605771856609316, 
        -47.524104420711687, 
        -47.442534319529216, 
        -47.361061343901305, 
        -47.279685312468182, 
        -47.198406041410266, 
        -47.117223345957321, 
        -47.036137019576039, 
        -46.955146908353541, 
        -46.87425278811908, 
        -46.793454491700018, 
        -46.712751793256857, 
        -46.632144522059065, 
        -46.551632453548429, 
        -46.471215398564915, 
        -46.390893137509558, 
        -46.310665469019462, 
        -46.230532159550414, 
        -46.150493026802401, 
        -46.070547837011055, 
        -45.99069636911576, 
        -45.910938360133123, 
        -45.83127366196274, 
        -45.751702007478208, 
        -45.672223165356343, 
        -45.592836896248073, 
        -45.513542970141849, 
        -45.434341140643745, 
        -45.355231168387085, 
        -45.276212798894484, 
        -45.19728579388633, 
        -45.11844988078623, 
        -45.03970483195436, 
        -44.961050374262669, 
        -44.882486245989888, 
        -44.804012178846321, 
        -44.7256279086413, 
        -44.647333133782062, 
        -44.569127632471286, 
        -44.49101109602632, 
        -44.412983249523229, 
        -44.335043803927718, 
        -44.257192468389277, 
        -44.179428949220835, 
        -44.101752952742061, 
        -44.024164154262806, 
        -43.94666229568174, 
        -43.86924704488856, 
        -43.791918095020485, 
        -43.714675125453951, 
        -43.637517822856815, 
        -43.560445860285292, 
        -43.483458913108429, 
        -43.406556647884493, 
        -43.329738732302459, 
        -43.253004825297246, 
        -43.176354585039334, 
        -43.099787661990121, 
        -43.023303707332815, 
        -42.94690236328222, 
        -42.87058327047901, 
        -42.794346062365534, 
        -42.7181903727489, 
        -42.642115821712878, 
        -42.566122040854317, 
        -42.490208640250025, 
        -42.414375237563185, 
        -42.338621434118906, 
        -42.262946841340899, 
        -42.187351048037357, 
        -42.111833658838314, 
        -42.036394253642563, 
        -41.96103242290242, 
        -41.885747742016825, 
        -41.810539784516543, 
        -41.735408113771335, 
        -41.660352303272759, 
        -41.585371905702623, 
        -41.510466474848499, 
        -41.435635551083102, 
        -41.360878689236685, 
        -41.286195419198712, 
        -41.211585272829929, 
        -41.137047774654988, 
        -41.062582445198117, 
        -40.988188793777447, 
        -40.913866337207146, 
        -40.839614571791742, 
        -40.765432997827183, 
        -40.691321103756657, 
        -40.617278374517433, 
        -40.543304288554651, 
        -40.469398317501032, 
        -40.395559923068049, 
        -40.32178857391073, 
        -40.248083715806217, 
        -40.1744448020264, 
        -40.100871268186324, 
        -40.027362551320813, 
        -39.953918071953282, 
        -39.880537260425363, 
        -39.80721952371772, 
        -39.733964272419804, 
        -39.660770901727247, 
        -39.587638810079007, 
        -39.514567372635632, 
        -39.441555983694549, 
        -39.368604005272715, 
        -39.295710805073092, 
        -39.222875736441267, 
        -39.150098151970262, 
        -39.07737739147246, 
        -39.004712789924561, 
        -38.932103673010523, 
        -38.859549360405595, 
        -38.787049130635211, 
        -38.714602349659543, 
        -38.642208279460604, 
        -38.569866212054166, 
        -38.497575418287404, 
        -38.425335178467783, 
        -38.353144748989877, 
        -38.28100338566658, 
        -38.208910320560811, 
        -38.136864814534732, 
        -38.064866081902302, 
        -37.992913345953575, 
        -37.92100581310703, 
        -37.849142688832423, 
        -37.777323162821972, 
        -37.705546420420255, 
        -37.63381162982057, 
        -37.562117966132178, 
        -37.490464577510124, 
        -37.418850615270216, 
        -37.347275213724068, 
        -37.275737499514435, 
        -37.204236586263207, 
        -37.132771588915773, 
        -37.061341563130462, 
        -36.989945671819314, 
        -36.918582957429564, 
        -36.847252484358457, 
        -36.775953309898455, 
        -36.704684481601547, 
        -36.633445032650783, 
        -36.562233993579135, 
        -36.491050374018471, 
        -36.419893183799701, 
        -36.34876141115862, 
        -36.277654042890909, 
        -36.206570047942307, 
        -36.135508386678872, 
        -36.064468005804166, 
        -35.993447846847708, 
        -35.92244683464245, 
        -35.851463882457921, 
        -35.780497884175219, 
        -35.709547749864079, 
        -35.638612347226783, 
        -35.567690548512545, 
        -35.496781203310732, 
        -35.425883161227041, 
        -35.35499524336165, 
        -35.284116281679623, 
        -35.213245075411777, 
        -35.142380419031824, 
        -35.071521071568696, 
        -35.000665843572015, 
        -34.929813468596151, 
        -34.858962692021706, 
        -34.788112239584578, 
        -34.71726083160268, 
        -34.646407168191715, 
        -34.575549941215215, 
        -34.504687825517379, 
        -34.433819484745719, 
        -34.362943567217087, 
        -34.292058709398638, 
        -34.2211635333869, 
        -34.150256645223443, 
        -34.079336630894424, 
        -34.008402086897561, 
        -33.937451566641279, 
        -33.866483629116274, 
        -33.795496794242936, 
        -33.724489609926323, 
        -33.653460571214886, 
        -33.582408171805966, 
        -33.511330887169862, 
        -33.440227185839589, 
        -33.369095509937637, 
        -33.297934301529843, 
        -33.226741972398152, 
        -33.155516931454592, 
        -33.08425756296316, 
        -33.012962242626337, 
        -32.941629314166399, 
        -32.87025714429393, 
        -32.798844043840745, 
        -32.727388331652953, 
        -32.655888299615341, 
        -32.58434222654455, 
        -32.51274837012928, 
        -32.441104991320437, 
        -32.3694103160216, 
        -32.297662560384417, 
        -32.225859921870878, 
        -32.154000589833039, 
        -32.082082728407464, 
        -32.01010449233415, 
        -31.938064015093584, 
        -31.865959417651009, 
        -31.793788799546956, 
        -31.721550253768804, 
        -31.649241846974309, 
        -31.576861635629239, 
        -31.50440765392808, 
        -31.431877929012796, 
        -31.359270463638826, 
        -31.286583246745408, 
        -31.213814249232136, 
        -31.140961430725884, 
        -31.068022728843861, 
        -30.994996068782331, 
        -30.921879352288904, 
        -30.848670480157075, 
        -30.775367323118093, 
        -30.701967738860752, 
        -30.628469568763062, 
        -30.554870642788629, 
        -30.481168768957698, 
        -30.407361743814317, 
        -30.333447344380495, 
        -30.259423335358889, 
        -30.185287462959966, 
        -30.111037459687569, 
        -30.036671031662099, 
        -29.962185899407235, 
        -29.887579737678944, 
        -29.812850220271461, 
        -29.737994997233251, 
        -29.663011717822652, 
        -29.58789800167742, 
        -29.512651466487025, 
        -29.437269702602645, 
        -29.361750302892073, 
        -29.286090830993732, 
        -29.210288847016997, 
        -29.13434188617212, 
        -29.058247490007197, 
        -28.982003169710524, 
        -28.905606429796173, 
        -28.829054763656579, 
        -28.752345648771573, 
        -28.675476554978871, 
        -28.598444939026383, 
        -28.521248246842216, 
        -28.4438839143805, 
        -28.366349361847792, 
        -28.288642013460034, 
        -28.210759270032728, 
        -28.132698529253098, 
        -28.054457177700314, 
        -27.976032596679246, 
        -27.897422157414727, 
        -27.818623225026588, 
        -27.739633156164199, 
        -27.660449305447692, 
        -27.581069018246637, 
        -27.501489635198212, 
        -27.421708490609852, 
        -27.341722922874276, 
        -27.261530257792469, 
        -27.181127824708156, 
        -27.100512947393689, 
        -27.019682950374708, 
        -26.938635156997208, 
        -26.857366890343368, 
        -26.775875469827426, 
        -26.69415823261069, 
        -26.612212502734884, 
        -26.530035612150776, 
        -26.447624897704749, 
        -26.364977701044086, 
        -26.282091368450548, 
        -26.198963257908247, 
        -26.115590729797148, 
        -26.031971157628579, 
        -25.948101923049922, 
        -25.86398041695012, 
        -25.779604043641267, 
        -25.694970223073454, 
        -25.610076374603267, 
        -25.524919968431828, 
        -25.439498456154066, 
        -25.353809322020041, 
        -25.26785006220587, 
        -25.181618203561371, 
        -25.095111284872999, 
        -25.008326872356172, 
        -24.921262550942505, 
        -24.833915942751229, 
        -24.74628468580288, 
        -24.658366450191252, 
        -24.570158932459169, 
        -24.481659869183826, 
        -24.392867019638604, 
        -24.303778184137357, 
        -24.214391193946167, 
        -24.124703921547354, 
        -24.034714273115892, 
        -23.94442020369781, 
        -23.853819701192766, 
        -23.762910805407099, 
        -23.671691594839952, 
        -23.580160200306732, 
        -23.488314794384369, 
        -23.396153612710066, 
        -23.303674926984606, 
        -23.210877081777792, 
        -23.117758462988803, 
        -23.024317518210772, 
        -22.930552755082072, 
        -22.836462743324937, 
        -22.74204611549359, 
        -22.647301567378857, 
        -22.552227863786122, 
        -22.456823837230097, 
        -22.361088389980225, 
        -22.265020499520936, 
        -22.168619215064272, 
        -22.071883661716758, 
        -21.974813039793688, 
        -21.877406639839357, 
        -21.779663824585999, 
        -21.681584039707101, 
        -21.58316681702447, 
        -21.484411781667312, 
        -21.385318639360289, 
        -21.285887190235741, 
        -21.186117324636154, 
        -21.086009027162973, 
        -20.985562377895413, 
        -20.884777553190027, 
        -20.783654828626965, 
        -20.68219457833715, 
        -20.580397278148428, 
        -20.478263508782955, 
        -20.375793952842194, 
        -20.272989398098268, 
        -20.169850735576009, 
        -20.066378976597282, 
        -19.962575228734966, 
        -19.858440713324022, 
        -19.753976762396064, 
        -19.649184820437679, 
        -19.544066441878371, 
        -19.438623299535134, 
        -19.332857175263751, 
        -19.226769966133975, 
        -19.120363683279088, 
        -19.013640455951052, 
        -18.906602524146535, 
        -18.799252247266978, 
        -18.691592098549634, 
        -18.583624662217446, 
        -18.475352643139917, 
        -18.36677885630154, 
        -18.257906233455962, 
        -18.148737817890062, 
        -18.039276763996451, 
        -17.929526343519882, 
        -17.81948993173101, 
        -17.709171018189124, 
        -17.598573195520945, 
        -17.48770016893436, 
        -17.376555743868519, 
        -17.265143829230585, 
        -17.153468436730368, 
        -17.04153367510327, 
        -16.929343751752409, 
        -16.816902967088421, 
        -16.704215714748088, 
        -16.591286475699338, 
        -16.478119819455802, 
        -16.364720396053904, 
        -16.25109293864384, 
        -16.137242254000263, 
        -16.023173224659153, 
        -15.908890801782903, 
        -15.794400003995937, 
        -15.679705907560448, 
        -15.564813648479436, 
        -15.449728421708194, 
        -15.334455464403574, 
        -15.219000061513844, 
        -15.103367535181498, 
        -14.987563248518917, 
        -14.871592589502743, 
        -14.75546097290111, 
        -14.639173833708723, 
        -14.522736621083491, 
        -14.406154795328803, 
        -14.289433815653668, 
        -14.17257914255549, 
        -14.055596230133277, 
        -13.938490514164149, 
        -13.821267416710437, 
        -13.70393232706895, 
        -13.586490609115055, 
        -13.468947581712124, 
        -13.351308526576119, 
        -13.233578668577186, 
        -13.115763175615053, 
        -12.997867149920896, 
        -12.879895631516149, 
        -12.761853573154001, 
        -12.643745848452921, 
        -12.525577238396881, 
        -12.407352425911087, 
        -12.289075990781853, 
        -12.170752399542332, 
        -12.052386000931079, 
        -11.933981020500871, 
        -11.815541549693897, 
        -11.697071539736179, 
        -11.57857479555781, 
        -11.460054975057428, 
        -11.34151556930183, 
        -11.222959905832234, 
        -11.10439113669746, 
        -10.985812235887508, 
        -10.867225986747675, 
        -10.748634982537537, 
        -10.63004161273644, 
        -10.511448058850052, 
        -10.392856287704396, 
        -10.274268049620892, 
        -10.155684863460378, 
        -10.037108013212348, 
        -9.9185385434085624, 
        -9.7999772551676081, 
        -9.6814246921795704, 
        -9.5628811409125607, 
        -9.4443466230270019, 
        -9.3258208855534495, 
        -9.2073034005292449, 
        -9.0887933597563872, 
        -8.9702896596131882, 
        -8.851790912214895, 
        -8.7332954204439339, 
        -8.6148011886228897, 
        -8.4963059068704663, 
        -8.3778069548698255, 
        -8.2593013897943042, 
        -8.140785945392631, 
        -8.0222570277830005, 
        -7.9037107103126969, 
        -7.7851427288310324, 
        -7.6665484834106365, 
        -7.5479230251207827, 
        -7.4292610653542468, 
        -7.3105569614867667, 
        -7.1918047211663954, 
        -7.0729979977954986, 
        -6.9541300922189766, 
        -6.8351939452648844, 
        -6.7161821456551616, 
        -6.5970869198701116, 
        -6.4779001392893942, 
        -6.3586133162074665, 
        -6.2392176125657954, 
        -6.1197038312808916, 
        -6.0000624261984612, 
        -5.8802835018140014, 
        -5.7603568182510321, 
        -5.640271793404267, 
        -5.5200175157113005, 
        -5.3995827365740006, 
        -5.2789558911597121, 
        -5.1581250940514414, 
        -5.0370781577339034, 
        -4.9158025917818984, 
        -4.7942856256299633, 
        -4.6725142046067019, 
        -4.5504750135869276, 
        -4.4281544842620564, 
        -4.30553880985787, 
        -4.1826139584319018, 
        -4.0593656950241881, 
        -3.9357795884007558, 
        -3.811841037992608, 
        -3.6875352700337269, 
        -3.5628473998989509, 
        -3.4377623963001227, 
        -3.312265133963435, 
        -3.1863404228255803, 
        -3.0599729920335332, 
        -2.9331475000273262, 
        -2.8058487404861396, 
        -2.6780611818431348, 
        -2.5497698563373579, 
        -2.4209592147114032, 
        -2.29161421173841, 
        -2.1617195124920441, 
        -2.0312605424764598, 
        -1.9002228052273578, 
        -1.7685887500204005, 
        -1.6363088801100714, 
        -1.5034701261326051, 
        -1.3699676433511159, 
        -1.2358125752299731, 
        -1.1009921151599911, 
        -0.96549223212532287, 
        -0.8292992227654512, 
        -0.69239964046981906, 
        -0.55478047697543798, 
        -0.41642866865835437, 
        -0.27733146083499161, 
        -0.13747628296212519, 
        0.0031492929069421079, 
        0.14455746024440388, 
        0.28676028338046478, 
        0.42976963625675441, 
        0.57359724338140383, 
        0.71825468937514658, 
        0.86375342308634229, 
        1.0101047684867632, 
        1.1573199360927415, 
        1.3054100363531349, 
        1.454386083468723, 
        1.6042590167056514, 
        1.7550397011819678, 
        1.9067389217402539, 
        2.0593674297066356, 
        2.2129359034553242, 
        2.3674549923073647, 
        2.5229352959280731, 
        2.6793873823347081, 
        2.836821782025158, 
        2.9952489968067066, 
        3.1546794812782997, 
        3.31512366627013, 
        3.4765919455489396, 
        3.6390946700652655, 
        3.8026421416839944, 
        3.9672446178198304, 
        4.1329122961187439, 
        4.2996553091580259, 
        4.4674837261308245, 
        4.6364075260101902, 
        4.8064366038753681, 
        4.9775807479764271, 
        5.1498496498214132, 
        5.3232528670316981, 
        5.4977998265224306, 
        5.673499810543797, 
        5.8503619456508762, 
        6.0283951869112196, 
        6.2076082994191104, 
        6.3880098576207658, 
        6.5696082204002382, 
        6.7524115262959157, 
        6.9364276606089827, 
        7.1216642654408373, 
        7.3081287082366231, 
        7.4958280707239826, 
        7.684769134173278, 
        7.8749583601189643, 
        8.0664018814162155, 
        8.2591054775947228, 
        8.4530745606167699, 
        8.6483141573372269, 
        8.8448289043185255, 
        9.0426230059965818, 
        9.2417002388886615, 
        9.4420639196999829, 
        9.6437168915204232, 
        9.8466615059375933, 
        10.050899599343124, 
        10.256432475144207, 
        10.463260888967682, 
        10.671385017670168, 
        10.880804440269786, 
        11.091518123229763, 
        11.303524392373596, 
        11.516820915078929, 
        11.731404664509601, 
        11.947271917525624, 
        12.164418210457647, 
        12.382838333420253, 
        12.602526284510901, 
        12.823475269841389, 
        13.045677656686935, 
        13.269124963324661, 
        13.493807830730059, 
        13.719715989532014, 
        13.946838249631423, 
        14.175162459203948, 
        14.404675492223193, 
        14.635363212812067, 
        14.867210474108669, 
        15.100201062878364, 
        15.334317703109011, 
        15.569542017930061, 
        15.805854525184994, 
        16.043234604544221, 
        16.2816604775334, 
        16.521109207756403, 
        16.76155667167815, 
        17.00297754871794, 
        17.245345325780438, 
        17.488632265195907, 
        17.73280941326648, 
        17.977846599360436, 
        18.223712433195026, 
        18.470374310313609, 
        18.717798419400403, 
        18.965949752285141, 
        19.214792130300932, 
        19.464288205652196, 
        19.714399504720102, 
        19.965086442118796, 
        20.216308364499199, 
        20.468023584607153, 
        20.720189421218155, 
        20.972762254728085, 
        21.225697577459584, 
        21.478950045734351, 
        21.73247355580423, 
        21.986221284794976, 
        22.240145815650227, 
        22.494199146600923, 
        22.748332812794104, 
        23.002497972793051, 
        23.256645453117969, 
        23.510725894086043, 
        23.76468982875803, 
        24.018487757427859, 
        24.272070234163024, 
        24.52538801756873, 
        24.778392120550905, 
        25.031033924734313, 
        25.283265309312252, 
        25.535038687477112, 
        25.786307147547667, 
        26.037024535476721, 
        26.287145527727876, 
        26.53662574212898, 
        26.785421830399009, 
        27.033491510298703, 
        27.28079369641052, 
        27.527288526443904, 
        27.772937441335575, 
        28.017703254276462, 
        28.261550183729149, 
        28.504443919956557, 
        28.746351647402076, 
        28.987242089835298, 
        29.227085546744469, 
        29.465853888086716, 
        29.703520606629844, 
        29.940060808650291, 
        30.175451179945306, 
        30.409670075488009, 
        30.642697423335051, 
        30.874514775097246, 
        31.10510525355485, 
        31.33445354686064, 
        31.562545884368451, 
        31.789370002816611, 
        32.014915109017792, 
        32.239171867815259, 
        32.462132326486625, 
        32.683789921621269, 
        32.90413938999243, 
        33.123176759271729, 
        33.340899296840618, 
        33.557305445924463, 
        33.772394791243912, 
        33.986168002100094, 
        34.198626819999085, 
        34.409773954812955, 
        34.619613066132494, 
        34.828148720356531, 
        35.035386334095577, 
        35.241332131168619, 
        35.445993086717571, 
        35.649376900198355, 
        35.851491933128905, 
        36.052347172769878, 
        36.251952210338835, 
        36.450317167358541, 
        36.647452659492629, 
        36.843369800743879, 
        37.038080093967658, 
        37.231595473969392, 
        37.423928225114949, 
        37.615090975155496, 
        37.805096611445386, 
        37.993958326947727, 
        38.181689551489761, 
        38.368303928362785, 
        38.553815266412741, 
        38.738237572312293, 
        38.921584964752853, 
        39.103871707793033, 
        39.285112141995242, 
        39.465320704610271, 
        39.64451188669176, 
        39.822700225890294, 
        39.999900287519402, 
        40.176126653216691, 
        40.351393894091458, 
        40.525716577705225, 
        40.699109238477334, 
        40.871586379543295, 
        41.043162443935806, 
        41.213851822289755, 
        41.383668845848106, 
        41.552627754728881, 
        41.72074271624863, 
        41.88802780078305, 
        42.054496976948151, 
        42.220164115735251, 
        42.385042974553528, 
        42.549147201621629, 
        42.712490312690022, 
        42.875085713706547, 
        43.036946674996287, 
        43.198086341130882, 
        43.358517718642844, 
        43.518253683061971, 
        43.6773069631532, 
        43.835690162338537, 
        43.993415715135086, 
        44.150495937576125, 
        44.306942989192088, 
        44.46276889717943, 
        44.617985510296691, 
        44.77260456583641, 
        44.926637628194406, 
        45.080096132663471, 
        45.232991350850043, 
        45.385334419302389, 
        45.537136318494213, 
        45.6884079016329, 
        45.839159829779405, 
        45.989402662144343, 
        46.139146798843399, 
        46.288402500333767, 
        46.437179867301275, 
        46.585488880436735, 
        46.733339356760872, 
        46.880740990156596, 
        47.027703329239856, 
        47.174235786186109, 
        47.320347633781722, 
        47.466048019880212, 
        47.61134593488989, 
        47.756250261083594, 
        47.900769737696784, 
        48.04491297930231, 
        48.188688468589731, 
        48.33210456410945, 
        48.475169498300858, 
        48.617891388408545, 
        48.760278204317444, 
        48.902337838115301, 
        49.044078002108861, 
        49.185506347521596, 
        49.3266303798639, 
        49.467457507618818, 
        49.607995006664616, 
        49.748250071980344, 
        49.888229739096467, 
        50.027940984609231, 
        50.167390649538682, 
        50.306585484140051, 
        50.445532127881094, 
        50.584237123803909, 
        50.722706903261475, 
        50.860947817204533, 
        50.998966089128935, 
        51.136767873029314, 
        51.27435921740058, 
        51.41174608549003, 
        51.548934327569945, 
        51.685929726024582, 
        51.822737959865144, 
        51.959364631232411, 
        52.095815240821651, 
        52.232095215928673, 
        52.368209897195101, 
        52.50416454951003, 
        52.639964330742217, 
        52.775614344676832, 
        52.91111960772939, 
        53.046485059475728, 
        53.181715558854179, 
        53.316815899132891, 
        53.45179078184421, 
        53.586644851142033, 
        53.721382675821722, 
        53.856008751131732, 
        53.990527505627739, 
        54.12494330332067, 
        54.259260422897917, 
        54.393483101526435, 
        54.527615486589738, 
        54.661661680681689, 
        54.795625713149164, 
        54.929511558140725, 
        55.063323117530913, 
        55.197064248754813, 
        55.330738728238778, 
        55.464350293708812, 
        55.597902615856029, 
        55.731399310086147, 
        55.864843941124072, 
        55.998240022719685, 
        56.131590986849275, 
        56.264900244678337, 
        56.39817113903721, 
        56.53140697488066, 
        56.664610981985525, 
        56.797786384699499, 
        56.930936285852418, 
        57.064063818045284, 
        57.197172006826733, 
        57.330263869239211, 
        57.46334236273443, 
        57.596410413818262, 
        57.729470864582687, 
        57.862526557276823, 
        57.995580266113329, 
        58.128634744708357, 
        58.261692670246333, 
        58.394756716346151, 
        58.527829487074676, 
        58.660913570291044, 
        58.794011494498562, 
        58.927125765225405, 
        59.060258841170139, 
        59.193413154151393, 
        59.326591079920433, 
        59.459794983906725, 
        59.593027167226836, 
        59.726289920159836, 
        59.859585487300642, 
        59.992916087825655, 
        60.126283892498044, 
        60.259691053121237, 
        60.393139685522385, 
        60.52663188688981, 
        60.660169681409137, 
        60.793755138985553, 
        60.927390182909981, 
        61.061076810255962, 
        61.194816952612648, 
        61.32861252316934, 
        61.462465379454187, 
        61.596377389168488, 
        61.730350351430566, 
        61.864386073456792, 
        61.998486316496923, 
        62.132652833277035, 
        62.26688732129351, 
        62.401191488122137, 
        62.535566981919523, 
        62.670015469103795, 
        62.804538532325743, 
        62.939137796824348, 
        63.07381480254034, 
        63.208571116840787, 
        63.343408253512116, 
        63.47832772813981, 
        63.613331005158209, 
        63.748419554395049, 
        63.883594808552957, 
        64.018858188338314, 
        64.154211088685045, 
        64.289654902935055, 
        64.425190956390097, 
        64.560820614941591, 
        64.696545172221633, 
        64.83236593926722, 
        64.96828419923078, 
        65.104301224560999, 
        65.240418238587992, 
        65.376636487015219, 
        65.512957165185114, 
        65.649381473977186, 
        65.785910588873776, 
        65.922545671731811, 
        66.059287862667105, 
        66.196138313917416, 
        66.333098091488552, 
        66.470168318379152, 
        66.607350069858995, 
        66.744644419553566, 
        66.882052410776311, 
        67.019575093020507, 
        67.157213473926646, 
        67.294968571030722, 
        67.43284137923402, 
        67.570832887718495, 
        67.708944051720934, 
        67.847175837098575, 
        67.985529180608879, 
        68.124005018187262, 
        68.262604263131081, 
        68.401327830582417, 
        68.540176600541741, 
        68.679151463549871, 
        68.818253287323941, 
        68.95748293305536, 
        69.096841247737771, 
        69.236329068128015, 
        69.375947221993542, 
        69.515696531568338, 
        69.655577787133026, 
        69.795591792213727, 
        69.935739329739761, 
        70.0760211757664, 
        70.21643809528635, 
        70.356990844992396, 
        70.49768016939602, 
        70.638506812129634, 
        70.779471489873671, 
        70.920574934417033, 
        71.061817841926938, 
        71.20320092599826, 
        71.344724870551772, 
        71.48639036422874, 
        71.628198085975399, 
        71.770148705014606, 
        71.912242879257718, 
        72.054481276009966, 
        72.196864515800243, 
        72.339393249866589, 
        72.482068108500755, 
        72.624889735283205, 
        72.767858707200574, 
        72.910975656402201, 
        73.054241181297229, 
        73.197655885684597, 
        73.341220348215799, 
        73.484935161754493, 
        73.62880089543566, 
        73.772818126492623, 
        73.916987414215853, 
        74.061309335483543, 
        74.205784411961986, 
        74.350413206934178, 
        74.495196261014371, 
        74.640134138388333, 
        74.785227313115726, 
        74.930476345104609, 
        75.075881741912511, 
        75.221444025870284, 
        75.367163703604064, 
        75.513041281843257, 
        75.6590772598977, 
        75.805272147879407, 
        75.951626407038447, 
        76.098140539099674, 
        76.244815023842705, 
        76.391650348109124, 
        76.538646966804407, 
        76.685805360133685, 
        76.83312598762322, 
        76.980609312721327, 
        77.128255791019413, 
        77.276065897129797, 
        77.424040036256713, 
        77.572178675037875, 
        77.720482256019565, 
        77.868951239478378, 
        78.017586012989355, 
        78.16638703138463, 
        78.315354721813549, 
        78.464489521179004, 
        78.613791824990685, 
        78.763262068986108, 
        78.912900657918442, 
        79.06270802345405, 
        79.212684544496099, 
        79.362830656473051, 
        79.513146733252398, 
        79.663633188323175, 
        79.814290422527691, 
        79.965118846497859, 
        80.116118817198483, 
        80.267290778399072, 
        80.418635045111984, 
        80.570152044427232, 
        80.721842147532456, 
        80.873705746703124, 
        81.025743206911173, 
        81.17795491150811, 
        81.330341232046081, 
        81.482902548614078, 
        81.635639215556367, 
        81.78855165566732, 
        81.941640138484473, 
        82.094905084202793, 
        82.248346838592553, 
        82.401965786406421, 
        82.555762251612848, 
        82.70973663137822, 
        82.86388923314226, 
        83.018220436201489, 
        83.172730587564345, 
        83.327420040169244, 
        83.482289140806017, 
        83.637338247071881, 
        83.792567684797049, 
        83.947977814385311, 
        84.103568966038836, 
        84.259341501918513, 
        84.4152957334706, 
        84.57143201557075, 
        84.72775068307493, 
        84.884252074141614, 
        85.040936523779692, 
        85.197804370771934, 
        85.354855939677307, 
        85.512091590285777, 
        85.66951160705851, 
        85.827116365443089, 
        85.984906151558832, 
        86.142881352363716, 
        86.301042220909281, 
        86.459389123365838, 
        86.617922381453425, 
        86.776642331563139, 
        86.935549278593072, 
        87.094643558712079, 
        87.253925488710578, 
        87.413395400724625, 
        87.573053602001238, 
        87.732900427350074, 
        87.892936182839335, 
        88.053161198781169, 
        88.213575787028603, 
        88.374180272077069, 
        88.53497496675385, 
        88.695960207110659, 
        88.857136277870623, 
        89.018503515386342, 
        89.18006222876663, 
        89.341812739205039, 
        89.5037553579389, 
        89.665890410350656, 
        89.828218194107521, 
        89.990739034424323, 
        90.153453240645078, 
        90.316361128794242, 
        90.479463012199673, 
        90.642759209080907, 
        90.80625002245911, 
        90.969935779469409, 
        91.133816773839229, 
        91.297893330082232, 
        91.462165755444246, 
        91.626634368682645, 
        91.791299473191714, 
        91.956161385728095, 
        92.121220417071569, 
        92.286476883638585, 
        92.451931088477394, 
        92.617583346698183, 
        92.783433971861257, 
        92.949483274914869, 
        93.115731566386032, 
        93.282179163965949, 
        93.448826368081285, 
        93.615673501614538, 
        93.782720865106157, 
        93.949968784338978, 
        94.117417554202007, 
        94.28506749658419, 
        94.452918920837078, 
        94.620972151165716, 
        94.789227478130357, 
        94.957685246022749, 
        95.126345725562416, 
        95.295209251563833, 
        95.464276135057176, 
        95.633546698565866, 
        95.8030212381654, 
        95.972700080168735, 
        96.142583530131844, 
        96.3126719072893, 
        96.482965523279049, 
        96.653464699447525, 
        96.824169739322173, 
        96.995080984155464, 
        97.166198707774811, 
        97.33752330883388, 
        97.509054977780337, 
        97.680794101593392, 
        97.852740981700236, 
        98.024895942946699, 
        98.19725930083905, 
        98.369831382172023, 
        98.542612487164618, 
        98.715602970239303, 
        98.8888030945933, 
        99.062213219128978, 
        99.235833638935887, 
        99.409664688065178, 
        99.583706681578221, 
        99.757959951718021, 
        99.932424800325947, 
        100.10710158464056, 
        100.28199057305753, 
        100.45709211485158, 
        100.63240653180902, 
        100.80793414719987, 
        100.98367528404665, 
        101.1596302698289
    ], 
    [
        0.002233, 
        0.002235902977831102, 
        0.0022388094901125326, 
        0.0022417195346392032, 
        0.002244633114998655, 
        0.0022475502351390563, 
        0.0022504708988162533, 
        0.0022533951104594346, 
        0.002256322872719062, 
        0.002259254190037755, 
        0.002262189066164003, 
        0.002265127505469672, 
        0.0022680695107706577, 
        0.0022710150868836643, 
        0.0022739642366910494, 
        0.0022769169645568874, 
        0.0022798732742213986, 
        0.0022828331695985467, 
        0.002285796654498256, 
        0.0022887637327689953, 
        0.002291734408303724, 
        0.0022947086850031552, 
        0.0022976865666005345, 
        0.002300668057258407, 
        0.002303653160365405, 
        0.002306641880245193, 
        0.002309634220337971, 
        0.0023126301847334503, 
        0.002315629777312127, 
        0.002318633001966132, 
        0.0023216398625572933, 
        0.0023246503629833315, 
        0.00232766450714041, 
        0.00233068229904349, 
        0.002333703742347407, 
        0.0023367288414829304, 
        0.0023397575995441704, 
        0.0023427900208370838, 
        0.0023458261092898455, 
        0.002348865868916891, 
        0.0023519093034280957, 
        0.002354956416892472, 
        0.002358007213160398, 
        0.0023610616966336885, 
        0.0023641198703829858, 
        0.002367181740003426, 
        0.0023702473069940333, 
        0.0023733165765824848, 
        0.002376389552601967, 
        0.002379466239806489, 
        0.002382546640680586, 
        0.0023856307599662966, 
        0.0023887186015488517, 
        0.0023918101698335867, 
        0.0023949054680172, 
        0.0023980045005229833, 
        0.0024011072712326964, 
        0.0024042137843142374, 
        0.002407324043514105, 
        0.0024104380529914463, 
        0.0024135558166837484, 
        0.0024166773389030795, 
        0.0024198026231253625, 
        0.0024229316739909678, 
        0.0024260644948248173, 
        0.0024292010903849033, 
        0.0024323414639501263, 
        0.0024354856199323323, 
        0.002438633562389275, 
        0.002441785295383955, 
        0.00244494082294, 
        0.002448100149255324, 
        0.0024512632781616235, 
        0.002454430213864188, 
        0.002457600960413793, 
        0.002460775521931618, 
        0.0024639539024700246, 
        0.0024671361061677694, 
        0.0024703221370874556, 
        0.0024735119994899724, 
        0.002476705697232379, 
        0.002479903234576918, 
        0.0024831046156375824, 
        0.0024863098447216476, 
        0.002489518925649646, 
        0.002492731862754889, 
        0.002495948660153359, 
        0.002499169322048538, 
        0.0025023938525785792, 
        0.0025056222560213997, 
        0.0025088545364028757, 
        0.0025120906984172913, 
        0.0025153307454309666, 
        0.0025185746821845866, 
        0.002521822512672756, 
        0.0025250742412577854, 
        0.002528329872128553, 
        0.002531589409583221, 
        0.002534852857812152, 
        0.0025381202211111984, 
        0.0025413915037437044, 
        0.0025446667100473093, 
        0.002547945844197865, 
        0.002551228910543938, 
        0.0025545159134038164, 
        0.0025578068571115733, 
        0.002561101745946992, 
        0.0025644005844343903, 
        0.0025677033765916083, 
        0.0025710101281469803, 
        0.0025743208410543795, 
        0.0025776355209214826, 
        0.00258095417208714, 
        0.0025842767996126265, 
        0.0025876034066372707, 
        0.002590933998256007, 
        0.002594268578828322, 
        0.0025976071530093353, 
        0.0026009497249083096, 
        0.0026042962993585704, 
        0.0026076468804674337, 
        0.002611001472906647, 
        0.002614360081199007, 
        0.0026177227104833604, 
        0.0026210893640446764, 
        0.0026244600470470346, 
        0.0026278347640626516, 
        0.0026312135198708142, 
        0.002634596318641091, 
        0.00263798316515791, 
        0.0026413740640912164, 
        0.002644769020070626, 
        0.0026481680376997728, 
        0.0026515711218637623, 
        0.0026549782768416465, 
        0.0026583895079099777, 
        0.002661804819012048, 
        0.0026652242153837645, 
        0.002668647701521273, 
        0.0026720752824117033, 
        0.0026755069626250376, 
        0.0026789427471333063, 
        0.0026823826406058783, 
        0.002685826647931824, 
        0.0026892747739900836, 
        0.0026927270237692494, 
        0.0026961834018899298, 
        0.002699643914002896, 
        0.002703108563816639, 
        0.0027065773569102452, 
        0.0027100502982042363, 
        0.0027135273931308745, 
        0.002717008645862147, 
        0.0027204940619381143, 
        0.002723983646227796, 
        0.0027274774039848944, 
        0.0027309753401350834, 
        0.002734477460589957, 
        0.002737983769086042, 
        0.002741494271548206, 
        0.0027450089730578007, 
        0.002748527878911888, 
        0.002752050994300669, 
        0.0027555783245188405, 
        0.002759109874856154, 
        0.0027626456506849766, 
        0.0027661856572434697, 
        0.002769729900234842, 
        0.0027732783845077946, 
        0.0027768311157987204, 
        0.0027803880994961947, 
        0.0027839493413045835, 
        0.0027875148463683405, 
        0.0027910846204756497, 
        0.0027946586690858655, 
        0.002798236997941452, 
        0.00280181961252247, 
        0.0028054065185751202, 
        0.002808997721802058, 
        0.0028125932284915867, 
        0.002816193043307939, 
        0.002819797172631727, 
        0.002823405622246535, 
        0.002827018398040929, 
        0.0028306355059439466, 
        0.0028342569519005647, 
        0.002837882741871557, 
        0.002841512881912262, 
        0.002845147378027557, 
        0.002848786236372887, 
        0.0028524294630180164, 
        0.002856077064646953, 
        0.0028597290465280692, 
        0.002863385415692013, 
        0.002867046177838053, 
        0.0028707113396124447, 
        0.0028743809073979126, 
        0.002878054888043528, 
        0.0028817332871914968, 
        0.0028854161118437947, 
        0.0028891033684375718, 
        0.0028927950637927034, 
        0.0028964912042946074, 
        0.0029001917968144234, 
        0.00290389684806611, 
        0.0029076063649633504, 
        0.0029113203542100344, 
        0.0029150388230538638, 
        0.0029187617779505098, 
        0.002922489227680177, 
        0.002926221176310735, 
        0.0029299576324832723, 
        0.002933698603359573, 
        0.002937444096212945, 
        0.002941194118308822, 
        0.0029449486779001533, 
        0.002948707780656754, 
        0.0029524714356168724, 
        0.0029562396489518483, 
        0.0029600124296697552, 
        0.0029637897840020353, 
        0.002967571720791484, 
        0.0029713582470503406, 
        0.0029751493712549936, 
        0.002978945100903471, 
        0.0029827454450317816, 
        0.002986550410076637, 
        0.002990360004998142, 
        0.0029941742380089993, 
        0.0029979931193497935, 
        0.003001816653483755, 
        0.0030056448508366234, 
        0.0030094777198408406, 
        0.00301331526932297, 
        0.003017157507569456, 
        0.0030210044436328742, 
        0.0030248560861300244, 
        0.0030287124443783646, 
        0.0030325735267965224, 
        0.0030364393434873277, 
        0.003040309902171087, 
        0.003044185212859254, 
        0.0030480652848535817, 
        0.003051950127739847, 
        0.0030558397508117984, 
        0.0030597341652155298, 
        0.0030636333778802133, 
        0.003067537400232346, 
        0.003071446241761378, 
        0.003075359912661369, 
        0.0030792784231242847, 
        0.0030832017834086715, 
        0.00308713000369159, 
        0.003091063095688001, 
        0.0030950010675133196, 
        0.0030989439311614594, 
        0.003102891697116223, 
        0.003106844376539498, 
        0.0031108019801059632, 
        0.003114764519133502, 
        0.003118732004711026, 
        0.0031227044483131006, 
        0.0031266818612490418, 
        0.003130664255211748, 
        0.003134651641827858, 
        0.003138644033045966, 
        0.0031426414406708573, 
        0.003146643876897616, 
        0.0031506513538966095, 
        0.003154663884130765, 
        0.0031586814799335235, 
        0.0031627041542876093, 
        0.0031667319194259884, 
        0.0031707647886744083, 
        0.003174802774808516, 
        0.003178845891406441, 
        0.003182894151364413, 
        0.003186947568732144, 
        0.0031910061565447985, 
        0.003195069929122074, 
        0.0031991389000497186, 
        0.003203213083656375, 
        0.0032072924942390074, 
        0.0032113771465478447, 
        0.003215467054633006, 
        0.0032195622336143644, 
        0.00322366269839731, 
        0.0032277684645286736, 
        0.0032318795465958445, 
        0.003235995960500217, 
        0.003240117721866483, 
        0.0032442448466186357, 
        0.003248377350770458, 
        0.0032525152508422403, 
        0.0032566585627805955, 
        0.0032608073035882553, 
        0.0032649614898738254, 
        0.003269121138805562, 
        0.0032732862675984385, 
        0.0032774568937031004, 
        0.0032816330348172016, 
        0.003285814709067783, 
        0.0032900019340164274, 
        0.0032941947284366273, 
        0.0032983931104747987, 
        0.0033025970991872548, 
        0.0033068067133675523, 
        0.0033110219726388674, 
        0.0033152428958662717, 
        0.0033194695031632474, 
        0.003323701814237045, 
        0.003327939849561183, 
        0.003332183629238319, 
        0.003336433174603379, 
        0.0033406885056534363, 
        0.0033449496441875343, 
        0.0033492166114456228, 
        0.003353489429383184, 
        0.0033577681198061005, 
        0.0033620527051275383, 
        0.003366343207860531, 
        0.0033706396509055954, 
        0.003374942057338833, 
        0.0033792504525708535, 
        0.0033835648564105375, 
        0.0033878852950097772, 
        0.003392211792315048, 
        0.0033965443734499242, 
        0.0034008830627370546, 
        0.003405227885805264, 
        0.003409578868090173, 
        0.0034139360363182633, 
        0.003418299415190198, 
        0.0034226690321623623, 
        0.003427044913856189, 
        0.0034314270877717013, 
        0.003435815581239824, 
        0.0034402104223833422, 
        0.0034446116393683866, 
        0.0034490192612370123, 
        0.003453433316351684, 
        0.003457853834598343, 
        0.003462280845395186, 
        0.003466714379046611, 
        0.0034711544660999457, 
        0.003475601137708207, 
        0.0034800544247001247, 
        0.0034845143615050635, 
        0.0034889809753097974, 
        0.0034934543010521277, 
        0.0034979343717932905, 
        0.0035024212208824954, 
        0.0035069148820590238, 
        0.0035114153897517777, 
        0.0035159227783022277, 
        0.003520437083182596, 
        0.003524958339577807, 
        0.0035294865838515588, 
        0.003534021852189097, 
        0.003538564181702371, 
        0.003543113609799722, 
        0.0035476701745315335, 
        0.0035522339140229083, 
        0.003556804867249022, 
        0.0035613830736758723, 
        0.003565968573787697, 
        0.003570561406711407, 
        0.0035751616141697696, 
        0.0035797692372561696, 
        0.0035843843183353662, 
        0.0035890068994689395, 
        0.003593637024385728, 
        0.0035982747357715867, 
        0.0036029200782729696, 
        0.0036075730965405145, 
        0.003612233837360781, 
        0.0036169023436829818, 
        0.0036215786635384246, 
        0.0036262628437211055, 
        0.003630954932137029, 
        0.0036356549767502565, 
        0.0036403630266324464, 
        0.0036450791311175693, 
        0.0036498033404137055, 
        0.0036545357052014628, 
        0.0036592762769272016, 
        0.0036640251075499577, 
        0.003668782249730294, 
        0.0036735477569414003, 
        0.003678321683738785, 
        0.0036831040836450635, 
        0.0036878950129182048, 
        0.0036926945270787364, 
        0.003697502684100306, 
        0.003702319539673098, 
        0.003707145152944516, 
        0.0037119795827932583, 
        0.0037168228891037844, 
        0.0037216751319371494, 
        0.0037265363729346484, 
        0.003731406673426022, 
        0.00373628609659407, 
        0.0037411747055136504, 
        0.003746072564721047, 
        0.0037509797390587176, 
        0.003755896295350319, 
        0.003760822298457415, 
        0.003765757817022863, 
        0.003770702918725579, 
        0.003775657672949093, 
        0.003780622149691478, 
        0.0037855964201902654, 
        0.003790580555168095, 
        0.0037955746276077482, 
        0.0038005787108864888, 
        0.0038055928794719384, 
        0.0038106172081336554, 
        0.003815651773218731, 
        0.003820696651477018, 
        0.003825751920938848, 
        0.0038308176602844407, 
        0.003835893949506428, 
        0.0038409808688251693, 
        0.0038460785001383554, 
        0.0038511869258449965, 
        0.0038563062297423253, 
        0.0038614364959068163, 
        0.0038665778100012843, 
        0.003871730258468882, 
        0.0038768939288695353, 
        0.00388206890939346, 
        0.0038872552896616606, 
        0.0038924531600095947, 
        0.003897662612329816, 
        0.003902883738417793, 
        0.003908116632129822, 
        0.003913361388119928, 
        0.003918618102111991, 
        0.003923886870535943, 
        0.0039291677913410135, 
        0.003934460963193179, 
        0.003939766486122923, 
        0.003945084460971551, 
        0.003950414989887063, 
        0.003955758175964416, 
        0.0039611141242033195, 
        0.0039664829384990045, 
        0.003971864726154505, 
        0.003977259594486226, 
        0.003982667652620694, 
        0.003988089009726109, 
        0.0039935237772695704, 
        0.003998972066858817, 
        0.004004433992259724, 
        0.004009909667087779, 
        0.004015399207302802, 
        0.004020902729199323, 
        0.00402642035110624, 
        0.0040319521910306315, 
        0.004037498369442723, 
        0.00404305900750009, 
        0.004048634227424422, 
        0.004054224152882374, 
        0.00405982890836722, 
        0.0040654486196629236, 
        0.004071083413671842, 
        0.004076733418387894, 
        0.0040823987633617775, 
        0.004088079578206168, 
        0.004093775994766131, 
        0.004099488145516495, 
        0.004105216164271601, 
        0.0041109601857248, 
        0.004116720345884697, 
        0.004122496781764074, 
        0.004128289631620189, 
        0.004134099034481564, 
        0.004139925130743571, 
        0.004145768061843109, 
        0.004151627970419445, 
        0.004157504999578063, 
        0.004163399294164941, 
        0.004169310999590192, 
        0.004175240262565475, 
        0.004181187230655504, 
        0.004187152052459353, 
        0.004193134877585759, 
        0.004199135856964936, 
        0.004205155141222297, 
        0.004211192883155912, 
        0.0042172492360695755, 
        0.004223324354118008, 
        0.004229418392347814, 
        0.004235531506738675, 
        0.00424166385372887, 
        0.004247815590977928, 
        0.00425398687657179, 
        0.004260177869481999, 
        0.004266388729513784, 
        0.004272619617041877, 
        0.0042788706928908165, 
        0.00428514211965397, 
        0.0042914340577498294, 
        0.004297746670927564, 
        0.004304080122207792, 
        0.004310434575671104, 
        0.004316810195035507, 
        0.004323207145135144, 
        0.00432962559081318, 
        0.004336065697642484, 
        0.004342527630550472, 
        0.004349011555575408, 
        0.0043555176386063255, 
        0.004362046045915986, 
        0.004368596943202287, 
        0.00437517049694231, 
        0.004381766873056913, 
        0.0043883862377876, 
        0.0043950287569095615, 
        0.00440169459644038, 
        0.004408383921475923, 
        0.004415096897556549, 
        0.0044218336891964725, 
        0.0044285944610242545, 
        0.004435379376773658, 
        0.004442188600147678, 
        0.0044490222933019985, 
        0.00445588061891181, 
        0.00446276373748508, 
        0.004469671809792713, 
        0.004476604995397747, 
        0.004483563452833802, 
        0.0044905473395385415, 
        0.004497556811825337, 
        0.004504592024943318, 
        0.004511653132677603, 
        0.004518740287537022, 
        0.004525853640618551, 
        0.004532993341285916, 
        0.004540159537478228, 
        0.004547352375448137, 
        0.0045545719998730015, 
        0.004561818552742269, 
        0.004569092174849688, 
        0.00457639300493818, 
        0.004583721179563401, 
        0.004591076832552263, 
        0.004598460096085786, 
        0.00460587109959897, 
        0.004613309970216961, 
        0.004620776832423133, 
        0.004628271808055118, 
        0.00463579501625217, 
        0.00464334657323601, 
        0.004650926592438902, 
        0.0046585351842411684, 
        0.004666172455781681, 
        0.004673838511184363, 
        0.004681533451320947, 
        0.004689257373985883, 
        0.004697010372558474, 
        0.00470479253791832, 
        0.004712603957001027, 
        0.004720444713125216, 
        0.004728314885767212, 
        0.004736214550804539, 
        0.004744143779784722, 
        0.004752102640680314, 
        0.004760091197335958, 
        0.004768109509534246, 
        0.004776157632667644, 
        0.004784235618216141, 
        0.0047923435130695965, 
        0.004800481359875432, 
        0.004808649197197554, 
        0.004816847058713928, 
        0.004825074973933746, 
        0.004833332967623516, 
        0.004841621060118856, 
        0.004849939267239675, 
        0.004858287599728505, 
        0.004866666064218708, 
        0.004875074662269751, 
        0.00488351339111135, 
        0.004891982242793894, 
        0.004900481205000423, 
        0.004909010260661787, 
        0.0049175693878338745, 
        0.00492615856002902, 
        0.0049347777458803, 
        0.004943426909441418, 
        0.004952106009980405, 
        0.004960815002236639, 
        0.004969553836165651, 
        0.004978322457317907, 
        0.004987120806472826, 
        0.0049959488201161, 
        0.005004806430089958, 
        0.005013693563886449, 
        0.005022610144510887, 
        0.005031556091002453, 
        0.005040531318006946, 
        0.005049535735575409, 
        0.005058569250212294, 
        0.0050676317641511785, 
        0.005076723175892222, 
        0.005085843379618981, 
        0.00509499226615873, 
        0.005104169722510541, 
        0.005113375632058583, 
        0.005122609874690101, 
        0.005131872326732562, 
        0.005141162861570576, 
        0.00515048134905447, 
        0.005159827655808373, 
        0.005169201645765897, 
        0.005178603179442544, 
        0.005188032115050617, 
        0.005197488307470924, 
        0.005206971609518764, 
        0.005216481870788694, 
        0.005226018938822216, 
        0.005235582658715742, 
        0.005245172873326124, 
        0.005254789422559123, 
        0.0052644321448790145, 
        0.005274100876200005, 
        0.005283795450460914, 
        0.0052935156995400105, 
        0.005303261453179667, 
        0.005313032539220661, 
        0.005322828783455774, 
        0.00533265000947398, 
        0.0053424960389773825, 
        0.005352366691681247, 
        0.005362261785186552, 
        0.005372181134397625, 
        0.005382124552500974, 
        0.005392091850013934, 
        0.005402082835065779, 
        0.005412097312894567, 
        0.005422135086147746, 
        0.005432195954032547, 
        0.005442279712720537, 
        0.005452386154817957, 
        0.005462515069100681, 
        0.005472666239745204, 
        0.005482839446735915, 
        0.005493034465138241, 
        0.005503251064533749, 
        0.005513489008318227, 
        0.005523748053831249, 
        0.00553402795124464, 
        0.005544328443049827, 
        0.005554649263722035, 
        0.005564990138509023, 
        0.005575350782594034, 
        0.005585730901073279, 
        0.005596130186606614, 
        0.005606548320127265, 
        0.005616984968433024, 
        0.005627439783980705, 
        0.005637912402949745, 
        0.00564840244461193, 
        0.005658909509658913, 
        0.005669433178809021, 
        0.005679973011339111, 
        0.005690528543582526, 
        0.005701099286766641, 
        0.005711684726109658, 
        0.005722284317820623, 
        0.005732897488202124, 
        0.005743523630948926, 
        0.005754162105196033, 
        0.005764812232933293, 
        0.0057754732972364105, 
        0.005786144538970829, 
        0.005796825155063137, 
        0.005807514295230834, 
        0.005818211059652854, 
        0.005828914495309864, 
        0.005839623594138443, 
        0.00585033728912948, 
        0.0058610544516465544, 
        0.00587177388799025, 
        0.0058824943364621605, 
        0.005893214463391047, 
        0.0059039328607696055, 
        0.005914648042004139, 
        0.0059253584391899, 
        0.005936062399240619, 
        0.005946758181036532, 
        0.005957443951573204, 
        0.005968117783342022, 
        0.005978777650897015, 
        0.005989421427952904, 
        0.00600004688452691, 
        0.0060106516848886515, 
        0.006021233383289043, 
        0.006031789424699817, 
        0.006042317140691037, 
        0.006052813749408977, 
        0.006063276352966695, 
        0.006073701938588857, 
        0.006084087376767124, 
        0.006094429422552761, 
        0.006104724716443174, 
        0.006114969786243536, 
        0.006125161044483724, 
        0.006135294801703015, 
        0.0061453672528357555, 
        0.006155374499975635, 
        0.006165312545442715, 
        0.006175177299988491, 
        0.006184964588789396, 
        0.0061946701585200185, 
        0.0062042896843380576, 
        0.006213819662867076, 
        0.006223253866273906, 
        0.0062325887203216355, 
        0.006241819683719542, 
        0.006250942214440288, 
        0.006259951748248461, 
        0.006268843721196972, 
        0.006277613571389288, 
        0.006286256760928227, 
        0.006294768780448985, 
        0.006303145162780061, 
        0.006311381493353388, 
        0.006319473422203541, 
        0.006327416674035068, 
        0.006335207059109169, 
        0.006342840482194749, 
        0.006350312953142544, 
        0.006357620595016726, 
        0.006364759652009108, 
        0.006371726496927868, 
        0.006378517637868828, 
        0.00638512972394147, 
        0.006391559550011982, 
        0.006397804061493648, 
        0.006403860356934245, 
        0.006409725690456496, 
        0.006415397474504136, 
        0.006420873279282883, 
        0.006426150834398414, 
        0.006431228027294021, 
        0.006436102902598299, 
        0.006440773660137493, 
        0.006445238652746453, 
        0.006449496382842985, 
        0.006453545499971286, 
        0.006457384796550583, 
        0.006461013203861036, 
        0.006464429787595074, 
        0.006467633743507901, 
        0.006470624392375003, 
        0.006473401175083606, 
        0.006475963647760049, 
        0.006478311476286174, 
        0.006480444431463129, 
        0.006482362383648672, 
        0.006484065297942946, 
        0.0064855532287973255, 
        0.00648682631530661, 
        0.0064878847763462375, 
        0.006488728905880243, 
        0.006489359068404741, 
        0.006489775694558573, 
        0.0064899792770043985, 
        0.006489970366336368, 
        0.006489749567302913, 
        0.006489317535162446, 
        0.006488674972291574, 
        0.0064878226249290806, 
        0.00648676128017918, 
        0.006485491763193784, 
        0.006484014934576673, 
        0.00648233168793112, 
        0.00648044294769345, 
        0.006478349667107002, 
        0.006476052826411883, 
        0.006473553431058531, 
        0.006470852510487423, 
        0.0064679511166405666, 
        0.00646485032297402, 
        0.0064615512234799085, 
        0.006458054931871119, 
        0.006454362581029318, 
        0.006450475322505189, 
        0.006446394326093571, 
        0.00644212077982976, 
        0.006437655889939205, 
        0.0064330008807873765, 
        0.00642815699522033, 
        0.006423125494815841, 
        0.006417907660646795, 
        0.006412504793393804, 
        0.006406918214501199, 
        0.006401149266559048, 
        0.006395199314729122, 
        0.006389069747139968, 
        0.0063827619765312454, 
        0.006376277441064959, 
        0.0063696176056519845, 
        0.006362783963520416, 
        0.006355778037205322, 
        0.006348601380475889, 
        0.006341255579513669, 
        0.0063337422548249206, 
        0.006326063062147463, 
        0.006318219695098656, 
        0.006310213886041304, 
        0.006302047408293078, 
        0.00629372207728722, 
        0.006285239752704411, 
        0.00627660234024322, 
        0.0062678117926872655, 
        0.006258870112009827, 
        0.006249779350864352, 
        0.006240541613515515, 
        0.0062311590581328015, 
        0.006221633897629418, 
        0.006211968400803529, 
        0.006202164893559137, 
        0.006192225759807075, 
        0.006182153442280281, 
        0.006171950443219159, 
        0.006161619324382499, 
        0.006151162708014991, 
        0.006140583276113909, 
        0.0061298837708087224, 
        0.006119066993491722, 
        0.006108135804280705, 
        0.006097093121184881, 
        0.006085941918544448, 
        0.0060746852256035044, 
        0.006063326124943584, 
        0.006051867749803709, 
        0.006040313282831412, 
        0.0060286659510452876, 
        0.0060169290257824255, 
        0.006005105817647919, 
        0.005993199672803184, 
        0.005981213971144675, 
        0.005969152119734646, 
        0.005957017549109927, 
        0.005944813709758113, 
        0.005932544067966503, 
        0.005920212098465519, 
        0.00590782128171254, 
        0.005895375098081632, 
        0.005882877021152901, 
        0.005870330515386519, 
        0.005857739028676553, 
        0.005845105987562055, 
        0.005832434792875859, 
        0.005819728813444139, 
        0.005806991380518563, 
        0.005794225785216947, 
        0.00578143527095053, 
        0.005768623030978301, 
        0.005755792203260622, 
        0.005742945865761448, 
        0.005730087033553395, 
        0.005717218654187087, 
        0.005704343605263351, 
        0.005691464690860764, 
        0.0056785846383212, 
        0.005665706097264849, 
        0.0056528316355589706, 
        0.005639963738492535, 
        0.005627104809363091, 
        0.00561425716344455, 
        0.005601423031836086, 
        0.0055886045575863925, 
        0.005575803797287373, 
        0.005563022720272475, 
        0.0055502632087591295, 
        0.005537527058624177, 
        0.0055248159803783165, 
        0.005512131598823932, 
        0.00549947545623374, 
        0.00548684901104478, 
        0.005474253641896435, 
        0.00546169064734352, 
        0.005449161247862, 
        0.005436666588697957, 
        0.0054242077410974416, 
        0.005411785704852391, 
        0.005399401408340761, 
        0.005387055713872484, 
        0.00537474941823048, 
        0.005362483254601505, 
        0.005350257895364846, 
        0.005338073954165923, 
        0.005325931988744948, 
        0.005313832502176412, 
        0.005301775946157147, 
        0.005289762722865989, 
        0.0052777931859739734, 
        0.005265867644750819, 
        0.005253986366023878, 
        0.005242149573773309, 
        0.005230357455498403, 
        0.005218610159497007, 
        0.005206907799733512, 
        0.0051952504561362575, 
        0.005183638179568275, 
        0.005172070989092118, 
        0.0051605488760251466, 
        0.005149071805421475, 
        0.0051376397189891254, 
        0.005126252533203039, 
        0.0051149101445477786, 
        0.0051036124275844145, 
        0.005092359239206128, 
        0.005081150417570137, 
        0.005069985784762467, 
        0.005058865147391941, 
        0.005047788297871871, 
        0.005036755015259033, 
        0.005025765067052252, 
        0.005014818208894017, 
        0.005003914186564054, 
        0.00499305273602753, 
        0.004982233585360353, 
        0.0049714564544777505, 
        0.004960721055695775, 
        0.004950027095892139, 
        0.004939374275544929, 
        0.0049287622904093335, 
        0.004918190831981386, 
        0.004907659587452079, 
        0.0048971682408317585, 
        0.004886716472900667, 
        0.0048763039628075, 
        0.0048659303868586815, 
        0.004855595420283895, 
        0.00484529873680893, 
        0.004835040009605753, 
        0.004824818911005376, 
        0.004814635113665297, 
        0.004804488289411149, 
        0.004794378112132173, 
        0.004784304254763466, 
        0.004774266391850976, 
        0.004764264198190638, 
        0.004754297351910795, 
        0.004744365530377251, 
        0.004734468414238852, 
        0.004724605684813432, 
        0.004714777026420516, 
        0.004704982124723453, 
        0.004695220668187829, 
        0.004685492346420257, 
        0.004675796854409085, 
        0.004666133886948707, 
        0.004656503142365196, 
        0.004646904321461794, 
        0.0046373371289028555, 
        0.0046278012708197295, 
        0.004618296457683177, 
        0.004608822401913502, 
        0.004599378819330613, 
        0.004589965428760229, 
        0.00458058195230993, 
        0.004571228114584329, 
        0.004561903644817043, 
        0.004552608273917928, 
        0.0045433417367209605, 
        0.0045341037709557335, 
        0.004524894117797599, 
        0.004515712521482073, 
        0.004506558729511397, 
        0.0044974324920744845, 
        0.004488333564133018, 
        0.004479261701188507, 
        0.00447021666571695, 
        0.004461198219849094, 
        0.004452206130715542, 
        0.004443240167514568, 
        0.0044343001037858, 
        0.0044253857142966205, 
        0.004416496779959586, 
        0.004407633081719925, 
        0.004398794405297181, 
        0.004389980538557457, 
        0.004381191272770955, 
        0.004372426401805561, 
        0.004363685723130131, 
        0.004354969035955651, 
        0.004346276144175539, 
        0.004337606852887785, 
        0.004328960970623175, 
        0.004320338308191126, 
        0.004311738680420619, 
        0.004303161903468539, 
        0.004294607797014933, 
        0.004286076182710085, 
        0.0042775668857281, 
        0.004269079733097417, 
        0.00426061455455145, 
        0.0042521711819163725, 
        0.004243749451064485, 
        0.004235349198735972, 
        0.004226970264586638, 
        0.004218612490611637, 
        0.0042102757214086284, 
        0.00420195980331038, 
        0.004193664586002195, 
        0.00418538992048591, 
        0.0041771356601889055, 
        0.004168901660907133, 
        0.004160687780419103, 
        0.004152493878393352, 
        0.004144319817663449, 
        0.004136165461655642, 
        0.004128030677270016, 
        0.004119915332269143, 
        0.004111819296968219, 
        0.0041037424432085155, 
        0.00409568464539967, 
        0.004087645778895956, 
        0.004079625722177295, 
        0.0040716243544037115, 
        0.004063641557077856, 
        0.004055677213403309, 
        0.00404773120803144, 
        0.00403980342710069, 
        0.004031893760060903, 
        0.004024002096160151, 
        0.004016128327190661, 
        0.004008272345779716, 
        0.004000434047558044, 
        0.003992613327151207, 
        0.00398481008489049, 
        0.003977024218146859, 
        0.003969255629163467, 
        0.00396150421947693, 
        0.0039537698928180445, 
        0.003946052553521754, 
        0.003938352109574998, 
        0.003930668467853201, 
        0.003923001537959795, 
        0.003915351229592686, 
        0.00390771745570312, 
        0.0039001001284141067, 
        0.003892499162719892, 
        0.0038849144735454816, 
        0.003877345978141514, 
        0.003869793594095943, 
        0.00386225724065426, 
        0.0038547368376406887, 
        0.0038472323070778782, 
        0.0038397435706856563, 
        0.0038322705528528508, 
        0.003824813177724669, 
        0.003817371371110157, 
        0.0038099450594003053, 
        0.0038025341708288383, 
        0.0037951386338835134, 
        0.003787758378232238, 
        0.003780393333800599, 
        0.0037730434337306046, 
        0.0037657086079780195, 
        0.0037583887936609673, 
        0.003751083923286523, 
        0.003743793932129669, 
        0.0037365187558049164, 
        0.0037292583322433358, 
        0.0037220125981958807, 
        0.003714781493409739, 
        0.0037075649566062105, 
        0.003700362928308846, 
        0.0036931753489082213, 
        0.0036860021611123156, 
        0.003678843306538695, 
        0.0036716987293433445, 
        0.003664568372191133, 
        0.0036574521815601153, 
        0.0036503501012106125, 
        0.0036432620787766926, 
        0.003636188059999158, 
        0.003629127992860439, 
        0.0036220818247795026, 
        0.003615049505313477, 
        0.003608030983291897, 
        0.003601026208965369, 
        0.003594035132759365, 
        0.003587057705962648, 
        0.0035800938795183734, 
        0.0035731436073829378, 
        0.0035662068410690826, 
        0.0035592835352944116, 
        0.0035523736435278024, 
        0.00354547712022882, 
        0.0035385939200175947, 
        0.0035317239995846313, 
        0.003524867314157435, 
        0.0035180238210809423, 
        0.0035111934770917044, 
        0.0035043762398233977, 
        0.0034975720672501625, 
        0.0034907809180801195, 
        0.003484002750114008, 
        0.0034772375250254244, 
        0.0034704852014428174, 
        0.0034637457399673524, 
        0.0034570191010048863, 
        0.003450305246127382, 
        0.0034436041363349336, 
        0.0034369157343500122, 
        0.003430240002161026, 
        0.003423576902561618, 
        0.0034169263983639957, 
        0.0034102884537342473, 
        0.00340366303209785, 
        0.0033970500979980897, 
        0.0033904496157900724, 
        0.0033838615506549077, 
        0.0033772858674642092, 
        0.003370722532503052, 
        0.0033641715113605633, 
        0.003357632770462292, 
        0.0033511062763351587, 
        0.003344591995958823, 
        0.0033380898965869733, 
        0.003331599945694416, 
        0.0033251221108207565, 
        0.003318656360779008, 
        0.0033122026636082363, 
        0.0033057609880956626, 
        0.0032993313031763963, 
        0.0032929135781146197, 
        0.0032865077823887564, 
        0.003280113885862375, 
        0.003273731858287661, 
        0.0032673616704636936, 
        0.0032610032923783283, 
        0.0032546566954457434, 
        0.0032483218501808317, 
        0.0032419987282598954, 
        0.0032356873010276213, 
        0.003229387540120543, 
        0.0032230994174739336, 
        0.0032168229053963797, 
        0.003210557975670162, 
        0.0032043046019837127, 
        0.0031980627565978133, 
        0.003191832412551007, 
        0.0031856135422118135, 
        0.003179406120691309, 
        0.0031732101206645136, 
        0.0031670255161179808, 
        0.0031608522807290607, 
        0.0031546903891407465, 
        0.0031485398153160184, 
        0.0031424005341204875, 
        0.003136272520002052, 
        0.0031301557480720005, 
        0.003124050192634719, 
        0.003117955830207111, 
        0.003111872635520764, 
        0.0031058005841532936, 
        0.0030997396506512935, 
        0.003093689813191587, 
        0.003087651046393468, 
        0.0030816233269146272, 
        0.003075606630772632, 
        0.0030696009345555445, 
        0.003063606214796144, 
        0.0030576224482701904, 
        0.0030516496112674633, 
        0.00304568768198656, 
        0.0030397366369686513, 
        0.0030337964535666617, 
        0.003027867108816646, 
        0.003021948580976462, 
        0.003016040847269277, 
        0.0030101438856832306, 
        0.003004257674021131, 
        0.002998382190357059, 
        0.002992517411985209, 
        0.002986663318873418, 
        0.002980819888583138, 
        0.0029749870995578287, 
        0.002969164929537292, 
        0.0029633533590342222, 
        0.002957552365968822, 
        0.002951761929272761, 
        0.0029459820274929855, 
        0.0029402126407319516, 
        0.002934453747553653, 
        0.002928705327662528, 
        0.002922967359739415, 
        0.002917239824429662, 
        0.0029115227002541417, 
        0.0029058159680090834, 
        0.002900119607014182, 
        0.002894433597035682, 
        0.0028887579174730377, 
        0.002883092549702491, 
        0.00287743747190147, 
        0.0028717926669549463, 
        0.0028661581136644374, 
        0.0028605337928324774, 
        0.002854919684512555, 
        0.002849315769740371, 
        0.00284372202889224, 
        0.002838138442762166, 
        0.0028325649918435223, 
        0.0028270016575528086, 
        0.0028214484188644833, 
        0.002815905260214265, 
        0.0028103721607142937, 
        0.002804849102074328, 
        0.002799336064657082, 
        0.002793833030968777, 
        0.002788339980961219, 
        0.0027828568977233924, 
        0.002777383761862167, 
        0.002771920555097994, 
        0.0027664672589659592, 
        0.002761023855225708, 
        0.0027555903252748635, 
        0.0027501666516189524, 
        0.002744752815593374, 
        0.0027393487995729954, 
        0.0027339545848640403, 
        0.0027285701545087353, 
        0.0027231954900996808, 
        0.0027178305739131788, 
        0.002712475388135252, 
        0.002707129915076089, 
        0.002701794136937783, 
        0.0026964680364175812, 
        0.0026911515950589103, 
        0.0026858447969226153, 
        0.002680547623091814, 
        0.002675260057597792, 
        0.002669982081193479, 
        0.002664713679030288, 
        0.0026594548326058175, 
        0.002654205524859469, 
        0.002648965738292194, 
        0.00264373545644932, 
        0.00263851466189377, 
        0.0026333033378291423, 
        0.0026281014669968686, 
        0.0026229090329588814, 
        0.002617726018425579, 
        0.0026125524070441785, 
        0.00260738818172306, 
        0.0026022333259782186, 
        0.002597087822956099, 
        0.0025919516561955613, 
        0.002586824808537573, 
        0.002581707264455055, 
        0.0025765990068462937, 
        0.0025715000194724493, 
        0.0025664102857579757, 
        0.002561329789460696, 
        0.0025562585139350903, 
        0.0025511964434157706, 
        0.002546143561326798, 
        0.0025410998516023756, 
        0.002536065298007031, 
        0.0025310398844173698, 
        0.0025260235945932154, 
        0.0025210164127855727, 
        0.0025160183225526583, 
        0.0025110293084831463, 
        0.0025060493542835792, 
        0.0025010784441996787, 
        0.002496116562172857, 
        0.0024911636926299944, 
        0.002486219819639379, 
        0.0024812849274751664, 
        0.0024763590002810617, 
        0.002471442022625118, 
        0.002466533978759527, 
        0.0024616348530118316, 
        0.0024567446298207982, 
        0.0024518632936722925, 
        0.0024469908288797964, 
        0.0024421272202871736, 
        0.002437272452131665, 
        0.0024324265093202627, 
        0.0024275893760786686, 
        0.0024227610375419594, 
        0.002417941478120574, 
        0.0024131306826090343, 
        0.0024083286354210664, 
        0.0024035353219503033, 
        0.002398750726126675, 
        0.002393974833961052, 
        0.0023892076297284044, 
        0.002384449098384166, 
        0.0023796992246102383, 
        0.0023749579938528993, 
        0.0023702253907672967, 
        0.0023655014006064724, 
        0.0023607860082926467, 
        0.0023560791989866766, 
        0.002351380957625503, 
        0.00234669126966317, 
        0.002342010119575242, 
        0.0023373374936846154, 
        0.002332673375010384, 
        0.0023280177521642484, 
        0.002323370608582069, 
        0.0023187319299689106, 
        0.0023141017014696075, 
        0.002309479908508266, 
        0.0023048665362507955, 
        0.0023002615705987666, 
        0.002295664996073518, 
        0.002291076799610852, 
        0.002286496965703885, 
        0.0022819254805205016, 
        0.002277362329272248, 
        0.002272807497689657, 
        0.002268260971102617, 
        0.0022637227356575133, 
        0.002259192776125103, 
        0.002254671079572073, 
        0.002250157631059417, 
        0.002245652416364828, 
        0.0022411554212744627, 
        0.00223666663161875, 
        0.002232186033152974
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-21.json <==
[
    [
        101.12762181113753, 
        100.95171009755602, 
        100.77600780254795, 
        100.6005189699585, 
        100.42524327725566, 
        100.25018039998848, 
        100.07533001826063, 
        99.900691805247448, 
        99.726265446487361, 
        99.55205061739241, 
        99.378046997253421, 
        99.204254265402909, 
        99.03067210249533, 
        98.857300188182634, 
        98.684138204382705, 
        98.511185831197295, 
        98.338442751297208, 
        98.165908642485505, 
        97.993583194216896, 
        97.821466084241337, 
        97.649556998278584, 
        97.47785561642128, 
        97.306361625896486, 
        97.135074704291796, 
        96.96399454481292, 
        96.7931208274223, 
        96.622453237206486, 
        96.45199145623296, 
        96.281735175468469, 
        96.111684077701398, 
        95.941837848851137, 
        95.772196175146476, 
        95.602758742501166, 
        95.433525236664948, 
        95.264495346185953, 
        95.095668756709813, 
        94.927045156157845, 
        94.758624231338416, 
        94.590405669859422, 
        94.422389154313137, 
        94.254574382095029, 
        94.086961032249221, 
        93.919548800819825, 
        93.752337370088853, 
        93.585326431760578, 
        93.41851566568802, 
        93.251904773254637, 
        93.085493431151079, 
        92.919281338217459, 
        92.753268175816174, 
        92.587453636013848, 
        92.421837404903926, 
        92.256419172000832, 
        92.091198624499029, 
        91.926175451889748, 
        91.761349342232364, 
        91.596719983067814, 
        91.432287062618627, 
        91.268050269233001, 
        91.104009288124828, 
        90.940163811880183, 
        90.776513525616181, 
        90.61305811688328, 
        90.449797272519888, 
        90.286730680006528, 
        90.123858025495096, 
        89.961178996201582, 
        89.798693277124457, 
        89.636400555978327, 
        89.4743005176948, 
        89.312392847313873, 
        89.150677228951096, 
        88.989153349180739, 
        88.827820890424206, 
        88.666679538096545, 
        88.505728974214378, 
        88.344968882923467, 
        88.184398940927551, 
        88.02401884040934, 
        87.863828257795248, 
        87.703826873944607, 
        87.54401436902458, 
        87.384390423090423, 
        87.22495471458916, 
        87.065706922956565, 
        86.906646725549962, 
        86.747773799521653, 
        86.589087819508862, 
        86.430588464565702, 
        86.272275404215549, 
        86.114148319807413, 
        85.956206880161773, 
        85.798450759381012, 
        85.640879627315002, 
        85.483493155860344, 
        85.326291012261237, 
        85.169272868631381, 
        85.012438382450867, 
        84.855787236887522, 
        84.699319089470222, 
        84.54303360414572, 
        84.386930444367593, 
        84.231009271963373, 
        84.075269747579696, 
        83.919711531306646, 
        83.764334280371855, 
        83.609137653358289, 
        83.454121301114142, 
        83.299284885534135, 
        83.14462805463458, 
        82.990150461597665, 
        82.835851752994643, 
        82.681731581327355, 
        82.527789589688197, 
        82.37402542571138, 
        82.220438730481774, 
        82.067029147037985, 
        81.913796313937524, 
        81.760739869910481, 
        81.607859448863351, 
        81.455154688284438, 
        81.302625217557491, 
        81.150270669063175, 
        80.998090669319495, 
        80.84608484520021, 
        80.694252819159743, 
        80.542594214579907, 
        80.391108648422488, 
        80.239795740589983, 
        80.088655103645152, 
        79.937686351173866, 
        79.786889090677292, 
        79.636262932384966, 
        79.485807478398314, 
        79.335522332477012, 
        79.185407092279675, 
        79.035461355490966, 
        78.88568471387542, 
        78.736076760508823, 
        78.586637071374795, 
        78.43736525200697, 
        78.288260872191401, 
        78.139323513341466, 
        77.990552746876091, 
        77.84194814908426, 
        77.693509284319376, 
        77.545235721334848, 
        77.397127019251414, 
        77.249182737187013, 
        77.101402428139181, 
        76.953785643911615, 
        76.806331930046525, 
        76.659040830386687, 
        76.511911880964959, 
        76.364944621031313, 
        76.21813857704629, 
        76.071493279115103, 
        75.925008247985147, 
        75.778683000287657, 
        75.632517048665065, 
        75.486509903687889, 
        75.340661068331855, 
        75.194970041668512, 
        75.049436317492948, 
        74.904059386249813, 
        74.758838728720036, 
        74.613773829937273, 
        74.468864160489503, 
        74.324109189779719, 
        74.179508380345013, 
        74.035061189918324, 
        73.890767070366849, 
        73.746625467711695, 
        73.60263581669065, 
        73.458797562482317, 
        73.315110118993374, 
        73.171572925706968, 
        73.028185389210705, 
        72.884946919231538, 
        72.74185691375618, 
        72.598914776903641, 
        72.456119894441215, 
        72.313471646930935, 
        72.170969409796982, 
        72.02861255126723, 
        71.886400430940739, 
        71.744332403131139, 
        71.602407812322241, 
        71.460625996457495, 
        71.318986278369735, 
        71.177487993120678, 
        71.036130446848091, 
        70.894912946337158, 
        70.753834783187273, 
        70.612895253893541, 
        70.472093631832152, 
        70.331429190965878, 
        70.19090119122302, 
        70.050508883636567, 
        69.910251509413513, 
        69.770128305145079, 
        69.630138492212851, 
        69.490281284159479, 
        69.3505558792492, 
        69.210961479872523, 
        69.071497262231105, 
        68.9321624013036, 
        68.79295605658595, 
        68.653877377793833, 
        68.514925502474043, 
        68.376099560555417, 
        68.23739866397618, 
        68.098821921690217, 
        67.960368422235689, 
        67.822037247147492, 
        67.683827460411422, 
        67.545738121501529, 
        67.407768267156882, 
        67.26991693141909, 
        67.132183123659047, 
        66.994565852647497, 
        66.857064101023084, 
        66.719676847230758, 
        66.582403049023711, 
        66.445241652156412, 
        66.308191586831256, 
        66.171251769804798, 
        66.034421091971538, 
        65.897698456946401, 
        65.761082722661286, 
        65.624572747462366, 
        65.488167366226847, 
        65.351865399425137, 
        65.215665646350431, 
        65.079566903045801, 
        64.943567933426351, 
        64.807667491220059, 
        64.671864309138414, 
        64.536157102968559, 
        64.400544567633034, 
        64.265025385200929, 
        64.129598212374262, 
        63.994261689276421, 
        63.859014434598684, 
        63.723855049169174, 
        63.588782111236277, 
        63.45379417926948, 
        63.318889789680433, 
        63.184067459074214, 
        63.049325672730831, 
        62.914662917770364, 
        62.780077633840158, 
        62.645568249898716, 
        62.511133166284935, 
        62.376770763268247, 
        62.242479393215348, 
        62.108257389678592, 
        61.974103056521457, 
        61.840014673545099, 
        61.705990494255538, 
        61.572028748546686, 
        61.438127634906905, 
        61.304285332356024, 
        61.170499985501934, 
        61.036769714172685, 
        60.903092608211971, 
        60.769466731022327, 
        60.635890114991625, 
        60.502360762485495, 
        60.368876641634223, 
        60.235435704113726, 
        60.102035854877357, 
        59.968674974936526, 
        59.835350910649787, 
        59.702061474602424, 
        59.568804447768485, 
        59.435577577274465, 
        59.302378575135052, 
        59.169205118809707, 
        59.036054849255336, 
        58.902925373400031, 
        58.769814258103992, 
        58.636719037708559, 
        58.503637204424948, 
        58.370566213435843, 
        58.237503480462109, 
        58.104446381948677, 
        57.971392253253185, 
        57.838338389257402, 
        57.705282040623516, 
        57.572220421571863, 
        57.439150697002603, 
        57.306069991028529, 
        57.172975382612051, 
        57.039863904144418, 
        56.906732543618851, 
        56.773578241827941, 
        56.640397891236645, 
        56.507188338163246, 
        56.373946376616999, 
        56.240668754800311, 
        56.107352166828896, 
        55.973993256600743, 
        55.840588614928038, 
        55.707134781127088, 
        55.573628239763991, 
        55.440065418349491, 
        55.30644269045257, 
        55.172756374228356, 
        55.039002727399527, 
        54.905177951918645, 
        54.771278188621068, 
        54.6372995169978, 
        54.503237956811383, 
        54.369089464387649, 
        54.23484993237463, 
        54.100515190919268, 
        53.966081001733578, 
        53.83154306311318, 
        53.696897002116536, 
        53.562138381340304, 
        53.427262689726817, 
        53.292265347746678, 
        53.157141702734322, 
        53.021887028431486, 
        52.886496523770653, 
        52.750965315555277, 
        52.615288450038761, 
        52.479460897166902, 
        52.343477547183646, 
        52.207333210039927, 
        52.071022612890729, 
        51.934540403109885, 
        51.797881140410425, 
        51.661039300573457, 
        51.524009270601873, 
        51.386785352943072, 
        51.249361756465902, 
        51.111732601569031, 
        50.973891912454526, 
        50.835833627142392, 
        50.697551580771716, 
        50.559039515672652, 
        50.420291073679202, 
        50.281299800226499, 
        50.142059137716792, 
        50.002562424973434, 
        49.862802898212614, 
        49.722773688850637, 
        49.582467820319479, 
        49.441878206864601, 
        49.300997653056527, 
        49.159818853374709, 
        49.018334387170562, 
        48.876536719997986, 
        48.734418201085539, 
        48.591971061404415, 
        48.449187412290264, 
        48.306059246604413, 
        48.162578432022535, 
        48.018736713869863, 
        47.874525710591278, 
        47.729936916149157, 
        47.584961694294691, 
        47.439591278485523, 
        47.293816771246661, 
        47.147629144281261, 
        47.001019232391741, 
        46.853977737339676, 
        46.70649522203518, 
        46.558562113148952, 
        46.410168696871786, 
        46.261305119418658, 
        46.111961384964509, 
        45.962127356582101, 
        45.811792751794812, 
        45.660947145894227, 
        45.509579967411334, 
        45.357680498942401, 
        45.205237876344164, 
        45.052241090430698, 
        44.898678981986841, 
        44.744540246215585, 
        44.589813429429199, 
        44.434486929814604, 
        44.278548997085991, 
        44.121987738741417, 
        43.964791111764001, 
        43.80694692570713, 
        43.6484428507936, 
        43.489266406017734, 
        43.329404973889439, 
        43.168845797486142, 
        43.00757598004423, 
        42.845582485867887, 
        42.68285214888958, 
        42.519371674854135, 
        42.355127639228179, 
        42.190106496551934, 
        42.024294579990979, 
        41.857678114004713, 
        41.690243207741418, 
        41.521975873201413, 
        41.35286202236238, 
        41.182887474070846, 
        41.012037968356978, 
        40.840299169239884, 
        40.667656674833673, 
        40.494096024350128, 
        40.319602710108001, 
        40.14416219361047, 
        39.96775990534703, 
        39.790381268169249, 
        39.612011703384333, 
        39.432636651361264, 
        39.252241580789665, 
        39.07081200962179, 
        38.888333517828883, 
        38.704791774302088, 
        38.52017254086082, 
        38.334461718428244, 
        38.147645339453398, 
        37.959709610544614, 
        37.77064092938371, 
        37.580425916264986, 
        37.38905143339327, 
        37.196504621101042, 
        37.002772922413435, 
        36.807844114175779, 
        36.611706340590459, 
        36.414348157202589, 
        36.215758546564366, 
        36.015926971470151, 
        35.814843408173694, 
        35.612498375533285, 
        35.408882996556244, 
        35.203989022874175, 
        34.99780888557472, 
        34.790335741624041, 
        34.581563513156681, 
        34.371486931604231, 
        34.160101595679926, 
        33.947404007610345, 
        33.733391632595513, 
        33.518062926387877, 
        33.301417407897283, 
        33.08345569847787, 
        32.864179563965678, 
        32.643591961705653, 
        32.421697094722354, 
        32.198500456449523, 
        31.974008867225873, 
        31.748230515592443, 
        31.521175008512571, 
        31.292853397239966, 
        31.063278216789467, 
        30.832463523795436, 
        30.600424903784095, 
        30.367179529254891, 
        30.132746138424107, 
        29.897145086221467, 
        29.660398325928483, 
        29.422529446353042, 
        29.183563638978839, 
        28.943527715049672, 
        28.702450083044049, 
        28.460360741339048, 
        28.217291249119956, 
        27.973274684252523, 
        27.72834563009226, 
        27.482540133241223, 
        27.235895632998261, 
        26.988450924759864, 
        26.740246101966918, 
        26.491322471496257, 
        26.241722513243722, 
        25.991489776850905, 
        25.740668819947878, 
        25.489305117029346, 
        25.237444969819503, 
        24.985135419450604, 
        24.732424151995566, 
        24.479359400090214, 
        24.225989853668867, 
        23.972364543855576, 
        23.71853276712735, 
        23.464543970823048, 
        23.210447660413646, 
        22.956293302641491, 
        22.702130231087356, 
        22.448007546935965, 
        22.193974041768346, 
        21.940078096275371, 
        21.686367604484115, 
        21.432889905084963, 
        21.179691683747198, 
        20.926818909231624, 
        20.674316781799796, 
        20.422229645505375, 
        20.170600957113297, 
        19.919473218274909, 
        19.668887932409369, 
        19.418885561897461, 
        19.169505491147898, 
        18.920785993208423, 
        18.672764201375475, 
        18.425476088812058, 
        18.178956442647863, 
        17.933238858164561, 
        17.688355715380915, 
        17.4443381890888, 
        17.201216226580605, 
        16.95901855739384, 
        16.717772695316864, 
        16.477504942262847, 
        16.238240399038197, 
        16.000002968404772, 
        15.762815377901415, 
        15.526699191176583, 
        15.291674822135887, 
        15.057761551083779, 
        14.824977551727544, 
        14.59333990686487, 
        14.362864630925765, 
        14.133566691522992, 
        13.905460035782854, 
        13.678557610256245, 
        13.452871388696623, 
        13.228412395819884, 
        13.005190730647559, 
        12.783215593392358, 
        12.562495309194166, 
        12.343037354299511, 
        12.124848380535493, 
        11.907934238112665, 
        11.692300002874498, 
        11.477950001737632, 
        11.264887832778527, 
        11.053116387883081, 
        10.842637882085272, 
        10.633453871699894, 
        10.425565278568421, 
        10.218972409681529, 
        10.013674982962829, 
        9.8096721433765062, 
        9.6069624889492058, 
        9.4055440862388622, 
        9.2054144934764928, 
        9.0065707804179294, 
        8.8090095448815315, 
        8.6127269318971802, 
        8.4177186539006588, 
        8.2239800089611865, 
        8.0315058969658573, 
        7.8402908336713661, 
        7.6503289749784313, 
        7.4616141302346559, 
        7.2741397764383082, 
        7.087899077444316, 
        6.9028848985516866, 
        6.7190898207866949, 
        6.5365061579075032, 
        6.3551259740496651, 
        6.1749410916708083, 
        5.9959431119834479, 
        5.8181234250740026, 
        5.6414732285623899, 
        5.4659835366626703, 
        5.2916451933379944, 
        5.1184488885412431, 
        4.9463851708988473, 
        4.7754444554403923, 
        4.6056170376996493, 
        4.4368931045070612, 
        4.2692627481652892, 
        4.1027159681931842, 
        3.9372426895984973, 
        3.7728327647356563, 
        3.6094759830475165, 
        3.4471620808294565, 
        3.285880743391822, 
        3.1256216127671292, 
        2.9663742912817974, 
        2.8081283455303203, 
        2.6508733030465272, 
        2.4945986623529981, 
        2.3392938859378356, 
        2.184948401321166, 
        2.0315515989029449, 
        1.8790928249615741, 
        1.7275613861112746, 
        1.5769465320969613, 
        1.4272374530352225, 
        1.2784232781808158, 
        1.1304930546898775, 
        0.98343574963480584, 
        0.83724023771117406, 
        0.69189528761531782, 
        0.54738955268998757, 
        0.40371156148575288, 
        0.26084970759102094, 
        0.11879223650797333, 
        -0.022472768571211887, 
        -0.16295737827936832, 
        -0.30267383970695527, 
        -0.44163458781772452, 
        -0.57985224775213984, 
        -0.71733962511925342, 
        -0.85410973284073177, 
        -0.99017575744366348, 
        -1.1255511669904263, 
        -1.260249505183604, 
        -1.3942845897762635, 
        -1.5276703083820211, 
        -1.6604211447391199, 
        -1.7925307451663084, 
        -1.924079636219036, 
        -2.0550080675783935, 
        -2.1853626409516234, 
        -2.3151563410918365, 
        -2.4444030403301751, 
        -2.5731181881338685, 
        -2.701316887425004, 
        -2.8290144308219647, 
        -2.9562260561537745, 
        -3.0829671435190673, 
        -3.2092530001593551, 
        -3.3350989160446023, 
        -3.4605201407213078, 
        -3.5855318682659298, 
        -3.7101492004884484, 
        -3.8343871388462123, 
        -3.9582605595950984, 
        -4.0817841996281965, 
        -4.2049726311719535, 
        -4.3278402525470767, 
        -4.450401263210666, 
        -4.5726696544709498, 
        -4.694659191752689, 
        -4.8163833976726629, 
        -4.937855540923386, 
        -5.0590886237619541, 
        -5.1800953695444187, 
        -5.3008882122015786, 
        -5.4214792862599674, 
        -5.5418804177736032, 
        -5.6621031168294902, 
        -5.7821585685495336, 
        -5.9020576285338935, 
        -6.0218108155677443, 
        -6.1414283065143742, 
        -6.260919933996119, 
        -6.3802951811123849, 
        -6.4995631788313055, 
        -6.6187327039850468, 
        -6.7378121776321676, 
        -6.8568096641907497, 
        -6.9757328702073211, 
        -7.0945891450392633, 
        -7.2133854809936535, 
        -7.332128513942278, 
        -7.4508245254732612, 
        -7.5694794437677881, 
        -7.6880988462431512, 
        -7.8066879619540028, 
        -7.925251674157356, 
        -8.0437945232973949, 
        -8.1623207112938641, 
        -8.280834103281844, 
        -8.3993382336966373, 
        -8.5178363095033607, 
        -8.6363312140127668, 
        -8.7548255122806165, 
        -8.8733214551086697, 
        -8.9918209850160391, 
        -9.1103257404875304, 
        -9.2288370605427836, 
        -9.3473559926610541, 
        -9.465883294786293, 
        -9.5844194444090594, 
        -9.7029646425857976, 
        -9.8215188201657302, 
        -9.9400816428980345, 
        -10.058652520245076, 
        -10.177230606750669, 
        -10.295814813456147, 
        -10.41440381299145, 
        -10.532996043964514, 
        -10.651589717256227, 
        -10.770182825903856, 
        -10.888773149672373, 
        -11.00735826149287, 
        -11.125935534083693, 
        -11.244502147915515, 
        -11.363055097083301, 
        -11.481591196677094, 
        -11.600107088534074, 
        -11.718599250016728, 
        -11.837063998698801, 
        -11.955497501259925, 
        -12.073895779667055, 
        -12.192254717646366, 
        -12.310570067898814, 
        -12.428837458749751, 
        -12.547052403229586, 
        -12.665210302275751, 
        -12.783306453911093, 
        -12.901336060484077, 
        -13.019294232600592, 
        -13.137176000753179, 
        -13.254976315944459, 
        -13.372690062003683, 
        -13.490312059223402, 
        -13.607837071633805, 
        -13.725259812277828, 
        -13.842574952949391, 
        -13.959777124218803, 
        -14.076860929907321, 
        -14.193820946523164, 
        -14.310651732269703, 
        -14.427347834806982, 
        -14.543903793572342, 
        -14.66031414422379, 
        -14.77657343084287, 
        -14.89267620575175, 
        -15.00861703766286, 
        -15.12439051579068, 
        -15.239991255903137, 
        -15.355413903939924, 
        -15.470653144067651, 
        -15.585703697207657, 
        -15.700560334041743, 
        -15.81521787256635, 
        -15.92967118748183, 
        -16.043915208794342, 
        -16.157944932708407, 
        -16.271755418872058, 
        -16.385341799925122, 
        -16.498699280099594, 
        -16.611823142231284, 
        -16.724708750570485, 
        -16.837351552555297, 
        -16.949747080721984, 
        -17.061890959408888, 
        -17.173778904834407, 
        -17.285406728310353, 
        -17.396770336569165, 
        -17.507865737364, 
        -17.618689040153264, 
        -17.729236457181219, 
        -17.839504305287839, 
        -17.949489009948007, 
        -18.059187101190094, 
        -18.16859522136598, 
        -18.277710124078464, 
        -18.386528672831947, 
        -18.4950478443814, 
        -18.603264728872858, 
        -18.711176530114894, 
        -18.818780567090208, 
        -18.926074272321724, 
        -19.033055194598845, 
        -19.139720997478225, 
        -19.24606946022676, 
        -19.352098475735296, 
        -19.457806053455585, 
        -19.563190316288392, 
        -19.668249502791916, 
        -19.772981962344002, 
        -19.877386159478171, 
        -19.981460671422003, 
        -20.085204185711856, 
        -20.188615500816027, 
        -20.291693524687624, 
        -20.394437274864259, 
        -20.496845875811655, 
        -20.598918557538823, 
        -20.700654657188711, 
        -20.802053612848461, 
        -20.903114967378546, 
        -21.003838364485059, 
        -21.104223546323912, 
        -21.204270355034826, 
        -21.303978728305541, 
        -21.403348697350157, 
        -21.502380389118503, 
        -21.601074020270314, 
        -21.699429898337129, 
        -21.797448420070303, 
        -21.895130067115431, 
        -21.992475406966435, 
        -22.089485089432248, 
        -22.186159845857919, 
        -22.282500486704695, 
        -22.378507900363157, 
        -22.474183051295984, 
        -22.569526975723704, 
        -22.664540784571788, 
        -22.759225656960883, 
        -22.853582841442918, 
        -22.947613653057427, 
        -23.041319471091725, 
        -23.134701737696663, 
        -23.227761956615929, 
        -23.32050168936701, 
        -23.412922556279611, 
        -23.505026232467451, 
        -23.596814446857081, 
        -23.688288981509647, 
        -23.779451666915072, 
        -23.870304384303552, 
        -23.960849059908444, 
        -24.051087665974062, 
        -24.141022218512241, 
        -24.230654773856831, 
        -24.31998743018411, 
        -24.409022323617418, 
        -24.497761627379749, 
        -24.586207550066117, 
        -24.674362334838712, 
        -24.762228255502496, 
        -24.849807619515342, 
        -24.937102760185034, 
        -25.024116042579841, 
        -25.110849855331583, 
        -25.197306613740601, 
        -25.283488758200352, 
        -25.369398750288131, 
        -25.45503907172381, 
        -25.540412226270721, 
        -25.625520735082855, 
        -25.710367137590563, 
        -25.794953989320433, 
        -25.879283861237621, 
        -25.963359337354632, 
        -26.04718301573136, 
        -26.130757505687072, 
        -26.214085427182987, 
        -26.297169410897745, 
        -26.380012095159067, 
        -26.462616126542166, 
        -26.544984158143698, 
        -26.627118849537606, 
        -26.709022864435777, 
        -26.790698871717989, 
        -26.872149542614004, 
        -26.953377551163687, 
        -27.034385573621716, 
        -27.115176285089607, 
        -27.195752363430724, 
        -27.276116483309924, 
        -27.356271319644225, 
        -27.436219545467548, 
        -27.515963830333799, 
        -27.595506840559292, 
        -27.674851238843861, 
        -27.753999682684615, 
        -27.832954825056632, 
        -27.911719312647008, 
        -27.990295785975061, 
        -28.068686879507673, 
        -28.146895219884055, 
        -28.224923425087866, 
        -28.302774106189883, 
        -28.380449864565218, 
        -28.457953293543582, 
        -28.535286975173506, 
        -28.612453482565837, 
        -28.689455379341378, 
        -28.766295217147409, 
        -28.842975536572897, 
        -28.919498867603121, 
        -28.995867727296833, 
        -29.072084623345898, 
        -29.148152045628922, 
        -29.224072476379263, 
        -29.299848383710263, 
        -29.375482221750001, 
        -29.450976432261626, 
        -29.526333443101716, 
        -29.601555666746098, 
        -29.676645503803954, 
        -29.751605338863872, 
        -29.826437543584461, 
        -29.901144473494053, 
        -29.975728470913502, 
        -30.050191861431873, 
        -30.124536957091145, 
        -30.198766053807265, 
        -30.272881432980459, 
        -30.346885359141996, 
        -30.420780082781139, 
        -30.494567837418149, 
        -30.568250842061229, 
        -30.641831298364089, 
        -30.715311393632, 
        -30.788693297599487, 
        -30.861979165763557, 
        -30.935171135069041, 
        -31.008271328711778, 
        -31.081281851815934, 
        -31.154204794432292, 
        -31.227042229942416, 
        -31.299796216156189, 
        -31.372468792243072, 
        -31.445061984554666, 
        -31.517577798743421, 
        -31.590018228432285, 
        -31.662385247522348, 
        -31.734680815654496, 
        -31.806906875676166, 
        -31.879065353757174, 
        -31.951158160094369, 
        -32.023187191122886, 
        -32.095154318890863, 
        -32.167061409652646, 
        -32.238910304288893, 
        -32.310702834476601, 
        -32.382440812230449, 
        -32.454126034991461, 
        -32.525760283459235, 
        -32.597345322353647, 
        -32.668882901414506, 
        -32.74037475381413, 
        -32.811822596413165, 
        -32.88322813154025, 
        -32.954593044791643, 
        -33.025919007160127, 
        -33.097207673251425, 
        -33.168460682814867, 
        -33.239679660201112, 
        -33.310866214816329, 
        -33.382021939279198, 
        -33.453148414816106, 
        -33.524247200800581, 
        -33.595319850498953, 
        -33.666367892459505, 
        -33.737392848441658, 
        -33.808396222132743, 
        -33.87937950337863, 
        -33.950344167039418, 
        -34.021291675768047, 
        -34.092223471695206, 
        -34.163140990191671, 
        -34.234045646331133, 
        -34.304938846269877, 
        -34.375821977435869, 
        -34.446696417325811, 
        -34.517563526874788, 
        -34.588424655199297, 
        -34.659281136440796, 
        -34.730134292195615, 
        -34.800985430048065, 
        -34.871835845100897, 
        -34.942686817559363, 
        -35.013539616593775, 
        -35.084395496361012, 
        -35.155255699812948, 
        -35.226121455865766, 
        -35.29699398166111, 
        -35.367874480805447, 
        -35.438764145371408, 
        -35.509664153850629, 
        -35.580575674302558, 
        -35.651499859412617, 
        -35.722437854290973, 
        -35.793390785985032, 
        -35.864359776096578, 
        -35.935345928535497, 
        -36.006350339851053, 
        -36.077374093036113, 
        -36.148418259804444, 
        -36.219483901110465, 
        -36.2905720668874, 
        -36.361683792612659, 
        -36.432820107215377, 
        -36.503982024284106, 
        -36.575170549604984, 
        -36.646386677096075, 
        -36.71763139091852, 
        -36.788905661420372, 
        -36.860210451761866, 
        -36.931546713244714, 
        -37.002915387426704, 
        -37.074317404442894, 
        -37.145753685781109, 
        -37.217225141190411, 
        -37.288732672683452, 
        -37.360277169061462, 
        -37.431859513131272, 
        -37.50348057433267, 
        -37.575141216145894, 
        -37.646842288672566, 
        -37.718584636469075, 
        -37.790369090989884, 
        -37.862196480925846, 
        -37.934067613619675, 
        -38.005983298797155, 
        -38.077944333111425, 
        -38.149951506360914, 
        -38.22200559380606, 
        -38.294107371173737, 
        -38.36625759325613, 
        -38.438457016786401, 
        -38.510706386274876, 
        -38.583006438553397, 
        -38.65535790048456, 
        -38.727761492406174, 
        -38.800217925810948, 
        -38.872727903847895, 
        -38.945292122901101, 
        -39.017911270268456, 
        -39.090586025526505, 
        -39.163317063064596, 
        -39.236105042841515, 
        -39.308950624331004, 
        -39.381854456059081, 
        -39.454817180510297, 
        -39.52783943165651, 
        -39.600921836924613, 
        -39.674065016505509, 
        -39.747269582795646, 
        -39.820536142402467, 
        -39.893865293597287, 
        -39.967257628630271, 
        -40.040713732768793, 
        -40.114234183622713, 
        -40.187819554543452, 
        -40.261470407723301, 
        -40.3351873034145, 
        -40.408970792737499, 
        -40.482821422306735, 
        -40.556739729826297, 
        -40.630726254685278, 
        -40.704781511808235, 
        -40.778906027631272, 
        -40.85310031670425, 
        -40.92736488732686, 
        -41.001700241727193, 
        -41.076106877305513, 
        -41.150585283174159, 
        -41.225135945534333, 
        -41.29975934263696, 
        -41.374455948447348, 
        -41.449226231118097, 
        -41.524070653880983, 
        -41.598989671946889, 
        -41.673983738808779, 
        -41.749053298688409, 
        -41.824198793776361, 
        -41.899420659355833, 
        -41.974719328980129, 
        -42.050095222416715, 
        -42.125548763132556, 
        -42.201080366100257, 
        -42.276690441728555, 
        -42.352379395892022, 
        -42.428147629148697, 
        -42.503995537265439, 
        -42.57992351182903, 
        -42.655931938601938, 
        -42.732021199974881, 
        -42.808191672870095, 
        -42.884443730540745, 
        -42.960777740612727, 
        -43.037194067672303, 
        -43.113693070351609, 
        -43.190275105029095, 
        -43.266940520949539, 
        -43.343689666487435, 
        -43.420522882271989, 
        -43.497440507914291, 
        -43.574442876922987, 
        -43.651530319951327, 
        -43.728703163016888, 
        -43.805961729716721, 
        -43.883306335865761, 
        -43.96073729735086, 
        -44.038254924654218, 
        -44.115859524991535, 
        -44.193551401061903, 
        -44.271330853269816, 
        -44.349198176110107, 
        -44.427153663216941, 
        -44.50519760187818, 
        -44.583330278959792, 
        -44.661551974173335, 
        -44.739862966789744, 
        -44.818263531649741, 
        -44.896753940361492, 
        -44.975334460902197, 
        -45.054005359956378, 
        -45.132766895821966, 
        -45.211619329100834, 
        -45.29056291426474, 
        -45.369597904059518, 
        -45.448724547239529, 
        -45.52794309217154, 
        -45.607253777460961, 
        -45.686656845748949, 
        -45.766152533437484, 
        -45.845741074836297, 
        -45.92542270162204, 
        -46.005197647125279, 
        -46.085066126685952, 
        -46.16502837097098, 
        -46.245084595058152, 
        -46.325235019896589, 
        -46.405479858225789, 
        -46.485819323066082, 
        -46.566253624065943, 
        -46.646782968327841, 
        -46.727407559637456, 
        -46.808127600095645, 
        -46.88894328916988, 
        -46.969854823912144, 
        -47.050862398380282, 
        -47.131966208276893, 
        -47.213166436418497, 
        -47.294463274004947, 
        -47.375856905540708, 
        -47.45734751448034, 
        -47.538935280484814, 
        -47.620620383389046, 
        -47.702402997119258, 
        -47.784283297463013, 
        -47.866261454750735, 
        -47.948337639571889, 
        -48.03051201920772, 
        -48.112784759620595, 
        -48.195156023701294, 
        -48.27762597640816, 
        -48.360194770847777, 
        -48.442862568403683, 
        -48.525629523492746, 
        -48.608495790451492, 
        -48.691461520909691, 
        -48.774526870047062, 
        -48.857691975509454, 
        -48.940956989288921, 
        -49.0243220551504, 
        -49.107787330269524, 
        -49.191352926933462, 
        -49.275018998987711, 
        -49.358785684228017, 
        -49.442653117911519, 
        -49.526621434800582, 
        -49.610690768158037, 
        -49.694861246949841, 
        -49.779133001973463, 
        -49.863506160208019, 
        -49.947980848456893, 
        -50.032557191048859, 
        -50.117235312321682, 
        -50.202015332040105, 
        -50.286897374058562, 
        -50.371881551821261, 
        -50.456967985387699, 
        -50.542156790687734, 
        -50.627448089895715, 
        -50.71284198059341, 
        -50.798338583891166, 
        -50.883938007622319, 
        -50.969640365059412, 
        -51.055445758158903, 
        -51.141354299918042, 
        -51.227366088618346, 
        -51.313481231938788, 
        -51.39969983251882, 
        -51.486021992098294, 
        -51.572447810796831, 
        -51.658977388112916, 
        -51.745610821759449, 
        -51.832348210480568, 
        -51.919189646585536, 
        -52.00613522666346, 
        -52.093185043859698, 
        -52.180339192508711, 
        -52.267597760505069, 
        -52.35496084061915, 
        -52.442428520730431, 
        -52.530000889950209, 
        -52.617678035194622, 
        -52.705460047585206, 
        -52.793347002783115, 
        -52.881338990461899, 
        -52.969436093004468, 
        -53.057638394757866, 
        -53.145945974074905, 
        -53.234358913400477, 
        -53.322877291797759, 
        -53.411501188859653, 
        -53.500230681352726, 
        -53.58906585145079, 
        -53.678006766068037, 
        -53.767053505929894, 
        -53.856206144287484, 
        -53.945464756446974, 
        -54.034829413300919, 
        -54.124300188923179, 
        -54.213877152829539, 
        -54.303560377217295, 
        -54.393349930549668, 
        -54.483245882594744, 
        -54.57324830184232, 
        -54.663357259443089, 
        -54.753572815149411, 
        -54.843895039042401, 
        -54.934323996455092, 
        -55.024859753170816, 
        -55.115502371845928, 
        -55.206251917346798, 
        -55.297108451734687, 
        -55.388072037736606, 
        -55.479142737148159, 
        -55.570320611309356, 
        -55.661605720168488, 
        -55.752998125585464, 
        -55.844497883486035, 
        -55.936105054795242, 
        -56.027819696888535, 
        -56.119641867573748, 
        -56.211571624473912, 
        -56.303609023551019, 
        -56.395754121520682, 
        -56.488006973925188, 
        -56.580367635104444, 
        -56.672836159965939, 
        -56.765412602530873, 
        -56.858097017214448, 
        -56.950889455393344, 
        -57.043789970907348, 
        -57.136798615270912, 
        -57.229915441491215, 
        -57.323140498938464, 
        -57.416473839138526, 
        -57.509915513163044, 
        -57.603465570549737, 
        -57.697124061190209, 
        -57.790891034700145, 
        -57.884766538804385, 
        -57.97875062258116, 
        -58.072843333955284, 
        -58.16704472317025, 
        -58.261354832486951, 
        -58.355773712292809, 
        -58.450301407552082, 
        -58.544937965479569, 
        -58.639683431799341, 
        -58.734537852040766, 
        -58.829501271855847, 
        -58.924573736188776, 
        -59.019755289387753, 
        -59.115045976461246, 
        -59.210445840539229, 
        -59.305954926034275, 
        -59.401573276126413, 
        -59.497300935214831, 
        -59.5931379441679, 
        -59.689084348122606, 
        -59.785140186702499, 
        -59.881305503466784, 
        -59.977580340401047, 
        -60.073964738900933, 
        -60.170458740872149, 
        -60.267062390658126, 
        -60.363775722411916, 
        -60.460598780461076, 
        -60.55753160523409, 
        -60.654574237533183, 
        -60.7517267165899, 
        -60.848989082434464, 
        -60.946361375571229, 
        -61.043843634868566, 
        -61.14143590026471, 
        -61.239138211359688, 
        -61.336950605731204, 
        -61.434873123901447, 
        -61.532905802649545, 
        -61.631048681454139, 
        -61.729301798703517, 
        -61.827665192701893, 
        -61.926138901259023, 
        -62.024722962153902, 
        -62.12341741371803, 
        -62.222222295298529, 
        -62.321137640385224, 
        -62.420163489343942, 
        -62.519299877634275, 
        -62.618546843410471, 
        -62.717904423533852, 
        -62.817372655485663, 
        -62.916951575132586, 
        -63.016641219702962, 
        -63.116441625821366, 
        -63.216352830300899, 
        -63.316374868989492, 
        -63.41650777900611, 
        -63.516751595735663, 
        -63.617106355945971, 
        -63.717572095506853, 
        -63.818148850522149, 
        -63.918836657130448, 
        -64.019635556638107, 
        -64.12054557382379, 
        -64.22156675000042, 
        -64.32269912122932, 
        -64.42394272419935, 
        -64.52529759205774, 
        -64.626763761989807, 
        -64.728341268928091, 
        -64.830030148512449, 
        -64.931830436579403, 
        -65.033742170458197, 
        -65.135765381367889, 
        -65.237900107224291, 
        -65.340146382625434, 
        -65.442504243596915, 
        -65.544973724825553, 
        -65.647554861889162, 
        -65.750247690195735, 
        -65.853052245631901, 
        -65.955968562110726, 
        -66.058996675778232, 
        -66.162136621546864, 
        -66.26538843484272, 
        -66.368752150965776, 
        -66.472227805091038, 
        -66.575815432660761, 
        -66.679515071742173, 
        -66.783326751839354, 
        -66.887250511411267
    ], 
    [
        0.002233, 
        0.002237482072552552, 
        0.0022419723528796396, 
        0.002246470841222202, 
        0.002250977551744315, 
        0.0022554924986981097, 
        0.002260015696253698, 
        0.0022645471588023853, 
        0.0022690869004455866, 
        0.002273634935593341, 
        0.0022781912785872645, 
        0.0022827559438074007, 
        0.0022873289456360434, 
        0.0022919102985203724, 
        0.0022965000168843476, 
        0.0023010981152383945, 
        0.002305704608061342, 
        0.002310319510001659, 
        0.0023149428354278644, 
        0.0023195745990677503, 
        0.0023242148154647264, 
        0.002328863499356546, 
        0.0023335206653214303, 
        0.002338186328241147, 
        0.0023428605026009257, 
        0.0023475432032940154, 
        0.002352234445104997, 
        0.002356934242940547, 
        0.002361642611495007, 
        0.0023663595657312116, 
        0.0023710851205579276, 
        0.002375819290912968, 
        0.002380562091780123, 
        0.0023853135381838734, 
        0.0023900736451051676, 
        0.0023948424276455955, 
        0.0023996199008762004, 
        0.002404406079937058, 
        0.0024092009799804746, 
        0.0024140046163408386, 
        0.002418817003957274, 
        0.002423638158342248, 
        0.002428468094542018, 
        0.002433306828046364, 
        0.0024381543740992478, 
        0.002443010748332545, 
        0.002447875965773089, 
        0.0024527500422207014, 
        0.0024576329928435057, 
        0.0024625248333722646, 
        0.0024674255792460093, 
        0.002472335246121532, 
        0.0024772538495842593, 
        0.0024821814053246406, 
        0.002487117928996946, 
        0.0024920634363325574, 
        0.002497017943112113, 
        0.0025019814651277787, 
        0.00250695401820175, 
        0.002511935618284694, 
        0.0025169262811321, 
        0.002521926022764265, 
        0.0025269348591558686, 
        0.0025319528063364595, 
        0.0025369798803464277, 
        0.0025420160973002293, 
        0.0025470614733085176, 
        0.0025521160245839678, 
        0.002557179767282226, 
        0.0025622527176788934, 
        0.002567334892074903, 
        0.002572426306830734, 
        0.0025775269782566056, 
        0.0025826369228267544, 
        0.0025877561569459476, 
        0.0025928846971580563, 
        0.002598022559965194, 
        0.002603169762139638, 
        0.002608326319975049, 
        0.002613492250310723, 
        0.0026186675698622827, 
        0.0026238522953961913, 
        0.0026290464437086843, 
        0.0026342500316744637, 
        0.0026394630761598266, 
        0.002644685594125684, 
        0.0026499176025632626, 
        0.002655159118571511, 
        0.0026604101591242765, 
        0.0026656707415407934, 
        0.0026709408827591532, 
        0.0026762206001690308, 
        0.0026815099109972853, 
        0.0026868088326380095, 
        0.0026921173824351915, 
        0.0026974355779130154, 
        0.002702763436446052, 
        0.0027081009759346345, 
        0.002713448213404037, 
        0.0027188051667944822, 
        0.0027241718538305016, 
        0.0027295482922737907, 
        0.002734934499958926, 
        0.0027403304947765466, 
        0.0027457362946515717, 
        0.002751151917623493, 
        0.0027565773816966344, 
        0.0027620127051632376, 
        0.0027674579059309705, 
        0.0027729130024190933, 
        0.002778378012866383, 
        0.0027838529557617543, 
        0.0027893378493867816, 
        0.0027948327123737573, 
        0.002800337563194558, 
        0.002805852420566894, 
        0.0028113773031415556, 
        0.0028169122297382193, 
        0.0028224572191736996, 
        0.0028280122904450903, 
        0.0028335774624176943, 
        0.002839152754260732, 
        0.0028447381850279277, 
        0.0028503337739932077, 
        0.002855939540413552, 
        0.0028615555037084495, 
        0.0028671816832579766, 
        0.002872818098680307, 
        0.002878464769473602, 
        0.0028841217154100007, 
        0.0028897889562103465, 
        0.0028954665118204916, 
        0.002901154402069554, 
        0.002906852647087189, 
        0.0029125612669246527, 
        0.0029182802818547033, 
        0.002924009712132668, 
        0.0029297495782270927, 
        0.002935499900535548, 
        0.002941260700105994, 
        0.0029470319968017125, 
        0.002952813811879324, 
        0.002958606166098725, 
        0.0029644090805964777, 
        0.0029702225762867937, 
        0.002976046674531956, 
        0.002981881396485134, 
        0.002987726763656667, 
        0.0029935827975196712, 
        0.0029994495197609946, 
        0.003005326952077256, 
        0.0030112151163809555, 
        0.0030171140346115996, 
        0.003023023728986384, 
        0.003028944221545386, 
        0.003034875534808571, 
        0.003040817691095889, 
        0.003046770713065212, 
        0.0030527346234909426, 
        0.0030587094452594523, 
        0.003064695201288232, 
        0.003070691914753143, 
        0.0030766996089333937, 
        0.0030827183072665554, 
        0.003088748033267056, 
        0.0030947888107909385, 
        0.0031008406634439305, 
        0.0031069036153761817, 
        0.0031129776907110815, 
        0.003119062913790261, 
        0.00312515930908217, 
        0.003131266901226196, 
        0.0031373857150297606, 
        0.0031435157757012905, 
        0.0031496571079060766, 
        0.003155809737582872, 
        0.0031619736894505156, 
        0.0031681489895811405, 
        0.003174335663795064, 
        0.003180533738333027, 
        0.003186743239055913, 
        0.003192964192532625, 
        0.0031991966254438196, 
        0.0032054405645847916, 
        0.003211696036954599, 
        0.0032179630698154203, 
        0.003224241690540884, 
        0.0032305319268188487, 
        0.003236833806498666, 
        0.003243147357978897, 
        0.0032494726089613694, 
        0.003255809588328753, 
        0.0032621583247768363, 
        0.003268518847551092, 
        0.0032748911855161452, 
        0.0032812753684467186, 
        0.0032876714259222604, 
        0.003294079388008943, 
        0.0033004992850135706, 
        0.003306931147525951, 
        0.0033133750061727623, 
        0.0033198308921105328, 
        0.0033262988366738705, 
        0.003332778871724304, 
        0.0033392710287316945, 
        0.003345775340208198, 
        0.0033522918385097055, 
        0.0033588205565235076, 
        0.0033653615273840248, 
        0.00337191478458865, 
        0.003378480361773062, 
        0.0033850582932089717, 
        0.0033916486130718595, 
        0.0033982513562875005, 
        0.0034048665578678373, 
        0.0034114942534291723, 
        0.003418134478547028, 
        0.0034247872696453814, 
        0.003431452663007685, 
        0.0034381306958564816, 
        0.003444821405156542, 
        0.003451524828881871, 
        0.0034582410049115854, 
        0.00346496997185696, 
        0.00347171176861516, 
        0.0034784664345466096, 
        0.0034852340093629508, 
        0.0034920145337480756, 
        0.0034988080474028806, 
        0.0035056145920072572, 
        0.003512434208850134, 
        0.0035192669400661092, 
        0.0035261128281515288, 
        0.0035329719163132837, 
        0.003539844247541309, 
        0.003546729866090369, 
        0.0035536288163337186, 
        0.0035605411433276214, 
        0.00356746689258672, 
        0.003574406110286288, 
        0.0035813588428366817, 
        0.0035883251375320026, 
        0.0035953050420793717, 
        0.003602298604851782, 
        0.0036093058746901464, 
        0.003616326901148209, 
        0.0036233617343336706, 
        0.0036304104250249017, 
        0.003637473024541943, 
        0.003644549585354671, 
        0.003651640159300085, 
        0.0036587448002256117, 
        0.00366586356198582, 
        0.0036729964994191336, 
        0.003680143667867631, 
        0.0036873051235985976, 
        0.00369448092329783, 
        0.0037016711246567855, 
        0.0037088757860515983, 
        0.0037160949666598326, 
        0.0037233287263036072, 
        0.003730577125867339, 
        0.003737840226630708, 
        0.0037451180910849386, 
        0.003752410782386512, 
        0.003759718364638352, 
        0.003767040902681194, 
        0.0037743784623389225, 
        0.0037817311103502753, 
        0.003789098914594069, 
        0.003796481943080145, 
        0.0038038802656451746, 
        0.003811293952642734, 
        0.003818723075549753, 
        0.003826167706898845, 
        0.0038336279201419523, 
        0.0038411037897679162, 
        0.0038485953913589073, 
        0.0038561028015455514, 
        0.003863626098104433, 
        0.0038711653598006335, 
        0.0038787206667250692, 
        0.003886292099838624, 
        0.003893879741516778, 
        0.0039014836752358116, 
        0.003909103985699382, 
        0.003916740758812476, 
        0.003924394081768631, 
        0.003932064042999711, 
        0.003939750732374334, 
        0.003947454240727154, 
        0.003955174660597504, 
        0.003962912085704615, 
        0.003970666611190712, 
        0.003978438333683252, 
        0.0039862273511468895, 
        0.003994033763029724, 
        0.0040018576703108825, 
        0.004009699175345836, 
        0.004017558382218566, 
        0.0040254353963214105, 
        0.004033330324839878, 
        0.0040412432764873165, 
        0.004049174361658197, 
        0.00405712369230805, 
        0.004065091382124034, 
        0.004073077546639794, 
        0.004081082303018102, 
        0.004089105770117532, 
        0.004097148068768032, 
        0.004105209321459274, 
        0.004113289652636417, 
        0.004121389188688246, 
        0.00412950805781406, 
        0.0041376463902248585, 
        0.004145804318122971, 
        0.004153981975596809, 
        0.004162179498960271, 
        0.004170397026397546, 
        0.004178634698424681, 
        0.0041868926574216755, 
        0.004195171048179194, 
        0.004203470017526662, 
        0.004211789714594613, 
        0.004220130290796537, 
        0.004228491899870145, 
        0.004236874697661748, 
        0.0042452788426223294, 
        0.0042537044954860815, 
        0.004262151819446808, 
        0.004270620980145163, 
        0.004279112145785886, 
        0.004287625486891113, 
        0.00429616117675987, 
        0.004304719391171094, 
        0.0043133003086462795, 
        0.004321904110127241, 
        0.004330530979494136, 
        0.004339181103185946, 
        0.004347854670634909, 
        0.004356551873572825, 
        0.00436527290703343, 
        0.00437401796864989, 
        0.004382787259082387, 
        0.004391580981693619, 
        0.004400399342907723, 
        0.004409242552178149, 
        0.004418110821852868, 
        0.00442700436725188, 
        0.004435923406793346, 
        0.004444868161998483, 
        0.004453838857449219, 
        0.004462835720736762, 
        0.004471858982705472, 
        0.004480908877283404, 
        0.004489985641571526, 
        0.004499089515871108, 
        0.004508220743695033, 
        0.004517379571600081, 
        0.004526566249527678, 
        0.004535781030530304, 
        0.004545024170967316, 
        0.004554295930254196, 
        0.004563596571129714, 
        0.004572926359565002, 
        0.00458228556469227, 
        0.004591674458701177, 
        0.0046010933171142, 
        0.00461054241843439, 
        0.004620022044397934, 
        0.00462953247969926, 
        0.004639074012139626, 
        0.004648646932476828, 
        0.004658251534436237, 
        0.004667888114523812, 
        0.004677556972182471, 
        0.004687258409455424, 
        0.0046969927311322785, 
        0.004706760244577154, 
        0.004716561259626735, 
        0.004726396088345116, 
        0.004736265045215909, 
        0.004746168446685549, 
        0.004756106611252248, 
        0.0047660798592544535, 
        0.004776088512742158, 
        0.004786132894912188, 
        0.004796213330511289, 
        0.004806330145452814, 
        0.004816483666139597, 
        0.004826674220082715, 
        0.004836902134765116, 
        0.004847167737683744, 
        0.004857471356203778, 
        0.004867813317334298, 
        0.004878193946994678, 
        0.004888613569725894, 
        0.004899072508637334, 
        0.0049095710846452645, 
        0.0049201096163267975, 
        0.004930688418929778, 
        0.004941307804649719, 
        0.004951968081265938, 
        0.004962669552186592, 
        0.004973412515824136, 
        0.004984197264522513, 
        0.004995024084217372, 
        0.005005893253641007, 
        0.0050168050437134895, 
        0.005027759716628495, 
        0.005038757524702586, 
        0.00504979871022873, 
        0.005060883503871992, 
        0.005072012124165243, 
        0.005083184776077963, 
        0.005094401650326233, 
        0.005105662921959731, 
        0.005116968749458867, 
        0.005128319272976691, 
        0.00513971461402161, 
        0.005151154872508891, 
        0.0051626401272091595, 
        0.0051741704330545675, 
        0.005185745820081722, 
        0.005197366291497349, 
        0.005209031822500695, 
        0.005220742358104031, 
        0.005232497811687309, 
        0.005244298063180377, 
        0.005256142957119028, 
        0.0052680323000894235, 
        0.005279965859981968, 
        0.005291943362894413, 
        0.005303964491382082, 
        0.005316028882936768, 
        0.005328136126551029, 
        0.005340285761596395, 
        0.005352477275102846, 
        0.005364710099387424, 
        0.005376983610152859, 
        0.005389297124308087, 
        0.005401649897050849, 
        0.005414041120279905, 
        0.005426469919667593, 
        0.005438935353691484, 
        0.005451436410024906, 
        0.005463972003997035, 
        0.00547654097688976, 
        0.005489142094022592, 
        0.005501774042447272, 
        0.005514435429279427, 
        0.005527124780544536, 
        0.00553984053975509, 
        0.005552581066081731, 
        0.005565344633918335, 
        0.005578129431742875, 
        0.00559093356108107, 
        0.005603755037275565, 
        0.005616591787365679, 
        0.005629441652527033, 
        0.005642302386411686, 
        0.005655171657420077, 
        0.005668047047902546, 
        0.005680926057227348, 
        0.00569380610209661, 
        0.005706684519036501, 
        0.005719558566056067, 
        0.005732425425458978, 
        0.005745282207333065, 
        0.005758125951440587, 
        0.0057709536306747794, 
        0.005783762155941628, 
        0.0057965483791680775, 
        0.00580930909743788, 
        0.005822041058415347, 
        0.00583474096339204, 
        0.005847405473556716, 
        0.005860031213992669, 
        0.005872614779126808, 
        0.005885152737994301, 
        0.005897641639313162, 
        0.005910078016800584, 
        0.005922458394576363, 
        0.005934779292000941, 
        0.005947037229748076, 
        0.0059592287337492805, 
        0.005971350340974813, 
        0.005983398603987882, 
        0.005995370095619664, 
        0.006007261413408295, 
        0.006019069184151387, 
        0.006030790067307082, 
        0.006042420759441845, 
        0.006053957997351072, 
        0.006065398560782397, 
        0.006076739276411339, 
        0.0060879770201215065, 
        0.006099108718685764, 
        0.0061101313530092785, 
        0.006121041958704304, 
        0.006131837628300217, 
        0.006142515512245544, 
        0.006153072819856842, 
        0.0061635068199584935, 
        0.006173814841323063, 
        0.006183994272853556, 
        0.006194042563395125, 
        0.006203957221748873, 
        0.006213735815817672, 
        0.006223375972470503, 
        0.0062328753760131, 
        0.006242231767984787, 
        0.00625144294562385, 
        0.0062605067606814925, 
        0.006269421118155589, 
        0.00627818397476941, 
        0.006286793337757883, 
        0.0062952472629175145, 
        0.0063035438531403466, 
        0.006311681256847239, 
        0.006319657666375641, 
        0.006327471316023448, 
        0.006335120480544519, 
        0.0063426034734296016, 
        0.006349918645273159, 
        0.006357064382034229, 
        0.006364039103559739, 
        0.0063708412619067605, 
        0.006377469339863594, 
        0.006383921849538489, 
        0.006390197330909865, 
        0.006396294350544437, 
        0.0064022115003168085, 
        0.006407947396258474, 
        0.006413500677532813, 
        0.006418870005372533, 
        0.006424054062167669, 
        0.0064290515507825, 
        0.006433861193891278, 
        0.006438481733259944, 
        0.006442911929420215, 
        0.006447150561294641, 
        0.006451196426042535, 
        0.006455048338899647, 
        0.006458705133345366, 
        0.006462165661197397, 
        0.0064654287930547925, 
        0.0064684934187269035, 
        0.006471358447884474, 
        0.006474022810914915, 
        0.0064764854598745, 
        0.006478745369608373, 
        0.006480801539067793, 
        0.006482652992820914, 
        0.006484298782760067, 
        0.0064857379898809716, 
        0.006486969726388136, 
        0.006487993137954309, 
        0.006488807406139419, 
        0.006489411751052618, 
        0.0064898054342046405, 
        0.006489987761545745, 
        0.0064899580867277765, 
        0.00648971581457889, 
        0.006489260404742577, 
        0.006488591375539591, 
        0.006487708308019131, 
        0.006486610850186067, 
        0.006485298721388494, 
        0.006483771716896573, 
        0.0064820297126363235, 
        0.0064800726699965035, 
        0.006477900640801049, 
        0.0064755137723453825, 
        0.006472912312561141, 
        0.006470096615069388, 
        0.00646706714441736, 
        0.006463824481140214, 
        0.006460369326801932, 
        0.0064567025089839955, 
        0.006452824986006943, 
        0.00644873785153563, 
        0.006444442338905967, 
        0.00643993982514703, 
        0.006435231834501938, 
        0.00643032004191319, 
        0.006425206275595224, 
        0.006419892519415763, 
        0.006414380914505364, 
        0.006408673760291484, 
        0.006402773515152277, 
        0.006396682795719792, 
        0.006390404375988082, 
        0.006383941185627749, 
        0.006377296306886996, 
        0.006370472971609093, 
        0.00636347455689865, 
        0.006356304579617858, 
        0.006348966690827977, 
        0.006341464668963526, 
        0.006333802412159435, 
        0.006325983930460296, 
        0.006318013336666035, 
        0.006309894837009871, 
        0.006301632721123409, 
        0.00629323135166029, 
        0.006284695153308552, 
        0.0062760286019532974, 
        0.006267236213137993, 
        0.006258322530762587, 
        0.006249292115809688, 
        0.006240149534658085, 
        0.006230899348290273, 
        0.006221546100952895, 
        0.006212094310269762, 
        0.006202548448856866, 
        0.006192912962335292, 
        0.006183192223198289, 
        0.00617339054491542, 
        0.0061635121651491525, 
        0.0061535612443253205, 
        0.0061435418550395415, 
        0.006133457977974679, 
        0.006123313495420357, 
        0.006113112188328787, 
        0.006102857730556095, 
        0.006092553686803673, 
        0.0060822035099514695, 
        0.0060718105390291386, 
        0.006061377997958331, 
        0.006050908994951962, 
        0.006040406522043076, 
        0.006029873455703532, 
        0.006019312557205079, 
        0.006008726474366809, 
        0.00599811774241162, 
        0.005987488786300675, 
        0.00597684192283221, 
        0.0059661793627204, 
        0.005955503213789997, 
        0.005944815483561861, 
        0.00593411808207756, 
        0.005923412825413036, 
        0.005912701438434986, 
        0.005901985558532203, 
        0.005891266738616297, 
        0.005880546450669268, 
        0.005869826089071098, 
        0.005859106973955611, 
        0.005848390354531209, 
        0.005837677412456876, 
        0.005826969264946776, 
        0.005816266968047426, 
        0.005805571519704739, 
        0.005794883862811766, 
        0.0057842048881404946, 
        0.005773535437152947, 
        0.005762876304836586, 
        0.005752228242294423, 
        0.005741591959331141, 
        0.005730968126934617, 
        0.005720357379575751, 
        0.005709760317516827, 
        0.005699177508942991, 
        0.005688609492006869, 
        0.005678056776811321, 
        0.005667519847277365, 
        0.00565699916283619, 
        0.005646495160266207, 
        0.005636008255084016, 
        0.005625538843123505, 
        0.00561508730199624, 
        0.00560465399234272, 
        0.005594239259156795, 
        0.00558384343286332, 
        0.005573466830498505, 
        0.0055631097567961614, 
        0.00555277250494144, 
        0.005542455357762489, 
        0.00553215858828841, 
        0.005521882460673488, 
        0.00551162723088104, 
        0.0055013931474516085, 
        0.005491180451865326, 
        0.005480989379528579, 
        0.005470820159874157, 
        0.005460673016926671, 
        0.00545054816992278, 
        0.005440445833713722, 
        0.005430366218870451, 
        0.0054203095321550265, 
        0.005410275976836058, 
        0.005400265752971738, 
        0.005390279057516776, 
        0.005380316084615871, 
        0.005370377025734492, 
        0.005360462069896082, 
        0.005350571403658656, 
        0.005340705211384896, 
        0.005330863675204623, 
        0.005321046975103778, 
        0.005311255289027838, 
        0.005301488792892317, 
        0.005291747660617163, 
        0.005282032063962642, 
        0.005272342172805961, 
        0.005262678154951421, 
        0.005253040176052359, 
        0.005243428399804905, 
        0.005233842987514826, 
        0.00522428409853165, 
        0.0052147518897071405, 
        0.0052052465155908905, 
        0.005195768128284358, 
        0.005186316877467579, 
        0.005176892910028629, 
        0.005167496370492944, 
        0.005158127400287884, 
        0.005148786138165534, 
        0.005139472719887083, 
        0.0051301872779884695, 
        0.00512092994195453, 
        0.0051117008382561, 
        0.005102500089697721, 
        0.005093327815812738, 
        0.005084184132540463, 
        0.005075069152223328, 
        0.005065982983471116, 
        0.005056925731161737, 
        0.005047897496130348, 
        0.005038898375569605, 
        0.005029928462297445, 
        0.005020987845229895, 
        0.005012076608918104, 
        0.005003194833904879, 
        0.004994342596160035, 
        0.004985519967504554, 
        0.004976727015136226, 
        0.004967963801944363, 
        0.0049592303862063735, 
        0.004950526821582421, 
        0.004941853157169904, 
        0.0049332094375604185, 
        0.004924595702537039, 
        0.004916011987217202, 
        0.004907458322003491, 
        0.004898934732723116, 
        0.004890441240351402, 
        0.004881977861122107, 
        0.004873544606589623, 
        0.004865141483631447, 
        0.004856768494263953, 
        0.0048484256360902265, 
        0.004840112901817457, 
        0.004831830279464427, 
        0.004823577752547229, 
        0.004815355299947043, 
        0.004807162895977096, 
        0.004799000510450441, 
        0.0047908681086559326, 
        0.004782765651535246, 
        0.0047746930955704205, 
        0.004766650392934434, 
        0.004758637491495616, 
        0.004750654335014436, 
        0.004742700862973455, 
        0.004734777010845852, 
        0.004726882709973291, 
        0.0047190178879574106, 
        0.004711182468347302, 
        0.004703376370865092, 
        0.0046955995115836695, 
        0.004687851802901002, 
        0.004680133153653861, 
        0.004672443469114183, 
        0.0046647826511823295, 
        0.004657150598495746, 
        0.0046495472062885014, 
        0.004641972366859246, 
        0.004634425969249473, 
        0.004626907899536908, 
        0.00461941804098092, 
        0.004611956273888187, 
        0.004604522475912455, 
        0.004597116522189157, 
        0.004589738285107129, 
        0.004582387634757825, 
        0.00457506443878429, 
        0.0045677685624829515, 
        0.004560499869067937, 
        0.004553258219569602, 
        0.00454604347304334, 
        0.004538855486578026, 
        0.0045316941154406815, 
        0.004524559213096997, 
        0.004517450631310728, 
        0.004510368220395596, 
        0.004503311828967347, 
        0.004496281304337625, 
        0.004489276492400732, 
        0.004482297237770048, 
        0.0044753433838949485, 
        0.004468414773103482, 
        0.004461511246638549, 
        0.004454632644886062, 
        0.004447778807221992, 
        0.004440949572262529, 
        0.0044341447778770745, 
        0.004427364261172089, 
        0.004420607858771241, 
        0.00441387540660095, 
        0.004407166740233024, 
        0.004400481694760969, 
        0.004393820104906243, 
        0.004387181805199362, 
        0.004380566629820082, 
        0.004373974412820964, 
        0.0043674049881163406, 
        0.004360858189573421, 
        0.004354333850986666, 
        0.004347831806332146, 
        0.004341351889465014, 
        0.004334893934649674, 
        0.004328457776067256, 
        0.004322043248344994, 
        0.004315650186297875, 
        0.004309278424969876, 
        0.004302927799863126, 
        0.004296598146974629, 
        0.0042902893025919455, 
        0.004284001103581128, 
        0.004277733387277188, 
        0.004271485991585904, 
        0.004265258754979691, 
        0.004259051516620446, 
        0.004252864116251359, 
        0.004246696394332146, 
        0.004240548192048606, 
        0.0042344193512586815, 
        0.00422830971466128, 
        0.004222219125720484, 
        0.004216147428733639, 
        0.0042100944688015386, 
        0.004204060091944545, 
        0.004198044144996886, 
        0.004192046475758543, 
        0.004186066932928352, 
        0.004180105366108407, 
        0.004174161625995094, 
        0.00416823556408515, 
        0.004162327033031293, 
        0.004156435886396228, 
        0.004150561978737131, 
        0.0041447051657071505, 
        0.004138865303990252, 
        0.004133042251304839, 
        0.0041272358664827865, 
        0.004121446009378327, 
        0.004115672540977164, 
        0.004109915323348934, 
        0.004104174219611615, 
        0.004098449094026597, 
        0.0040927398120359755, 
        0.0040870462401016265, 
        0.004081368245878719, 
        0.004075705698077516, 
        0.004070058466663532, 
        0.0040644264226609985, 
        0.004058809438176644, 
        0.004053207386543686, 
        0.004047620142235958, 
        0.004042047580819478, 
        0.004036489579086963, 
        0.004030946014781831, 
        0.004025416767187899, 
        0.004019901716375088, 
        0.004014400743644294, 
        0.0040089137314960385, 
        0.0040034405635017084, 
        0.003997981124385186, 
        0.003992535300120302, 
        0.003987102977655587, 
        0.00398168404519355, 
        0.003976278391960161, 
        0.003970885908405649, 
        0.0039655064859933555, 
        0.00396014001742459, 
        0.003954786396403908, 
        0.003949445517803724, 
        0.003944117277539801, 
        0.003938801572720869, 
        0.003933498301439788, 
        0.003928207362960779, 
        0.003922928657544245, 
        0.003917662086620188, 
        0.003912407552583946, 
        0.003907164958991668, 
        0.003901934210332388, 
        0.0038967152123079237, 
        0.00389150787149458, 
        0.0038863120956266397, 
        0.0038811277933895392, 
        0.003875954874510452, 
        0.0038707932496791315, 
        0.003865642830751314, 
        0.0038605035303388266, 
        0.0038553752623344045, 
        0.0038502579413318763, 
        0.003845151483115785, 
        0.0038400558043058543, 
        0.003834970822508739, 
        0.0038298964563051275, 
        0.0038248326252018367, 
        0.003819779249464777, 
        0.003814736250846865, 
        0.003809703551316045, 
        0.0038046810743607323, 
        0.0037996687439244494, 
        0.0037946664850676427, 
        0.0037896742236507774, 
        0.0037846918864566865, 
        0.0037797194011445685, 
        0.003774756696173496, 
        0.0037698037009060398, 
        0.003764860345585568, 
        0.003759926561219031, 
        0.003755002279709294, 
        0.003750087433721743, 
        0.003745181956787784, 
        0.0037402857832096043, 
        0.003735398848087114, 
        0.0037305210872851336, 
        0.003725652437552795, 
        0.003720792836169949, 
        0.00371594222161873, 
        0.003711100532571396, 
        0.003706267709074217, 
        0.0037014436914096266, 
        0.003696628420794836, 
        0.003691821839128546, 
        0.003687023889052149, 
        0.0036822345137708023, 
        0.0036774536575933, 
        0.003672681265034931, 
        0.0036679172816912508, 
        0.003663161653501868, 
        0.003658414327383493, 
        0.0036536752506601275, 
        0.0036489443714901484, 
        0.0036442216385561706, 
        0.0036395070012708347, 
        0.0036348004096183185, 
        0.0036301018142460375, 
        0.0036254111663673347, 
        0.0036207284179145456, 
        0.003616053521291788, 
        0.003611386429625089, 
        0.0036067270965247475, 
        0.0036020754762586585, 
        0.0035974315236117433, 
        0.003592795193996204, 
        0.0035881664433241515, 
        0.003583545228134595, 
        0.003578931505400383, 
        0.0035743252328291563, 
        0.003569726368384948, 
        0.003565134870934941, 
        0.00356055069946708, 
        0.003555973813847508, 
        0.003551404174185628, 
        0.003546841741208473, 
        0.00354228647612902, 
        0.003537738340608643, 
        0.0035331972967727805, 
        0.0035286633074279312, 
        0.003524136335571219, 
        0.0035196163449263103, 
        0.0035151032994927044, 
        0.003510597163781935, 
        0.003506097902696555, 
        0.003501605481774102, 
        0.003497119866790892, 
        0.0034926410240338863, 
        0.0034881689201833204, 
        0.0034837035224085083, 
        0.003479244798205216, 
        0.0034747927155759795, 
        0.003470347242797952, 
        0.0034659083487412977, 
        0.0034614760024506007, 
        0.003457050173570991, 
        0.003452630831920019, 
        0.003448217947919399, 
        0.003443811492138173, 
        0.003439411435732795, 
        0.003435017749845447, 
        0.0034306304066889955, 
        0.0034262493781726283, 
        0.003421874636778509, 
        0.0034175061552205862, 
        0.0034131439068861456, 
        0.0034087878649692164, 
        0.0034044380037026854, 
        0.00340009429704783, 
        0.0033957567194947214, 
        0.0033914252458148247, 
        0.003387099851190952, 
        0.0033827805110185627, 
        0.0033784672010378726, 
        0.0033741598973079075, 
        0.003369858576116548, 
        0.0033655632141106886, 
        0.003361273788223212, 
        0.0033569902755273325, 
        0.0033527126537594943, 
        0.0033484409005399506, 
        0.0033441749939486366, 
        0.0033399149122609584, 
        0.0033356606340825047, 
        0.0033314121382429633, 
        0.00332716940383226, 
        0.0033229324102319216, 
        0.0033187011370066576, 
        0.0033144755640435223, 
        0.003310255671427249, 
        0.003306041439490955, 
        0.00330183284885577, 
        0.0032976298802445815, 
        0.003293432514858827, 
        0.00328924073388047, 
        0.0032850545188557365, 
        0.003280873851451571, 
        0.0032766987136915258, 
        0.00327252908738364, 
        0.003268364955534135, 
        0.0032642063004209407, 
        0.0032600531048199177, 
        0.0032559053517317105, 
        0.00325176302436454, 
        0.0032476261060684916, 
        0.0032434945805192026, 
        0.0032393684314357117, 
        0.003235247642842868, 
        0.0032311321988834074, 
        0.0032270220838952653, 
        0.0032229172823662593, 
        0.00321881777909993, 
        0.0032147235588831503, 
        0.003210634606880549, 
        0.0032065509082621767, 
        0.003202472448450767, 
        0.0031983992128581133, 
        0.003194331187510915, 
        0.0031902683581500704, 
        0.0031862107108470636, 
        0.003182158231815781, 
        0.0031781109074062145, 
        0.003174068724145267, 
        0.003170031668711705, 
        0.0031659997279043037, 
        0.0031619728887262877, 
        0.0031579511382620923, 
        0.0031539344637822116, 
        0.0031499228526546265, 
        0.0031459162924431755, 
        0.003141914770778294, 
        0.0031379182755031693, 
        0.003133926794489761, 
        0.0031299403158819776, 
        0.003125958827785947, 
        0.003121982318609665, 
        0.0031180107767327502, 
        0.003114044190754793, 
        0.0031100825493396134, 
        0.003106125841300058, 
        0.003102174055491474, 
        0.0030982271810751027, 
        0.0030942852071356034, 
        0.0030903481229436363, 
        0.0030864159178573066, 
        0.0030824885813812712, 
        0.0030785661030606503, 
        0.003074648472654876, 
        0.0030707356798963924, 
        0.0030668277147523565, 
        0.0030629245671436136, 
        0.003059026227265403, 
        0.0030551326852693555, 
        0.0030512439314499848, 
        0.0030473599561922646, 
        0.0030434807499895122, 
        0.003039606303331947, 
        0.0030357366070448105, 
        0.0030318716517851426, 
        0.0030280114284326285, 
        0.003024155927890856, 
        0.003020305141189444, 
        0.0030164590593173405, 
        0.003012617673660766, 
        0.0030087809753652473, 
        0.0030049489558021183, 
        0.0030011216063877025, 
        0.0029972989186039917, 
        0.0029934808837994505, 
        0.002989667494099473, 
        0.0029858587408798875, 
        0.0029820546161638496, 
        0.002978255111665049, 
        0.0029744602194131955, 
        0.002970669931379287, 
        0.0029668842396350747, 
        0.0029631031363187904, 
        0.0029593266136707153, 
        0.002955554663959139, 
        0.0029517872795227365, 
        0.002948024452762157, 
        0.002944266176165881, 
        0.0029405124421028575, 
        0.002936763243471087, 
        0.0029330185727580475, 
        0.0029292784226947702, 
        0.0029255427860197854, 
        0.0029218116555960274, 
        0.002918085024237509, 
        0.0029143628849750258, 
        0.0029106452307197527, 
        0.002906932054577441, 
        0.0029032233496059123, 
        0.0028995191089656743, 
        0.002895819325836434, 
        0.0028921239934927307, 
        0.0028884331050815872, 
        0.0028847466542240266, 
        0.0028810646341534602, 
        0.002877387038357853, 
        0.002873713860297695, 
        0.0028700450935123445, 
        0.0028663807313543646, 
        0.0028627207678886876, 
        0.0028590651965459835, 
        0.002855414011058759, 
        0.002851767204562867, 
        0.0028481247720532517, 
        0.002844486706771175, 
        0.002840853002562333, 
        0.002837223653362419, 
        0.002833598653098271, 
        0.0028299779957280113, 
        0.0028263616753596036, 
        0.0028227496859967475, 
        0.002819142021770559, 
        0.0028155386767917895, 
        0.0028119396452446575, 
        0.0028083449212860396, 
        0.0028047544992321487, 
        0.0028011683732070726, 
        0.002797586537730478, 
        0.002794008987032398, 
        0.0027904357154782586, 
        0.002786866717156916, 
        0.0027833019871249805, 
        0.002779741519480346, 
        0.0027761853088107817, 
        0.002772633349471614, 
        0.0027690856362449588, 
        0.002765542163454437, 
        0.002762002925979455, 
        0.0027584679183135052, 
        0.0027549371351189038, 
        0.0027514105710755715, 
        0.0027478882209062117, 
        0.0027443700793371643, 
        0.002740856141144275, 
        0.0027373464010425597, 
        0.002733840853978665, 
        0.002730339494715177, 
        0.0027268423181258626, 
        0.002723349319020595, 
        0.0027198604924399557, 
        0.002716375833220393, 
        0.00271289533636487, 
        0.0027094189968139707, 
        0.0027059468095735053, 
        0.0027024787694713837, 
        0.0026990148719081386, 
        0.00269555511174207, 
        0.0026920994840809167, 
        0.0026886479839469705, 
        0.002685200606572503, 
        0.0026817573470228726, 
        0.0026783182004719817, 
        0.0026748831620605185, 
        0.0026714522270202988, 
        0.0026680253903664185, 
        0.002664602647667932, 
        0.0026611839939732775, 
        0.002657769424584906, 
        0.0026543589347203314, 
        0.002650952519745918, 
        0.0026475501748997013, 
        0.0026441518955727687, 
        0.002640757677047302, 
        0.002637367514727856, 
        0.0026339814039617582, 
        0.0026305993401294614, 
        0.0026272213185031964, 
        0.0026238473347573173, 
        0.002620477384186719, 
        0.0026171114622389998, 
        0.00261374956433843, 
        0.0026103916860109764, 
        0.002607037822694202, 
        0.002603687969914684, 
        0.0026003421231665853, 
        0.0025970002779666513, 
        0.0025936624298391205, 
        0.0025903285743484384, 
        0.002586998706982394, 
        0.002583672823428737, 
        0.002580350919193543, 
        0.002577032989895399, 
        0.002573719031131741, 
        0.002570409038497737, 
        0.00256710300763848, 
        0.002563800934166048, 
        0.0025605028137248337, 
        0.0025572086419944798, 
        0.002553918414627836, 
        0.0025506321273009525, 
        0.0025473497756697224, 
        0.0025440713554873953, 
        0.0025407968624180178, 
        0.002537526292196709, 
        0.0025342596405030127, 
        0.0025309969031331405, 
        0.0025277380758061832, 
        0.0025244831542494584, 
        0.0025212321342363117, 
        0.002517985011524126, 
        0.002514741781873599, 
        0.002511502441103807, 
        0.0025082669849848327, 
        0.00250503540931929, 
        0.0025018077098282066, 
        0.0024985838824926276, 
        0.002495363923024232, 
        0.0024921478273039225, 
        0.00248893559113827, 
        0.0024857272103771997, 
        0.002482522680873849, 
        0.0024793219984739824, 
        0.0024761251590425604, 
        0.002472932158460879, 
        0.0024697429925859423, 
        0.0024665576573319093, 
        0.002463376148569484, 
        0.002460198462205079, 
        0.002457024594104119, 
        0.0024538545402417087, 
        0.002450688296455935, 
        0.002447525858755868, 
        0.0024443672230260176, 
        0.002441212385196193, 
        0.0024380613412136247, 
        0.0024349140870079606, 
        0.0024317706184290738, 
        0.0024286309316465518, 
        0.0024254950225127627, 
        0.0024223628869945693, 
        0.002419234521048483, 
        0.0024161099206784337, 
        0.002412989081863172, 
        0.0024098720005650315, 
        0.002406758672795563, 
        0.0024036490945335462, 
        0.002400543261766279, 
        0.002397441170543527, 
        0.002394342816824317, 
        0.0023912481966805736, 
        0.002388157306103168, 
        0.002385070141114291, 
        0.002381986697738892, 
        0.0023789069720170225, 
        0.002375830959989778, 
        0.002372758657681465, 
        0.0023696900610854724, 
        0.0023666251663714832, 
        0.0023635639695060704, 
        0.0023605064665988026, 
        0.002357452653682268, 
        0.0023544025268262946, 
        0.0023513560820837055, 
        0.002348313315555668, 
        0.002345274223304511, 
        0.002342238801410662, 
        0.0023392070459497876, 
        0.0023361789530272816, 
        0.0023331545187124762, 
        0.00233013373912608, 
        0.0023271166103505233, 
        0.002324103128494658, 
        0.002321093289662648, 
        0.0023180870899587834, 
        0.0023150845253385485, 
        0.0023120855922361453, 
        0.0023090902866172267, 
        0.0023060986045913196, 
        0.0023031105422547486, 
        0.0023001260958074895, 
        0.0022971452613371685, 
        0.0022941680349957815, 
        0.0022911944129180377, 
        0.002288224391235094, 
        0.0022852579660373154, 
        0.002282295133590323, 
        0.0022793358899753213, 
        0.0022763802313655215, 
        0.002273428153898652, 
        0.002270479653751287, 
        0.002267534727078442, 
        0.002264593370041861, 
        0.0022616555787925443, 
        0.0022587213495389473, 
        0.002255790678431058, 
        0.002252863561654723, 
        0.002249939995384851, 
        0.00224701997580251, 
        0.00224410349909518, 
        0.0022411905614458834, 
        0.0022382811589688784, 
        0.0022353752880138827, 
        0.0022324729446941724
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-22.json <==
[
    [
        -83.992203415420875, 
        -83.853461931207192, 
        -83.714863368248118, 
        -83.5764121131716, 
        -83.438108037040266, 
        -83.299951008574425, 
        -83.161940900170521, 
        -83.024077579902794, 
        -82.886360918894496, 
        -82.748790780018581, 
        -82.611367044516214, 
        -82.4740895691329, 
        -82.336958235767725, 
        -82.199972901419983, 
        -82.063133445130134, 
        -81.926439729079959, 
        -81.789891623076727, 
        -81.653488990717662, 
        -81.517231705948973, 
        -81.381119632261345, 
        -81.24515263792027, 
        -81.109330570449103, 
        -80.973653333059289, 
        -80.838120773185807, 
        -80.70273275790349, 
        -80.567489151788564, 
        -80.432389820375661, 
        -80.297434627958935, 
        -80.162623439808542, 
        -80.027956118836158, 
        -79.89343253064969, 
        -79.759052537601477, 
        -79.624816003116251, 
        -79.490722783796841, 
        -79.356772753648087, 
        -79.222965764074573, 
        -79.089301685843026, 
        -78.955780374164618, 
        -78.822401692080021, 
        -78.689165496752267, 
        -78.556071651413745, 
        -78.423120010707109, 
        -78.290310439123004, 
        -78.157642791896023, 
        -78.025116927278461, 
        -77.892732701298826, 
        -77.760489972770571, 
        -77.628388596143793, 
        -77.496428428858295, 
        -77.364609321049514, 
        -77.232931135705897, 
        -77.101393722696571, 
        -76.969996935813185, 
        -76.838740622945451, 
        -76.707624646136765, 
        -76.576648852715138, 
        -76.445813093132813, 
        -76.315117217580863, 
        -76.184561077185521, 
        -76.054144520025986, 
        -75.923867395856234, 
        -75.793729551678865, 
        -75.66373083558689, 
        -75.533871090635046, 
        -75.404150168946543, 
        -75.274567893726967, 
        -75.145124147147797, 
        -75.015818749585691, 
        -74.886651553901345, 
        -74.757622393851022, 
        -74.628731118239727, 
        -74.499977561458181, 
        -74.371361569449533, 
        -74.242882978503317, 
        -74.114541627634324, 
        -73.986337353044149, 
        -73.858269994432177, 
        -73.730339383534371, 
        -73.602545362134563, 
        -73.474887749247614, 
        -73.34736640350468, 
        -73.219981142409409, 
        -73.092731804729041, 
        -72.965618218003669, 
        -72.838640213707919, 
        -72.711797620650898, 
        -72.585090268571733, 
        -72.458517984672042, 
        -72.332080596830323, 
        -72.205777928188922, 
        -72.079609809927817, 
        -71.953576062389814, 
        -71.82767651235531, 
        -71.701910979014755, 
        -71.576279288844546, 
        -71.450781259731357, 
        -71.325416714490061, 
        -71.200185467442992, 
        -71.075087345427647, 
        -70.950122157558184, 
        -70.825289730119408, 
        -70.700589873525885, 
        -70.576022405814612, 
        -70.451587137164282, 
        -70.327283887458307, 
        -70.203112466988429, 
        -70.07907268749679, 
        -69.955164354693508, 
        -69.831387291107774, 
        -69.707741287459825, 
        -69.584226179687505, 
        -69.460841762756914, 
        -69.337587845291424, 
        -69.2144642187926, 
        -69.0914707198679, 
        -68.968607138398724, 
        -68.845873282345863, 
        -68.723268951830761, 
        -68.600793957209461, 
        -68.478448099357536, 
        -68.356231180901872, 
        -68.234142999772729, 
        -68.112183368177611, 
        -67.990352082445597, 
        -67.868648945526118, 
        -67.747073755559612, 
        -67.625626318182299, 
        -67.504306404583545, 
        -67.38311386949762, 
        -67.26204848058444, 
        -67.141110050367473, 
        -67.020298362707649, 
        -66.89961323839465, 
        -66.77905446325218, 
        -66.658621846970618, 
        -66.538315183622345, 
        -66.418134278909903, 
        -66.298078931664605, 
        -66.178148944567411, 
        -66.058344108986063, 
        -65.938664249383152, 
        -65.819109159191783, 
        -65.69967864232386, 
        -65.580372504627306, 
        -65.461190551865357, 
        -65.342132579206009, 
        -65.223198419840486, 
        -65.10438786921037, 
        -64.985700742661976, 
        -64.867136842699409, 
        -64.748695998965076, 
        -64.630378020095179, 
        -64.512182723347181, 
        -64.394109929061756, 
        -64.276159457762873, 
        -64.158331124869747, 
        -64.040624775280307, 
        -63.923040229818255, 
        -63.805577318038821, 
        -63.688235868071146, 
        -63.571015731993818, 
        -63.453916742450893, 
        -63.336938745097576, 
        -63.220081581386083, 
        -63.1033451130576, 
        -62.986729190579773, 
        -62.870233672170876, 
        -62.753858409538047, 
        -62.637603295280719, 
        -62.521468190784596, 
        -62.405452972803538, 
        -62.289557521683456, 
        -62.173781731447207, 
        -62.058125485857232, 
        -61.942588699501613, 
        -61.827171272667158, 
        -61.711873114238671, 
        -61.596694144130105, 
        -61.481634289512726, 
        -61.366693478279501, 
        -61.251871659666698, 
        -61.137168775175709, 
        -61.022584785456289, 
        -60.908119654553929, 
        -60.793773352361825, 
        -60.679545861974653, 
        -60.565437175689915, 
        -60.451447292367511, 
        -60.337576225495795, 
        -60.223823991624201, 
        -60.110190628252049, 
        -59.996676175853167, 
        -59.883280685467888, 
        -59.770004214232578, 
        -59.656846857736554, 
        -59.543808697093198, 
        -59.430889832236517, 
        -59.31809038103669, 
        -59.205410467994881, 
        -59.092850238010136, 
        -58.980409845503871, 
        -58.868089461903814, 
        -58.755889273212489, 
        -58.643809468668245, 
        -58.53185028746325, 
        -58.420011953392326, 
        -58.308294710316311, 
        -58.196698825494501, 
        -58.085224583829948, 
        -57.973872285859557, 
        -57.862642247680149, 
        -57.751534802429951, 
        -57.640550314895314, 
        -57.529689151964412, 
        -57.418951713174515, 
        -57.308338408945062, 
        -57.197849673755584, 
        -57.087485964556528, 
        -56.977247750291063, 
        -56.867135520461623, 
        -56.757149812397159, 
        -56.64729115629315, 
        -56.537560112872761, 
        -56.42795727070439, 
        -56.31848322798345, 
        -56.209138623887981, 
        -56.099924100674741, 
        -55.990840334112207, 
        -55.881888035339728, 
        -55.773067926473658, 
        -55.664380747003477, 
        -55.555827264173992, 
        -55.447408291420736, 
        -55.339124646871106, 
        -55.230977163527427, 
        -55.122966722469144, 
        -55.015094207613913, 
        -54.907360545322689, 
        -54.799766675691309, 
        -54.692313574808146, 
        -54.585002223983246, 
        -54.477833634127158, 
        -54.370808872575701, 
        -54.263928996977604, 
        -54.157195089445608, 
        -54.050608243919463, 
        -53.94416964658889, 
        -53.837880439970498, 
        -53.731741797014521, 
        -53.625754935852306, 
        -53.51992107379067, 
        -53.414241463974591, 
        -53.308717385949279, 
        -53.203350130041215, 
        -53.09814100802879, 
        -52.993091358923778, 
        -52.888202525439461, 
        -52.783475883972592, 
        -52.678912822604403, 
        -52.574514745470601, 
        -52.47028307957833, 
        -52.366219263282616, 
        -52.262324744050559, 
        -52.158600996191275, 
        -52.055049489692507, 
        -51.95167172713618, 
        -51.848469199646985, 
        -51.74544342529623, 
        -51.642595928148545, 
        -51.53992820607715, 
        -51.437441859384073, 
        -51.335138408494231, 
        -51.233019383897087, 
        -51.131086338836404, 
        -51.029340841215323, 
        -50.927784447629115, 
        -50.826418696525565, 
        -50.725245156713513, 
        -50.62426536722063, 
        -50.523480851759444, 
        -50.422893214302235, 
        -50.322503961157054, 
        -50.222314621750243, 
        -50.122326720450012, 
        -50.022541759493116, 
        -49.922961247449003, 
        -49.823586660359368, 
        -49.724419474852148, 
        -49.625461150955353, 
        -49.526713107614015, 
        -49.428176810294524, 
        -49.329853639500449, 
        -49.231744986281456, 
        -49.133852204107264, 
        -49.036176647447775, 
        -48.938719624469719, 
        -48.841482432891056, 
        -48.744466341108492, 
        -48.647672581591742, 
        -48.551102364020146, 
        -48.454756885204354, 
        -48.358637292888041, 
        -48.262744708229143, 
        -48.167080224589242, 
        -48.0716448984683, 
        -47.976439746679915, 
        -47.881465780068488, 
        -47.786723934439252, 
        -47.692215152485943, 
        -47.597940305167583, 
        -47.503900246007255, 
        -47.410095783142204, 
        -47.316527688323944, 
        -47.223196695109273, 
        -47.130103501057064, 
        -47.037248755156746, 
        -46.944633085896719, 
        -46.852257069041997, 
        -46.760121230696491, 
        -46.668226076830543, 
        -46.576572053903668, 
        -46.485159576598413, 
        -46.393989028280544, 
        -46.303060739017312, 
        -46.212374997690588, 
        -46.121932059376654, 
        -46.03173213087149, 
        -45.941775386901071, 
        -45.852061951167251, 
        -45.76259190985887, 
        -45.673365323075437, 
        -45.584382197294545, 
        -45.495642494456497, 
        -45.407146149285005, 
        -45.318893049640174, 
        -45.230883048799313, 
        -45.143115959715153, 
        -45.055591554054502, 
        -44.968309577941945, 
        -44.881269730246601, 
        -44.794471670195442, 
        -44.707915031877228, 
        -44.621599400134336, 
        -44.535524333339687, 
        -44.44968935894115, 
        -44.364093962827198, 
        -44.278737599574569, 
        -44.193619694281281, 
        -44.108739629988065, 
        -44.02409676664211, 
        -43.939690432983163, 
        -43.855519917700526, 
        -43.771584498506606, 
        -43.687883407390274, 
        -43.604415848878162, 
        -43.521181007392713, 
        -43.43817802815073, 
        -43.355406040377261, 
        -43.27286414155288, 
        -43.190551400899821, 
        -43.108466875109322, 
        -43.026609582278788, 
        -42.944978523643677, 
        -42.863572676330328, 
        -42.782390990776058, 
        -42.701432399606226, 
        -42.620695814088194, 
        -42.540180124620008, 
        -42.459884196130737, 
        -42.379806879813216, 
        -42.299947005007574, 
        -42.220303377385875, 
        -42.140874801423877, 
        -42.061660045596525, 
        -41.982657869881734, 
        -41.903867016713235, 
        -41.825286208122947, 
        -41.746914156984275, 
        -41.668749555790399, 
        -41.590791086857443, 
        -41.513037414097909, 
        -41.435487191426489, 
        -41.358139055525669, 
        -41.28099163470619, 
        -41.204043539946106, 
        -41.12729337314105, 
        -41.050739724560295, 
        -40.974381169630611, 
        -40.898216280203158, 
        -40.822243605633176, 
        -40.746461701939374, 
        -40.670869097638722, 
        -40.595464324822942, 
        -40.520245898372508, 
        -40.445212325665111, 
        -40.370362106314232, 
        -40.295693732132975, 
        -40.221205685813267, 
        -40.146896441170043, 
        -40.072764464074339, 
        -39.99880821754018, 
        -39.925026152633158, 
        -39.851416713189437, 
        -39.777978338620464, 
        -39.704709459883482, 
        -39.631608502410053, 
        -39.558673884850691, 
        -39.485904019175813, 
        -39.413297313412869, 
        -39.340852167864924, 
        -39.268566976973574, 
        -39.19644013025669, 
        -39.124470011648967, 
        -39.052654999507126, 
        -38.980993467043554, 
        -38.909483782467575, 
        -38.838124307956093, 
        -38.766913401774886, 
        -38.695849416669461, 
        -38.62493070102952, 
        -38.554155596758051, 
        -38.483522443549546, 
        -38.413029572961946, 
        -38.342675314899175, 
        -38.272457992758483, 
        -38.202375925826139, 
        -38.132427429290935, 
        -38.06261081228201, 
        -37.992924380804006, 
        -37.923366435309049, 
        -37.853935271113535, 
        -37.784629180074816, 
        -37.71544644764532, 
        -37.646385355368928, 
        -37.577444181374496, 
        -37.508621196390344, 
        -37.439914668762093, 
        -37.371322859246554, 
        -37.302844026843474, 
        -37.234476422164754, 
        -37.166218293862627, 
        -37.098067883213297, 
        -37.030023427137088, 
        -36.962083157622132, 
        -36.894245300083831, 
        -36.826508075594624, 
        -36.758869699245089, 
        -36.691328381029429, 
        -36.623882324329145, 
        -36.556529726842065, 
        -36.489268782204313, 
        -36.422097675633545, 
        -36.355014587936211, 
        -36.288017692764164, 
        -36.22110515813312, 
        -36.154275145472539, 
        -36.087525808850565, 
        -36.020855296458059, 
        -35.954261750300113, 
        -35.887743304814947, 
        -35.821298087109227, 
        -35.754924217602955, 
        -35.688619810043633, 
        -35.62238296972405, 
        -35.556211795325531, 
        -35.490104377172443, 
        -35.424058798725241, 
        -35.358073134576955, 
        -35.292145452301526, 
        -35.226273810688795, 
        -35.160456259829509, 
        -35.094690842340334, 
        -35.028975591592904, 
        -34.963308532336264, 
        -34.897687681027008, 
        -34.832111044215516, 
        -34.766576620104161, 
        -34.701082396924498, 
        -34.635626354556258, 
        -34.570206462458692, 
        -34.504820680378195, 
        -34.43946695891254, 
        -34.374143237330621, 
        -34.308847445813562, 
        -34.243577504269631, 
        -34.178331322226889, 
        -34.113106797867331, 
        -34.047901819129109, 
        -33.982714263682048, 
        -33.917541997584685, 
        -33.85238287569269, 
        -33.787234741764216, 
        -33.722095428428702, 
        -33.656962756091218, 
        -33.591834534584983, 
        -33.526708561429011, 
        -33.461582621252212, 
        -33.3964544886475, 
        -33.33132192321478, 
        -33.26618267360184, 
        -33.201034478102194, 
        -33.135875060293749, 
        -33.070702130399951, 
        -33.005513387595748, 
        -32.940306516601829, 
        -32.87507919002261, 
        -32.809829067633963, 
        -32.744553795928852, 
        -32.679251006607082, 
        -32.613918319399588, 
        -32.548553340230704, 
        -32.483153661796088, 
        -32.417716861615041, 
        -32.35224050494336, 
        -32.286722142512524, 
        -32.221159312200356, 
        -32.155549535318812, 
        -32.089890320901091, 
        -32.024179164883321, 
        -31.95841354610052, 
        -31.892590933498539, 
        -31.826708778769035, 
        -31.760764518555796, 
        -31.694755576405818, 
        -31.628679362804018, 
        -31.562533272607865, 
        -31.49631468579004, 
        -31.430020968808208, 
        -31.363649474046063, 
        -31.297197538837178, 
        -31.230662487207272, 
        -31.16404162845658, 
        -31.097332257216355, 
        -31.030531653883653, 
        -30.963637087032023, 
        -30.89664580842344, 
        -30.829555058143526, 
        -30.762362061960559, 
        -30.695064030019861, 
        -30.627658160271629, 
        -30.560141639099122, 
        -30.4925116370603, 
        -30.424765313091111, 
        -30.356899812274897, 
        -30.288912267659988, 
        -30.220799798609434, 
        -30.152559514447894, 
        -30.08418851132603, 
        -30.015683871435634, 
        -29.947042668682204, 
        -29.878261962971138, 
        -29.809338805637022, 
        -29.74027023505208, 
        -29.671053280871835, 
        -29.601684962219085, 
        -29.532162288513291, 
        -29.462482260202478, 
        -29.392641869277117, 
        -29.322638097368809, 
        -29.252467919245099, 
        -29.182128304136494, 
        -29.111616211876743, 
        -29.040928596292737, 
        -28.970062404428987, 
        -28.899014581030524, 
        -28.827782061893267, 
        -28.756361782674279, 
        -28.684750672171582, 
        -28.612945657971224, 
        -28.540943664050975, 
        -28.468741614905042, 
        -28.39633643321563, 
        -28.323725040003186, 
        -28.250904359580002, 
        -28.177871315811071, 
        -28.104622837744774, 
        -28.031155853023659, 
        -27.957467297729188, 
        -27.883554111369417, 
        -27.809413238535999, 
        -27.735041634873376, 
        -27.660436261324136, 
        -27.585594085710682, 
        -27.510512089583848, 
        -27.43518726463687, 
        -27.359616613939767, 
        -27.283797158201573, 
        -27.207725929448056, 
        -27.131399976325, 
        -27.054816362676263, 
        -26.97797217984629, 
        -26.900864529328615, 
        -26.823490540973459, 
        -26.745847361998496, 
        -26.667932169968047, 
        -26.5897421658937, 
        -26.511274573788185, 
        -26.432526652573834, 
        -26.35349568926053, 
        -26.274179005420653, 
        -26.194573951458853, 
        -26.114677919158314, 
        -26.03448833261649, 
        -25.954002658069598, 
        -25.873218402302815, 
        -25.792133115115249, 
        -25.710744387588196, 
        -25.629049860186782, 
        -25.547047221372029, 
        -25.4647342100603, 
        -25.382108614518142, 
        -25.299168279212346, 
        -25.215911106284302, 
        -25.132335052582757, 
        -25.048438138965565, 
        -24.964218446783185, 
        -24.879674119138578, 
        -24.794803368676476, 
        -24.709604476651275, 
        -24.624075792036027, 
        -24.538215742697144, 
        -24.452022824810971, 
        -24.365495616846509, 
        -24.278632772190434, 
        -24.191433030234855, 
        -24.103895212010155, 
        -24.01601822162549, 
        -23.927801053104442, 
        -23.839242795000025, 
        -23.750342623968137, 
        -23.661099809266105, 
        -23.571513719755895, 
        -23.481583823210524, 
        -23.391309687504144, 
        -23.300690981870826, 
        -23.209727480195152, 
        -23.118419068371228, 
        -23.026765735121153, 
        -22.934767582685264, 
        -22.842424825571843, 
        -22.749737790839891, 
        -22.656706922465553, 
        -22.563332785893547, 
        -22.469616063342361, 
        -22.375557555621999, 
        -22.281158189545323, 
        -22.186419016547497, 
        -22.091341211130676, 
        -21.995926078301547, 
        -21.900175050689299, 
        -21.804089684053984, 
        -21.707671671606963, 
        -21.610922836111207, 
        -21.513845132486917, 
        -21.416440648561021, 
        -21.318711607569156, 
        -21.220660363625854, 
        -21.122289407898762, 
        -21.023601369753052, 
        -20.924599011539755, 
        -20.825285229169754, 
        -20.725663057816103, 
        -20.625735667196118, 
        -20.525506364910342, 
        -20.424978587317366, 
        -20.32415591401319, 
        -20.223042050339878, 
        -20.121640839646876, 
        -20.019956261257885, 
        -19.91799241871265, 
        -19.815753554259175, 
        -19.713244034729094, 
        -19.610468352322052, 
        -19.507431127348141, 
        -19.404137112150888, 
        -19.300591170547406, 
        -19.196798299291732, 
        -19.09276360731301, 
        -18.988492317489275, 
        -18.883989772742645, 
        -18.779261427544746, 
        -18.674312844206881, 
        -18.56914969438856, 
        -18.463777750359814, 
        -18.358202891168776, 
        -18.252431092648735, 
        -18.146468417491814, 
        -18.040321028421801, 
        -17.933995178142105, 
        -17.827497199194891, 
        -17.720833509310495, 
        -17.614010599542137, 
        -17.507035042917501, 
        -17.399913473835142, 
        -17.292652601418339, 
        -17.185259194184031, 
        -17.077740072716384, 
        -16.970102119205393, 
        -16.862352266465109, 
        -16.75449749001378, 
        -16.646544809086095, 
        -16.538501278366585, 
        -16.430373989175624, 
        -16.322170056626714, 
        -16.213896626996927, 
        -16.105560860221942, 
        -15.997169935839777, 
        -15.888731043897588, 
        -15.780251377681164, 
        -15.671738136419535, 
        -15.563198517799059, 
        -15.45463970808362, 
        -15.346068892688645, 
        -15.237493233129669, 
        -15.128919872986948, 
        -15.020355935367355, 
        -14.911808509546542, 
        -14.803284659860802, 
        -14.694791406939007, 
        -14.586335734865743, 
        -14.47792458657554, 
        -14.369564848073059, 
        -14.26126336495587, 
        -14.153026915609415, 
        -14.044862224642568, 
        -13.936775950633397, 
        -13.828774684866973, 
        -13.720864948759834, 
        -13.613053189859308, 
        -13.505345776529863, 
        -13.39774899990663, 
        -13.290269062291436, 
        -13.182912085023448, 
        -13.075684095462469, 
        -12.968591027281738, 
        -12.861638719937877, 
        -12.75483291704014, 
        -12.648179258852299, 
        -12.541683281439594, 
        -12.43535041645988, 
        -12.329185988891078, 
        -12.223195210152754, 
        -12.117383184831779, 
        -12.011754897664021, 
        -11.90631522210607, 
        -11.801068909009874, 
        -11.696020596018544, 
        -11.591174793836975, 
        -11.486535895199681, 
        -11.382108166458202, 
        -11.27789574966423, 
        -11.173902660895914, 
        -11.070132789124614, 
        -10.966589896236565, 
        -10.863277611391794, 
        -10.760199436775469, 
        -10.657358745602828, 
        -10.55475877592187, 
        -10.452402638947916, 
        -10.350293309021559, 
        -10.248433632437813, 
        -10.146826319800061, 
        -10.045473949844414, 
        -9.944378968240045, 
        -9.8435436882642939, 
        -9.7429702913483212, 
        -9.6426608215433838, 
        -9.5426171946284448, 
        -9.4428411936545835, 
        -9.3433344685055388, 
        -9.2440985379220759, 
        -9.1451347902569502, 
        -9.0464444805207389, 
        -8.9480287384230728, 
        -8.8498885570257055, 
        -8.7520248064182127, 
        -8.6544382279869918, 
        -8.5571294340487665, 
        -8.460098912219042, 
        -8.3633470227725226, 
        -8.2668740033320809, 
        -8.1706799666198133, 
        -8.0747649022725856, 
        -7.9791286790340612, 
        -7.883771045909719, 
        -7.7886916320682547, 
        -7.6938899469294704, 
        -7.5993653852754166, 
        -7.5051172240984352, 
        -7.4111446268800512, 
        -7.3174466446671484, 
        -7.2240222156541156, 
        -7.1308701671354884, 
        -7.0379892188663282, 
        -6.9453779798958823, 
        -6.8530349549523395, 
        -6.7609585446600251, 
        -6.6691470448790771, 
        -6.5775986491759291, 
        -6.486311452280467, 
        -6.3952834472428455, 
        -6.3045125322048836, 
        -6.2139965081486874, 
        -6.1237330828814693, 
        -6.0337198693138792, 
        -5.94395439138236, 
        -5.854434082355497, 
        -5.7651562871607664, 
        -5.6761182663961378, 
        -5.5873171934783175, 
        -5.4987501607653542, 
        -5.4104141771878655, 
        -5.3223061742775446, 
        -5.2344230031079331, 
        -5.1467614404886142, 
        -5.0593181882608382, 
        -4.9720898721355002, 
        -4.8850730492383283, 
        -4.7982642064907282, 
        -4.7116597631089849, 
        -4.6252560710885939, 
        -4.5390494179850478, 
        -4.4530360290668387, 
        -4.3672120682732238, 
        -4.2815736398823736, 
        -4.1961167906677312, 
        -4.1108375109087421, 
        -4.0257317362836931, 
        -3.9407953509672229, 
        -3.8560241867525527, 
        -3.7714140274294121, 
        -3.6869606076866641, 
        -3.6026596185943585, 
        -3.5185067047894392, 
        -3.4344974701476021, 
        -3.3506274775425884, 
        -3.2668922501966979, 
        -3.1832872772796481, 
        -3.0998080070270473, 
        -3.0164498628212515, 
        -2.9332082153896626, 
        -2.8500784340015879, 
        -2.767055848211657, 
        -2.684135743402142, 
        -2.6013134065484298, 
        -2.5185841109867679, 
        -2.4359429810802165, 
        -2.3533853285421564, 
        -2.2709063529395435, 
        -2.1885010839044519, 
        -2.106164970032284, 
        -2.023893894246156, 
        -1.9416800016059061, 
        -1.859642562961459, 
        -1.7773821955145361, 
        -1.6953476440007385, 
        -1.6133221435405689, 
        -1.5313325774151705, 
        -1.4493723515788168, 
        -1.3674374641054279, 
        -1.2855226142609264, 
        -1.2036230600302775, 
        -1.1217337516174042, 
        -1.0398499250842241, 
        -0.9579667065459504, 
        -0.8760791882532819, 
        -0.79418253391978511, 
        -0.71227191226129438, 
        -0.6303424961305607, 
        -0.54838949032319118, 
        -0.46640810622812523, 
        -0.38439358238658761, 
        -0.30234117658356319, 
        -0.22024617246052841, 
        -0.13810387741446495, 
        -0.055909627450909237, 
        0.026341212152379851, 
        0.10865324552262562, 
        0.1910310444868574, 
        0.2734791480480892, 
        0.35600205844951921, 
        0.43860424126255232, 
        0.52129012180267853, 
        0.60406408362367536, 
        0.68693047147823671, 
        0.76989358258190932, 
        0.8529576712021022, 
        0.93612694223101245, 
        1.0194055534623561, 
        1.1027976102458552, 
        1.1863071667358918, 
        1.2699382221734743, 
        1.3536947210975003, 
        1.4375805501073888, 
        1.5215995381693526, 
        1.6057554521005326, 
        1.6900519981787241, 
        1.7744928186717146, 
        1.8590814896025425, 
        1.9438215214603143, 
        2.0287163544003262, 
        2.1137693622957032, 
        2.1989838416201124, 
        2.2843630205938545, 
        2.3699100504971349, 
        2.4556280058083781, 
        2.5415198864760025, 
        2.6275886100100969, 
        2.7138370145279129, 
        2.8002678551163251, 
        2.8868838030040878, 
        2.973687446081136, 
        3.0606812808280841, 
        3.1478677203918397, 
        3.235249086021093, 
        3.3228276086624713, 
        3.4106054273687056, 
        3.4985845868788581, 
        3.586767036928856, 
        3.675154631206881, 
        3.7637491255825908, 
        3.852552176693059, 
        3.9415653420777375, 
        4.0307900765173024, 
        4.1202277340154172, 
        4.2098795623740175, 
        4.2997467082479668, 
        4.3898302113644032, 
        4.4801309993539187, 
        4.5706498990839126, 
        4.6613876230753775, 
        4.7523447773331391, 
        4.8435218559457596, 
        4.9349192408607152, 
        5.0265372029004123, 
        5.1183758986209416, 
        5.2104353698084447, 
        5.3027155462804085, 
        5.3952162374282375, 
        5.4879371412115105, 
        5.5808778382122606, 
        5.674037790236051, 
        5.7674163453310863, 
        5.8610127313850855, 
        5.9548260565245856, 
        6.0488553128665421, 
        6.1430993746326088, 
        6.2375569960079131, 
        6.3322268126946657, 
        6.427107340236728, 
        6.5221969810671832, 
        6.6174940124694945, 
        6.7129965987827811, 
        6.8087027833727802, 
        6.9046104922931049, 
        7.0007175367433447, 
        7.0970216072032928, 
        7.1935202821678539, 
        7.2902110233458837, 
        7.3870911788293219, 
        7.4841579812363017, 
        7.5814085529907018, 
        7.678839902308245, 
        7.776448929109721, 
        7.8742324223772417, 
        7.9721870670157111, 
        8.0703094321848265, 
        8.1685959899266738, 
        8.2670431077629285, 
        8.3656470500252738, 
        8.4644039790467822, 
        8.5633099608171293, 
        8.6623609653135016, 
        8.7615528679881791, 
        8.8608814485693408, 
        8.9603423995343228, 
        9.0599313269535013, 
        9.1596437507138333, 
        9.2594751021356174, 
        9.3594207402133218, 
        9.4594759386788638, 
        9.5596359011807284, 
        9.6598957574934889, 
        9.7602505682949126, 
        9.8606953255455352, 
        9.9612249599386118, 
        10.061834340828318, 
        10.16251828036509, 
        10.263271536488249, 
        10.364088814128475, 
        10.464964777770605, 
        10.565894040972434, 
        10.666871178568615, 
        10.767890727326074, 
        10.8689471952778, 
        10.970035057432002, 
        11.071148758804506, 
        11.172282726843749, 
        11.273431370106829, 
        11.374589082205405, 
        11.475750240332932, 
        11.576909222733811, 
        11.678060393784897, 
        11.779198128269808, 
        11.880316795940734, 
        11.981410780350696, 
        12.082474474995406, 
        12.183502287722016, 
        12.284488647042851, 
        12.385428003812578, 
        12.486314833382899, 
        12.58714364417639, 
        12.687908977235859, 
        12.788605411729847, 
        12.889227567556258, 
        12.989770109448974, 
        13.090227750798915, 
        13.190595252361147, 
        13.290867441062801, 
        13.3910391890459, 
        13.491105439384581, 
        13.591061193475545, 
        13.690901523983921, 
        13.790621573594771, 
        13.890216555865427, 
        13.989681762049601, 
        14.089012567177713, 
        14.188204423745329, 
        14.287252865072436, 
        14.386153515735735, 
        14.48490208988934, 
        14.583494388038059, 
        14.681926311227736, 
        14.780193848986695, 
        14.878293090639751, 
        14.976220219720108, 
        15.073971533022737, 
        15.171543413097714, 
        15.268932360508757, 
        15.366134968517429, 
        15.463147945253288, 
        15.559968106483726, 
        15.656592359218287, 
        15.753017737275115, 
        15.849241380553499, 
        15.945260538671818, 
        16.041072565055995, 
        16.136674932862437, 
        16.232065222781827, 
        16.327241127490691, 
        16.422200453107713, 
        16.516941114551802, 
        16.611461141538246, 
        16.705758672200972, 
        16.799831957871554, 
        16.893679357926857, 
        16.987299346426585, 
        17.080690506114493, 
        17.173851520180179, 
        17.266781188351896, 
        17.3594784196024, 
        17.451942223687336, 
        17.544171718113372, 
        17.636166127148186, 
        17.727924770473404, 
        17.81944707878063, 
        17.910732578583151, 
        18.001780896775276, 
        18.092591762403568, 
        18.183164995676538, 
        18.273500516601487, 
        18.363598336935887, 
        18.453458559928208, 
        18.543081381477304, 
        18.632467086025869, 
        18.721616046759436, 
        18.810528719077237, 
        18.899205645436638, 
        18.987647452129721, 
        19.075854844451676, 
        19.163828604450551, 
        19.251569595430674, 
        19.339078752396659, 
        19.426357083738498, 
        19.513405677283117, 
        19.600225682685338, 
        19.686818318790223, 
        19.773184873328393, 
        19.859326696404658, 
        19.945245202704058, 
        20.030941865630851, 
        20.116418216797527, 
        20.201675852501769, 
        20.2867164143181, 
        20.371541606354231, 
        20.456153177866511, 
        20.540552932545332, 
        20.624742719845329, 
        20.708724438328169, 
        20.792500032378882, 
        20.876071482806573, 
        20.959440817807032, 
        21.042610109315849, 
        21.125581458517456, 
        21.208357013894368, 
        21.290938950008336, 
        21.373329480933272, 
        21.455530850300942, 
        21.537545332842733, 
        21.619375233847922, 
        21.701022884367934, 
        21.782490643668936, 
        21.863780895936774, 
        21.944896048431538, 
        22.025838531342149, 
        22.106610796436286, 
        22.187215312970181, 
        22.267654572090429, 
        22.347931078924404, 
        22.428047357563564, 
        22.508005945718331, 
        22.587809394252936, 
        22.667460270617084, 
        22.746961148596007, 
        22.826314618067414, 
        22.905523273756387, 
        22.984589722863671, 
        23.063516576890564, 
        23.142306458001158, 
        23.220961990393509, 
        23.299485806683549, 
        23.377880541461206, 
        23.456148832811554, 
        23.53429332298667, 
        23.612316652907751, 
        23.690221466579672, 
        23.768010409957267, 
        23.845686124177984, 
        23.923251255191801, 
        24.000708442377359, 
        24.078060323735297, 
        24.15530953415773, 
        24.232458707750641, 
        24.309510469857681, 
        24.386467446413977, 
        24.463332252083159, 
        24.540107503083089, 
        24.616795804535876, 
        24.693399753596427, 
        24.769921942476618, 
        24.846364959151494, 
        24.922731378813076, 
        24.999023770233418, 
        25.075244695626406, 
        25.151396701283911, 
        25.227482330506302, 
        25.303504116895095, 
        25.379464580398331, 
        25.455366234743966, 
        25.531211580348018, 
        25.607003106645827, 
        25.682743293042702, 
        25.758434608089605, 
        25.834079507437956, 
        25.909680436736604, 
        25.985239827961934, 
        26.060760102408381, 
        26.13624366763673, 
        26.211692920889863, 
        26.287110244387762, 
        26.362498010013919, 
        26.437858576003848, 
        26.513194285407994, 
        26.588507470349089, 
        26.663800451269982, 
        26.739075532768037, 
        26.814335006984663, 
        26.889581152614987, 
        26.964816235312778, 
        27.04004250821821, 
        27.115262206501207, 
        27.190477556524499, 
        27.265690769394642, 
        27.340904042023841, 
        27.416119558988402, 
        27.491339489589055, 
        27.566565990756402, 
        27.641801204865111, 
        27.717047260832338, 
        27.792306274040371, 
        27.867580346033311, 
        27.942871564652027, 
        28.018182004603336, 
        28.093513725404769, 
        28.168868776461203, 
        28.244249190238069, 
        28.319656986850511, 
        28.3950941746841, 
        28.470562743901127, 
        28.546064675015799, 
        28.621601937279184, 
        28.697176482825114, 
        28.772790251726168, 
        28.848445170914314, 
        28.924143155563495, 
        28.999886105932731, 
        29.075675911025819, 
        29.151514445334879, 
        29.227403572666354, 
        29.303345142625499, 
        29.379340991978694, 
        29.45539294588874, 
        29.531502816711917, 
        29.607672403434609, 
        29.68390349574862, 
        29.760197867480468, 
        29.83655728288225, 
        29.912983492440471, 
        29.989478236124636, 
        30.066043240934558, 
        30.142680222146058, 
        30.219390883460942, 
        30.296176917956576, 
        30.373040004575032, 
        30.449981814894631, 
        30.527004005274968, 
        30.604108222366339, 
        30.681296101265865, 
        30.758569266323939, 
        30.835929330490689, 
        30.913377895635453, 
        30.990916552826462, 
        31.068546882825441, 
        31.14627045464033, 
        31.224088827392972, 
        31.302003550306871, 
        31.380016159068251, 
        31.458128181731972, 
        31.536341135952121, 
        31.614656527742742, 
        31.693075853643869, 
        31.771600599308169, 
        31.850232241523461, 
        31.928972245441564, 
        32.007822067846114, 
        32.086783155106858, 
        32.165856941410226, 
        32.245044854269352, 
        32.32434831002675, 
        32.403768714542529, 
        32.483307466308808, 
        32.562965951805275, 
        32.64274554899918, 
        32.722647626507552, 
        32.802673541373267, 
        32.882824642699475, 
        32.963102271633247, 
        33.043507757373952, 
        33.124042420453925, 
        33.20470757239363, 
        33.285504513866208, 
        33.366434537699632, 
        33.447498926914754, 
        33.528698954450896, 
        33.61003588502026, 
        33.691510972834479, 
        33.773125462525179, 
        33.854880590720533, 
        33.936777582293296, 
        34.018817654897397, 
        34.101002014695894, 
        34.183331860865486, 
        34.265808379113047, 
        34.348432749587097, 
        34.431206139257696, 
        34.514129707914783, 
        34.597204603916801, 
        34.680431967157737, 
        34.763812925375419, 
        34.847348598513292, 
        34.931040095452715, 
        35.014888514449034, 
        35.098894944765149, 
        35.183060465077929, 
        35.267386140794713, 
        35.351873030322601, 
        35.436522178455895, 
        35.521334622735999, 
        35.606311384873798, 
        35.691453479552273, 
        35.776761907826149, 
        35.862237660890791, 
        35.947881716620799, 
        36.033695042339204, 
        36.119678593827352, 
        36.205833313979802, 
        36.292160133013788, 
        36.378659970060703, 
        36.465333729370762, 
        36.552182304384232, 
        36.639206574382072, 
        36.726407405019643, 
        36.81378564933042, 
        36.901342145933093, 
        36.989077719001926, 
        37.0769931801212, 
        37.165089323008971, 
        37.25336692934151, 
        37.341826764288243, 
        37.430469577497533, 
        37.519296104625909, 
        37.608307066687338, 
        37.697503159042803, 
        37.786885069500194, 
        37.876453466983008, 
        37.966209001616249, 
        38.056152307527718, 
        38.146283998579577, 
        38.236604671987926, 
        38.327114914916059, 
        38.417815267467361, 
        38.508706277158474, 
        38.599788463591402, 
        38.69106232513991, 
        38.782528340098445, 
        38.874186964144151, 
        38.966038634231843, 
        39.058083763994375, 
        39.150322741665121, 
        39.242755936683842, 
        39.335383692603017, 
        39.428206331948864, 
        39.521224148518542, 
        39.614437414980891, 
        39.707846379211958, 
        39.801451262174631, 
        39.895252257971876, 
        39.989249537510865, 
        40.083443238798331, 
        40.177833479308347, 
        40.272420341780403, 
        40.367203886378498, 
        40.462184140755035, 
        40.55736110482772, 
        40.652734748981743, 
        40.74830501316233, 
        40.844071805041679, 
        40.940035002967981, 
        41.03619445298407, 
        41.132549984215132, 
        41.229101348620269, 
        41.325848308439063, 
        41.422790581090652, 
        41.519927847031376, 
        41.617259754736324, 
        41.714785917553748, 
        41.81250591250636, 
        41.910419280525275, 
        42.008525534797215, 
        42.106824140331284, 
        42.205314540857728, 
        42.303996128517269, 
        42.402868272333009, 
        42.501930294205181, 
        42.601181483851228, 
        42.700621092764393, 
        42.800248333166245, 
        42.900062378710473, 
        43.000062374439899, 
        43.100247423318557, 
        43.200616577852742, 
        43.301168880741031, 
        43.401903294361581, 
        43.502818781624093, 
        43.603914252272872, 
        43.705188577209213, 
        43.806640602283544, 
        43.908269120220574, 
        44.010072899261523, 
        44.112050662077415, 
        44.214201099836984, 
        44.316522859976956, 
        44.419014571991802, 
        44.521674806748706, 
        44.624502125992009, 
        44.727495039509584, 
        44.830652024736949, 
        44.93397152695286, 
        45.037451970425607, 
        45.141091731993079, 
        45.244889171511929, 
        45.348842606339879, 
        45.452950337275553, 
        45.557210635748582, 
        45.661621724302996, 
        45.76618182194521, 
        45.870889119899097, 
        45.975741786612666, 
        46.080737948609134, 
        46.185875749069425, 
        46.291153249260795, 
        46.396568548071862, 
        46.50211969946929, 
        46.607804750173941, 
        46.713621724450896, 
        46.819568630707934, 
        46.925643479603281, 
        47.031844257069835, 
        47.138168934528551, 
        47.244615482396412, 
        47.351181866504447, 
        47.457866055999652, 
        47.564665973304052, 
        47.671579583643542, 
        47.778604832856431, 
        47.885739664757764, 
        47.992982041103886, 
        48.100329918685119, 
        48.207781238784413, 
        48.315333968238782, 
        48.4229860937944, 
        48.530735585800009, 
        48.638580449374622, 
        48.746518695368479, 
        48.854548323378445, 
        48.962667399924797, 
        49.070873936659041, 
        49.179166027741822, 
        49.287541758477566, 
        49.395999236727356, 
        49.504536609413684, 
        49.613152031007729, 
        49.721843678714293, 
        49.830609765885015, 
        49.93944852531969, 
        50.048358232929999, 
        50.15733716458363, 
        50.266383655293986, 
        50.375496060439076, 
        50.484672770286892, 
        50.593912207386339, 
        50.703212822067634, 
        50.81257312129646, 
        50.921991649916379, 
        51.031466926692502, 
        51.140997579977558, 
        51.250582246085195, 
        51.360219622498747, 
        51.46990839579572, 
        51.579647350211538, 
        51.68943526333414, 
        51.799270978786446, 
        51.909153385384137, 
        52.019081404314925, 
        52.129053984338022, 
        52.239070134719533, 
        52.349128897440032, 
        52.45922937117286, 
        52.569370656998814, 
        52.679551929909309, 
        52.789772410971118, 
        52.9000313509571, 
        53.010328029884143, 
        53.120661803499814, 
        53.231032010595811, 
        53.34143807589583, 
        53.451879466066437, 
        53.562355662334944, 
        53.672866209756783, 
        53.783410668783524, 
        53.893988661026519, 
        54.004599834367113, 
        54.115243865110195, 
        54.225920476758716, 
        54.336629438463234, 
        54.447370558835345, 
        54.558143633541604, 
        54.668948541323658, 
        54.779785191750655, 
        54.890653508555829, 
        55.001553468034757, 
        55.112485070200329, 
        55.22344833205193, 
        55.334443316819673, 
        55.445470123581217, 
        55.556528864790408, 
        55.667619697007119, 
        55.778742791400731, 
        55.889898356386617, 
        56.001086622491584, 
        56.112307842525425, 
        56.223562317196915, 
        56.33485031788868, 
        56.446172191200766, 
        56.557528290133298, 
        56.668918988651008, 
        56.780344683145579, 
        56.891805789605819, 
        57.003302745464332, 
        57.114836003009586, 
        57.226406043033236, 
        57.338013357816685, 
        57.449658450827528, 
        57.561341855018568, 
        57.673064104443981, 
        57.784825760608285, 
        57.896627393993384, 
        58.008469590291078, 
        58.120352948817086, 
        58.232278083005859, 
        58.344245611314669, 
        58.456256170709494, 
        58.568310407164212, 
        58.68040898344632, 
        58.792552550552585, 
        58.904741789934285, 
        59.016977385684548, 
        59.129260042115533, 
        59.241590430743571, 
        59.353969270114206, 
        59.466397274446464, 
        59.578875163817322, 
        59.691403656681672, 
        59.803983483389658, 
        59.916615380898435, 
        60.02930008459569, 
        60.142038338143095, 
        60.254830900507251, 
        60.367678490506528, 
        60.480581888795832, 
        60.593541818660078, 
        60.706559052105959, 
        60.819634341855519, 
        60.932768462951834, 
        61.045962143169831, 
        61.159216158685261, 
        61.272531266503762, 
        61.385908238857638, 
        61.499347811672237, 
        61.612850754408953, 
        61.726417826569566, 
        61.840049786371594, 
        61.953747383821366, 
        62.067511379866474, 
        62.18134251694589, 
        62.29524154921242, 
        62.409209225300252, 
        62.523246309047742, 
        62.637353503908457, 
        62.751531570020667, 
        62.865781242679176, 
        62.980103256186908, 
        63.094498340315887, 
        63.208967226263944, 
        63.323510628610997, 
        63.438129270923326, 
        63.552823869263506, 
        63.667595137111398, 
        63.78244377721483, 
        63.897370497054553, 
        64.012375991756073, 
        64.127460958730978, 
        64.242626085907702, 
        64.357872069511785, 
        64.473199570387152, 
        64.588609274684828, 
        64.704101853246527, 
        64.819677990226026, 
        64.935338311095748, 
        65.051083490453848, 
        65.166914179411719, 
        65.282831042723515, 
        65.398834684028117, 
        65.514925763280658, 
        65.631104901132218, 
        65.747372732045079, 
        65.863729868104386, 
        65.980176933907586, 
        66.096714528000192, 
        66.213343261144232, 
        66.330063730978253, 
        66.446876531967433, 
        66.563782252433342, 
        66.68078147512206, 
        66.797874778492286, 
        66.915062734074212, 
        67.032345909964874, 
        67.149724875680363, 
        67.267200170973169, 
        67.384772358334828, 
        67.502441978156952, 
        67.620209584750484, 
        67.738075691245939, 
        67.856040840201231, 
        67.974105554290858, 
        68.092270354985487, 
        68.210535755564194, 
        68.328902265846125, 
        68.447370390904396, 
        68.565940629298069, 
        68.684613475993785, 
        68.803389419362418, 
        68.922268944717786, 
        69.041252545794862, 
        69.160340666747388, 
        69.279533792980303, 
        69.398832388454792, 
        69.518236917945771, 
        69.637747827154186, 
        69.757365573138927, 
        69.877090598030094, 
        69.99692334843013, 
        70.116864253356184, 
        70.236913760144958, 
        70.357072272872387, 
        70.477340226363168, 
        70.597718039299707, 
        70.718206132309746, 
        70.838804901805105, 
        70.959514764012795, 
        71.080336112402463, 
        71.201269349224361, 
        71.32231486486404, 
        71.443473050410361, 
        71.564744288636007, 
        71.686128964678602, 
        71.807627448333349, 
        71.929240119254473, 
        72.050967339706943, 
        72.172809483129228, 
        72.294766900817052, 
        72.416839955321123, 
        72.539029000599527, 
        72.66133439037165, 
        72.783756463984687, 
        72.906295569197539, 
        73.028952043338691, 
        73.151726224435862, 
        73.274618443369107, 
        73.397629040859997, 
        73.520758321346818, 
        73.64400661984061, 
        73.767374252702325, 
        73.890861544313239, 
        74.014468793953682, 
        74.13819632202005, 
        74.262044428232798, 
        74.386013423154324, 
        74.510103600962609, 
        74.634315263601664, 
        74.758648704578221, 
        74.883104221306951, 
        75.007682093748528, 
        75.132382614075993, 
        75.257206064241529, 
        75.382152725655743, 
        75.507222877935945, 
        75.632416811354119, 
        75.757734768709099, 
        75.883177036683776, 
        76.008743882691562, 
        76.134435573142085, 
        76.260252370631648, 
        76.386194537129356, 
        76.51226233012099, 
        76.638456006040087, 
        76.76477582005711, 
        76.891222024613811, 
        77.01779486704973, 
        77.144494596232704, 
        77.2713214572845, 
        77.398275694265095, 
        77.525357547201793, 
        77.652567256484602, 
        77.779905058412652, 
        77.90737119465669, 
        78.034965886781663, 
        78.162689372704264, 
        78.290541881454573, 
        78.418523641315048, 
        78.546634878133062, 
        78.674875820299121, 
        78.803246682520324, 
        78.931747691655161, 
        79.060379063112364, 
        79.189141024669127, 
        79.318033775874866, 
        79.447057541745181, 
        79.576212530903803, 
        79.705498956157328, 
        79.834917028948013, 
        79.964466959475899, 
        80.094148949692496, 
        80.223963209220017, 
        80.353909939650308, 
        80.483989344561579, 
        80.614201627028081, 
        80.744546986558689, 
        80.875025622242248, 
        81.005637731407646, 
        81.136383511625894, 
        81.267263160501628, 
        81.398276866695397, 
        81.529424828924078, 
        81.660707233517655, 
        81.792124279147558, 
        81.923676145443821, 
        82.055363027517004
    ], 
    [
        0.002233, 
        0.0022365357592843433, 
        0.002240076775377475, 
        0.002243623047216104, 
        0.0022471745827004645, 
        0.0022507313898089726, 
        0.002254293476438881, 
        0.002257860850619533, 
        0.0022614335203138274, 
        0.0022650114937221816, 
        0.0022685947785703537, 
        0.002272183383259528, 
        0.0022757773155266496, 
        0.0022793765838013957, 
        0.002282981195928899, 
        0.002286591160232899, 
        0.0022902064848415223, 
        0.002293827178070608, 
        0.0022974532479700443, 
        0.00230108470289464, 
        0.00230472155108085, 
        0.0023083638013514755, 
        0.0023120114610151693, 
        0.002315664538946512, 
        0.00231932304347343, 
        0.0023229869830197537, 
        0.002326656365997905, 
        0.0023303312008724503, 
        0.002334011496096733, 
        0.0023376972602071593, 
        0.0023413885016808074, 
        0.0023450852291036235, 
        0.0023487874510466607, 
        0.0023524951762910265, 
        0.002356208413141, 
        0.002359927170563274, 
        0.002363651456983173, 
        0.0023673812812931294, 
        0.0023711166521720064, 
        0.0023748575784878056, 
        0.0023786040689490217, 
        0.0023823561325296097, 
        0.0023861137779336186, 
        0.002389877014152952, 
        0.0023936458501053258, 
        0.002397420294790524, 
        0.0024012003571439776, 
        0.0024049860462458687, 
        0.0024087773711039093, 
        0.0024125743409581244, 
        0.0024163769646847657, 
        0.0024201852515681626, 
        0.002423999210787481, 
        0.0024278188517158957, 
        0.00243164418332077, 
        0.002435475215029144, 
        0.0024393119561853583, 
        0.0024431544161593473, 
        0.0024470026043100436, 
        0.002450856530104562, 
        0.0024547162029747217, 
        0.002458581632452689, 
        0.002462452828052811, 
        0.002466329799459271, 
        0.002470212556094447, 
        0.0024741011082845526, 
        0.0024779954645546775, 
        0.0024818956353669466, 
        0.002485801630170786, 
        0.0024897134590381974, 
        0.0024936311315815153, 
        0.0024975546578846204, 
        0.0025014840476796033, 
        0.002505419311021982, 
        0.002509360457892394, 
        0.002513307498376696, 
        0.0025172604424654054, 
        0.0025212193004167604, 
        0.0025251840821832387, 
        0.0025291547984588074, 
        0.0025331314586836983, 
        0.0025371140736405924, 
        0.0025411026534275577, 
        0.002545097208527761, 
        0.0025490977493067605, 
        0.0025531042862332247, 
        0.0025571168297584502, 
        0.002561135390430088, 
        0.002565159978786643, 
        0.0025691906055350646, 
        0.0025732272811315577, 
        0.00257727001640322, 
        0.002581318821974862, 
        0.002585373708735822, 
        0.002589434687345105, 
        0.0025935017687615854, 
        0.002597574963788633, 
        0.0026016542835261293, 
        0.002605739738666739, 
        0.002609831340509455, 
        0.0026139290997830474, 
        0.0026180330277678046, 
        0.0026221431354900085, 
        0.0026262594342551736, 
        0.0026303819350477074, 
        0.0026345106491908266, 
        0.0026386455879631367, 
        0.0026427867628586663, 
        0.002646934184803674, 
        0.0026510878658291127, 
        0.0026552478164077985, 
        0.0026594140484493298, 
        0.00266358657337791, 
        0.0026677654032258424, 
        0.0026719505484600094, 
        0.0026761420211979608, 
        0.0026803398329062027, 
        0.0026845439953412124, 
        0.002688754519901129, 
        0.0026929714183249348, 
        0.0026971947022878793, 
        0.0027014243836345087, 
        0.002705660473703028, 
        0.0027099029844034955, 
        0.002714151927400808, 
        0.002718407314535514, 
        0.0027226691573754543, 
        0.002726937468727041, 
        0.002731212258374504, 
        0.0027354935392761787, 
        0.0027397813227157393, 
        0.002744075621036991, 
        0.0027483764452212057, 
        0.002752683807534045, 
        0.002756997719341885, 
        0.002761318192586834, 
        0.002765645238764845, 
        0.0027699788696193112, 
        0.002774319096734376, 
        0.0027786659321014863, 
        0.002783019386465607, 
        0.002787379471722382, 
        0.0027917461993418797, 
        0.0027961195807097517, 
        0.0028004996271946566, 
        0.0028048863505417796, 
        0.002809279761035242, 
        0.0028136798703788843, 
        0.0028180866894728512, 
        0.0028225002296888933, 
        0.002826920501329221, 
        0.0028313475154793104, 
        0.0028357812828474715, 
        0.0028402218139938033, 
        0.002844669119434196, 
        0.0028491232098430356, 
        0.002853584094710576, 
        0.002858051784430314, 
        0.002862526288994009, 
        0.002867007618407562, 
        0.002871495781690649, 
        0.002875990788580804, 
        0.0028804926482368398, 
        0.0028850013699317743, 
        0.002889516962076029, 
        0.002894039433469452, 
        0.0028985687925310254, 
        0.002903105047873058, 
        0.0029076482064028506, 
        0.0029121982762190662, 
        0.00291675526470281, 
        0.0029213191790204394, 
        0.0029258900257022433, 
        0.002930467811609225, 
        0.0029350525422558995, 
        0.0029396442236549127, 
        0.002944242861357707, 
        0.0029488484603666745, 
        0.002953461025283795, 
        0.0029580805605714027, 
        0.00296270706969656, 
        0.0029673405563341118, 
        0.0029719810232340014, 
        0.002976628472886591, 
        0.0029812829074015103, 
        0.0029859443282019794, 
        0.0029906127361874098, 
        0.002995288131835231, 
        0.002999970514855477, 
        0.0030046598846744693, 
        0.003009356239668271, 
        0.003014059577924586, 
        0.0030187698969034223, 
        0.003023487193626751, 
        0.0030282114632912784, 
        0.003032942701533137, 
        0.0030376809029665683, 
        0.0030424260612370853, 
        0.0030471781694963018, 
        0.0030519372197945083, 
        0.003056703203548701, 
        0.0030614761112050344, 
        0.0030662559323385435, 
        0.0030710426561366723, 
        0.0030758362693457373, 
        0.0030806367591451203, 
        0.003085444111540548, 
        0.0030902583112380304, 
        0.00309507934188424, 
        0.0030999071861415105, 
        0.0031047418256780817, 
        0.003109583241096047, 
        0.003114431411268571, 
        0.003119286314653932, 
        0.003124147927902592, 
        0.003129016226839632, 
        0.0031338911858472757, 
        0.0031387727779340693, 
        0.003143660975193207, 
        0.003148555748400033, 
        0.003153457065764875, 
        0.003158364895437052, 
        0.003163279203738452, 
        0.003168199955302652, 
        0.003173127113891669, 
        0.003178060640934298, 
        0.003183000497275057, 
        0.0031879466417354244, 
        0.0031928990310319807, 
        0.0031978576208943114, 
        0.0032028223657400126, 
        0.003207793218182032, 
        0.0032127701281616868, 
        0.0032177530448878754, 
        0.0032227419163173613, 
        0.0032277366875887773, 
        0.0032327373031654423, 
        0.00323774370491799, 
        0.003242755833497006, 
        0.003247773627243153, 
        0.003252797023653095, 
        0.0032578259581882625, 
        0.003262860362985812, 
        0.0032679001700386353, 
        0.0032729453094915823, 
        0.0032779957102711255, 
        0.003283051296169717, 
        0.0032881119924732436, 
        0.003293177722250103, 
        0.0032982484056877977, 
        0.0033033239623270986, 
        0.0033084043092300067, 
        0.0033134893614520664, 
        0.003318579032793631, 
        0.0033236732352517995, 
        0.0033287718787341184, 
        0.0033338748722174403, 
        0.0033389821222337673, 
        0.0033440935339767073, 
        0.0033492090110598983, 
        0.0033543284551696374, 
        0.003359451766639385, 
        0.0033645788445465902, 
        0.0033697095858133586, 
        0.003374843886785232, 
        0.003379981641333389, 
        0.0033851227431132506, 
        0.003390267083574685, 
        0.0033954145530513697, 
        0.0034005650423949456, 
        0.0034057184363494477, 
        0.003410874623007406, 
        0.0034160334890358, 
        0.003421194919107175, 
        0.003426358796318139, 
        0.003431525003527869, 
        0.00343669342368993, 
        0.003441863937335176, 
        0.003447036425740959, 
        0.0034522107701409842, 
        0.003457386846718446, 
        0.003462564536038924, 
        0.003467743716544672, 
        0.003472924266159313, 
        0.003478106063169137, 
        0.003483288984708459, 
        0.0034884729088541207, 
        0.0034936577128402754, 
        0.0034988432740107305, 
        0.0035040294711292364, 
        0.003509216179665783, 
        0.003514403278948568, 
        0.0035195906469191397, 
        0.003524778162830841, 
        0.0035299657051317363, 
        0.0035351531540719584, 
        0.0035403403897325252, 
        0.0035455272930983934, 
        0.003550713746418007, 
        0.003555899632496315, 
        0.0035610848341802977, 
        0.00356626923636493, 
        0.0035714527247485677, 
        0.0035766351859361765, 
        0.003581816507957142, 
        0.0035869965804344213, 
        0.003592175292724463, 
        0.003597352537815383, 
        0.00360252820770899, 
        0.003607702197913941, 
        0.0036128744043501847, 
        0.003618044724991848, 
        0.0036232130593530144, 
        0.0036283793086203065, 
        0.003633543375547908, 
        0.0036387051651923254, 
        0.0036438645833265695, 
        0.0036490215383242937, 
        0.003654175940970808, 
        0.0036593277028075855, 
        0.003664476738433022, 
        0.0036696229638938367, 
        0.003674766296708579, 
        0.003679906657152679, 
        0.003685043967559981, 
        0.0036901781519310868, 
        0.0036953091367978165, 
        0.0037004368502906652, 
        0.0037055612232759897, 
        0.0037106821885730117, 
        0.003715799680316989, 
        0.003720913635601445, 
        0.0037260239939401474, 
        0.003731130696277308, 
        0.0037362336861812267, 
        0.003741332909118689, 
        0.003746428312823673, 
        0.0037515198473710024, 
        0.003756607464254716, 
        0.003761691117712473, 
        0.0037667707642703037, 
        0.003771846361900123, 
        0.0037769178714944247, 
        0.0037819852554920688, 
        0.0037870484781819804, 
        0.003792107506360045, 
        0.0037971623087080363, 
        0.003802212855714169, 
        0.0038072591204462284, 
        0.003812301077408648, 
        0.003817338703061386, 
        0.0038223719763689117, 
        0.0038274008770237903, 
        0.003832425387618681, 
        0.0038374454925004043, 
        0.0038424611773498337, 
        0.0038474724303756793, 
        0.003852479240876645, 
        0.0038574816002443957, 
        0.003862479501745031, 
        0.003867472939554699, 
        0.003872461910404731, 
        0.0038774464122084697, 
        0.0038824264445497278, 
        0.0038874020088380196, 
        0.0038923731077637673, 
        0.0038973397455307137, 
        0.0039023019278346593, 
        0.003907259662154836, 
        0.003912212957018516, 
        0.003917161822528158, 
        0.003922106270480534, 
        0.003927046312935081, 
        0.003931981964460007, 
        0.003936913240345657, 
        0.003941840157216727, 
        0.0039467627332079105, 
        0.003951680987246758, 
        0.003956594939783757, 
        0.003961504612132831, 
        0.003966410027011951, 
        0.003971311207990977, 
        0.003976208179973728, 
        0.003981100968620225, 
        0.0039859896009343315, 
        0.0039908741047188995, 
        0.0039957545087553, 
        0.00400063084300775, 
        0.004005503137882519, 
        0.004010371425484685, 
        0.004015235737677883, 
        0.004020096108364353, 
        0.0040249525713999795, 
        0.0040298051619988935, 
        0.004034653916067089, 
        0.004039498870231464, 
        0.004044340061838578, 
        0.004049177529040444, 
        0.00405401131077474, 
        0.004058841446703243, 
        0.004063667976867519, 
        0.004068490942302565, 
        0.004073310384705848, 
        0.004078126346252978, 
        0.00408293886986971, 
        0.00408774799902343, 
        0.004092553777812285, 
        0.004097356250950955, 
        0.004102155463580313, 
        0.0041069514615284484, 
        0.004111744291170876, 
        0.004116533999365411, 
        0.004121320633497958, 
        0.004126104241472108, 
        0.004130884871678856, 
        0.004135662572981216, 
        0.004140437394779624, 
        0.004145209386863021, 
        0.0041499785995145295, 
        0.004154745083424829, 
        0.004159508889836345, 
        0.004164270070239401, 
        0.0041690286767834305, 
        0.0041737847618127325, 
        0.004178538378207569, 
        0.004183289579207302, 
        0.004188038418403068, 
        0.004192784949873371, 
        0.0041975292279658, 
        0.004202271307471033, 
        0.004207011243577231, 
        0.004211749091753949, 
        0.004216484907950428, 
        0.004221218748411538, 
        0.004225950669641907, 
        0.004230680728676411, 
        0.004235408982721957, 
        0.004240135489515716, 
        0.0042448603069100525, 
        0.004249583493334482, 
        0.0042543051073275166, 
        0.004259025207927957, 
        0.004263743854435877, 
        0.004268461106462074, 
        0.0042731770240314005, 
        0.004277891667412345, 
        0.004282605097237553, 
        0.00428731737442488, 
        0.004292028560284775, 
        0.004296738716440715, 
        0.00430144790470897, 
        0.00430615618740928, 
        0.004310863627056237, 
        0.004315570286565581, 
        0.0043202762291234195, 
        0.004324981518256697, 
        0.004329686217877929, 
        0.004334390392169535, 
        0.0043390941056014425, 
        0.004343797423024037, 
        0.00434850040964021, 
        0.004353203130952313, 
        0.004357905652756212, 
        0.004362608041259583, 
        0.0043673103629416005, 
        0.00437201268467388, 
        0.004376715073600818, 
        0.004381417597281386, 
        0.004386120323545703, 
        0.004390823320612491, 
        0.00439552665708162, 
        0.004400230401829457, 
        0.004404934624140005, 
        0.004409639393639408, 
        0.004414344780277985, 
        0.004419050854427768, 
        0.004423757686767246, 
        0.004428465348395624, 
        0.004433173910695124, 
        0.0044378834454900954, 
        0.004442594024973857, 
        0.00444730572166526, 
        0.004452018608565571, 
        0.004456732758973441, 
        0.0044614482465774015, 
        0.004466165145449699, 
        0.004470883530112319, 
        0.004475603475442554, 
        0.0044803250566728525, 
        0.004485048349482258, 
        0.004489773429954885, 
        0.004494500374566204, 
        0.004499229260178258, 
        0.004503960164114012, 
        0.004508693164022783, 
        0.004513428338009726, 
        0.004518165764665036, 
        0.0045229055228424245, 
        0.004527647692032168, 
        0.004532392352035307, 
        0.004537139582923416, 
        0.004541889465361853, 
        0.004546642080488668, 
        0.004551397509735032, 
        0.0045561558350855815, 
        0.004560917138882443, 
        0.004565681503880572, 
        0.004570449013272588, 
        0.004575219750795848, 
        0.004579993800506598, 
        0.00458477124692261, 
        0.004589552174966575, 
        0.004594336670109019, 
        0.004599124818136502, 
        0.004603916705325017, 
        0.004608712418300217, 
        0.0046135120443201805, 
        0.004618315670929639, 
        0.004623123386034107, 
        0.004627935278191145, 
        0.0046327514360499445, 
        0.004637571948923305, 
        0.0046423969065935555, 
        0.0046472263991696626, 
        0.004652060517081961, 
        0.004656899351273965, 
        0.004661742993132954, 
        0.004666591534385319, 
        0.004671445067139663, 
        0.004676303683952209, 
        0.0046811674776915035, 
        0.004686036541646245, 
        0.004690910969513313, 
        0.004695790855362494, 
        0.004700676293454086, 
        0.004705567378616988, 
        0.004710464205846464, 
        0.004715366870517518, 
        0.004720275468471818, 
        0.004725190095753541, 
        0.004730110848573647, 
        0.0047350378236288, 
        0.00473997111777316, 
        0.004744910828197649, 
        0.004749857052288059, 
        0.004754809887752124, 
        0.004759769432344835, 
        0.004764735784111995, 
        0.004769709041442977, 
        0.004774689302646192, 
        0.004779676666393559, 
        0.004784671231300127, 
        0.004789673096271993, 
        0.004794682360179358, 
        0.0047996991220078085, 
        0.00480472348079459, 
        0.004809755535582754, 
        0.004814795385387134, 
        0.004819843129345405, 
        0.004824898866456696, 
        0.004829962695501086, 
        0.0048350347153332815, 
        0.004840115024630798, 
        0.004845203721967754, 
        0.004850300905488801, 
        0.004855406673421169, 
        0.004860521123416638, 
        0.004865644353079928, 
        0.004870776459545139, 
        0.004875917539678194, 
        0.0048810676897782885, 
        0.004886227005772252, 
        0.004891395583210278, 
        0.004896573516915324, 
        0.004901760901284178, 
        0.00490695782988131, 
        0.004912164395947535, 
        0.004917380691682709, 
        0.0049226068086508975, 
        0.004927842837663573, 
        0.0049330888683697, 
        0.004938344989703068, 
        0.004943611289774988, 
        0.004948887855400318, 
        0.004954174772394302, 
        0.004959472125493257, 
        0.004964779997930573, 
        0.004970098471925948, 
        0.0049754276283132835, 
        0.0049807675466778285, 
        0.0049861183044948845, 
        0.004991479978424883, 
        0.004996852642998042, 
        0.005002236371463326, 
        0.00500763123486854, 
        0.005013037302604946, 
        0.005018454642451032, 
        0.005023883319756272, 
        0.005029323397978754, 
        0.005034774938240383, 
        0.005040237999777386, 
        0.005045712639072523, 
        0.00505119891055131, 
        0.005056696865903777, 
        0.00506220655424801, 
        0.005067728021988707, 
        0.005073261312973489, 
        0.005078806467958523, 
        0.005084363524754814, 
        0.005089932518089647, 
        0.005095513479721064, 
        0.00510110643799566, 
        0.005106711417796311, 
        0.005112328440783881, 
        0.005117957524786303, 
        0.005123598684094818, 
        0.005129251929404994, 
        0.005134917267321206, 
        0.0051405947004714335, 
        0.005146284227602239, 
        0.005151985842851575, 
        0.005157699536524815, 
        0.005163425294161604, 
        0.0051691630970972504, 
        0.00517491292173427, 
        0.0051806747398922565, 
        0.005186448518738182, 
        0.005192234220362192, 
        0.005198031801515449, 
        0.005203841214082949, 
        0.005209662404803223, 
        0.0052154953148408805, 
        0.005221339879878869, 
        0.0052271960300666375, 
        0.005233063689972564, 
        0.005238942778393278, 
        0.0052448332079068575, 
        0.005250734885515201, 
        0.005256647711953275, 
        0.005262571581815722, 
        0.005268506383559454, 
        0.005274451999243073, 
        0.005280408304259439, 
        0.005286375167671286, 
        0.0052923524521036975, 
        0.005298340013286507, 
        0.0053043377001713195, 
        0.005310345355047234, 
        0.005316362813072396, 
        0.005322389902485181, 
        0.005328426444897466, 
        0.00533447225438153, 
        0.005340527138003251, 
        0.005346590895652563, 
        0.005352663320002442, 
        0.005358744196355592, 
        0.005364833302934407, 
        0.005370930410484036, 
        0.0053770352822076145, 
        0.005383147674088757, 
        0.005389267334845917, 
        0.005395394005562737, 
        0.005401527419984316, 
        0.005407667304288717, 
        0.005413813377647707, 
        0.005419965351294847, 
        0.005426122929615923, 
        0.00543228580934385, 
        0.0054384536796795715, 
        0.005444626222993381, 
        0.005450803113888306, 
        0.005456984020063186, 
        0.005463168602215082, 
        0.005469356513839466, 
        0.00547554740096299, 
        0.005481740903370108, 
        0.005487936653229713, 
        0.0054941342763508835, 
        0.005500333392005734, 
        0.005506533612521038, 
        0.00551273454375902, 
        0.005518935785284473, 
        0.005525136930224571, 
        0.005531337565749172, 
        0.005537537272640819, 
        0.005543735625853565, 
        0.005549932195039906, 
        0.005556126543702417, 
        0.005562318229756485, 
        0.0055685068060669345, 
        0.005574691820064418, 
        0.005580872814396992, 
        0.00558704932635256, 
        0.005593220889024255, 
        0.005599387030445449, 
        0.005605547274449601, 
        0.005611701141019868, 
        0.005617848145667535, 
        0.005623987800027706, 
        0.005630119612246984, 
        0.005636243086859655, 
        0.005642357725210284, 
        0.005648463025318287, 
        0.0056545584825626535, 
        0.005660643589187748, 
        0.005666717835261537, 
        0.005672780708258658, 
        0.0056788316935338125, 
        0.005684870274670256, 
        0.005690895933266527, 
        0.00569690814931304, 
        0.005702906401688794, 
        0.005708890167509019, 
        0.005714858923383095, 
        0.005720812145006045, 
        0.005726749307263476, 
        0.005732669884928154, 
        0.005738573352107572, 
        0.005744459183253901, 
        0.005750326852706845, 
        0.005756175834917355, 
        0.005762005605273939, 
        0.0057678156391450155, 
        0.0057736054133274385, 
        0.005779374405252848, 
        0.005785122093640179, 
        0.005790847958519166, 
        0.005796551481342795, 
        0.005802232145175195, 
        0.005807889434948489, 
        0.00581352283733074, 
        0.005819131841329138, 
        0.005824715937838615, 
        0.005830274620325844, 
        0.005835807384783381, 
        0.005841313729744692, 
        0.005846793156359196, 
        0.0058522451687731715, 
        0.005857669274157373, 
        0.005863064982710417, 
        0.005868431807772444, 
        0.005873769266173054, 
        0.005879076877880304, 
        0.005884354166668813, 
        0.005889600659676111, 
        0.005894815887985188, 
        0.005899999386145677, 
        0.005905150692878244, 
        0.005910269350620737, 
        0.005915354905962742, 
        0.005920406909546833, 
        0.005925424916162104, 
        0.0059304084848105405, 
        0.00593535717872294, 
        0.005940270565645002, 
        0.0059451482175660484, 
        0.005949989710844098, 
        0.005954794626515954, 
        0.0059595625499147, 
        0.005964293071171341, 
        0.005968985784811434, 
        0.005973640290144758, 
        0.005978256191099272, 
        0.005982833096305522, 
        0.00598737061908972, 
        0.005991868377470373, 
        0.005996325994438739, 
        0.00600074309756608, 
        0.0060051193192395495, 
        0.006009454296705129, 
        0.00601374767200225, 
        0.006017999091966917, 
        0.006022208208376726, 
        0.006026374677645263, 
        0.006030498161329844, 
        0.00603457832557516, 
        0.006038614841394314, 
        0.006042607384712291, 
        0.006046555636209734, 
        0.0060504592814680834, 
        0.006054318010798779, 
        0.006058131519378575, 
        0.006061899507200204, 
        0.006065621679006197, 
        0.006069297744290208, 
        0.00607292741732455, 
        0.006076510417184025, 
        0.00608004646758721, 
        0.006083535297036756, 
        0.006086976638702023, 
        0.006090370230395463, 
        0.0060937158146324895, 
        0.0060970131385734115, 
        0.006100261953952995, 
        0.006103462017193183, 
        0.006106613089242517, 
        0.006109714935568255, 
        0.006112767326224571, 
        0.006115770035793891, 
        0.0061187228432932035, 
        0.006121625532296947, 
        0.006124477890756513, 
        0.006127279711076443, 
        0.006130030790039512, 
        0.006132730928873952, 
        0.006135379933092053, 
        0.006137977612572995, 
        0.006140523781527147, 
        0.006143018258393569, 
        0.006145460865940522, 
        0.006147851431138526, 
        0.006150189785211448, 
        0.006152475763555588, 
        0.0061547092057580716, 
        0.006156889955557542, 
        0.006159017860809924, 
        0.006161092773500923, 
        0.006163114549761907, 
        0.006165083049700746, 
        0.006166998137541431, 
        0.00616885968148385, 
        0.0061706675537906526, 
        0.006172421630757832, 
        0.0061741217924858715, 
        0.006175767923257371, 
        0.006177359911076939, 
        0.006178897648024228, 
        0.006180381030031713, 
        0.006181809956867617, 
        0.006183184332317771, 
        0.0061845040637896675, 
        0.00618576906285026, 
        0.006186979244528194, 
        0.00618813452799886, 
        0.006189234836063327, 
        0.006190280095242592, 
        0.006191270236183216, 
        0.00619220519270334, 
        0.006193084903063548, 
        0.006193909308175783, 
        0.006194678355001549, 
        0.0061953919914456085, 
        0.006196050169931002, 
        0.006196652848170277, 
        0.006197199985369404, 
        0.0061976915429809345, 
        0.00619812749804964, 
        0.006198507813483263, 
        0.0061988324634942235, 
        0.006199101437500914, 
        0.006199314696293347, 
        0.006199472169458297, 
        0.006199574070755867, 
        0.006199611230925531, 
        0.00619961262812925, 
        0.006199545072008817, 
        0.006199424021678882, 
        0.006199247165305546, 
        0.006199014640087253, 
        0.0061987263948094585, 
        0.006198382478052991, 
        0.006197982900589809, 
        0.006197527701729146, 
        0.00619701690241478, 
        0.006196450536263158, 
        0.006195828643932041, 
        0.006195151265612171, 
        0.006194418445538301, 
        0.006193630232930918, 
        0.006192786679248054, 
        0.006191887840769107, 
        0.0061909337769608655, 
        0.006189924551288709, 
        0.006188860230863908, 
        0.006187740886613938, 
        0.006186566593179161, 
        0.006185337429143841, 
        0.006184053476768755, 
        0.006182714822020948, 
        0.006181321555009663, 
        0.006179873769424794, 
        0.006178371562856809, 
        0.0061768150370765836, 
        0.0061752042972598705, 
        0.006173539452852306, 
        0.0061718206170956824, 
        0.0061700479071061295, 
        0.006168221444159869, 
        0.0061663413533018865, 
        0.006164407763724156, 
        0.006162420808593087, 
        0.006160380625084161, 
        0.006158287354470409, 
        0.006156141142062294, 
        0.0061539421373436294, 
        0.0061516904938262295, 
        0.0061493863692149925, 
        0.006147029925329715, 
        0.006144621328314289, 
        0.006142160748321187, 
        0.0061396483598894595, 
        0.006137084341645857, 
        0.006134468876783295, 
        0.006131802152438281, 
        0.0061290843603509304, 
        0.006126315696477346, 
        0.006123496361015553, 
        0.0061206265587969945, 
        0.0061177064989062, 
        0.006114736394900784, 
        0.0061117164648399926, 
        0.006108646931116667, 
        0.0061055280208950164, 
        0.006102359965581552, 
        0.006099143001301126, 
        0.006095877368667565, 
        0.006092563312883332, 
        0.006089201083795623, 
        0.006085790935845782, 
        0.006082333128145287, 
        0.00607882792447486, 
        0.00607527559329239, 
        0.006071676407733322, 
        0.006068030645708067, 
        0.006064338589794011, 
        0.006060600527417272, 
        0.006056816750615487, 
        0.006052987556246673, 
        0.006049113246203251, 
        0.006045194126821011, 
        0.006041230509531266, 
        0.006037222710396233, 
        0.0060331710503771195, 
        0.006029075855275903, 
        0.0060249374556756476, 
        0.0060207561870318956, 
        0.0060165323896868815, 
        0.006012266408680523, 
        0.006007958594126697, 
        0.0060036093007667275, 
        0.005999218888201755, 
        0.0059947877209369305, 
        0.005990316168096929, 
        0.005985804603729369, 
        0.005981253406720573, 
        0.005976662960614789, 
        0.005972033653655523, 
        0.005967365878869173, 
        0.0059626600339553575, 
        0.005957916521352681, 
        0.0059531357478444, 
        0.0059483181251442875, 
        0.005943464069257693, 
        0.005938574000848203, 
        0.005933648345044136, 
        0.005928687531275835, 
        0.005923691993564757, 
        0.005918662170036962, 
        0.00591359850316099, 
        0.005908501439559734, 
        0.005903371430075165, 
        0.005898208929497603, 
        0.005893014396740628, 
        0.005887788294509564, 
        0.0058825310894338395, 
        0.005877243251687413, 
        0.005871925255595277, 
        0.005866577578621701, 
        0.005861200701760517, 
        0.0058557951094428025, 
        0.005850361289476485, 
        0.005844899732724361, 
        0.005839410933077207, 
        0.005833895387373148, 
        0.005828353595448782, 
        0.005822786059690262, 
        0.005817193284955503, 
        0.005811575778590403, 
        0.005805934050539793, 
        0.005800268612464547, 
        0.005794579978452079, 
        0.00578886866417973, 
        0.005783135187134648, 
        0.005777380066344754, 
        0.005771603822368809, 
        0.00576580697690037, 
        0.005759990052758079, 
        0.005754153573685325, 
        0.005748298064180542, 
        0.005742424049451143, 
        0.0057365320547111505, 
        0.005730622605789016, 
        0.005724696228462785, 
        0.005718753448433322, 
        0.0057127947908082784, 
        0.005706820780365379, 
        0.005700831941418691, 
        0.005694828797105796, 
        0.005688811869495077, 
        0.005682781679384497, 
        0.005676738746406711, 
        0.005670683588056042, 
        0.0056646167205684625, 
        0.005658538657543625, 
        0.005652449910867205, 
        0.005646350989654734, 
        0.005640242400492689, 
        0.005634124647215449, 
        0.005627998230571001, 
        0.005621863648147312, 
        0.005615721394282979, 
        0.005609571959594032, 
        0.005603415831030753, 
        0.005597253491584011, 
        0.005591085420167568, 
        0.005584912091408982, 
        0.005578733975453453, 
        0.005572551538076961, 
        0.005566365239596513, 
        0.005560175536148873, 
        0.005553982878203874, 
        0.005547787711337145, 
        0.0055415904754935194, 
        0.00553539160509607, 
        0.005529191529023949, 
        0.005522990670240319, 
        0.0055167894454484665, 
        0.0055105882655021535, 
        0.005504387535249969, 
        0.005498187652927114, 
        0.005491989010273815, 
        0.005485791992776488, 
        0.005479596978829734, 
        0.005473404340487618, 
        0.005467214442817856, 
        0.005461027644262832, 
        0.005454844295499931, 
        0.0054486647411342536, 
        0.005442489317779067, 
        0.005436318355599084, 
        0.005430152176996546, 
        0.005423991097054681, 
        0.005417835424579187, 
        0.005411685459952478, 
        0.00540554149636816, 
        0.005399403819670433, 
        0.005393272708723563, 
        0.005387148434453234, 
        0.005381031260591958, 
        0.005374921443438659, 
        0.005368819231770753, 
        0.0053627248671451735, 
        0.005356638583538869, 
        0.005350560607753525, 
        0.005344491159126109, 
        0.005338430449861367, 
        0.005332378684623478, 
        0.005326336060906302, 
        0.005320302769568309, 
        0.00531427899383781, 
        0.005308264909745271, 
        0.00530226068666862, 
        0.00529626648690905, 
        0.005290282465743542, 
        0.005284308772139234, 
        0.005278345547784319, 
        0.005272392928021121, 
        0.005266451041576502, 
        0.005260520010438249, 
        0.005254599950544548, 
        0.005248690971246645, 
        0.005242793175799509, 
        0.005236906661385215, 
        0.0052310315190298795, 
        0.005225167833857167, 
        0.005219315685070695, 
        0.005213475146362488, 
        0.005207646285604708, 
        0.005201829165037707, 
        0.005196023841570289, 
        0.005190230366924905, 
        0.005184448787340022, 
        0.005178679144162592, 
        0.00517292147374541, 
        0.005167175807045631, 
        0.005161442170726341, 
        0.00515572058670654, 
        0.005150011072156296, 
        0.005144313639901645, 
        0.005138628298279502, 
        0.005132955051498625, 
        0.005127293899674189, 
        0.005121644838397735, 
        0.005116007859954535, 
        0.005110382952247821, 
        0.005104770099863192, 
        0.005099169283495784, 
        0.005093580480479385, 
        0.005088003664574718, 
        0.005082438806158883, 
        0.005076885872829844, 
        0.0050713448287052374, 
        0.005065815634626481, 
        0.005060298249082326, 
        0.0050547926270718985, 
        0.005049298721417134, 
        0.005043816481934899, 
        0.0050383458560389095, 
        0.005032886788651677, 
        0.005027439222223919, 
        0.005022003097038602, 
        0.0050165783510514, 
        0.005011164920089161, 
        0.005005762737970124, 
        0.005000371736501472, 
        0.004994991845568699, 
        0.004989622993387097, 
        0.004984265106220353, 
        0.004978918108875714, 
        0.0049735819243923295, 
        0.004968256474366066, 
        0.004962941678989304, 
        0.004957637456823186, 
        0.004952343725439962, 
        0.004947060400819258, 
        0.0049417873980407544, 
        0.004936524630813685, 
        0.004931272011985391, 
        0.004926029453138857, 
        0.004920796865138186, 
        0.004915574157727548, 
        0.004910361239929255, 
        0.004905158019959299, 
        0.004899964405176028, 
        0.0048947803024276815, 
        0.00488960561778499, 
        0.004884440256598136, 
        0.004879284123926631, 
        0.00487413712395123, 
        0.004868999160658849, 
        0.004863870137551587, 
        0.0048587499577385325, 
        0.004853638523793725, 
        0.004848535738254072, 
        0.004843441503046996, 
        0.004838355720220151, 
        0.004833278291161429, 
        0.004828209117359813, 
        0.004823148100249044, 
        0.00481809514100399, 
        0.004813050140494293, 
        0.00480801299981665, 
        0.004802983619924299, 
        0.004797961901613203, 
        0.004792947746120549, 
        0.004787941054333157, 
        0.004782941727177873, 
        0.0047779496658928835, 
        0.0047729647715682305, 
        0.004767986945578794, 
        0.004763016089455574, 
        0.004758052104824111, 
        0.004753094893454873, 
        0.004748144357398125, 
        0.004743200398810675, 
        0.004738262920177592, 
        0.004733331824140557, 
        0.004728407013683273, 
        0.004723488391930947, 
        0.004718575862432457, 
        0.004713669328889238, 
        0.004708768695351301, 
        0.004703873866322569, 
        0.004698984746506093, 
        0.0046941012408409245, 
        0.004689223254768037, 
        0.0046843506940345385, 
        0.004679483464744801, 
        0.004674621473350503, 
        0.004669764626610527, 
        0.004664912831937453, 
        0.004660065996845129, 
        0.0046552240293325975, 
        0.004650386837827933, 
        0.004645554331088834, 
        0.004640726418366977, 
        0.004635903009255534, 
        0.0046310840138070524, 
        0.004626269342481765, 
        0.004621458906154687, 
        0.004616652616130153, 
        0.004611850384147605, 
        0.004607052122343189, 
        0.0046022577433774015, 
        0.004597467160142367, 
        0.004592680286154869, 
        0.004587897035308922, 
        0.004583117321825936, 
        0.004578341060650961, 
        0.004573568166950345, 
        0.004568798556198434, 
        0.004564032144529444, 
        0.004559268848455616, 
        0.0045545085849236265, 
        0.0045497512712353114, 
        0.0045449968252356835, 
        0.0045402451651111765, 
        0.004535496209565802, 
        0.004530749877621342, 
        0.004526006088802119, 
        0.004521264763079722, 
        0.004516525820791126, 
        0.004511789182715294, 
        0.0045070547701058245, 
        0.00450232250446389, 
        0.004497592307906035, 
        0.0044928641028253785, 
        0.004488137812111782, 
        0.0044834133589968985, 
        0.004478690667158628, 
        0.004473969660684513, 
        0.004469250264053187, 
        0.0044645324020826695, 
        0.004459816000128164, 
        0.004455100983709095, 
        0.004450387278944012, 
        0.004445674812254126, 
        0.004440963510461943, 
        0.0044362533007481246, 
        0.004431544110688175, 
        0.004426835868242665, 
        0.004422128501733303, 
        0.004417421939834698, 
        0.0044127161116296575, 
        0.004408010946528887, 
        0.0044033063742665605, 
        0.004398602325103041, 
        0.004393898729503369, 
        0.004389195518278907, 
        0.004384492622670553, 
        0.004379789974225945, 
        0.004375087504879806, 
        0.004370385146839342, 
        0.004365682832743205, 
        0.00436098049548184, 
        0.004356278068306944, 
        0.004351575484931422, 
        0.004346872679238274, 
        0.004342169585514224, 
        0.004337466138414171, 
        0.0043327622727991205, 
        0.004328057923982721, 
        0.004323353027557441, 
        0.004318647519413919, 
        0.004313941335890359, 
        0.004309234413561553, 
        0.004304526689236342, 
        0.004299818100181867, 
        0.0042951085839541304, 
        0.004290398078400083, 
        0.004285686521767566, 
        0.004280973852547383, 
        0.004276260009571474, 
        0.004271544932026724, 
        0.004266828559372725, 
        0.004262110831437796, 
        0.004257391688392685, 
        0.004252671070657506, 
        0.0042479489191037945, 
        0.004243225174814642, 
        0.0042384997793011555, 
        0.00423377267428541, 
        0.0042290438020257115, 
        0.00422431310490576, 
        0.004219580525841102, 
        0.0042148460079500785, 
        0.004210109494796552, 
        0.0042053709302169095, 
        0.004200630258521803, 
        0.004195887424276085, 
        0.004191142372455149, 
        0.004186395048431038, 
        0.004181645397885984, 
        0.004176893366890259, 
        0.004172138902065576, 
        0.004167381950226314, 
        0.004162622458737604, 
        0.004157860375194844, 
        0.004153095647866351, 
        0.004148328225218596, 
        0.004143558056284059, 
        0.004138785090449176, 
        0.004134009277637504, 
        0.004129230568183477, 
        0.004124448912847874, 
        0.004119664262934729, 
        0.004114876570233584, 
        0.0041100857869835975, 
        0.004105291866028693, 
        0.004100494760640673, 
        0.0040956944246768314, 
        0.004090890812551524, 
        0.004086083879187922, 
        0.004081273580123828, 
        0.004076459871487723, 
        0.0040716427099325245, 
        0.004066822052896595, 
        0.004061997858294837, 
        0.00405717008476603, 
        0.004052338691614113, 
        0.004047503638729417, 
        0.004042664886622274, 
        0.0040378223970213975, 
        0.004032976131895187, 
        0.004028126054058785, 
        0.004023272127181326, 
        0.00401841431563103, 
        0.004013552584700447, 
        0.0040086869004109975, 
        0.0040038172291851325, 
        0.00399894353979226, 
        0.003994065800469712, 
        0.003989183980787586, 
        0.003984298051304944, 
        0.003979407983509362, 
        0.003974513749952867, 
        0.00396961532404429, 
        0.003964712680300149, 
        0.003959805794455514, 
        0.003954894643110532, 
        0.003949979204119737, 
        0.003945059456324329, 
        0.00394013537997076, 
        0.003935206956310481, 
        0.003930274167797442, 
        0.003925336998197857, 
        0.003920395432591193, 
        0.0039154494571929516, 
        0.003910499059850116, 
        0.0039055442294108258, 
        0.0039005849564596635, 
        0.0038956212327001818, 
        0.0038906530514643167, 
        0.003885680407479173, 
        0.003880703296953724, 
        0.0038757217176483344, 
        0.003870735668949745, 
        0.0038657451517551053, 
        0.003860750168602516, 
        0.003855750722908454, 
        0.0038507468220400683, 
        0.003845738472885252, 
        0.003840725684623361, 
        0.0038357084683652686, 
        0.003830686836901602, 
        0.003825660804863929, 
        0.003820630388798931, 
        0.0038155956071619047, 
        0.0038105564798973143, 
        0.0038055130294901473, 
        0.0038004652796064836, 
        0.003795413256637062, 
        0.00379035698826826, 
        0.0037852965047010393, 
        0.003780231837908138, 
        0.0037751630219472012, 
        0.0037700900930207944, 
        0.0037650130894550885, 
        0.0037599320512049068, 
        0.003754847020538967, 
        0.0037497580424738545, 
        0.003744665162754515, 
        0.003739568431363861, 
        0.0037344678985430316, 
        0.0037293636174245506, 
        0.003724255643368565, 
        0.0037191440332733036, 
        0.0037140288469770465, 
        0.0037089101458627556, 
        0.0037037879938936293, 
        0.0036986624569439073, 
        0.0036935336034055917, 
        0.003688401502927489, 
        0.003683266228429722, 
        0.003678127853679547, 
        0.0036729864554065606, 
        0.003667842112354663, 
        0.003662694905277143, 
        0.0036575449164007907, 
        0.003652392230725237, 
        0.0036472369345557287, 
        0.0036420791167448476, 
        0.0036369188674502916, 
        0.00363175627875079, 
        0.0036265914456180617, 
        0.0036214244637289158, 
        0.0036162554306186385, 
        0.0036110844454741754, 
        0.0036059116100566964, 
        0.0036007370258901764, 
        0.0035955607989934598, 
        0.003590383034182852, 
        0.0035852038389768753, 
        0.003580023321844178, 
        0.0035748415929189015, 
        0.0035696587636952493, 
        0.003564474946156713, 
        0.003559290254069457, 
        0.003554104802510076, 
        0.0035489187072136187, 
        0.003543732084741817, 
        0.0035385450521089948, 
        0.0035333577291665175, 
        0.0035281702343732627, 
        0.0035229826876894284, 
        0.0035177952098001644, 
        0.0035126079211486904, 
        0.00350742094301833, 
        0.0035022343980389134, 
        0.0034970484082509625, 
        0.0034918630953300555, 
        0.0034866785823258395, 
        0.0034814949912473597, 
        0.0034763124444047526, 
        0.0034711310652207734, 
        0.0034659509745564514, 
        0.0034607722963800416, 
        0.003455595151388708, 
        0.003450419661197275, 
        0.003445245946918398, 
        0.0034400741283602686, 
        0.0034349043254880748, 
        0.003429736657721919, 
        0.003424571243287744, 
        0.003419408199981309, 
        0.0034142476440676864, 
        0.003409089692261743, 
        0.003403934458993956, 
        0.003398782058161035, 
        0.003393632602467337, 
        0.003388486203523178, 
        0.003383342972045872, 
        0.00337820301650964, 
        0.0033730664439908416, 
        0.003367933363106539, 
        0.0033628038778020833, 
        0.0033576780919154256, 
        0.003352556106793326, 
        0.003347438024548808, 
        0.00334232394311922, 
        0.0033372139609519373, 
        0.003332108173741518, 
        0.0033270066753147616, 
        0.0033219095582217944, 
        0.0033168169139443965, 
        0.003311728831389146, 
        0.0033066453981132936, 
        0.0033015666992417207, 
        0.003296492819898031, 
        0.003291423841990933, 
        0.0032863598454074675, 
        0.0032813009087648425, 
        0.0032762471094241906, 
        0.0032711985213870498, 
        0.00326615521941282, 
        0.003261117274457265, 
        0.0032560847555521727, 
        0.0032510577310621023, 
        0.0032460362664786745, 
        0.0032410204265417913, 
        0.0032360102732191137, 
        0.0032310058672181995, 
        0.0032260072679004092, 
        0.003221014532438402, 
        0.003216027715858809, 
        0.0032110468713109903, 
        0.0032060720523731027, 
        0.0032011033088423266, 
        0.0031961406889578436, 
        0.003191184240170586, 
        0.003186234007450563, 
        0.0031812900345226827, 
        0.0031763523641690846, 
        0.0031714210369470845, 
        0.0031664960916166995, 
        0.0031615775661189252, 
        0.0031566654962483587, 
        0.0031517599169052835, 
        0.003146860861128865, 
        0.0031419683607297206, 
        0.0031370824462881707, 
        0.0031322031460432483, 
        0.0031273304891955333, 
        0.003122464501457531, 
        0.0031176052079338627, 
        0.003112752632540687, 
        0.0031079067979296886, 
        0.0031030677256012576, 
        0.003098235435826401, 
        0.003093409947921191, 
        0.003088591279668207, 
        0.003083779448028545, 
        0.003078974469161114, 
        0.003074176357647392, 
        0.0030693851276743706, 
        0.003064600791942602, 
        0.0030598233624229334, 
        0.0030550528501067384, 
        0.0030502892650662063, 
        0.003045532616434106, 
        0.003040782912782797, 
        0.0030360401615650823, 
        0.003031304369502741, 
        0.003026575542269212, 
        0.003021853685665714, 
        0.003017138803894885, 
        0.003012430900680555, 
        0.0030077299785658744, 
        0.0030030360410774953, 
        0.002998349089485536, 
        0.0029936691248554194, 
        0.0029889961476708155, 
        0.0029843301581265694, 
        0.0029796711555898246, 
        0.002975019138802506, 
        0.0029703741062218087, 
        0.002965736055626075, 
        0.002961104983828577, 
        0.002956480888906769, 
        0.0029518637661380656, 
        0.002947253612721499, 
        0.0029426504236042595, 
        0.0029380541941372348, 
        0.002933464918462073, 
        0.002928882592255529, 
        0.0029243072089707367, 
        0.0029197387624624307, 
        0.002915177245672138, 
        0.0029106226526418905, 
        0.0029060749757934185, 
        0.0029015342076018033, 
        0.0028970003402835477, 
        0.0028924733660651114, 
        0.002887953276441212, 
        0.002883440063311186, 
        0.0028789337178285225, 
        0.0028744342310498662, 
        0.002869941593149823, 
        0.002865455796330382, 
        0.002860976830349653, 
        0.0028565046855957544, 
        0.0028520393522245445, 
        0.002847580820281867, 
        0.002843129079480902, 
        0.002838684119888619, 
        0.0028342459309659554, 
        0.0028298145021797426, 
        0.002825389822831892, 
        0.0028209718823649153, 
        0.00281656066978693, 
        0.002812156174307334, 
        0.0028077583848020483, 
        0.002803367290247132, 
        0.002798982879064004, 
        0.002794605140742134, 
        0.002790234063605031, 
        0.0027858696362884736, 
        0.0027815118467084928, 
        0.0027771606847079664, 
        0.002772816138118407, 
        0.0027684781953775423, 
        0.0027641468442141533, 
        0.002759822074365615, 
        0.0027555038733243714, 
        0.0027511922297677955, 
        0.0027468871316808446, 
        0.002742588567643334, 
        0.002738296525587446, 
        0.002734010994175151, 
        0.0027297319614421937, 
        0.0027254594156901958, 
        0.0027211933451478806, 
        0.0027169337380732353, 
        0.0027126805827369697, 
        0.0027084338673798213, 
        0.0027041935803067576, 
        0.0026999597097681757, 
        0.00269573224378826, 
        0.002691511171265632, 
        0.0026872964801414774, 
        0.0026830881589506193, 
        0.00267888619558608, 
        0.002674690579209052, 
        0.0026705012978129263, 
        0.0026663183399082673, 
        0.0026621416939021448, 
        0.0026579713483318827, 
        0.002653807291707493, 
        0.002649649512555593, 
        0.0026454979994826842, 
        0.0026413527410780588, 
        0.002637213726017412, 
        0.002633080942944607, 
        0.002628954380083338, 
        0.0026248340272028185, 
        0.002620719872566183, 
        0.002616611905009811, 
        0.002612510113227843, 
        0.0026084144864306665, 
        0.0026043250133340303, 
        0.002600241683026937, 
        0.002596164484337924, 
        0.002592093406563539, 
        0.0025880284382856053, 
        0.0025839695693997723, 
        0.002579916788694712, 
        0.0025758700853678127, 
        0.0025718294484553456, 
        0.00256779486768455, 
        0.002563766332042371, 
        0.0025597438311499928, 
        0.002555727354254037, 
        0.002551716890887009, 
        0.0025477124304697485, 
        0.0025437139625996462, 
        0.002539721476710034, 
        0.002535734962639065, 
        0.0025317544098272964, 
        0.002527779808182352, 
        0.00252381114717898, 
        0.002519848416910912, 
        0.0025158916070427, 
        0.002511940707427414, 
        0.0025079957078527645, 
        0.002504056598484979, 
        0.0025001233691572555, 
        0.0024961960099536868, 
        0.0024922745108703886, 
        0.002488358862057146, 
        0.0024844490532918324, 
        0.002480545075411499, 
        0.0024766469182530746, 
        0.002472754572153079, 
        0.0024688680271472596, 
        0.0024649872739804955, 
        0.0024611123026988505, 
        0.0024572431039152965, 
        0.0024533796678621873, 
        0.0024495219852120422, 
        0.002445670046352793, 
        0.0024418238418722586, 
        0.0024379833621912955, 
        0.0024341485982057836, 
        0.0024303195404009738, 
        0.002426496179515089, 
        0.002422678506259861, 
        0.0024188665113546166, 
        0.002415060185156442, 
        0.00241125951938926, 
        0.0024074645044472754, 
        0.0024036751312351435, 
        0.0023998913906549063, 
        0.002396113273682249, 
        0.002392340771273572, 
        0.002388573874479181, 
        0.0023848125743450984, 
        0.002381056861918751, 
        0.0023773067282925565, 
        0.002373562164673773, 
        0.002369823162194972, 
        0.0023660897120629633, 
        0.002362361805486438, 
        0.002358639433759093, 
        0.002354922588136574, 
        0.0023512112599624467, 
        0.002347505440400803, 
        0.002343805121159262, 
        0.0023401102934617318, 
        0.0023364209487512864, 
        0.00233273707847166, 
        0.002329058674111306, 
        0.002325385727064585, 
        0.0023217182290871815, 
        0.002318056171576624, 
        0.0023143995462246952, 
        0.0023107483443632216, 
        0.002307102558082921, 
        0.0023034621787612866, 
        0.0022998271981991836, 
        0.0022961976080709753, 
        0.002292573400070601, 
        0.0022889545659091925, 
        0.002285341097508882, 
        0.0022817329865697767, 
        0.0022781302249930157, 
        0.002274532804614258, 
        0.0022709407172688953, 
        0.002267353954875614, 
        0.00226377250935319, 
        0.0022601963726562465, 
        0.0022566255367218683, 
        0.0022530599934754117, 
        0.002249499735070579, 
        0.0022459447533866236, 
        0.0022423950406189933, 
        0.00223885058863104, 
        0.002235311389777306, 
        0.0022317774360023526
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-23.json <==
[
    [
        82.009764756159413, 
        81.878129039907108, 
        81.746623859902854, 
        81.615253411185378, 
        81.4840175609353, 
        81.352916090445788, 
        81.221948806137092, 
        81.09111550991534, 
        80.960416016919595, 
        80.829850127144013, 
        80.699417642609347, 
        80.56911836320208, 
        80.438952093926105, 
        80.308918627555087, 
        80.1790177704505, 
        80.049249314660614, 
        79.919613056258143, 
        79.790108786749542, 
        79.660736302373095, 
        79.531495391847571, 
        79.402385845499381, 
        79.273407450674654, 
        79.144559994594459, 
        79.015843257718018, 
        78.887257031605259, 
        78.758801083773179, 
        78.630475214813018, 
        78.502279177048294, 
        78.374212779193073, 
        78.246275777320662, 
        78.11846795103942, 
        77.990789068015133, 
        77.863238899039629, 
        77.735817211184013, 
        77.608523770781375, 
        77.481358342034255, 
        77.354320686115656, 
        77.22741056295763, 
        77.100627731629601, 
        76.973971943586989, 
        76.847442960669582, 
        76.721040523984726, 
        76.594764396361441, 
        76.468614319195524, 
        76.342590036580006, 
        76.216691292249607, 
        76.090917825822885, 
        75.965269375072438, 
        75.83974567745382, 
        75.714346460483895, 
        75.589071465194408, 
        75.463920413981981, 
        75.338893034697463, 
        75.213989048769577, 
        75.089208178469718, 
        74.96455014008076, 
        74.840014650679791, 
        74.715601419822178, 
        74.591310161343358, 
        74.467140576242954, 
        74.343092376322588, 
        74.21916525870607, 
        74.09535892190469, 
        73.971673060945619, 
        73.848107367860379, 
        73.724661531938551, 
        73.601335238700543, 
        73.478128169740202, 
        73.355040007221803, 
        73.232070425481524, 
        73.109219098701999, 
        72.986485695971155, 
        72.86386988331337, 
        72.741371317156123, 
        72.618989669483824, 
        72.496724590095411, 
        72.374575730575941, 
        72.252542738399328, 
        72.130625260945337, 
        72.008822934515322, 
        71.887135403677732, 
        71.765562298407588, 
        71.644103248598753, 
        71.522757870085968, 
        71.401525804287402, 
        71.280406659665417, 
        71.159400049807218, 
        71.038505585023117, 
        70.917722869945862, 
        70.797051504500516, 
        70.676491089914094, 
        70.556041216960907, 
        70.435701474845658, 
        70.315471435505074, 
        70.195350702861788, 
        70.075338837142837, 
        69.955435416160469, 
        69.83564000272132, 
        69.715952159188959, 
        69.596371428176738, 
        69.476897390823922, 
        69.357529577576983, 
        69.238267538717295, 
        69.11911080870027, 
        69.000058921797361, 
        68.881111392093004, 
        68.762267771794569, 
        68.643527559997523, 
        68.524890282834036, 
        68.406355440437338, 
        68.28792254222887, 
        68.169591084491643, 
        68.051360560978779, 
        67.933230457280828, 
        67.815200263337317, 
        67.69726945334736, 
        67.579437502834779, 
        67.461703878694365, 
        67.344068043850939, 
        67.226529451272242, 
        67.109087562106836, 
        66.991741816536205, 
        66.874491661306379, 
        66.757336530824077, 
        66.640275854991501, 
        66.523309036488087, 
        66.406435542550753, 
        66.28965476444705, 
        66.172966113540738, 
        66.056368994078255, 
        65.939862803525713, 
        65.823446935558223, 
        65.707120780382553, 
        65.590883709737454, 
        65.474735122693446, 
        65.358674352266362, 
        65.242700823964711, 
        65.126813867189853, 
        65.011012847523119, 
        64.895297109123959, 
        64.779666005807826, 
        64.664118877161101, 
        64.548655058166887, 
        64.433273881215001, 
        64.317974674556964, 
        64.202756736878214, 
        64.087619431977387, 
        63.972562049153645, 
        63.857583898832537, 
        63.742684268649455, 
        63.627862488215634, 
        63.513117838333933, 
        63.398449609941338, 
        63.283857087689036, 
        63.169339559401521, 
        63.054896299887098, 
        62.940526588893107, 
        62.826229684645199, 
        62.71200487893362, 
        62.597851422848194, 
        62.483768584618204, 
        62.369755621031096, 
        62.255811787700182, 
        62.141936337024426, 
        62.028128524767077, 
        61.914387598625879, 
        61.800712805458438, 
        61.687103392089242, 
        61.573558601304931, 
        61.460077653388723, 
        61.346659836489756, 
        61.23330437013216, 
        61.120010493567541, 
        61.006777442984507, 
        60.893604468061, 
        60.78049080339521, 
        60.667435693906619, 
        60.554438380298627, 
        60.441498107135651, 
        60.328614112541281, 
        60.215785658036076, 
        60.103011988814416, 
        59.99029235338886, 
        59.87762597419789, 
        59.765012181265554, 
        59.652450204753187, 
        59.539939309472203, 
        59.427478770664457, 
        59.315067863607645, 
        59.202705868250142, 
        59.090392084190881, 
        58.978125795057892, 
        58.865906321458041, 
        58.753732967630548, 
        58.641605050701571, 
        58.529521867157079, 
        58.417482821203123, 
        58.30548722894715, 
        58.193534445852933, 
        58.08162383220445, 
        57.969754788877438, 
        57.857926698539188, 
        57.746138967614783, 
        57.634391015122695, 
        57.52268227417467, 
        57.411012191475905, 
        57.299380233752935, 
        57.187785879940009, 
        57.076228624532554, 
        56.964707956591276, 
        56.853223459004283, 
        56.741774659250943, 
        56.630361123434966, 
        56.518982442076165, 
        56.407638230293557, 
        56.296328118474143, 
        56.185051763650257, 
        56.073808844511923, 
        55.962599061589252, 
        55.851422140891977, 
        55.740277838500361, 
        55.629165923737155, 
        55.518086216015732, 
        55.407038539009648, 
        55.29602275660762, 
        55.185038758291597, 
        55.074086461855941, 
        54.96316581380465, 
        54.852276802169285, 
        54.7414194241709, 
        54.630593749263689, 
        54.519799842523895, 
        54.409037816875262, 
        54.29830781572862, 
        54.187610024275955, 
        54.076944660356169, 
        53.966311970502986, 
        53.855712240200241, 
        53.745145810650612, 
        53.634613041721842, 
        53.524114331135685, 
        53.413650126192508, 
        53.303220900821302, 
        53.192827178802233, 
        53.082469519360892, 
        52.972148520897939, 
        52.861864828600034, 
        52.751619114603805, 
        52.641412115118072, 
        52.531244583749761, 
        52.421117331791578, 
        52.311031186440282, 
        52.200987067167006, 
        52.09098589412762, 
        51.981028624392565, 
        51.871116259794626, 
        51.761249887625141, 
        51.651430589282946, 
        51.541659491508177, 
        51.431937778121345, 
        51.322266657002551, 
        51.212647393517187, 
        51.103081270879109, 
        50.993569614080648, 
        50.884113826643414, 
        50.774715282234084, 
        50.665375469745307, 
        50.556095860803154, 
        50.446877957865794, 
        50.337723327473327, 
        50.228633552633752, 
        50.119610258160435, 
        50.010655098047323, 
        49.901769749966107, 
        49.792955946269736, 
        49.684215429601572, 
        49.575549961743022, 
        49.466961349828317, 
        49.358451417795841, 
        49.250022004087157, 
        49.141675008557392, 
        49.033412313557477, 
        48.925235835990257, 
        48.817147499393165, 
        48.709149280563828, 
        48.601243126866436, 
        48.493431044463037, 
        48.385715013966241, 
        48.278097059593755, 
        48.17057919898923, 
        48.06316345415938, 
        47.955851852700292, 
        47.848646465267151, 
        47.74154933355311, 
        47.634562492110568, 
        47.527687992376947, 
        47.420927903303891, 
        47.314284258328151, 
        47.207759119708399, 
        47.101354528976799, 
        46.995072506644597, 
        46.888915093300419, 
        46.782884297930401, 
        46.676982130679598, 
        46.571210593379611, 
        46.465571674496303, 
        46.360067323705067, 
        46.254699504624924, 
        46.149470146210327, 
        46.044381153562959, 
        45.939434447950667, 
        45.834631894806243, 
        45.729975337461163, 
        45.625466613655483, 
        45.521107517594885, 
        45.416899831887612, 
        45.312845309069111, 
        45.208945663227574, 
        45.105202608967168, 
        45.001617788344127, 
        44.898192866321764, 
        44.794929433080746, 
        44.691829061857447, 
        44.588893292374877, 
        44.486123634290472, 
        44.383521562865205, 
        44.28108851282078, 
        44.178825891643257, 
        44.076735068258486, 
        43.974817372198537, 
        43.873074110327607, 
        43.771506541163852, 
        43.670115884910857, 
        43.568903334004276, 
        43.467870033011025, 
        43.367017093365867, 
        43.266345598552263, 
        43.165856586372023, 
        43.065551046573106, 
        42.965429947633687, 
        42.865494210743059, 
        42.765744729322542, 
        42.666182339635206, 
        42.566807863379701, 
        42.46762206412383, 
        42.368625680023811, 
        42.26981941469635, 
        42.171203925851707, 
        42.072779840474595, 
        41.974547749122557, 
        41.876508196251251, 
        41.778661693973284, 
        41.681008737553157, 
        41.583549762130112, 
        41.486285180576573, 
        41.389215365654771, 
        41.292340659026273, 
        41.19566136161577, 
        41.099177756715548, 
        41.002890078818858, 
        40.906798534919048, 
        40.810903291902058, 
        40.715204509171336, 
        40.619702288232645, 
        40.5243967124945, 
        40.429287825143177, 
        40.334375656672115, 
        40.239660193533652, 
        40.145141393157019, 
        40.05081918973967, 
        39.956693487815876, 
        39.862764160636011, 
        39.769031062962497, 
        39.675494014788853, 
        39.582152810605891, 
        39.489007218803856, 
        39.396056988427802, 
        39.303301838915964, 
        39.210741460842065, 
        39.118375524782195, 
        39.026203684099428, 
        38.934225561269919, 
        38.842440754620768, 
        38.750848845903491, 
        38.659449390607769, 
        38.568241925393686, 
        38.477225965491414, 
        38.386401006560838, 
        38.295766518885976, 
        38.205321959498654, 
        38.115066761313408, 
        38.025000342688337, 
        37.93512209744744, 
        37.845431402750442, 
        37.755927625634314, 
        37.666610104487198, 
        37.577478168144225, 
        37.488531124243679, 
        37.399768264832893, 
        37.311188866348878, 
        37.222792189051937, 
        37.134577477922264, 
        37.046543961038459, 
        36.958690853334218, 
        36.871017353219834, 
        36.783522646695921, 
        36.696205903147415, 
        36.609066277266329, 
        36.522102916764524, 
        36.435314948017194, 
        36.348701487377824, 
        36.262261638224452, 
        36.175994489344234, 
        36.089899117920439, 
        36.003974591100807, 
        35.918219960801338, 
        35.832634267037484, 
        35.747216539292666, 
        35.661965794324644, 
        35.576881037685553, 
        35.491961264049479, 
        35.407205455974172, 
        35.322612585672793, 
        35.238181613903201, 
        35.15391149094026, 
        35.069801156197329, 
        34.98584953813485, 
        34.902055555574741, 
        34.818418116231257, 
        34.734936118574481, 
        34.651608448959493, 
        34.568433985990914, 
        34.485411595991984, 
        34.402540137676432, 
        34.319818457627584, 
        34.237245393667784, 
        34.154819774660432, 
        34.072540418053251, 
        33.990406134388202, 
        33.908415721529671, 
        33.826567969179244, 
        33.744861657114647, 
        33.663295556572422, 
        33.581868427684796, 
        33.500579023548617, 
        33.419426085714655, 
        33.338408346877237, 
        33.257524529486346, 
        33.176773349146529, 
        33.096153508632156, 
        33.015663704651963, 
        32.935302621600947, 
        32.855068936407633, 
        32.774961314935759, 
        32.694978415227375, 
        32.615118884767213, 
        32.535381361483807, 
        32.455764472744114, 
        32.376266839742428, 
        32.296887070995624, 
        32.217623766096203, 
        32.138475514316731, 
        32.059440896916676, 
        31.980518483792604, 
        31.901706835177993, 
        31.82300450161943, 
        31.744410024011831, 
        31.665921932695142, 
        31.587538748481961, 
        31.509258981820537, 
        31.431081132318599, 
        31.353003689839174, 
        31.275025134278387, 
        31.197143934902503, 
        31.119358549908604, 
        31.041667428011912, 
        30.964069005691616, 
        30.886561709990485, 
        30.809143957041158, 
        30.731814152348804, 
        30.654570689118788, 
        30.577411950136295, 
        30.500336309133981, 
        30.42334212655587, 
        30.346427751627235, 
        30.269591522875032, 
        30.192831766792153, 
        30.116146799304772, 
        30.039534923663499, 
        29.962994432579471, 
        29.886523605723312, 
        29.810120711215674, 
        29.733784006920104, 
        29.657511736761638, 
        29.581302133656926, 
        29.505153414906662, 
        29.429063793860681, 
        29.353031463938077, 
        29.277054608582848, 
        29.201131399511119, 
        29.125259993137671, 
        29.049438534964647, 
        28.973665159610299, 
        28.897937986469238, 
        28.82225512298977, 
        28.746614663656555, 
        28.671014689379309, 
        28.595453268248828, 
        28.519928455903962, 
        28.444438294628529, 
        28.368980812234636, 
        28.293554024395824, 
        28.218155933113636, 
        28.142784526355186, 
        28.067437780619962, 
        27.992113657100923, 
        27.916810103738833, 
        27.841525056002776, 
        27.766256433141255, 
        27.691002143250952, 
        27.61576007987922, 
        27.540528122585538, 
        27.465304138560874, 
        27.390085979642411, 
        27.314871485529579, 
        27.239658480838912, 
        27.164444777511953, 
        27.089228173387959, 
        27.014006452392334, 
        26.938777386273035, 
        26.86353873011873, 
        26.788288228097219, 
        26.713023610440317, 
        26.637742591782725, 
        26.562442879017059, 
        26.487122160359821, 
        26.411778112462653, 
        26.336408399596202, 
        26.261010670916544, 
        26.185582564014474, 
        26.110121704937125, 
        26.034625705125723, 
        25.959092164768879, 
        25.88351867178773, 
        25.807902799632512, 
        25.732242112237959, 
        25.656534160506006, 
        25.580776483726645, 
        25.504966610942411, 
        25.429102058003799, 
        25.3531803320924, 
        25.277198928556789, 
        25.201155330829366, 
        25.125047015213486, 
        25.048871444237317, 
        24.97262607335291, 
        24.896308349716683, 
        24.819915708496527, 
        24.743445580550492, 
        24.666895385141366, 
        24.590262534553155, 
        24.51354443277658, 
        24.436738480119558, 
        24.359842067515114, 
        24.282852580362956, 
        24.205767397959931, 
        24.128583897291019, 
        24.051299449241, 
        23.973911418546951, 
        23.896417168904961, 
        23.818814061837546, 
        23.741099454557542, 
        23.663270705582377, 
        23.585325171057899, 
        23.507260205212333, 
        23.42907316655554, 
        23.350761410189296, 
        23.272322296755835, 
        23.193753189295421, 
        23.11505145292054, 
        23.036214459946475, 
        22.957239586638551, 
        22.878124212912756, 
        22.79886572903516, 
        22.719461532321212, 
        22.639909029446773, 
        22.560205636191828, 
        22.48034878054899, 
        22.400335901541105, 
        22.32016445162504, 
        22.239831898722805, 
        22.159335724812092, 
        22.078673429078467, 
        21.997842525974043, 
        21.916840555682935, 
        21.835665074759458, 
        21.7543136560896, 
        21.672783901406991, 
        21.591073437059833, 
        21.50917991416242, 
        21.427101006854091, 
        21.344834419682059, 
        21.262377892538105, 
        21.179729190819859, 
        21.096886112308812, 
        21.01384649065481, 
        20.930608196856042, 
        20.84716913889093, 
        20.763527259622457, 
        20.67968054537781, 
        20.59562702851381, 
        20.511364781381637, 
        20.426891920648394, 
        20.342206612466811, 
        20.257307072885396, 
        20.172191566500597, 
        20.086858412869567, 
        20.00130598205142, 
        19.915532706541139, 
        19.829537069562683, 
        19.743317620535173, 
        19.656872964413086, 
        19.57020177488026, 
        19.483302784663554, 
        19.396174801369462, 
        19.308816696686769, 
        19.221227409587524, 
        19.133405954295903, 
        19.04535142456735, 
        18.957062980057241, 
        18.868539870326693, 
        18.77978141473805, 
        18.690787017082187, 
        18.601556165573882, 
        18.512088429207896, 
        18.422383464728483, 
        18.332441023464927, 
        18.242260940057598, 
        18.151843139884885, 
        18.061187644215938, 
        17.970294567440192, 
        17.879164119444418, 
        17.78779660987761, 
        17.696192446300731, 
        17.604352132066541, 
        17.512276277608763, 
        17.419965591968101, 
        17.327420889208124, 
        17.234643090428211, 
        17.141633219068961, 
        17.048392407914644, 
        16.95492189593357, 
        16.861223030568134, 
        16.76729726782472, 
        16.673146176602643, 
        16.578771433672379, 
        16.484174825626074, 
        16.389358255914342, 
        16.294323727774216, 
        16.199073369904916, 
        16.10360941044036, 
        16.007934198397219, 
        15.912050189835695, 
        15.815959953583377, 
        15.719666169793516, 
        15.623171628261721, 
        15.526479229117434, 
        15.429591981515335, 
        15.332513003992801, 
        15.235245522451146, 
        15.137792868296229, 
        15.040158478897752, 
        14.942345898341692, 
        14.844358768470443, 
        14.746200840718624, 
        14.647875958099544, 
        14.549388067846728, 
        14.450741205492896, 
        14.351939515687459, 
        14.252987221245608, 
        14.15388864289465, 
        14.054648184453685, 
        13.955270341911975, 
        13.855759690684936, 
        13.756120884674296, 
        13.656358659771643, 
        13.556477826144125, 
        13.456483265917297, 
        13.356379932186643, 
        13.25617284086122, 
        13.155867079264754, 
        13.055467788751612, 
        12.954980167122837, 
        12.854409467662295, 
        12.753760997013922, 
        12.6530401037439, 
        12.5522521848868, 
        12.451402675257432, 
        12.350497042622035, 
        12.249540792230773, 
        12.148539456121265, 
        12.047498590126247, 
        11.946423778230313, 
        11.845320615796929, 
        11.744194713437754, 
        11.6430516932049, 
        11.541897182436983, 
        11.440736812923211, 
        11.339576211953785, 
        11.238421001944349, 
        11.137276804028774, 
        11.036149220787047, 
        10.935043833924126, 
        10.8339662120077, 
        10.732921898155467, 
        10.631916405984729, 
        10.53095522236571, 
        10.43004379600826, 
        10.329187536703058, 
        10.228391815114543, 
        10.127661954211334, 
        10.027003226936683, 
        9.9264208633302786, 
        9.8259200300156486, 
        9.7255058343741876, 
        9.6251833264240929, 
        9.5249574893992097, 
        9.4248332417272778, 
        9.324815425252126, 
        9.2249088150617542, 
        9.1251181055146571, 
        9.0254479197933914, 
        8.9259027839192377, 
        8.8264871548329182, 
        8.7272053980263511, 
        8.6280617917315592, 
        8.5290605195785716, 
        8.4302056768938378, 
        8.3315012589130433, 
        8.2329511681141128, 
        8.1345592047243507, 
        8.0363290701339523, 
        7.9382643623898366, 
        7.8403685746231604, 
        7.7426450968432574, 
        7.6450972073283134, 
        7.5477280827160156, 
        7.4505407812166933, 
        7.3535382601946377, 
        7.2567233568430307, 
        7.1600987982714139, 
        7.0636671987183739, 
        6.9674310540280153, 
        6.8713927493346887, 
        6.7755545491348474, 
        6.6799186061308191, 
        6.5844869496902509, 
        6.4892614954049064, 
        6.3942440425110583, 
        6.2994362704489655, 
        6.2048397359558445, 
        6.1104558824379334, 
        6.016286032928563, 
        5.9223313920338514, 
        5.828593044912588, 
        5.7350719588626511, 
        5.6417689837430283, 
        5.5486848496155066, 
        5.4558201714122427, 
        5.363175444326342, 
        5.2707510486647173, 
        5.178547247136347, 
        5.0865641874187046, 
        4.994801903135512, 
        4.9032603093623264, 
        4.8119392109981014, 
        4.7208383004029182, 
        4.6299571555563341, 
        4.5392952443333412, 
        4.4488519221673188, 
        4.3586264391687131, 
        4.2686179332683905, 
        4.1788254344680098, 
        4.0892478686870444, 
        3.9998840534398084, 
        3.9107327055363617, 
        3.821792433490045, 
        3.733061748153053, 
        3.6445390575009551, 
        3.5562226694228776, 
        3.4681107958475601, 
        3.3802015489047652, 
        3.2924929455746397, 
        3.2049829103760037, 
        3.117669268604645, 
        3.030549760491366, 
        2.9436220318127613, 
        2.8568836413591772, 
        2.770332058941205, 
        2.683964669798439, 
        2.5977787711883473, 
        2.5117715787027182, 
        2.4259402300176216, 
        2.3402817758420591, 
        2.2547931939899772, 
        2.169471380072526, 
        2.084313158177046, 
        1.9993152728754213, 
        1.9144744045089896, 
        1.8297871543189861, 
        1.7452500575241587, 
        1.660859578250409, 
        1.5766121228413028, 
        1.4925040250531281, 
        1.4085315543056409, 
        1.3246909237420637, 
        1.2409782856409421, 
        1.1573897316397073, 
        1.0739212990788696, 
        0.99056896995989097, 
        0.90732866931982092, 
        0.82419627425693198, 
        0.74116761378848917, 
        0.65823846343322179, 
        0.57540455421712722, 
        0.4926615718663292, 
        0.41000515984608271, 
        0.32743091883770942, 
        0.24493440640965913, 
        0.16251114660874252, 
        0.080156625369546736, 
        -0.0021337092732871062, 
        -0.084364439293951279, 
        -0.16654017549907288, 
        -0.24866557698624722, 
        -0.33074530156327392, 
        -0.41278406283090047, 
        -0.49478658098649647, 
        -0.57675760063090575, 
        -0.65870189327692907, 
        -0.74062426230633938, 
        -0.82252951744235936, 
        -0.90442245081013584, 
        -0.98630792734997086, 
        -1.0681908200797241, 
        -1.1500759477934099, 
        -1.2319682490389816, 
        -1.3138725835959841, 
        -1.3957937765232347, 
        -1.4777369712933277, 
        -1.5597065450082706, 
        -1.6417068773902777, 
        -1.7237457471457747, 
        -1.8058636717847207, 
        -1.887941583457218, 
        -1.9701458296708785, 
        -2.0523620828293052, 
        -2.1346565676114864, 
        -2.2170154407311897, 
        -2.2994458470942809, 
        -2.3819513252809354, 
        -2.4645373155891988, 
        -2.5472083891431749, 
        -2.6299693659546324, 
        -2.7128250125447972, 
        -2.7957800476646293, 
        -2.8788392136249872, 
        -2.9620071834156758, 
        -3.0452886247090585, 
        -3.1286881697760349, 
        -3.2122104347666363, 
        -3.295859974354328, 
        -3.3796413400821383, 
        -3.4635590293935743, 
        -3.547617491336994, 
        -3.6318211662441922, 
        -3.7161744231853486, 
        -3.8006816088247444, 
        -3.8853470160312291, 
        -3.9701748966593349, 
        -4.0551694410524375, 
        -4.1403348061576635, 
        -4.2256750899936817, 
        -4.3111943404662307, 
        -4.3968965398700082, 
        -4.4827856293760169, 
        -4.5688654796358295, 
        -4.6551399074169035, 
        -4.7416126677940333, 
        -4.8282874494299728, 
        -4.9151678772466045, 
        -5.0022575113034398, 
        -5.0895598359649838, 
        -5.1770782743049759, 
        -5.2648161706813692, 
        -5.3527767994280868, 
        -5.4409633592362878, 
        -5.5293789696999349, 
        -5.618026674768374, 
        -5.7069094337648902, 
        -5.7960301305568178, 
        -5.8853915586628407, 
        -5.9749964304452385, 
        -6.0648473687355828, 
        -6.1549469109188921, 
        -6.2452975028900077, 
        -6.3359014958609201, 
        -6.4267611508927329, 
        -6.5178786355918863, 
        -6.609256016869467, 
        -6.7008952684678782, 
        -6.7927982602511747, 
        -6.8849667643398496, 
        -6.9774024493967808, 
        -7.0701068774161673, 
        -7.1630815086221666, 
        -7.2563276949917226, 
        -7.3498466811545207, 
        -7.4436395993215845, 
        -7.5377074724174973, 
        -7.6320512135134644, 
        -7.7266716188181466, 
        -7.8215693698211082, 
        -7.9167450338284295, 
        -8.0121990572808954, 
        -8.1079317711070082, 
        -8.2039433856043047, 
        -8.3002339919362402, 
        -8.3968035535709085, 
        -8.4936519174989069, 
        -8.5907788027775052, 
        -8.688183806569052, 
        -8.7858663963180348, 
        -8.883825915020461, 
        -8.9820615799562677, 
        -9.0805724788111686, 
        -9.1793575661776448, 
        -9.2784156731361431, 
        -9.3777454956185391, 
        -9.477345601743961, 
        -9.5772144275741056, 
        -9.6773502775783822, 
        -9.7777513226486583, 
        -9.8784156034767587, 
        -9.9793410255952057, 
        -10.080525363869928, 
        -10.181966258925531, 
        -10.283661218476992, 
        -10.38560761911859, 
        -10.487802702924014, 
        -10.590243579155286, 
        -10.692927224903862, 
        -10.795850487655018, 
        -10.899010079595346, 
        -11.002402586595855, 
        -11.106024462368737, 
        -11.209872026787925, 
        -11.313941475694209, 
        -11.418228877897871, 
        -11.522730172269968, 
        -11.627441173918388, 
        -11.732357575693323, 
        -11.837474937368826, 
        -11.942788706577888, 
        -12.048294208600323, 
        -12.15398664646238, 
        -12.25986111218795, 
        -12.36591257754284, 
        -12.472135900626961, 
        -12.578525829645828, 
        -12.685077004375147, 
        -12.791783956381108, 
        -12.898641110997449, 
        -13.005642793481117, 
        -13.112783227181135, 
        -13.220056538184988, 
        -13.327456761159741, 
        -13.434977835582009, 
        -13.542613612314073, 
        -13.650357858600438, 
        -13.758204254486003, 
        -13.86614640266184, 
        -13.974177833635054, 
        -14.082292000807925, 
        -14.190482285621652, 
        -14.298742007475347, 
        -14.407064423486998, 
        -14.515442733014373, 
        -14.623870073848471, 
        -14.732339541196103, 
        -14.840844177617258, 
        -14.949376984978393, 
        -15.057930927432178, 
        -15.166498933158639, 
        -15.275073896586274, 
        -15.383648690969798, 
        -15.492216161484103, 
        -15.600769140564944, 
        -15.709300443368743, 
        -15.817802880640482, 
        -15.926269249126902, 
        -16.034692354524022, 
        -16.143065000575866, 
        -16.25137999858547, 
        -16.359630182869711, 
        -16.46780839313114, 
        -16.575907495530181, 
        -16.683920384254051, 
        -16.791839974876442, 
        -16.899659227975917, 
        -17.007371136893635, 
        -17.114968744044358, 
        -17.222445130017725, 
        -17.329793434408575, 
        -17.437006852983629, 
        -17.544078635654333, 
        -17.651002104843855, 
        -17.757770645699985, 
        -17.864377710109441, 
        -17.970816833595197, 
        -18.07708162662237, 
        -18.183165782120945, 
        -18.289063084574448, 
        -18.394767399636482, 
        -18.500272696050175, 
        -18.605573029146544, 
        -18.710662560810395, 
        -18.815535551642249, 
        -18.920186366237115, 
        -19.024609482139599, 
        -19.128799479577889, 
        -19.232751059453413, 
        -19.336459034010538, 
        -19.439918336252816, 
        -19.543124014436518, 
        -19.646071242000996, 
        -19.748755316749154, 
        -19.851171659800102, 
        -19.953315819953747, 
        -20.055183474187629, 
        -20.156770430237813, 
        -20.258072627483021, 
        -20.35908613259641, 
        -20.459807150495251, 
        -20.560232017679215, 
        -20.660357203221171, 
        -20.760179317881398, 
        -20.859695098886014, 
        -20.958901427304873, 
        -21.057795312969901, 
        -21.1563739070526, 
        -21.254634490232441, 
        -21.352574488140586, 
        -21.450191454792563, 
        -21.547483077334768, 
        -21.64444718003692, 
        -21.74108172475168, 
        -21.83738480077286, 
        -21.933354630740606, 
        -22.028989569543871, 
        -22.124288100768375, 
        -22.219248836064242, 
        -22.313870520742711, 
        -22.408152018181823, 
        -22.502092325424794, 
        -22.59569056038162, 
        -22.688945954481746, 
        -22.781857869458602, 
        -22.874425786614729, 
        -22.966649300685674, 
        -23.0585281216824, 
        -23.15006207658681, 
        -23.241251099800774, 
        -23.332095239494482, 
        -23.422594651062802, 
        -23.512749593825351, 
        -23.602560436725444, 
        -23.692027646738978, 
        -23.781151788587131, 
        -23.869933528613842, 
        -23.958373629317386, 
        -24.046472947223652, 
        -24.134232424470124, 
        -24.221653100129867, 
        -24.308736096009, 
        -24.395482623247435, 
        -24.481893969006325, 
        -24.567971507084483, 
        -24.65371668905977, 
        -24.739131044456972, 
        -24.824216168649972, 
        -24.908973737929156, 
        -24.993405496467645, 
        -25.077513255428876, 
        -25.161298891257939, 
        -25.244764346691561, 
        -25.327911620412415, 
        -25.410742777076383, 
        -25.493259933582895, 
        -25.575465264737804, 
        -25.657361000443988, 
        -25.738949418987417, 
        -25.820232849726402, 
        -25.901213670221725, 
        -25.981894300361844, 
        -26.062277205841255, 
        -26.142364898146099, 
        -26.222159924550731, 
        -26.301664870185391, 
        -26.380882359574674, 
        -26.459815050537699, 
        -26.538465634739925, 
        -26.616836835976674, 
        -26.694931406341549, 
        -26.772752129584077, 
        -26.850301813419271, 
        -26.927583291767636, 
        -27.004599423272257, 
        -27.081353087235954, 
        -27.15784718762443, 
        -27.234084641833579, 
        -27.310068391788278, 
        -27.385801393194381, 
        -27.461286620147458, 
        -27.536527056662333, 
        -27.61152570326551, 
        -27.686285574409059, 
        -27.760809693522742, 
        -27.835101090884407, 
        -27.909162810831592, 
        -27.982997901162964, 
        -28.056609419532482, 
        -28.130000427370391, 
        -28.203173992046182, 
        -28.276133184163342, 
        -28.348881077324556, 
        -28.421420747924369, 
        -28.493755272379602, 
        -28.565887729229711, 
        -28.63782119505651, 
        -28.709558746607112, 
        -28.781103458277332, 
        -28.852458401626659, 
        -28.92362664486938, 
        -28.994611254643441, 
        -29.065415291742198, 
        -29.136041809438936, 
        -29.206493858108285, 
        -29.276774483187427, 
        -29.346886723277009, 
        -29.416833603375306, 
        -29.486618148051836, 
        -29.556243372180699, 
        -29.625712280224931, 
        -29.695027870154469, 
        -29.764193127478983, 
        -29.833211031728613, 
        -29.902084549481916, 
        -29.970816636881786, 
        -30.039410240274446, 
        -30.107868294978861, 
        -30.176193725402602, 
        -30.244389441327762, 
        -30.312458343007449, 
        -30.380403320114304, 
        -30.448227246303873, 
        -30.515932986067437, 
        -30.583523388783259, 
        -30.65100129113182, 
        -30.718369517394681, 
        -30.785630877927154, 
        -30.852788169846239, 
        -30.91984417710842, 
        -30.986801669071337, 
        -31.053663402444641, 
        -31.120432117649429, 
        -31.187110545825355, 
        -31.253701402184905, 
        -31.320207381155818, 
        -31.386631170727672, 
        -31.452975444214662, 
        -31.519242858631351, 
        -31.585436055417123, 
        -31.651557664715884, 
        -31.717610299684107, 
        -31.783596560799062, 
        -31.849519034226969, 
        -31.915380291906285, 
        -31.981182889380776, 
        -32.046929369179132, 
        -32.11262226245988, 
        -32.178264082108605, 
        -32.243857328826643, 
        -32.309404487387248, 
        -32.374908032756707, 
        -32.440370422674413, 
        -32.505794099335269, 
        -32.571181495172915, 
        -32.63653502543756, 
        -32.70185709347713, 
        -32.76715008983151, 
        -32.832416389144534, 
        -32.897658355577775, 
        -32.962878338217905, 
        -33.028078671969631, 
        -33.093261681170702, 
        -33.158429674524015, 
        -33.223584950098086, 
        -33.288729791850216, 
        -33.353866471510749, 
        -33.418997248841094, 
        -33.484124369847727, 
        -33.549250070269949, 
        -33.614376572434786, 
        -33.679506085594817, 
        -33.744640809378033, 
        -33.809782929609121, 
        -33.87493462154314, 
        -33.940098049539607, 
        -34.005275365509902, 
        -34.070468710521496, 
        -34.135680214769891, 
        -34.200911997035163, 
        -34.26616616533105, 
        -34.331444818035003, 
        -34.396750041582521, 
        -34.462083913274135, 
        -34.527448498645576, 
        -34.592845855700538, 
        -34.658278029908431, 
        -34.723747058054698, 
        -34.789254966712882, 
        -34.854803774497, 
        -34.920395489453234, 
        -34.986032109309114, 
        -35.051715624773472, 
        -35.117448016430366, 
        -35.183231256905358, 
        -35.249067308786877, 
        -35.314958127168012, 
        -35.380905659050285, 
        -35.446911842128024, 
        -35.512978607260791, 
        -35.579107876263421, 
        -35.645301563394014, 
        -35.711561574810503, 
        -35.777889810786377, 
        -35.844288162314584, 
        -35.910758513562428, 
        -35.977302742026424, 
        -36.04392271705882, 
        -36.110620302456063, 
        -36.177397353847148, 
        -36.244255721782913, 
        -36.311197247620569, 
        -36.378223769258199, 
        -36.445337115759337, 
        -36.512539111618672, 
        -36.579831574272916, 
        -36.647216315758108, 
        -36.714695141170019, 
        -36.782269850871529, 
        -36.849942238526722, 
        -36.917714092792529, 
        -36.985587196641383, 
        -37.05356332788859, 
        -37.121644257240114, 
        -37.189831752490214, 
        -37.258127574223728, 
        -37.326533478828779, 
        -37.395051217496913, 
        -37.463682536418197, 
        -37.532429176169593, 
        -37.601292873038197, 
        -37.670275358006016, 
        -37.739378357691066, 
        -37.808603593270654, 
        -37.877952781897328, 
        -37.947427634863857, 
        -38.017029860335448, 
        -38.08676115989303, 
        -38.156623231630448, 
        -38.226617768823864, 
        -38.296746460220625, 
        -38.367010989139516, 
        -38.437413034869714, 
        -38.507954271982562, 
        -38.578636370061822, 
        -38.649460993947194, 
        -38.720429803620739, 
        -38.791544454897043, 
        -38.862806597423308, 
        -38.934217877591664, 
        -39.005779935168832, 
        -39.077494406093102, 
        -39.149362921054156, 
        -39.221387103641455, 
        -39.293568574481036, 
        -39.365908947498333, 
        -39.438409832373544, 
        -39.511072830417611, 
        -39.583899540191794, 
        -39.656891552547613, 
        -39.730050453691348, 
        -39.803377821124478, 
        -39.876875230683403, 
        -39.9505442437178, 
        -40.024386423158987, 
        -40.098403318823124, 
        -40.172596476759331, 
        -40.246967435848717, 
        -40.32151772548238, 
        -40.396248869130687, 
        -40.471162384530281, 
        -40.54625977030598, 
        -40.621542529098384, 
        -40.697012146717476, 
        -40.772670103575933, 
        -40.84851787076699, 
        -40.924556908308816, 
        -41.000788666218583, 
        -41.077214584249518, 
        -41.153836091877885, 
        -41.230654610643107, 
        -41.30767153963972, 
        -41.384888280820917, 
        -41.462306209104241, 
        -41.539926697460608, 
        -41.617751103361137, 
        -41.695780769164912, 
        -41.774017025203236, 
        -41.852461184608828, 
        -41.931114549816229, 
        -42.009978403472687, 
        -42.089054016209538, 
        -42.168342640865419, 
        -42.247845511693114, 
        -42.327563851811441, 
        -42.407498854642654, 
        -42.487651710163654, 
        -42.568023574499222, 
        -42.648615602080973, 
        -42.729428904147198, 
        -42.810464591682468, 
        -42.891723745598284, 
        -42.973207430399164, 
        -43.054916679128034, 
        -43.136852508060706, 
        -43.219015913531287, 
        -43.301407863114726, 
        -43.384029297647047, 
        -43.46688113418891, 
        -43.549964269597382, 
        -43.633279573791931, 
        -43.716827872587857, 
        -43.800609979512586, 
        -43.884626683848957, 
        -43.968878735164701, 
        -44.053366858605266, 
        -44.138091745865168, 
        -44.223054062279495, 
        -44.308254436208188, 
        -44.3936934704411, 
        -44.479371733755016, 
        -44.565289752720808, 
        -44.651448026619583, 
        -44.73784702897364, 
        -44.824487183062743, 
        -44.911368891591778, 
        -44.998492516122759, 
        -45.085858369431058, 
        -45.17346674585631, 
        -45.261317888883475, 
        -45.34941200871576, 
        -45.437749286807694, 
        -45.526329853753573, 
        -45.615153806116673, 
        -45.704221201942183, 
        -45.793532055071097, 
        -45.883086339139645, 
        -45.972884002295011, 
        -46.062924931571061, 
        -46.153208993145235, 
        -46.243735993173338, 
        -46.334505716877871, 
        -46.425517892085004, 
        -46.516772215823003, 
        -46.608268339939279, 
        -46.70000587430183, 
        -46.791984387225845, 
        -46.884203416601878, 
        -46.976662452191647, 
        -47.06936093669529, 
        -47.162298280438016, 
        -47.255473858105937, 
        -47.348887000817534, 
        -47.442536993273627, 
        -47.536423084060871, 
        -47.63054450120142, 
        -47.724900416262749, 
        -47.819489965228712, 
        -47.914312263350588, 
        -48.009366355173853, 
        -48.104651277341034, 
        -48.200166038058356, 
        -48.295909587869609, 
        -48.391880870422249, 
        -48.488078769001987, 
        -48.5845021646467, 
        -48.681149895915546, 
        -48.778020749655667, 
        -48.87511350868769, 
        -48.972426932744909, 
        -49.06995974521498, 
        -49.16771063661816, 
        -49.265678283322593, 
        -49.363861340239339, 
        -49.462258438313249, 
        -49.560868178404839, 
        -49.659689156058135, 
        -49.758719935154538, 
        -49.857959068095802, 
        -49.957405099597899, 
        -50.057056558010444, 
        -50.156911932804732, 
        -50.256969725272675, 
        -50.357228431868428, 
        -50.457686514551114, 
        -50.558342459213286, 
        -50.65919471245688, 
        -50.760241740627322, 
        -50.861481984991876, 
        -50.962913900391236, 
        -51.064535961950718, 
        -51.166346547260424, 
        -51.268344136638149, 
        -51.37052717369717, 
        -51.472894111245061, 
        -51.575443399343186, 
        -51.678173513880523, 
        -51.781082889101924, 
        -51.8841700180649, 
        -51.987433371156627, 
        -52.090871462824602, 
        -52.194482755804792, 
        -52.298265781968666, 
        -52.402219065008843, 
        -52.506341162394349, 
        -52.61063058815575, 
        -52.715085938239348, 
        -52.81970577689529, 
        -52.924488711144754, 
        -53.029433362548545, 
        -53.134538365184937, 
        -53.239802371273584, 
        -53.345224051255578, 
        -53.45080210648058, 
        -53.556535244637629, 
        -53.662422205632517, 
        -53.768461753677144, 
        -53.874652647439582, 
        -53.980993690401284, 
        -54.087483721568653, 
        -54.194121596541812, 
        -54.300906153167119, 
        -54.40783630443763, 
        -54.514910963280769, 
        -54.622129069050345, 
        -54.729489598583882, 
        -54.836991539279772, 
        -54.944633903408722, 
        -55.052415748031073, 
        -55.160336106764539, 
        -55.268394081304152, 
        -55.376588792474443, 
        -55.48491937356053, 
        -55.593384992077979, 
        -55.701984836042961, 
        -55.81071811308, 
        -55.919584070347781, 
        -56.028581951860851, 
        -56.137711056645784, 
        -56.246970680983914, 
        -56.35636016277909, 
        -56.465878857469853, 
        -56.575526139251522, 
        -56.685301417574898, 
        -56.795204121020355, 
        -56.905233677727153, 
        -57.015389561510226, 
        -57.125671268657165, 
        -57.236078309199172, 
        -57.346610210908892, 
        -57.457266525299737, 
        -57.568046832747015, 
        -57.67895072914277, 
        -57.789977814992554, 
        -57.901127730436031, 
        -58.012400123151266, 
        -58.123794664021801, 
        -58.235311041993533, 
        -58.34694896476514, 
        -58.458708150295394, 
        -58.570588339500745, 
        -58.682589292681413, 
        -58.79471077840094, 
        -58.906952591201112, 
        -59.019314531455571, 
        -59.131796421296293, 
        -59.244398095177097, 
        -59.3571193992153, 
        -59.469960201524387, 
        -59.582920370070362, 
        -59.695999825890496, 
        -59.809198416618102, 
        -59.922516086231468, 
        -60.035952759348675, 
        -60.149508378139124, 
        -60.263182888556102, 
        -60.376976253096764, 
        -60.490888446431526, 
        -60.604919449132886, 
        -60.719069255785513, 
        -60.833337877270047, 
        -60.94772530678744, 
        -61.062231601575803, 
        -61.176856737894731, 
        -61.291600790952145, 
        -61.406463787904045, 
        -61.521445808259998, 
        -61.636546883285803, 
        -61.751767098628925, 
        -61.867106529785225, 
        -61.98256526106826, 
        -62.098143381526128, 
        -62.213840993767604, 
        -62.32965818805949, 
        -62.445595103580793, 
        -62.561651803032241, 
        -62.677828430226057, 
        -62.794125111576854, 
        -62.910541973582227, 
        -63.027079151214295, 
        -63.143736781829155, 
        -63.260515007295226, 
        -63.37741398010521, 
        -63.494433837837754, 
        -63.611574740591429, 
        -63.728836845572793, 
        -63.846220313950248, 
        -63.963725307497228, 
        -64.081351993382569, 
        -64.199100541532019, 
        -64.316971134738367, 
        -64.434963925027944, 
        -64.553079109989213, 
        -64.671316849395737, 
        -64.789677338389495, 
        -64.908160750846022, 
        -65.026767285518403, 
        -65.145497109765444, 
        -65.26435042459579, 
        -65.383327412663064, 
        -65.502428268113007, 
        -65.621653182457365, 
        -65.74100235034723, 
        -65.860475963026701, 
        -65.980074238929291, 
        -66.099797329151954, 
        -66.219645452077742, 
        -66.339618806878107, 
        -66.459717597088257, 
        -66.5799420065308, 
        -66.700292248928449, 
        -66.82076850756971, 
        -66.941370991757935, 
        -67.062099896407659, 
        -67.182955424189629, 
        -67.30393777305261, 
        -67.425047143992387, 
        -67.546283735439843, 
        -67.667647747615533, 
        -67.789139379802037, 
        -67.910758840421806, 
        -68.032506309687548, 
        -68.154382002773744, 
        -68.276386104090435, 
        -68.398518819283169, 
        -68.520780344526116, 
        -68.643170877743202, 
        -68.765690615314639, 
        -68.888339755731181, 
        -69.011118490239866, 
        -69.13402703865539, 
        -69.257065550108393, 
        -69.380234244542606, 
        -69.503533308985681, 
        -69.626962948874862, 
        -69.750523336300532, 
        -69.874214679829308, 
        -69.99803715516606, 
        -70.121990963192374, 
        -70.246076285548796, 
        -70.370293314935481, 
        -70.494642237296105, 
        -70.619123240615039, 
        -70.743736509842762, 
        -70.868482233369534, 
        -70.993360589822373, 
        -71.118371766507792, 
        -71.243515944276254, 
        -71.368793310835514, 
        -71.494204037056605, 
        -71.619748312957569, 
        -71.745426308335894, 
        -71.871238216747869, 
        -71.997184195090455, 
        -72.123264435549657, 
        -72.249479104027571, 
        -72.375828381076275, 
        -72.502312439954807, 
        -72.628931454917335, 
        -72.755685597586961, 
        -72.882575040994865, 
        -73.009599954248642, 
        -73.136760510896593, 
        -73.264056874618817, 
        -73.391489218039737, 
        -73.519057705734809, 
        -73.646762506585688, 
        -73.774603785034998, 
        -73.902581716631985, 
        -74.030696446039599, 
        -74.158948147334996, 
        -74.287336981894668, 
        -74.415863112547271, 
        -74.544526699790168, 
        -74.673327918780359, 
        -74.802266899940236, 
        -74.931343833805414, 
        -75.060558844545611, 
        -75.189912106661339, 
        -75.319403776927118, 
        -75.449034019747415, 
        -75.578802972790939, 
        -75.708710799555291, 
        -75.838757653779439, 
        -75.968943690033711, 
        -76.099269057894801, 
        -76.229733918865065, 
        -76.360338407595606, 
        -76.491082682916471, 
        -76.621966894848697, 
        -76.752991192420268, 
        -76.884155724459688, 
        -77.015460642564449, 
        -77.146906086785194, 
        -77.27849221405063, 
        -77.410219157946202, 
        -77.542087071603248, 
        -77.674096098168661, 
        -77.806246385647015, 
        -77.938538073196227, 
        -78.070971321705642, 
        -78.203546244216867, 
        -78.336262999008568, 
        -78.469121727141754, 
        -78.602122583795904, 
        -78.735265683117788, 
        -78.868551180023388, 
        -79.001979213389248, 
        -79.135549929100208, 
        -79.269263454916825, 
        -79.40311993736259, 
        -79.537119511044807, 
        -79.67126231811136, 
        -79.805548491466354, 
        -79.939978177665864, 
        -80.074551499411157, 
        -80.209268613485875, 
        -80.344129629303552, 
        -80.47913469954068, 
        -80.614283952568272, 
        -80.749577533471196, 
        -80.885015563551619, 
        -81.020598189061417, 
        -81.156325533842676, 
        -81.292197737303226, 
        -81.428214931804703, 
        -81.564377267073795, 
        -81.700684843716104, 
        -81.837137817857112, 
        -81.973736307691254, 
        -82.110480452544635, 
        -82.247370384005805, 
        -82.384406237496933, 
        -82.521588136929722, 
        -82.658916217562052, 
        -82.796390609956688, 
        -82.934011455563237, 
        -83.071778863694732, 
        -83.209692976651112, 
        -83.347753922550297, 
        -83.48596183831522, 
        -83.62431684182063, 
        -83.762819069371318, 
        -83.901468649513092, 
        -84.040265713571685
    ], 
    [
        0.002233, 
        0.002236535759284395, 
        0.0022400767753775297, 
        0.002243623048003168, 
        0.0022471745834894224, 
        0.0022507313905577855, 
        0.0022542934771874923, 
        0.002257860851486814, 
        0.002261433521183224, 
        0.0022650114944210834, 
        0.0022685947792698393, 
        0.002272183383847093, 
        0.0022757773161144854, 
        0.0022793765843663032, 
        0.0022829811964942778, 
        0.0022865911607870236, 
        0.0022902064853965423, 
        0.002293827178592568, 
        0.002297453248491689, 
        0.0023010847034097195, 
        0.0023047215515964, 
        0.002308363801369707, 
        0.002312011461031668, 
        0.002315664539059841, 
        0.002319323043587438, 
        0.0023229869834308138, 
        0.0023266563664104405, 
        0.002330331201748795, 
        0.0023340114969738674, 
        0.0023376972611582176, 
        0.0023413885026335422, 
        0.002345085230070627, 
        0.0023487874520159145, 
        0.0023524951771014234, 
        0.0023562084139522837, 
        0.0023599271712273534, 
        0.002363651457646849, 
        0.002367381281936156, 
        0.0023711166528152202, 
        0.0023748575792013026, 
        0.0023786040696627845, 
        0.0023823561333649753, 
        0.0023861137787714493, 
        0.0023898770149710434, 
        0.0023936458509241196, 
        0.002397420295565502, 
        0.002401200357918752, 
        0.0024049860470222568, 
        0.0024087773718828895, 
        0.0024125743417733724, 
        0.002416376965500802, 
        0.002420185252412812, 
        0.0024239992116335185, 
        0.002427818852444524, 
        0.002431644184051245, 
        0.0024354752157988596, 
        0.00243931195695639, 
        0.00244315441697863, 
        0.002447002605130697, 
        0.002450856531033274, 
        0.002454716203904434, 
        0.0024585816333779894, 
        0.0024624528289801445, 
        0.0024663298002914886, 
        0.0024702125569276067, 
        0.0024741011085304483, 
        0.002477995464800274, 
        0.0024818956354985505, 
        0.0024858016303023344, 
        0.0024897134590763457, 
        0.0024936311316190642, 
        0.002497554657826198, 
        0.0025014840476200472, 
        0.0025054193111644432, 
        0.002509360458035528, 
        0.0025133074984700545, 
        0.002517260442558198, 
        0.0025212193004497344, 
        0.0025251840822158216, 
        0.002529154798214373, 
        0.0025331314584389935, 
        0.0025371140732903257, 
        0.0025411026530767896, 
        0.0025450972084918545, 
        0.0025490977492712667, 
        0.0025531042861828223, 
        0.0025571168297089074, 
        0.00256113539035167, 
        0.002565159978707181, 
        0.0025691906054299348, 
        0.0025732272810263003, 
        0.0025772700162583757, 
        0.0025813188218304136, 
        0.0025853737089342943, 
        0.0025894346875421892, 
        0.00259350176903989, 
        0.002597574964066667, 
        0.0026016542836790318, 
        0.0026057397388220805, 
        0.0026098313410123698, 
        0.002613929100287173, 
        0.002618033028356821, 
        0.0026221431360788677, 
        0.002626259434752827, 
        0.0026303819355449815, 
        0.0026345106502044316, 
        0.0026386455889820717, 
        0.0026427867639000186, 
        0.0026469341858458826, 
        0.0026510878665093537, 
        0.002655247817089017, 
        0.0026594140491125445, 
        0.002663586574041613, 
        0.002667765403479509, 
        0.002671950548712454, 
        0.0026761420214430694, 
        0.002680339833154533, 
        0.0026845439954856143, 
        0.0026887545200471163, 
        0.0026929714186460043, 
        0.002697194702612251, 
        0.0027014243838782903, 
        0.0027056604739461422, 
        0.0027099029845980296, 
        0.002714151927594369, 
        0.002718407315519502, 
        0.002722669158358042, 
        0.002726937468767644, 
        0.002731212258415968, 
        0.0027354935390568953, 
        0.0027397813224956, 
        0.0027440756204740965, 
        0.0027483764446584132, 
        0.00275268380720312, 
        0.002756997719008199, 
        0.002761318193280209, 
        0.00276564523945717, 
        0.002769978870469313, 
        0.0027743190975844908, 
        0.0027786659326894145, 
        0.002783019387058412, 
        0.0027873794722880025, 
        0.0027917461999075435, 
        0.00279611958130704, 
        0.0028004996277934124, 
        0.002804886351576249, 
        0.0028092797620695117, 
        0.002813679871375829, 
        0.002818086690471521, 
        0.002822500230986891, 
        0.002826920502629455, 
        0.002831347516791872, 
        0.0028357812841652563, 
        0.002840221815431731, 
        0.0028446691208715747, 
        0.002849123211007259, 
        0.0028535840958800397, 
        0.002858051786111781, 
        0.0028625262906839034, 
        0.0028670076199461118, 
        0.002871495783237416, 
        0.0028759907900816548, 
        0.002880492649742372, 
        0.002885001371317678, 
        0.0028895169634655243, 
        0.0028940394348684066, 
        0.0028985687939313666, 
        0.002903105048752248, 
        0.0029076482072799576, 
        0.0029121982780709187, 
        0.0029167552665658168, 
        0.002921319180752645, 
        0.0029258900274326824, 
        0.0029304678132270586, 
        0.002935052543874812, 
        0.0029396442254170313, 
        0.002944242863125998, 
        0.0029488484621274513, 
        0.002953461027047601, 
        0.0029580805624487352, 
        0.0029627070715757694, 
        0.002967340558031959, 
        0.0029719810249298835, 
        0.0029766284761423094, 
        0.0029812829106536346, 
        0.0029859443313857083, 
        0.002990612739378537, 
        0.002995288134915939, 
        0.002999970517939635, 
        0.0030046598878489808, 
        0.003009356242858668, 
        0.003014059581538065, 
        0.0030187699005140003, 
        0.0030234871967934718, 
        0.0030282114664704884, 
        0.003032942706197521, 
        0.003037680907627135, 
        0.0030424260659406162, 
        0.0030471781742097024, 
        0.0030519372249922586, 
        0.0030567032087475735, 
        0.003061476116415113, 
        0.003066255937553908, 
        0.0030710426608558774, 
        0.003075836274076109, 
        0.0030806367640595646, 
        0.00308544411645663, 
        0.0030902583160754673, 
        0.0030950793467303334, 
        0.003099907192175126, 
        0.003104741831709055, 
        0.0031095832468405944, 
        0.003114431417025823, 
        0.0031192863203745153, 
        0.0031241479336313062, 
        0.003129016232594087, 
        0.0031338911916074927, 
        0.003138772783795631, 
        0.003143660981057482, 
        0.0031485557539091625, 
        0.0031534570712850847, 
        0.0031583649013042364, 
        0.0031632792096068737, 
        0.0031681999614509506, 
        0.0031731271200552916, 
        0.0031780606473182493, 
        0.0031830005036624755, 
        0.003187946648047597, 
        0.0031928990373748323, 
        0.003197857628008846, 
        0.0032028223728547294, 
        0.003207793224928656, 
        0.0032127701349189196, 
        0.003217753052029463, 
        0.003222741923459753, 
        0.0032277366948406864, 
        0.0032327373104201916, 
        0.0032377437126011126, 
        0.003242755841183921, 
        0.003247773635100718, 
        0.0032527970315109666, 
        0.0032578259652898435, 
        0.0032628603701062844, 
        0.0032679001773457035, 
        0.003272945316803877, 
        0.0032779957165189463, 
        0.003283051302431915, 
        0.003288111999326331, 
        0.003293177729097122, 
        0.003298248412973074, 
        0.003303323969607301, 
        0.0033084043170826813, 
        0.003313489369305847, 
        0.0033185790403829976, 
        0.0033236732428587835, 
        0.003328771887397621, 
        0.003333874880870277, 
        0.0033389821307182217, 
        0.0033440935424739137, 
        0.0033492090192636255, 
        0.0033543284633874414, 
        0.003359451774731048, 
        0.003364578852666246, 
        0.0033697095949373397, 
        0.0033748438958967307, 
        0.003379981651741428, 
        0.003385122753506015, 
        0.003390267093524655, 
        0.0033954145630280624, 
        0.003400565050629428, 
        0.0034057184446131877, 
        0.003410874631710988, 
        0.0034160334977337645, 
        0.003421194927841747, 
        0.00342635880505325, 
        0.0034315250124206166, 
        0.0034366934325784056, 
        0.0034418639464983704, 
        0.003447036434894913, 
        0.0034522107783230512, 
        0.003457386854912642, 
        0.003462564544239066, 
        0.0034677437247461113, 
        0.0034729242751460722, 
        0.0034781060721371417, 
        0.0034832889944740155, 
        0.003488472918604121, 
        0.0034936577228616957, 
        0.0034988432840259444, 
        0.003504029479830581, 
        0.003509216188393891, 
        0.0035144032881773823, 
        0.0035195906561383923, 
        0.0035247781713007185, 
        0.003529965713627655, 
        0.0035351531628688, 
        0.003540340398525602, 
        0.0035455273024834035, 
        0.003550713755784642, 
        0.0035558996411264978, 
        0.0035610848428343275, 
        0.003566269244832354, 
        0.0035714527332182935, 
        0.003576635194607859, 
        0.0035818165166196497, 
        0.0035869965881108966, 
        0.003592175300433444, 
        0.0035973525447991696, 
        0.0036025282147127678, 
        0.0036077022054058334, 
        0.0036128744118291145, 
        0.0036180447322802433, 
        0.0036232130666471623, 
        0.0036283793156135185, 
        0.003633543382548626, 
        0.0036387051718763334, 
        0.003643864590014618, 
        0.003649021545776994, 
        0.003654175948391447, 
        0.0036593277112027976, 
        0.0036644767467972957, 
        0.0036696229719864752, 
        0.003674766304808514, 
        0.0036799066654038923, 
        0.003685043975805138, 
        0.003690178160159925, 
        0.0036953091450194976, 
        0.0037004368586575566, 
        0.0037055612316336003, 
        0.0037106821968276573, 
        0.003715799688570375, 
        0.0037209136439507622, 
        0.003726024002279231, 
        0.0037311307045497623, 
        0.0037362336944530396, 
        0.0037413329176087824, 
        0.003746428321294426, 
        0.003751519855345057, 
        0.0037566074722506487, 
        0.0037616911257868065, 
        0.0037667707723348953, 
        0.0037718463698675707, 
        0.0037769178794546036, 
        0.003781985263050789, 
        0.003787048485747538, 
        0.0037921075140587186, 
        0.0037971623163944217, 
        0.0038022128636389443, 
        0.0038072591283472884, 
        0.0038123010850433375, 
        0.003817338710703642, 
        0.003822371984043122, 
        0.003827400884692462, 
        0.0038324253954624492, 
        0.0038374455003317943, 
        0.0038424611854017176, 
        0.003847472438400373, 
        0.0038524792491843444, 
        0.003857481608529512, 
        0.0038624795097470265, 
        0.003867472947564999, 
        0.003872461918787356, 
        0.003877446420566712, 
        0.003882426453063705, 
        0.0038874020173313775, 
        0.0038923731164817624, 
        0.0038973397542299655, 
        0.00390230193655259, 
        0.003907259670866295, 
        0.0039122129657477205, 
        0.003917161831246285, 
        0.003922106278978126, 
        0.003927046321438096, 
        0.003931981972865099, 
        0.003936913248745927, 
        0.003941840165836975, 
        0.0039467627418082706, 
        0.0039516809957933, 
        0.0039565949483255855, 
        0.003961504620891794, 
        0.003966410035756966, 
        0.00397131121670496, 
        0.003976208188671147, 
        0.003981100977338643, 
        0.0039859896096506005, 
        0.003990874113416648, 
        0.003995754517444957, 
        0.004000630851444681, 
        0.00400550314632797, 
        0.004010371433577051, 
        0.004015235745794491, 
        0.00402009611622723, 
        0.004024952579271175, 
        0.004029805170060068, 
        0.004034653924107802, 
        0.004039498878310151, 
        0.004044340069911334, 
        0.00404917753713384, 
        0.004054011318865089, 
        0.004058841454680601, 
        0.004063667984846621, 
        0.004068490950291688, 
        0.004073310392684575, 
        0.004078126354233603, 
        0.004082938877857137, 
        0.004087748006990165, 
        0.00409255378577679, 
        0.004097356258992233, 
        0.004102155471606132, 
        0.004106951469571713, 
        0.004111744299210482, 
        0.004116534007368799, 
        0.004121320641504302, 
        0.004126104249534756, 
        0.0041308848797343214, 
        0.004135662581031841, 
        0.004140437402821464, 
        0.004145209394890758, 
        0.0041499786075399345, 
        0.004154745091495711, 
        0.004159508897900517, 
        0.004164270078369729, 
        0.004169028684905121, 
        0.004173784769946399, 
        0.004178538386330246, 
        0.004183289587294842, 
        0.004188038426492055, 
        0.004192784957926594, 
        0.004197529236014455, 
        0.004202271315499784, 
        0.004207011251601164, 
        0.0042117490997767544, 
        0.004216484915969683, 
        0.00422121875635246, 
        0.004225950677584664, 
        0.00423068073660794, 
        0.004235408990663238, 
        0.004240135497442718, 
        0.004244860314828723, 
        0.0042495835011950945, 
        0.0042543051151860065, 
        0.004259025215803604, 
        0.004263743862310228, 
        0.004268461114415582, 
        0.004273177031990525, 
        0.0042778916753768974, 
        0.004282605105198541, 
        0.004287317382449122, 
        0.004292028568304308, 
        0.004296738724453959, 
        0.004301447912719523, 
        0.004306156195412389, 
        0.004310863635050624, 
        0.00431557029457288, 
        0.004320276237132923, 
        0.004324981526283983, 
        0.004329686225901949, 
        0.004334390400245402, 
        0.0043390941136836475, 
        0.004343797431120758, 
        0.004348500417730976, 
        0.004353203139050615, 
        0.004357905660855734, 
        0.004362608049338042, 
        0.004367310371019485, 
        0.004372012692746105, 
        0.0043767150816768395, 
        0.004381417605357074, 
        0.004386120331628795, 
        0.004390823328702934, 
        0.004395526665172143, 
        0.004400230409948911, 
        0.004404934632269659, 
        0.004409639401747519, 
        0.004414344788393318, 
        0.004419050862491999, 
        0.004423757694822158, 
        0.004428465356413896, 
        0.004433173918706221, 
        0.0044378834534717845, 
        0.004442594032956944, 
        0.004447305729740232, 
        0.004452018616649582, 
        0.0044567327670356535, 
        0.0044614482546345355, 
        0.004466165153512584, 
        0.004470883538179751, 
        0.004475603483473019, 
        0.004480325064702969, 
        0.00448504835749195, 
        0.004489773437963851, 
        0.0044945003826116145, 
        0.00449922926823037, 
        0.004503960172160985, 
        0.00450869317207204, 
        0.004513428346279836, 
        0.004518165772951727, 
        0.004522905531215546, 
        0.004527647700414829, 
        0.00453239236028655, 
        0.004537139591170806, 
        0.004541889473706454, 
        0.004546642088845414, 
        0.004551397518140919, 
        0.00455615584349922, 
        0.0045609171472661865, 
        0.004565681512264315, 
        0.0045704490217179745, 
        0.004575219759251211, 
        0.004579993808929958, 
        0.0045847712553466384, 
        0.004589552183429741, 
        0.004594336678579704, 
        0.004599124826670452, 
        0.004603916713870657, 
        0.004608712426916026, 
        0.004613512052946868, 
        0.004618315679458304, 
        0.0046231233945635344, 
        0.004627935286614934, 
        0.004632751444474209, 
        0.004637571957432242, 
        0.004642396915114943, 
        0.00464722640768547, 
        0.0046520605256048135, 
        0.004656899359847842, 
        0.004661743001718292, 
        0.004666591542957281, 
        0.004671445075719386, 
        0.0046763036924463725, 
        0.004681167486188796, 
        0.004686036550176995, 
        0.004690910978055985, 
        0.004695790863987037, 
        0.004700676302091812, 
        0.004705567387230231, 
        0.00471046421446739, 
        0.004715366879158805, 
        0.004720275477126639, 
        0.004725190104401061, 
        0.004730110857231755, 
        0.004735037832297755, 
        0.004739971126454557, 
        0.004744910836820292, 
        0.004749857060920113, 
        0.004754809896327211, 
        0.004759769440929327, 
        0.004764735792809387, 
        0.004769709050157247, 
        0.004774689311472443, 
        0.004779676675237167, 
        0.0047846712401577425, 
        0.004789673105143711, 
        0.004794682368985476, 
        0.0047996991308237175, 
        0.0048047234896594635, 
        0.004809755544463601, 
        0.004814795394425723, 
        0.00481984313840413, 
        0.004824898875460811, 
        0.004829962704515982, 
        0.0048350347244445445, 
        0.004840115033760612, 
        0.004845203731027447, 
        0.0048503009145612055, 
        0.0048554066824961105, 
        0.004860521132506021, 
        0.004865644362092708, 
        0.004870776468568814, 
        0.0048759175487016445, 
        0.004881067698816818, 
        0.004886227014939314, 
        0.004891395592396987, 
        0.004896573526097346, 
        0.004901760910482424, 
        0.004906957839105924, 
        0.00491216440518852, 
        0.004917380700967621, 
        0.004922606817953182, 
        0.004927842846942998, 
        0.004933088877665764, 
        0.004938344999024291, 
        0.004943611299115563, 
        0.004948887864762258, 
        0.0049541747817737096, 
        0.004959472134770825, 
        0.004964780007224229, 
        0.0049700984812358516, 
        0.004975427637641876, 
        0.0049807675558412624, 
        0.004986118313671957, 
        0.00499147998752132, 
        0.004996852652110224, 
        0.005002236380636266, 
        0.005007631244061178, 
        0.005013037311787721, 
        0.005018454651651461, 
        0.005023883329049828, 
        0.00502932340729391, 
        0.00503477494758258, 
        0.005040238009139219, 
        0.005045712648700355, 
        0.0050511989202067795, 
        0.00505669687551065, 
        0.0050622065638745075, 
        0.005067728031767152, 
        0.0050732613227767115, 
        0.005078806477655087, 
        0.005084363534468546, 
        0.005089932528013037, 
        0.00509551348966996, 
        0.005101106447847201, 
        0.005106711427666532, 
        0.005112328450639233, 
        0.005117957534661338, 
        0.005123598694116146, 
        0.005129251939450311, 
        0.005134917277498282, 
        0.005140594710671906, 
        0.005146284237805826, 
        0.005151985853075627, 
        0.005157699546785953, 
        0.005163425304444354, 
        0.0051691631074804265, 
        0.005174912932140739, 
        0.0051806747502874595, 
        0.005186448529153656, 
        0.005192234230833887, 
        0.005198031812011018, 
        0.005203841224915158, 
        0.005209662415664004, 
        0.005215495325699666, 
        0.005221339890757835, 
        0.005227196040912222, 
        0.005233063700837782, 
        0.005238942789325275, 
        0.005244833218860287, 
        0.005250734896400793, 
        0.005256647722858979, 
        0.005262571592780334, 
        0.005268506394545312, 
        0.005274452010214562, 
        0.005280408315249308, 
        0.005286375178650792, 
        0.005292352463102167, 
        0.005298340024214046, 
        0.005304337711115113, 
        0.005310345366009738, 
        0.005316362824053374, 
        0.005322389913678915, 
        0.005328426456112238, 
        0.005334472265596314, 
        0.005340527149234894, 
        0.00534659090697914, 
        0.005352663331346377, 
        0.005358744207745647, 
        0.0053648333143411055, 
        0.005370930421575718, 
        0.0053770352933085325, 
        0.005383147685074477, 
        0.005389267345841803, 
        0.005395394016532111, 
        0.005401527430963876, 
        0.005407667315434071, 
        0.005413813388804933, 
        0.005419965362600047, 
        0.005426122940933094, 
        0.005432285820578389, 
        0.005438453690923553, 
        0.0054446262340812936, 
        0.005450803124982526, 
        0.0054569840313217904, 
        0.005463168613482211, 
        0.00546935652509404, 
        0.005475547412222336, 
        0.005481740914530358, 
        0.0054879366643935355, 
        0.005494134287928495, 
        0.0055003334035892025, 
        0.005506533624156973, 
        0.005512734555396661, 
        0.005518935796996233, 
        0.005525136941936854, 
        0.00553133757727829, 
        0.00553753728416756, 
        0.0055437356375759115, 
        0.005549932206761034, 
        0.005556126555357754, 
        0.005562318241406485, 
        0.005568506817826349, 
        0.0055746918318162, 
        0.0055808728259373695, 
        0.005587049337881917, 
        0.005593220900507179, 
        0.0055993870419171095, 
        0.005605547286153595, 
        0.005611701152712344, 
        0.005617848157192187, 
        0.005623987811536029, 
        0.005630119623702339, 
        0.005636243098298872, 
        0.005642357736714789, 
        0.005648463036804726, 
        0.0056545584938993265, 
        0.005660643600505989, 
        0.005666717846498551, 
        0.005672780719474882, 
        0.005678831704746632, 
        0.005684870285858798, 
        0.005690895944568174, 
        0.005696908160589026, 
        0.005702906412615961, 
        0.005708890178406992, 
        0.005714858934291154, 
        0.0057208121558863095, 
        0.0057267493182994135, 
        0.005732669895932051, 
        0.005738573363146675, 
        0.005744459194258885, 
        0.00575032686354807, 
        0.005756175845723745, 
        0.0057620056160463395, 
        0.005767815649879498, 
        0.005773605423894875, 
        0.005779374415783085, 
        0.005785122104132025, 
        0.005790847968971228, 
        0.005796551491632758, 
        0.005802232155423966, 
        0.005807889445041369, 
        0.005813522847382273, 
        0.0058191318509669175, 
        0.005824715947431284, 
        0.005830274629912475, 
        0.005835807394324903, 
        0.005841313739118877, 
        0.0058467931656862974, 
        0.005852245178016738, 
        0.005857669283353339, 
        0.005863064991790361, 
        0.005868431816802962, 
        0.005873769275068369, 
        0.0058790768867255675, 
        0.0058843541754564615, 
        0.0058896006684107955, 
        0.005894815896687909, 
        0.00589999939479448, 
        0.005905150701569234, 
        0.005910269359255707, 
        0.00591535491455123, 
        0.005920406918077064, 
        0.005925424924570356, 
        0.005930408493160078, 
        0.005935357187021136, 
        0.005940270573881293, 
        0.005945148225613588, 
        0.005949989718830714, 
        0.005954794634436414, 
        0.005959562557772624, 
        0.005964293078830592, 
        0.005968985792407678, 
        0.005973640297678075, 
        0.005978256198570879, 
        0.005982833103691982, 
        0.005987370626410515, 
        0.005991868384813685, 
        0.005996326001718467, 
        0.0060007431047925846, 
        0.006005119326399937, 
        0.006009454303812336, 
        0.006013747679042029, 
        0.006017999098980487, 
        0.006022208215323862, 
        0.0060263746845559355, 
        0.006030498168167258, 
        0.006034578332349545, 
        0.006038614848096197, 
        0.006042607391333278, 
        0.006046555642755947, 
        0.006050459287974482, 
        0.006054318017233015, 
        0.006058131525730878, 
        0.006061899513470653, 
        0.006065621685157409, 
        0.006069297750361639, 
        0.006072927423292651, 
        0.006076510423073611, 
        0.0060800464734126975, 
        0.0060835353027858955, 
        0.006086976644390342, 
        0.006090370236005473, 
        0.006093715820167198, 
        0.006097013144030878, 
        0.006100261959306403, 
        0.006103462022461618, 
        0.006106613094406123, 
        0.006109714940644521, 
        0.0061127673312242215, 
        0.006115770040708669, 
        0.006118722848132925, 
        0.006121625537047804, 
        0.006124477895471632, 
        0.006127279715719317, 
        0.0061300307946481145, 
        0.0061327309334002576, 
        0.006135379937549956, 
        0.006137977616953252, 
        0.006140523785840286, 
        0.006143018262634901, 
        0.006145460870084978, 
        0.0061478514351888565, 
        0.006150189789189055, 
        0.006152475767462096, 
        0.0061547092095658885, 
        0.006156889959233134, 
        0.006159017864401748, 
        0.006161092777045943, 
        0.00616311455320444, 
        0.006165083053072076, 
        0.006166998140831615, 
        0.006168859684665802, 
        0.006170667556893648, 
        0.006172421633759523, 
        0.006174121795423122, 
        0.006175767926051589, 
        0.006177359913761758, 
        0.0061788976506270184, 
        0.006180381032561292, 
        0.006181809959273283, 
        0.0061831843345625526, 
        0.006184504066021502, 
        0.00618576906494844, 
        0.006186979246589366, 
        0.006188134530205092, 
        0.00618923483791435, 
        0.0061902800971962175, 
        0.006191270237806853, 
        0.006192205194190732, 
        0.006193084904495833, 
        0.00619390931025839, 
        0.006194678356201571, 
        0.006195391991552903, 
        0.006196050170988122, 
        0.006196652849550904, 
        0.006197199986239648, 
        0.0061976915481721535, 
        0.006198127498663283, 
        0.00619850781085474, 
        0.006198832463957324, 
        0.00619910141981877, 
        0.006199314696647841, 
        0.00619947232020891, 
        0.006199574068878066, 
        0.006199617345107007, 
        0.006199611181364843, 
        0.0061995439243313745, 
        0.006199424022426766, 
        0.006199247136211322, 
        0.006199014637544845, 
        0.00619872638039159, 
        0.0061983824742524165, 
        0.006197982898646565, 
        0.006197527696831528, 
        0.0061970168961898164, 
        0.006196450530236007, 
        0.006195828637900732, 
        0.006195151258472785, 
        0.006194418438010798, 
        0.006193630224686423, 
        0.006192786670791531, 
        0.006191887831421601, 
        0.006190933767294044, 
        0.006189924540844193, 
        0.006188860219581115, 
        0.006187740875009136, 
        0.006186566580883813, 
        0.006185337416410891, 
        0.006184053463428293, 
        0.006182714808168883, 
        0.006181321540433857, 
        0.006179873754411715, 
        0.0061783715474207305, 
        0.006176815020983346, 
        0.006175204280506713, 
        0.0061735394356024105, 
        0.0061718205992003375, 
        0.006170047888710978, 
        0.006168221425211934, 
        0.0061663413338040925, 
        0.006164407743685221, 
        0.006162420788000172, 
        0.006160380603875801, 
        0.006158287332747574, 
        0.006156141119779278, 
        0.0061539421145183, 
        0.006151690470475115, 
        0.006149386345313699, 
        0.006147029900956489, 
        0.006144621303382329, 
        0.006142160722940006, 
        0.006139648333959624, 
        0.006137084315288562, 
        0.006134468849881557, 
        0.006131802125082866, 
        0.006129084332458515, 
        0.00612631566796049, 
        0.006123496332009254, 
        0.006120626529298651, 
        0.006117706468890016, 
        0.0061147363644322526, 
        0.006111716433853883, 
        0.006108646899724626, 
        0.006105527988987469, 
        0.006102359933156235, 
        0.006099142968382139, 
        0.006095877335246845, 
        0.006092563278969768, 
        0.0060892010493541855, 
        0.0060857909009221535, 
        0.006082333092786083, 
        0.006078827888632671, 
        0.006075275556948058, 
        0.006071676370914741, 
        0.006068030608359759, 
        0.006064338551975958, 
        0.006060600489089401, 
        0.006056816711825303, 
        0.0060529875170158495, 
        0.006049113206511095, 
        0.006045194086705974, 
        0.006041230468963888, 
        0.006037222669339783, 
        0.006033171008877396, 
        0.006029075813355701, 
        0.006024937413316099, 
        0.0060207561441873525, 
        0.006016532346409831, 
        0.0060122663650033605, 
        0.006007958550027171, 
        0.006003609256240756, 
        0.005999218843258515, 
        0.005994787675499913, 
        0.005990316122250698, 
        0.00598580455749081, 
        0.005981253360079258, 
        0.0059766629135396465, 
        0.005972033606187083, 
        0.005967365831045706, 
        0.005962659985744236, 
        0.005957916472649492, 
        0.005953135698761392, 
        0.0059483180756710816, 
        0.00594346401941201, 
        0.0059385739507094235, 
        0.005933648294543181, 
        0.005928687480398835, 
        0.005923691942334475, 
        0.005918662118507034, 
        0.00591359845128759, 
        0.00590850138739201, 
        0.005903371377573674, 
        0.005898208876538705, 
        0.005893014343455813, 
        0.005887788240947532, 
        0.0058825310355547665, 
        0.005877243197744619, 
        0.0058719252013478135, 
        0.005866577524004249, 
        0.0058612006468483566, 
        0.005855795054313751, 
        0.005850361234062751, 
        0.005844899676974009, 
        0.005839410877052375, 
        0.005833895331125113, 
        0.0058283535389366484, 
        0.00582278600292614, 
        0.005817193227939137, 
        0.005811575721427534, 
        0.005805933993134025, 
        0.005800268554847292, 
        0.005794579920602534, 
        0.005788868606194943, 
        0.005783135128927988, 
        0.005777380007885576, 
        0.005771603763699021, 
        0.005765806918051703, 
        0.005759989993708653, 
        0.005754153514313427, 
        0.005748298004617927, 
        0.005742423989515619, 
        0.005736531994595798, 
        0.005730622545552835, 
        0.005724696168058317, 
        0.0057187533877019634, 
        0.005712794729918339, 
        0.005706820719350217, 
        0.00570083188025375, 
        0.005694828735724997, 
        0.005688811807976209, 
        0.005682781617691258, 
        0.005676738684587504, 
        0.005670683526220946, 
        0.005664616658615323, 
        0.005658538595803653, 
        0.005652449849018887, 
        0.0056463509277114325, 
        0.005640242338454319, 
        0.005634124584890736, 
        0.005627998168161351, 
        0.005621863585652708, 
        0.005615721331712509, 
        0.005609571896807838, 
        0.0056034157681791015, 
        0.005597253428738517, 
        0.005591085357266223, 
        0.005584912028585136, 
        0.005578733912582789, 
        0.005572551474802804, 
        0.005566365176287575, 
        0.0055601754726676686, 
        0.00555398281469539, 
        0.005547787647881426, 
        0.005541590412018377, 
        0.005535391541822828, 
        0.005529191465738075, 
        0.00552299060691343, 
        0.005516789382121214, 
        0.005510588202236539, 
        0.005504387471990645, 
        0.005498187589490543, 
        0.005491988946853666, 
        0.005485791929214314, 
        0.005479596915291937, 
        0.005473404276889813, 
        0.00546721437925012, 
        0.005461027580513023, 
        0.005454844231789774, 
        0.005448664677261068, 
        0.005442489253952328, 
        0.005436318291730307, 
        0.005430152113179336, 
        0.005423991033571108, 
        0.005417835361149641, 
        0.005411685396506943, 
        0.005405541432987337, 
        0.005399403756658153, 
        0.005393272645776527, 
        0.005387148371710374, 
        0.0053810311979223, 
        0.005374921380872374, 
        0.00536881916928301, 
        0.00536272480485118, 
        0.005356638521325664, 
        0.005350560545505268, 
        0.00534449109696816, 
        0.005338430387823795, 
        0.0053323786226771065, 
        0.005326335999244902, 
        0.005320302708002162, 
        0.005314278932232483, 
        0.0053082648482417095, 
        0.00530226062538971, 
        0.005296266425732031, 
        0.0052902824049652466, 
        0.005284308711463573, 
        0.005278345487035387, 
        0.0052723928673834705, 
        0.005266450981044912, 
        0.005260519950019084, 
        0.005254599890142398, 
        0.005248690910959068, 
        0.005242793115585846, 
        0.005236906601286753, 
        0.00523103145905745, 
        0.00522516777400184, 
        0.005219315625522158, 
        0.005213475086930231, 
        0.0052076462261464495, 
        0.005201829105702483, 
        0.005196023782463703, 
        0.005190230307937668, 
        0.005184448728386015, 
        0.005178679085332072, 
        0.005172921414812767, 
        0.00516717574823931, 
        0.005161442111957464, 
        0.005155720528062341, 
        0.005150011013694674, 
        0.005144313581562587, 
        0.005138628239907544, 
        0.005132954993254107, 
        0.005127293841410966, 
        0.005121644780261005, 
        0.005116007801801769, 
        0.0051103828942234905, 
        0.005104770041806731, 
        0.0050991692255664064, 
        0.00509358042256981, 
        0.005088003606791269, 
        0.005082438748721926, 
        0.005076885815512344, 
        0.005071344771384892, 
        0.005065815577431684, 
        0.005060298191765854, 
        0.005054792569882907, 
        0.005049298664404956, 
        0.00504381642504231, 
        0.005038345799227126, 
        0.005032886731960988, 
        0.005027439165675559, 
        0.005022003040608392, 
        0.0050165782947441204, 
        0.005011164863899219, 
        0.005005762681952865, 
        0.0050003716805974395, 
        0.004994991789824217, 
        0.004989622937756179, 
        0.0049842650507176504, 
        0.004978918053485336, 
        0.004973581868997534, 
        0.004968256419084926, 
        0.004962941623710312, 
        0.004957637401657369, 
        0.0049523436702101275, 
        0.0049470603457024654, 
        0.004941787343058449, 
        0.004936524575936888, 
        0.004931271957053435, 
        0.00492602939831554, 
        0.004920796810310838, 
        0.004915574103005991, 
        0.004910361185303885, 
        0.004905157965435815, 
        0.0048999643508052465, 
        0.004894780248154797, 
        0.004889605563570361, 
        0.004884440202481637, 
        0.0048792840698401955, 
        0.0048741370699635555, 
        0.004868999106802397, 
        0.004863870083786885, 
        0.004858749903986078, 
        0.004853638470135015, 
        0.004848535684659034, 
        0.004843441449541584, 
        0.004838355666608763, 
        0.004833278237644599, 
        0.004828209064062795, 
        0.00482314804703216, 
        0.004818095087604796, 
        0.004813050087187778, 
        0.004808012946623981, 
        0.0048029835668127715, 
        0.004797961848770027, 
        0.004792947693350414, 
        0.004787941001652693, 
        0.004782941674572583, 
        0.004777949613276045, 
        0.004772964719031449, 
        0.004767986893157642, 
        0.004763016037106403, 
        0.004758052052452888, 
        0.004753094841156816, 
        0.004748144305207831, 
        0.004743200346688901, 
        0.0047382628681605895, 
        0.004733331772187097, 
        0.004728406961744024, 
        0.004723488340057643, 
        0.004718575810581193, 
        0.004713669277101747, 
        0.0047087686436959484, 
        0.004703873814724732, 
        0.004698984694935595, 
        0.0046941011893303535, 
        0.004689223203420127, 
        0.004684350642739289, 
        0.0046794834133044765, 
        0.004674621421974633, 
        0.004669764575448043, 
        0.004664912780820414, 
        0.004660065945718827, 
        0.00465522397825871, 
        0.004650386786741794, 
        0.004645554280056221, 
        0.004640726367386002, 
        0.004635902958322756, 
        0.004631083962867252, 
        0.0046262692915893825, 
        0.00462145885539453, 
        0.004616652565408657, 
        0.004611850333467428, 
        0.004607052071705088, 
        0.004602257692811486, 
        0.004597467109613688, 
        0.004592680235593144, 
        0.004587896984787956, 
        0.004583117271386143, 
        0.004578341010246144, 
        0.004573568116541952, 
        0.004568798505825713, 
        0.004564032094252004, 
        0.004559268798208173, 
        0.0045545085346362065, 
        0.0045497512209838106, 
        0.004544996774953851, 
        0.004540245114863128, 
        0.004535496159304897, 
        0.004530749827391722, 
        0.004526006038636767, 
        0.004521264712938227, 
        0.0045165257707119304, 
        0.004511789132656016, 
        0.0045070547199738235, 
        0.0045023224543618194, 
        0.004497592257774527, 
        0.004492864052718057, 
        0.004488137762039728, 
        0.004483413308950253, 
        0.004478690617141701, 
        0.004473969610684668, 
        0.004469250214035719, 
        0.004464532352081509, 
        0.0044598159501028625, 
        0.004455100933701634, 
        0.004450387228966, 
        0.004445674762288568, 
        0.0044409634605493626, 
        0.0044362532508363285, 
        0.004431544060790292, 
        0.0044268358183545695, 
        0.004422128451883281, 
        0.004417421889993028, 
        0.004412716061748838, 
        0.004408010896657499, 
        0.004403306324447361, 
        0.0043986022752846, 
        0.004393898679635744, 
        0.004389195468414532, 
        0.004384492572820149, 
        0.0043797899243776355, 
        0.004375087455032824, 
        0.00437038509699031, 
        0.004365682782869423, 
        0.0043609804456117476, 
        0.0043562780185250494, 
        0.004351575435138541, 
        0.004346872629438498, 
        0.004342169535714581, 
        0.004337466088551788, 
        0.004332762222937568, 
        0.004328057874095771, 
        0.004323352977666943, 
        0.004318647469509827, 
        0.004313941285983176, 
        0.004309234363569501, 
        0.004304526639238146, 
        0.004299818050172631, 
        0.0042951085339372735, 
        0.00429039802837871, 
        0.0042856864717310626, 
        0.004280973802480119, 
        0.004276259959495968, 
        0.004271544881930319, 
        0.004266828509266701, 
        0.00426211078129242, 
        0.004257391638234653, 
        0.004252671020490213, 
        0.00424794886891317, 
        0.004243225124625807, 
        0.004238499729087379, 
        0.004233772624090174, 
        0.00422904375180513, 
        0.004224313054703297, 
        0.004219580475624423, 
        0.0042148459577252325, 
        0.0042101094445538, 
        0.004205370879965197, 
        0.004200630208245535, 
        0.004195887373940381, 
        0.004191142322086444, 
        0.004186394998016802, 
        0.004181645347449129, 
        0.0041768933164770105, 
        0.00417213885163289, 
        0.004167381899803184, 
        0.004162622408277458, 
        0.004157860324772274, 
        0.004153095597420945, 
        0.004148328174786673, 
        0.004143558005822735, 
        0.00413878504000602, 
        0.004134009227157628, 
        0.004129230517659545, 
        0.004124448862286405, 
        0.004119664212295772, 
        0.004114876519555342, 
        0.004110085736284116, 
        0.0041052918152900165, 
        0.004100494709822442, 
        0.004095694373840137, 
        0.0040908907616550826, 
        0.004086083828253003, 
        0.004081273529103604, 
        0.00407645982042059, 
        0.004071642658723413, 
        0.004066822001644677, 
        0.0040619978069330815, 
        0.0040571700333624375, 
        0.004052338640167581, 
        0.0040475035872460305, 
        0.0040426648353134274, 
        0.004037822345685156, 
        0.0040329760802597465, 
        0.0040281260023650005, 
        0.004023272075323545, 
        0.004018414263728621, 
        0.00401355253276283, 
        0.004008686848424849, 
        0.004003817177648474, 
        0.00399894348823769, 
        0.0039940657488828, 
        0.003989183929161458, 
        0.003984297999394064, 
        0.003979407931540313, 
        0.003974513697652212, 
        0.003969615271683557, 
        0.003964712627987725, 
        0.003959805742111362, 
        0.003954894590791517, 
        0.0039499791517643755, 
        0.003945059404072839, 
        0.003940135327678091, 
        0.003935206903998401, 
        0.0039302741154494635, 
        0.003925336945778699, 
        0.003920395380121302, 
        0.0039154494045429734, 
        0.003910499007149554, 
        0.0039055441765237517, 
        0.0039005849035150877, 
        0.0038956211793446183, 
        0.003890652998045047, 
        0.0038856803539386356, 
        0.0038807032433558807, 
        0.0038757216638560747, 
        0.0038707356150972957, 
        0.0038657450979748464, 
        0.0038607501147821803, 
        0.0038557506697317365, 
        0.003850746768839073, 
        0.0038457384197319792, 
        0.003840725631431734, 
        0.0038357084147320163, 
        0.0038306867832093067, 
        0.0038256607513638273, 
        0.0038206303352708287, 
        0.003815595553488179, 
        0.003810556426174314, 
        0.0038055129755806003, 
        0.003800465225637558, 
        0.003795413202549732, 
        0.003790356934135323, 
        0.0037852964502863577, 
        0.003780231783437782, 
        0.0037751629677019167, 
        0.0037700900387498573, 
        0.003765013035196068, 
        0.003759931996920754, 
        0.003754846966183854, 
        0.0037497579880775094, 
        0.003744665108784923, 
        0.003739568377368797, 
        0.0037344678447987743, 
        0.0037293635636556364, 
        0.0037242555893554387, 
        0.003719143979211517, 
        0.0037140287926447084, 
        0.003708910091489567, 
        0.003703787939756381, 
        0.003698662402788215, 
        0.003693533549205175, 
        0.0036884014486919994, 
        0.0036832661741002075, 
        0.0036781277993106027, 
        0.003672986401180057, 
        0.003667842058099001, 
        0.003662694850728228, 
        0.0036575448618194166, 
        0.0036523921761664954, 
        0.003647236879974119, 
        0.003642079061793691, 
        0.0036369188124623325, 
        0.003631756224277328, 
        0.0036265913911391833, 
        0.0036214244089636054, 
        0.0036162553758234154, 
        0.0036110843913696677, 
        0.003605911555965254, 
        0.0036007369725782213, 
        0.003595560745679532, 
        0.003590382980401354, 
        0.0035852037851732306, 
        0.0035800232684013063, 
        0.0035748415394790995, 
        0.0035696587103427892, 
        0.0035644748927927223, 
        0.003559290201244243, 
        0.003554104749701239, 
        0.0035489186537985646, 
        0.003543732031307462, 
        0.0035385449996216903, 
        0.003533357676697196, 
        0.0035281701817474233, 
        0.003522982635056889, 
        0.003517795156988938, 
        0.0035126078683309823, 
        0.0035074208904213077, 
        0.0035022343454499463, 
        0.003497048355175815, 
        0.0034918630422445976, 
        0.0034866785291675253, 
        0.003481494938095691, 
        0.0034763123912541975, 
        0.0034711310120821653, 
        0.003465950922664503, 
        0.003460772244525203, 
        0.0034555951001359795, 
        0.0034504196099889514, 
        0.0034452458957141665, 
        0.0034400740771715244, 
        0.003434904274636536, 
        0.00342973660690127, 
        0.003424571190908703, 
        0.003419408147604135, 
        0.003414247592076498, 
        0.0034090896403046003, 
        0.0034039344070116062, 
        0.0033987820062082023, 
        0.0033936325498008313, 
        0.0033884861508775314, 
        0.0033833429188439078, 
        0.0033782029633248074, 
        0.003373066390986697, 
        0.00336793331013952, 
        0.0033628038249524897, 
        0.003357678039105839, 
        0.0033525560538379714, 
        0.0033474379716337535, 
        0.003342323890262714, 
        0.0033372139081377385, 
        0.0033321081208495815, 
        0.0033270066224637585, 
        0.003321909505649967, 
        0.003316816861422541, 
        0.0033117287791410233, 
        0.003306645345920359, 
        0.0033015666477904295, 
        0.0032964927685084004, 
        0.0032914237899199458, 
        0.0032863597933759665, 
        0.003281300857406306, 
        0.0032762470581332087, 
        0.003271198470172574, 
        0.003266155168252363, 
        0.0032611172229438474, 
        0.0032560847040815945, 
        0.0032510576796148448, 
        0.0032460362150894236, 
        0.00324102037489124, 
        0.0032360102216212614, 
        0.0032310058151917213, 
        0.0032260072159275366, 
        0.0032210144804724343, 
        0.003216027663954624, 
        0.003211046820341495, 
        0.003206072001474728, 
        0.0032011032576837097, 
        0.003196140637850725, 
        0.003191184188532968, 
        0.0031862339558664135, 
        0.003181289983019928, 
        0.0031763523127327294, 
        0.003171420985404091, 
        0.0031664960401389525, 
        0.0031615775147248704, 
        0.0031566654449197724, 
        0.003151759865160773, 
        0.0031468608094449954, 
        0.0031419683093380692, 
        0.0031370823949682476, 
        0.0031322030954379024, 
        0.003127330438666245, 
        0.003122464451135986, 
        0.003117605157684442, 
        0.003112752582086819, 
        0.0031079067475431998, 
        0.003103067675196843, 
        0.0030982353854930875, 
        0.0030934098975473876, 
        0.0030885912293618285, 
        0.003083779397812561, 
        0.003078974419016681, 
        0.003074176307814275, 
        0.003069385077919411, 
        0.0030646007424003615, 
        0.003059823312956447, 
        0.0030550528007542966, 
        0.003050289215791201, 
        0.0030455325672816775, 
        0.003040782863704112, 
        0.00303604011238015, 
        0.003031304320390917, 
        0.0030265754924140627, 
        0.003021853635881731, 
        0.003017138754120266, 
        0.0030124308509775354, 
        0.0030077299294038813, 
        0.003003035991993357, 
        0.002998349040482207, 
        0.002993669075924898, 
        0.002988996098957264, 
        0.0029843301094809615, 
        0.002979671106574623, 
        0.00297501908985643, 
        0.0029703740562529463, 
        0.002965736005724081, 
        0.0029611049342120944, 
        0.002956480839362479, 
        0.002951863716656308, 
        0.0029472535633135446, 
        0.0029426503743274703, 
        0.002938054144936573, 
        0.0029334648699301537, 
        0.002928882543800231, 
        0.00292430716040329, 
        0.0029197387139668334, 
        0.0029151771967388523, 
        0.002910622603796016, 
        0.0029060749270448482, 
        0.0029015341589277133, 
        0.0028970002918138698, 
        0.002892473317670287, 
        0.002887953228293178, 
        0.002883440015233536, 
        0.0028789336695687643, 
        0.002874434182868447, 
        0.002869941545795899, 
        0.002865455749051658, 
        0.0028609767831309927, 
        0.0028565046384504225, 
        0.002852039305171366, 
        0.0028475807732999047, 
        0.0028431290323168716, 
        0.0028386840727895033, 
        0.002834245883576312, 
        0.0028298144548609175, 
        0.002825389775511679, 
        0.0028209718351183337, 
        0.0028165606223402003, 
        0.0028121561269348816, 
        0.002807758337421368, 
        0.0028033672429374572, 
        0.0027989828321877634, 
        0.0027946050939404382, 
        0.002790234016828132, 
        0.0027858695895819187, 
        0.002781511799941481, 
        0.002777160638019224, 
        0.002772816091542524, 
        0.0027684781488701614, 
        0.0027641467982033514, 
        0.002759822028423668, 
        0.002755503827356099, 
        0.0027511921838683957, 
        0.0027468870859199477, 
        0.0027425885219521983, 
        0.0027382964801336085, 
        0.0027340109487865205, 
        0.0027297319161242108, 
        0.0027254593704414375, 
        0.0027211932999679014, 
        0.0027169336929617057, 
        0.0027126805373649523, 
        0.0027084338220806636, 
        0.002704193534828552, 
        0.0026999596643602543, 
        0.0026957321987197496, 
        0.0026915111262634525, 
        0.0026872964352955245, 
        0.0026830881141738463, 
        0.00267888615118965, 
        0.002674690534879878, 
        0.00267050125283376, 
        0.002666318294994421, 
        0.002662141648980716, 
        0.00265797130347738, 
        0.0026538072465830073, 
        0.0026496494674977497, 
        0.002645497954241104, 
        0.0026413526959041147, 
        0.0026372136807757303, 
        0.0026330808977709356, 
        0.0026289543354628426, 
        0.0026248339826479288, 
        0.0026207198280702444, 
        0.0026166118605816992, 
        0.002612510068934434, 
        0.002608414442204958, 
        0.002604324969206424, 
        0.0026002416389662697, 
        0.0025961644403076508, 
        0.0025920933626000123, 
        0.0025880283946230626, 
        0.0025839695258025163, 
        0.0025799167448334755, 
        0.002575870041572073, 
        0.002571829404791, 
        0.0025677948240869107, 
        0.0025637662886222037, 
        0.002559743787795249, 
        0.0025557273109902087, 
        0.0025517168476875377, 
        0.0025477123873389822, 
        0.0025437139195324133, 
        0.002539721433734361, 
        0.0025357349197279375, 
        0.0025317543670414413, 
        0.002527779765460262, 
        0.0025238111046571687, 
        0.002519848374453502, 
        0.0025158915643512, 
        0.0025119406647992728, 
        0.0025079956653851804, 
        0.0025040565560822004, 
        0.002500123326841825, 
        0.0024961959677007864, 
        0.0024922744682750768, 
        0.0024883588195264024, 
        0.002484449010660342, 
        0.0024805450328445945, 
        0.002476646875798698, 
        0.002472754529761066, 
        0.0024688679847705334, 
        0.0024649872316654113, 
        0.0024611122605536326, 
        0.0024572430618336138, 
        0.0024533796259011095, 
        0.0024495219433132527, 
        0.0024456700043004632, 
        0.0024418237998825197, 
        0.0024379833204072033, 
        0.0024341485564831635, 
        0.0024303194987684365, 
        0.002426496137943971, 
        0.002422678464628905, 
        0.002418866469787182, 
        0.0024150601439243604, 
        0.002411259478218358, 
        0.002407464463319688, 
        0.0024036750901696006, 
        0.0023998913495941973, 
        0.0023961132326830036, 
        0.002392340729937786, 
        0.0023885738332061774, 
        0.0023848125331086567, 
        0.0023810568207436504, 
        0.002377306686843383, 
        0.002373562123286866, 
        0.0023698231208595984, 
        0.002366089670789442, 
        0.0023623617641362143, 
        0.002358639392470293, 
        0.0023549225468732058, 
        0.0023512112187607814, 
        0.0023475053993657485, 
        0.0023438050801851537, 
        0.0023401102523684853, 
        0.0023364209077193646, 
        0.0023327370371514626, 
        0.0023290586328533758, 
        0.0023253856858894057, 
        0.002321718187973264, 
        0.0023180561304007464, 
        0.002314399505109676, 
        0.002310748303402482, 
        0.0023071025171817563, 
        0.0023034621379641575, 
        0.002299827157462997, 
        0.0022961975669569426, 
        0.0022925733590195767, 
        0.002288954524809986, 
        0.0022853410564703924, 
        0.0022817329456251445, 
        0.0022781301841081313, 
        0.0022745327636743977, 
        0.0022709406763908235, 
        0.002267353914053312, 
        0.0022637724685906743, 
        0.0022601963316724594, 
        0.0022566254958006115, 
        0.002253059952664961, 
        0.002249499694320019, 
        0.0022459447126198014, 
        0.002242394999912909, 
        0.002238850548106328, 
        0.0022353113493121476, 
        0.0022317773955922945
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-24.json <==
[
    [
        -52.803510592448234, 
        -52.726920953675162, 
        -52.650414591874444, 
        -52.573995884044535, 
        -52.497664721539827, 
        -52.421420966062051, 
        -52.345264556441087, 
        -52.269195350718157, 
        -52.193213237698416, 
        -52.117318095347329, 
        -52.041509807483131, 
        -51.965788251360721, 
        -51.890153304849882, 
        -51.814604834668948, 
        -51.739142732015587, 
        -51.663766860280916, 
        -51.588477091061286, 
        -51.513273289936038, 
        -51.438155328824145, 
        -51.363123069067157, 
        -51.288176376650227, 
        -51.213315101586637, 
        -51.138539123174851, 
        -51.063848290089602, 
        -50.989242456748414, 
        -50.91472147456583, 
        -50.840285200601691, 
        -50.765933470479197, 
        -50.691666154449528, 
        -50.617483086502816, 
        -50.543384111429965, 
        -50.469369065714098, 
        -50.395437796709473, 
        -50.32159012559282, 
        -50.247825910637658, 
        -50.174144964473228, 
        -50.100547134596312, 
        -50.027032229484455, 
        -49.953600096832282, 
        -49.880250543241459, 
        -49.80698340192027, 
        -49.733798485716932, 
        -49.660695610464607, 
        -49.587674589068598, 
        -49.514735234786201, 
        -49.441877352647062, 
        -49.369100754534294, 
        -49.296405237193476, 
        -49.223790609976049, 
        -49.151256666647896, 
        -49.078803204021369, 
        -49.006429992123998, 
        -48.934136865310556, 
        -48.861923589183803, 
        -48.789789949701692, 
        -48.717735720482949, 
        -48.645760694779732, 
        -48.573864642126523, 
        -48.502047334884196, 
        -48.430308543339983, 
        -48.358648034735438, 
        -48.28706555250875, 
        -48.215560897972857, 
        -48.144133802540928, 
        -48.072784034665084, 
        -48.001511338071424, 
        -47.930315462214445, 
        -47.859196151282852, 
        -47.788153146962166, 
        -47.7171861787224, 
        -47.646294998465997, 
        -47.575479328607287, 
        -47.504738898506446, 
        -47.434073429429986, 
        -47.363482646634466, 
        -47.292966236839099, 
        -47.222523969174503, 
        -47.152155507184716, 
        -47.08186059524671, 
        -47.01163891626264, 
        -46.94149016968705, 
        -46.871414047994215, 
        -46.801410244457017, 
        -46.731478431785746, 
        -46.661618317757359, 
        -46.591829560109566, 
        -46.522111850841696, 
        -46.452464837662937, 
        -46.382888214265009, 
        -46.313381586232047, 
        -46.243944695544293, 
        -46.174577149318999, 
        -46.105278606926383, 
        -46.036048694199465, 
        -45.966887076126227, 
        -45.897793375781653, 
        -45.828767224149459, 
        -45.759808242366539, 
        -45.690916060922582, 
        -45.622090292477857, 
        -45.55333054795441, 
        -45.484636432994279, 
        -45.416007552617046, 
        -45.347443502424312, 
        -45.278943874200095, 
        -45.210508247034667, 
        -45.142136217798473, 
        -45.073827354907316, 
        -45.005581230802413, 
        -44.937397342935228, 
        -44.869275384286915, 
        -44.801214839085226, 
        -44.733215270307731, 
        -44.665276211908882, 
        -44.597397206083258, 
        -44.529577772426954, 
        -44.461817458546335, 
        -44.394115774844309, 
        -44.326472236809472, 
        -44.258886352666174, 
        -44.191357625561189, 
        -44.123885535824677, 
        -44.056469605953509, 
        -43.989109289835966, 
        -43.921804094933833, 
        -43.854553476678952, 
        -43.787356903581497, 
        -43.720213832172945, 
        -43.653123714737951, 
        -43.586085989413995, 
        -43.519100108508944, 
        -43.452165496490053, 
        -43.385281579444431, 
        -43.318447759595983, 
        -43.251663477019648, 
        -43.184928109594516, 
        -43.118241076889511, 
        -43.051601707955527, 
        -42.985009480106406, 
        -42.918463698318604, 
        -42.85196377508494, 
        -42.785509046998669, 
        -42.719098865215777, 
        -42.652732529656433, 
        -42.586409461669717, 
        -42.520128945492395, 
        -42.453890306431127, 
        -42.38769284981111, 
        -42.321535885335727, 
        -42.255418678366965, 
        -42.189340568922795, 
        -42.123300798123886, 
        -42.057298659078356, 
        -41.991333394506626, 
        -41.925404270723618, 
        -41.859510514340919, 
        -41.793651380497046, 
        -41.727826075928959, 
        -41.662033835419997, 
        -41.596273850751544, 
        -41.530545333554002, 
        -41.464847464783993, 
        -41.399179426290566, 
        -41.333540373291981, 
        -41.267929491853593, 
        -41.20234591794943, 
        -41.136788795464931, 
        -41.071257253099034, 
        -41.005750410888901, 
        -40.940267376039145, 
        -40.874807254264823, 
        -40.809369133364406, 
        -40.743952090070415, 
        -40.678555192679958, 
        -40.613177500819766, 
        -40.547818056314121, 
        -40.482475902958356, 
        -40.417150061602392, 
        -40.351839546375423, 
        -40.286543336910071, 
        -40.221260468426408, 
        -40.155989899381865, 
        -40.090730597726356, 
        -40.025481512776331, 
        -39.960241602008438, 
        -39.895009759222695, 
        -39.82978496879177, 
        -39.764566105590646, 
        -39.699352070989733, 
        -39.634141745030689, 
        -39.568934000171993, 
        -39.503727687379921, 
        -39.438521666131138, 
        -39.373314745915955, 
        -39.30810578013029, 
        -39.24289356071349, 
        -39.177676879238177, 
        -39.112454515953878, 
        -39.047225239402273, 
        -38.981987785403064, 
        -38.91674092658333, 
        -38.851483372042388, 
        -38.786213835520606, 
        -38.72093101067734, 
        -38.655633587136691, 
        -38.59032022741016, 
        -38.524989594178003, 
        -38.459640320968091, 
        -38.394271039343799, 
        -38.3288803484581, 
        -38.263466861642065, 
        -38.198029152676824, 
        -38.132565784902695, 
        -38.067075309496275, 
        -38.001556261803771, 
        -37.936007161756933, 
        -37.870426511952616, 
        -37.804812793279822, 
        -37.739164492777832, 
        -37.673480026698691, 
        -37.60775789883062, 
        -37.541996493300445, 
        -37.476194234097711, 
        -37.410349500464129, 
        -37.344460671710145, 
        -37.278526095095849, 
        -37.212544124914018, 
        -37.146513070708359, 
        -37.080431252418229, 
        -37.014296946504274, 
        -36.948108435469159, 
        -36.881863968185229, 
        -36.815561780593541, 
        -36.749200089440514, 
        -36.682777099753189, 
        -36.616290990141238, 
        -36.549739930172983, 
        -36.483122049656934, 
        -36.416435505739372, 
        -36.349678377431829, 
        -36.282848790321403, 
        -36.215944798158425, 
        -36.14896446060812, 
        -36.081905809661457, 
        -36.014766863581315, 
        -35.947545620649656, 
        -35.88024005694983, 
        -35.812848117774159, 
        -35.745367773861275, 
        -35.677796930548169, 
        -35.610133491425316, 
        -35.542375331818576, 
        -35.474520325299096, 
        -35.406566257868789, 
        -35.338511054055431, 
        -35.27035246854004, 
        -35.202088284870776, 
        -35.133716261524476, 
        -35.065234151186203, 
        -34.996639663429555, 
        -34.927930522012268, 
        -34.859104400801144, 
        -34.790158963835715, 
        -34.721091851836299, 
        -34.651900693257254, 
        -34.5825830851199, 
        -34.513136617712306, 
        -34.44355885166199, 
        -34.373847326978726, 
        -34.303999567729306, 
        -34.234013075202434, 
        -34.163885245346385, 
        -34.093613709843268, 
        -34.02319582120888, 
        -33.952629015543287, 
        -33.881910659482223, 
        -33.811038186500667, 
        -33.740008931810266, 
        -33.668820239455229, 
        -33.597469429558714, 
        -33.525953804739657, 
        -33.454270645564073, 
        -33.382417218409053, 
        -33.310390762374219, 
        -33.238188507370836, 
        -33.165807655436879, 
        -33.093245393294097, 
        -33.020498885014099, 
        -32.947565284449702, 
        -32.874441719608711, 
        -32.801125300922735, 
        -32.727613121570045, 
        -32.653902258471348, 
        -32.579989763260109, 
        -32.505872686872749, 
        -32.431548043350574, 
        -32.35701284652702, 
        -32.282264078378049, 
        -32.207298718705061, 
        -32.132113720727091, 
        -32.056706026040672, 
        -31.981072560994718, 
        -31.905210234210742, 
        -31.829115939264138, 
        -31.752786563910472, 
        -31.676218964007123, 
        -31.599410011052523, 
        -31.522356534904738, 
        -31.44505536892639, 
        -31.367503320374549, 
        -31.289697206667647, 
        -31.211633814171865, 
        -31.133309927846824, 
        -31.05472231880503, 
        -30.97586775187488, 
        -30.896742978908009, 
        -30.81734475032658, 
        -30.737669790870523, 
        -30.657714855889036, 
        -30.577476659550328, 
        -30.49695192251551, 
        -30.41613735245506, 
        -30.33502967416338, 
        -30.253625585549941, 
        -30.171921799517772, 
        -30.089915016010202, 
        -30.007601938574631, 
        -29.924979270559195, 
        -29.84204371594495, 
        -29.758791980662647, 
        -29.675220775299675, 
        -29.591326812302192, 
        -29.507106810205766, 
        -29.422557492836681, 
        -29.337675592110283, 
        -29.252457835608812, 
        -29.166900994972163, 
        -29.081001818146387, 
        -28.994757077247936, 
        -28.908163548203362, 
        -28.821218043683604, 
        -28.733917368124878, 
        -28.646258355840938, 
        -28.55823785061418, 
        -28.469852725681339, 
        -28.381099865568462, 
        -28.291976185006032, 
        -28.202478611233406, 
        -28.11260411570732, 
        -28.022349677179459, 
        -27.931712316601899, 
        -27.840689071412971, 
        -27.749277028131164, 
        -27.657473291188253, 
        -27.56527500667913, 
        -27.472679344737738, 
        -27.379683545720933, 
        -27.286284857993166, 
        -27.192480584512094, 
        -27.098268068959634, 
        -27.003644702384587, 
        -26.908607918347435, 
        -26.813155210523686, 
        -26.717284115479742, 
        -26.620992219447274, 
        -26.524277170160147, 
        -26.427136669581472, 
        -26.329568480703884, 
        -26.231570422252577, 
        -26.133140371557584, 
        -26.034276295811459, 
        -25.934976201772951, 
        -25.835238177536006, 
        -25.735060374853504, 
        -25.634441029015932, 
        -25.533378439988251, 
        -25.431870992948301, 
        -25.329917144252438, 
        -25.227515441929697, 
        -25.124664509196212, 
        -25.021363056415844, 
        -24.91760988400922, 
        -24.813403877585298, 
        -24.708744009493628, 
        -24.603629370741924, 
        -24.498059120008669, 
        -24.392032528740891, 
        -24.285548954090764, 
        -24.178607877594381, 
        -24.071208861368461, 
        -23.963351588283253, 
        -23.85503583842323, 
        -23.746261506261153, 
        -23.637028594940528, 
        -23.527337220696218, 
        -23.417187615915001, 
        -23.306580122408992, 
        -23.195515207736729, 
        -23.083993449729796, 
        -22.972015550537947, 
        -22.859582338498207, 
        -22.746694754953925, 
        -22.633353876898589, 
        -22.51956089824122, 
        -22.405317139429364, 
        -22.290624039096404, 
        -22.175483197518211, 
        -22.059896302346115, 
        -21.943865205070086, 
        -21.827391864551245, 
        -21.710478375793308, 
        -21.593126960720067, 
        -21.475339990390804, 
        -21.357119945357109, 
        -21.238469453702091, 
        -21.119391264329664, 
        -20.999888260962532, 
        -20.879963457930007, 
        -20.759619997493399, 
        -20.63886115305634, 
        -20.517690327172399, 
        -20.396111048908168, 
        -20.274126973323462, 
        -20.151741885146237, 
        -20.028959682105011, 
        -19.905784393686012, 
        -19.7822201684234, 
        -19.65827126729145, 
        -19.533942081699447, 
        -19.409237097203818, 
        -19.284160936135248, 
        -19.158718308310764, 
        -19.032914041700799, 
        -18.906753060808612, 
        -18.78024040038623, 
        -18.653381182327298, 
        -18.526180632253279, 
        -18.398644059421848, 
        -18.270776862446407, 
        -18.142584521428503, 
        -18.01407259813697, 
        -17.885246724935929, 
        -17.75611260940985, 
        -17.626676017104497, 
        -17.496942785698479, 
        -17.366918798987761, 
        -17.236609994334124, 
        -17.106022354751325, 
        -16.975161904884992, 
        -16.844034702573648, 
        -16.712646834814691, 
        -16.58100440996942, 
        -16.449113559733206, 
        -16.316980420163191, 
        -16.184611135623353, 
        -16.052011848083033, 
        -15.919188690085578, 
        -15.786147775742583, 
        -15.652895213807865, 
        -15.519437068440782, 
        -15.385779373291479, 
        -15.251928119766117, 
        -15.117889250938054, 
        -14.983668651254016, 
        -14.849272143191474, 
        -14.71470547595507, 
        -14.579974320148356, 
        -14.445084260654575, 
        -14.310040785455039, 
        -14.174849283110101, 
        -14.039515031372886, 
        -13.904043188843424, 
        -13.768438793638529, 
        -13.6327067446838, 
        -13.496851803323647, 
        -13.360878580164801, 
        -13.22479152738965, 
        -13.088594928872929, 
        -12.952292908637689, 
        -12.815889393679097, 
        -12.679388131537888, 
        -12.542792665829925, 
        -12.406106339797084, 
        -12.269332278766448, 
        -12.132473391500776, 
        -11.995532353399421, 
        -11.858511604550081, 
        -11.721413339478804, 
        -11.584239499198604, 
        -11.446991762726304, 
        -11.309671546159436, 
        -11.172279984932997, 
        -11.034817929748355, 
        -10.897285942465883, 
        -10.759684286656054, 
        -10.622012913844667, 
        -10.484271477743569, 
        -10.346459296322337, 
        -10.208575368046384, 
        -10.070618352731966, 
        -9.9325865756663383, 
        -9.7944780102262232, 
        -9.6562902772151418, 
        -9.5180206380040389, 
        -9.3796659891383865, 
        -9.241222854568969, 
        -9.1026873821185657, 
        -8.9640553364170152, 
        -8.8253220961572296, 
        -8.6864826459289208, 
        -8.5475315773015659, 
        -8.4084630776581673, 
        -8.2692709328017404, 
        -8.1299485194371108, 
        -7.9904888037511723, 
        -7.8508843376950059, 
        -7.7111272626879153, 
        -7.5712092983519046, 
        -7.4311217485821333, 
        -7.2908554978504974, 
        -7.1504010152987565, 
        -7.0097483494304926, 
        -6.8688871351961298, 
        -6.7278065915864254, 
        -6.5864955290621312, 
        -6.4449423485202297, 
        -6.3031350496598115, 
        -6.1610612325363254, 
        -6.0187081097807011, 
        -5.8760625075703139, 
        -5.7331108748975872, 
        -5.5898392957152732, 
        -5.4462334971794668, 
        -5.3022788556455511, 
        -5.1579604254266114, 
        -5.0132629309970307, 
        -4.8681707946619941, 
        -4.7226681471109719, 
        -4.5767388436217944, 
        -4.4303664826858613, 
        -4.2835344241655919, 
        -4.1362258135881111, 
        -3.9884235925237941, 
        -3.8401105161872793, 
        -3.6912692094671149, 
        -3.5418821335767654, 
        -3.3919316374083124, 
        -3.2414000130542062, 
        -3.0902694529528594, 
        -2.9385221569057598, 
        -2.7861401748827088, 
        -2.633105746562689, 
        -2.4794010300379052, 
        -2.3250079715852818, 
        -2.1699096433519909, 
        -2.0140843111832862, 
        -1.8575061661651047, 
        -1.7002316615608066, 
        -1.5420840910777418, 
        -1.3831946790881975, 
        -1.2234959158742196, 
        -1.0629708828728648, 
        -0.90160293260085866, 
        -0.73937598378019365, 
        -0.57627383456512871, 
        -0.41228050658578891, 
        -0.24738043843288923, 
        -0.081558020627047395, 
        0.085202034137139587, 
        0.25291476686340636, 
        0.42159508295779613, 
        0.59125768067308448, 
        0.76191706566674955, 
        0.93358758521557472, 
        1.1062834223179154, 
        1.2800186106726339, 
        1.4548069986596379, 
        1.6306623629842276, 
        1.8075983327388483, 
        1.9856284363827885, 
        2.1647661030436867, 
        2.3450246670469288, 
        2.5264173900307973, 
        2.7089574570691233, 
        2.8926579921111295, 
        3.0775320611272394, 
        3.2635926563751338, 
        3.450852743079289, 
        3.6393252025071652, 
        3.8290228885540234, 
        4.0199585766750445, 
        4.2121449975925476, 
        4.4055947969336522, 
        4.6003205570577466, 
        4.7963347775765719, 
        4.9936498567144083, 
        5.192278085580325, 
        5.3922316380512925, 
        5.5935225414009837, 
        5.7961626821575187, 
        6.0001637603740097, 
        6.2055372941207336, 
        6.4122945883750706, 
        6.6204467154870494, 
        6.8300044765875585, 
        7.040978406703621, 
        7.2533787213069152, 
        7.4672153025878449, 
        7.6824976819498314, 
        7.899234987204486, 
        8.1174359205662991, 
        8.3371087396586656, 
        8.5582612114249628, 
        8.780900582235434, 
        9.0050335540346573, 
        9.2306662329323927, 
        9.4578040902893559, 
        9.6864519493446188, 
        9.9166139112713054, 
        10.148293351611136, 
        10.381492844896544, 
        10.616214149311253, 
        10.852458143674372, 
        11.090224790078581, 
        11.329513097403886, 
        11.570321052837409, 
        11.812645587886147, 
        12.056482524174342, 
        12.301826531415575, 
        12.548671062716021, 
        12.79700830980244, 
        13.046829156332915, 
        13.298123100853626, 
        13.550878243566324, 
        13.805081179515238, 
        14.06071698920508, 
        14.317769183811762, 
        14.576219602939858, 
        14.836048436424475, 
        15.097234106515744, 
        15.359753232570036, 
        15.623580615212401, 
        15.888689162187344, 
        16.155049846720868, 
        16.422631684926976, 
        16.69140167226513, 
        16.961324776184497, 
        17.232363901146016, 
        17.504479839675085, 
        17.777631302943281, 
        18.051774893280221, 
        18.32686508617779, 
        18.602854249020002, 
        18.879692659573575, 
        19.157328515324622, 
        19.435707987649113, 
        19.714775229198583, 
        19.994472455837709, 
        20.274740032402502, 
        20.5555164798674, 
        20.836738616922837, 
        21.118341635951758, 
        21.400259210226523, 
        21.682423635052718, 
        21.964765906805081, 
        22.247215928606376, 
        22.529702622637728, 
        22.812154085698253, 
        23.094497792547472, 
        23.376660725240185, 
        23.658569580105009, 
        23.940150948428659, 
        24.221331526551591, 
        24.502038259157509, 
        24.782198611790136, 
        25.061740676867732, 
        25.340593422742433, 
        25.618686847716678, 
        25.895952229039256, 
        26.172322207261264, 
        26.447731012660309, 
        26.722114608003949, 
        26.995410881122535, 
        27.267559712713858, 
        27.53850316050535, 
        27.808185565521931, 
        28.076553609840712, 
        28.343556474653518, 
        28.609145897777726, 
        28.873276192565385, 
        29.135904350062873, 
        29.396990034045878, 
        29.656495632850078, 
        29.91438623993707, 
        30.170629690341936, 
        30.425196496195227, 
        30.678059865576774, 
        30.929195641908727, 
        31.178582252835348, 
        31.426200679790789, 
        31.672034399573352, 
        31.916069290122181, 
        32.158293563434022, 
        32.398697705878881, 
        32.637274392775367, 
        32.874018382651485, 
        33.108926446289196, 
        33.341997267248637, 
        33.573231369897385, 
        33.802631004188378, 
        34.030200051315298, 
        34.255943958665284, 
        34.479869633363336, 
        34.701985353781524, 
        34.922300670880603, 
        35.140826347065861, 
        35.357574254830709, 
        35.57255731061818, 
        35.78578935865189, 
        35.997285154117108, 
        36.207060243367714, 
        36.415130915661784, 
        36.62151413475825, 
        36.826227483345193, 
        37.029289042936924, 
        37.23071743613167, 
        37.430531699541746, 
        37.628751259366844, 
        37.825395866269254, 
        38.020485565961586, 
        38.214040652048617, 
        38.406081613230008, 
        38.596629116004031, 
        38.785703949428935, 
        38.973326997739349, 
        39.159519215254555, 
        39.344301596607266, 
        39.527695144731553, 
        39.709720841985614, 
        39.890399638876062, 
        40.069752433280165, 
        40.24780003835523, 
        40.424563168102814, 
        40.600062441939492, 
        40.774318315915657, 
        40.947351143238386, 
        41.119181100004006, 
        41.289828215557954, 
        41.459312322886937, 
        41.627653094750947, 
        41.794869986932696, 
        41.960982273429181, 
        42.126009019563433, 
        42.289969084869199, 
        42.452881085371786, 
        42.614763443772787, 
        42.775634351686577, 
        42.93551177750696, 
        43.094413439237485, 
        43.252356853732607, 
        43.409359269772835, 
        43.565437729174164, 
        43.720609028947294, 
        43.87488974281095, 
        44.028296171949648, 
        44.180844419276241, 
        44.332550340643245, 
        44.48342956724845, 
        44.633497468175776, 
        44.782769230549157, 
        44.931259740107663, 
        45.078983715885492, 
        45.225955629583822, 
        45.372189725530852, 
        45.517700030221143, 
        45.66250035241994, 
        45.806604261256396, 
        45.950025131301693, 
        46.092776120269249, 
        46.234870173460394, 
        46.376320018237301, 
        46.517138192935917, 
        46.657337011337567, 
        46.796928601572752, 
        46.935924895452757, 
        47.074337620931566, 
        47.212178318709924, 
        47.349458362968697, 
        47.4861888636364, 
        47.622380830005461, 
        47.758045049913648, 
        47.89319215672451, 
        48.027832569513471, 
        48.161976568989459, 
        48.295634252822218, 
        48.428815549438333, 
        48.561530228849541, 
        48.693787893789015, 
        48.825597983159803, 
        48.956969789443207, 
        49.08791243553005, 
        49.218434909138168, 
        49.34854603210502, 
        49.478254496595575, 
        49.607568830268832, 
        49.736497438067616, 
        49.865048570301987, 
        49.993230349368936, 
        50.121050759666126, 
        50.248517652276185, 
        50.375638749556913, 
        50.502421657328405, 
        50.628873816058615, 
        50.755002589327511, 
        50.880815186259063, 
        51.006318732021612, 
        51.131520177997658, 
        51.256426413883972, 
        51.381044189636931, 
        51.505380153885184, 
        51.629440839780919, 
        51.753232678175635, 
        51.876761986471784, 
        52.000034987752471, 
        52.123057792459903, 
        52.245836424849706, 
        52.368376790367968, 
        52.490684716262557, 
        52.612765925833195, 
        52.734626060429939, 
        52.85627064229552, 
        52.977705129203777, 
        53.098934883766759, 
        53.219965195125049, 
        53.340801218458068, 
        53.461448081803276, 
        53.581910791667802, 
        53.702194342348463, 
        53.822303499545946, 
        53.942243138311227, 
        54.062017871565793, 
        54.18163237397863, 
        54.301091200893154, 
        54.420398832399577, 
        54.539559677558458, 
        54.658578075078118, 
        54.777458293468186, 
        54.896204544303615, 
        55.014820939110358, 
        55.133311557599498, 
        55.251680400384174, 
        55.369931439633341, 
        55.488068485764067, 
        55.606095394241507, 
        55.724015904087132, 
        55.84183371887697, 
        55.95955247058739, 
        56.077175747138249, 
        56.194707054558002, 
        56.312149875181831, 
        56.429507603787307, 
        56.546783606908505, 
        56.663981188276978, 
        56.781103601955948, 
        56.898154047773296, 
        57.015135683965539, 
        57.132051600446459, 
        57.248904857930214, 
        57.365698459552668, 
        57.482435370732226, 
        57.59911849233297, 
        57.715750697082179, 
        57.832334807208085, 
        57.948873618622791, 
        58.065369830450898, 
        58.181826171735331, 
        58.298245256183783, 
        58.414629711968566, 
        58.530982108245091, 
        58.647304993972696, 
        58.763600818906127, 
        58.879872087662584, 
        58.996121148658084, 
        59.11235041219831, 
        59.228562216575497, 
        59.344758868592976, 
        59.460942631400435, 
        59.577115742793488, 
        59.69328039845, 
        59.809438779121571, 
        59.925592989313309, 
        60.041745165992758, 
        60.157897329173913, 
        60.274051560358558, 
        60.390209819876581, 
        60.506374115387985, 
        60.622546367555486, 
        60.738728532482931, 
        60.854922433969463, 
        60.971129987375797, 
        61.087352964239173, 
        61.203593204274306, 
        61.319852458368231, 
        61.436132486372173, 
        61.552435002142253, 
        61.668761706987944, 
        61.785114258787964, 
        61.901494308313566, 
        62.017903467390362, 
        62.13434333473608, 
        62.250815475272724, 
        62.367321437300745, 
        62.483862742806778, 
        62.60044090072779, 
        62.717057369753299, 
        62.833713613957514, 
        62.950411066876704, 
        63.067151157123369, 
        63.183935239951552, 
        63.300764756002522, 
        63.417640947449435, 
        63.534565197423788, 
        63.651538815758066, 
        63.768563095770908, 
        63.885639298778329, 
        64.002768682145714, 
        64.119952476849122, 
        64.23719190129421, 
        64.354488146644997, 
        64.471842395618282, 
        64.589255807893451, 
        64.70672953298893, 
        64.824264689757939, 
        64.941862393401678, 
        65.059523738389828, 
        65.17724980709697, 
        65.295041653812049, 
        65.412900339111474, 
        65.530826875450714, 
        65.648822318289618, 
        65.766887609980216, 
        65.885023781285369, 
        66.003231777072415, 
        66.121512574570531, 
        66.239867107957735, 
        66.358296348729297, 
        66.476801142077406, 
        66.595382436596083, 
        66.714041106845542, 
        66.832778121132421, 
        66.951594178305001, 
        67.070490224631172, 
        67.189467083066091, 
        67.308525615959084, 
        67.427666587934667, 
        67.546890852387222, 
        67.666199158111908, 
        67.785592327907182, 
        67.905071095863619, 
        68.024636240728171, 
        68.144288511299095, 
        68.264028686115054, 
        68.383857412646861, 
        68.503775459408573, 
        68.623783514718298, 
        68.743882303772679, 
        68.864072478548337, 
        68.984354775414701, 
        69.104729783041506, 
        69.225198357903722, 
        69.345760835061114, 
        69.466418031182982, 
        69.587170548585817, 
        69.708019027790698, 
        69.828964077915259, 
        69.950006318213298, 
        70.071146327822049, 
        70.192384707954091, 
        70.313722038094653, 
        70.435158933102471, 
        70.556695880156411, 
        70.678333638880957, 
        70.800072436545264, 
        70.921912988105689, 
        71.043855816987147, 
        71.165901474269759, 
        71.2880504488095, 
        71.410303272460297, 
        71.532660454789166, 
        71.655122498240715, 
        71.777689895292028, 
        71.900363152600903, 
        72.023142719266772, 
        72.146029108856894, 
        72.269022749618316, 
        72.392124137752688, 
        72.51533370815973, 
        72.638651925855143, 
        72.762079233959909, 
        72.885616091459255, 
        73.009262898735983, 
        73.133020105660648, 
        73.256888130619643, 
        73.380867418192665, 
        73.504958335122566, 
        73.629161322247143, 
        73.753476765413851, 
        73.877905095594457, 
        74.002446657930392, 
        74.127101866658762, 
        74.251871103760706, 
        74.376754767235681, 
        74.501753195945312, 
        74.626866777817739, 
        74.752095880273984, 
        74.877440863835034, 
        75.002902086171133, 
        75.128479915115392, 
        75.254174669959596, 
        75.379986767217289, 
        75.5059164345667, 
        75.631964128198177, 
        75.758130057676723, 
        75.884414615463299, 
        76.010818127000391, 
        76.137340915230141, 
        76.263983296960816, 
        76.390745588086958, 
        76.517628101262673, 
        76.644631149576341, 
        76.771755027950391, 
        76.899000057318148, 
        77.026366508481729, 
        77.153854692578534, 
        77.281464899071835, 
        77.409197433891734, 
        77.537052553172273, 
        77.665030556954662, 
        77.793131723589795, 
        77.921356335444386, 
        78.049704660676184, 
        78.178176987203514, 
        78.306773560464507, 
        78.435494719898983, 
        78.564340608868989, 
        78.693311553725565, 
        78.822407808479497, 
        78.951629643789147, 
        79.080977291486633, 
        79.210451017014933, 
        79.340051067638626, 
        79.469777694471119, 
        79.599631139290167, 
        79.72961166894622, 
        79.859719481553682, 
        79.98995484189409, 
        80.120317980115203, 
        80.250809155815617, 
        80.381428559847947, 
        80.512176445549883, 
        80.643053041505752, 
        80.774058579051314, 
        80.905193276784928, 
        81.036457375065993, 
        81.167851070559323, 
        81.299374607057302, 
        81.431028182660526, 
        81.562812060392318, 
        81.694726384465952, 
        81.826771406865163, 
        81.958947336675834, 
        82.091254450958772, 
        82.223692828551847
    ], 
    [
        0.002233, 
        0.002235426316545919, 
        0.002237855046935149, 
        0.0022402861895710726, 
        0.0022427197471385865, 
        0.0022451557232768147, 
        0.0022475941190142294, 
        0.002250034938109369, 
        0.0022524781831805836, 
        0.002254923857217149, 
        0.0022573719629710503, 
        0.002259822503389923, 
        0.0022622754813646866, 
        0.002264730900131522, 
        0.0022671887620606007, 
        0.002269649070454275, 
        0.002272111828274186, 
        0.0022745770386664137, 
        0.002277044704520611, 
        0.0022795148290619197, 
        0.0022819874153113848, 
        0.00228446246680824, 
        0.0022869399860377788, 
        0.0022894199765321034, 
        0.0022919024415569153, 
        0.002294387384452909, 
        0.002296874808328774, 
        0.0022993647170027097, 
        0.0023018571130322047, 
        0.002304352000236537, 
        0.0023068493819766705, 
        0.002309349261882084, 
        0.002311851643152556, 
        0.0023143565298781666, 
        0.002316863924776111, 
        0.0023193738321733294, 
        0.00232188625507132, 
        0.0023244011978518306, 
        0.0023269186634185006, 
        0.0023294386561384423, 
        0.0023319611793394435, 
        0.0023344862370633, 
        0.0023370138331775345, 
        0.0023395439716134584, 
        0.0023420766562396206, 
        0.0023446118911784326, 
        0.002347149680244879, 
        0.0023496900277650648, 
        0.002352232937541584, 
        0.0023547784139085126, 
        0.0023573264610211885, 
        0.0023598770839689436, 
        0.002362430285406177, 
        0.0023649860705316594, 
        0.002367544443656038, 
        0.0023701054095243337, 
        0.0023726689720871596, 
        0.0023752351361411126, 
        0.0023778039062940957, 
        0.0023803752871803504, 
        0.0023829492834890323, 
        0.0023855259007377087, 
        0.0023881051421948134, 
        0.002390687013758917, 
        0.0023932715197909986, 
        0.002395858665569027, 
        0.002398448456063354, 
        0.0024010408963922544, 
        0.0024036359916981076, 
        0.0024062337475220918, 
        0.0024088341684744045, 
        0.002411437260251747, 
        0.0024140430281804673, 
        0.0024166514778435244, 
        0.0024192626145914976, 
        0.002421876445195376, 
        0.0024244929731374308, 
        0.0024271122060071765, 
        0.0024297341480585518, 
        0.0024323588059665543, 
        0.0024349861856040995, 
        0.0024376162930727055, 
        0.0024402491343554528, 
        0.0024428847161695215, 
        0.00244552304375233, 
        0.0024481641242781833, 
        0.002450807963427704, 
        0.0024534545685927357, 
        0.0024561039452148984, 
        0.002458756102200626, 
        0.002461411042852983, 
        0.0024640687759297643, 
        0.0024667293078362257, 
        0.0024693926463101494, 
        0.002472058797394147, 
        0.0024747277687731887, 
        0.002477399567668774, 
        0.0024800742016239737, 
        0.00248275167770103, 
        0.0024854320036035585, 
        0.002488115186989423, 
        0.002490801235634056, 
        0.002493490157238159, 
        0.002496181959789176, 
        0.002498876651320319, 
        0.0025015742402809166, 
        0.0025042747342773866, 
        0.002506978142005772, 
        0.0025096844718557965, 
        0.002512393735214964, 
        0.002515105935189242, 
        0.002517821083691896, 
        0.002520539188949432, 
        0.0025232602604180303, 
        0.002525984307055608, 
        0.002528711338665899, 
        0.0025314413637391566, 
        0.0025341743922498196, 
        0.002536910433789152, 
        0.0025396494981480932, 
        0.0025423915952040516, 
        0.0025451367356718792, 
        0.0025478849283343016, 
        0.0025506361848175304, 
        0.002553390514247494, 
        0.002556147927925411, 
        0.002558908436384444, 
        0.0025616720505688257, 
        0.0025644387814560614, 
        0.002567208640495526, 
        0.002569981638375645, 
        0.0025727577868723908, 
        0.00257553709751072, 
        0.002578319582721393, 
        0.0025811052531182817, 
        0.0025838941219338066, 
        0.0025866862003540163, 
        0.002589481503421806, 
        0.002592280039447757, 
        0.0025950818243364454, 
        0.0025978868688785075, 
        0.002600695187210944, 
        0.0026035067925635046, 
        0.002606321700295384, 
        0.002609139920180159, 
        0.002611961468082124, 
        0.002614786357664503, 
        0.002617614603393398, 
        0.002620446219348168, 
        0.002623281221426, 
        0.0026261196219654168, 
        0.0026289614376712772, 
        0.0026318066825918277, 
        0.0026346553729577767, 
        0.0026375075236805714, 
        0.00264036315132911, 
        0.0026432222709480355, 
        0.0026460848996318308, 
        0.002648951052957224, 
        0.002651820748307782, 
        0.002654694001916246, 
        0.0026575708312619596, 
        0.002660451253541666, 
        0.0026633352869869695, 
        0.002666222948185533, 
        0.0026691142558758706, 
        0.0026720092281529765, 
        0.00267490788363445, 
        0.0026778102411107742, 
        0.002680716319750073, 
        0.002683626138566995, 
        0.0026865397171992973, 
        0.002689457075562277, 
        0.0026923782337343514, 
        0.002695303211977087, 
        0.002698232031153397, 
        0.0027011647117874734, 
        0.0027041012752699366, 
        0.00270704174304318, 
        0.002709986137938517, 
        0.0027129344798992126, 
        0.002715886792347338, 
        0.0027188430978942516, 
        0.0027218034198237336, 
        0.002724767780777978, 
        0.0027277362061800224, 
        0.002730708716843622, 
        0.002733685338670707, 
        0.0027366660958812574, 
        0.002739651013526531, 
        0.00274264011673454, 
        0.0027456334314033244, 
        0.002748630982738258, 
        0.002751632798109407, 
        0.0027546389024396514, 
        0.002757649323429574, 
        0.0027606640884315164, 
        0.0027636832250865647, 
        0.002766706761325497, 
        0.002769734726376357, 
        0.0027727671473687715, 
        0.0027758040543112952, 
        0.002778845476596926, 
        0.0027818914443472425, 
        0.002784941987566688, 
        0.0027879971373023283, 
        0.0027910569242763405, 
        0.002794121380348072, 
        0.002797190537149924, 
        0.0028002644276176546, 
        0.0028033430836486135, 
        0.0028064265388305014, 
        0.0028095148269003506, 
        0.0028126079818910025, 
        0.0028157060383080124, 
        0.0028188090310943847, 
        0.0028219169957336976, 
        0.002825029968454759, 
        0.002828147984851243, 
        0.002831271083735785, 
        0.002834399299165092, 
        0.0028375326709874573, 
        0.0028406712365444168, 
        0.002843815035189501, 
        0.002846964105883612, 
        0.0028501184888808755, 
        0.002853278223722767, 
        0.0028564433518934395, 
        0.00285961391397891, 
        0.00286278995243126, 
        0.002865971509035892, 
        0.002869158626948752, 
        0.002872351349612863, 
        0.0028755497210988506, 
        0.00287875378572325, 
        0.002881963588797953, 
        0.002885179175729845, 
        0.0028884005936029786, 
        0.0028916278877373193, 
        0.002894861107138211, 
        0.0028981002979999557, 
        0.002901345509927154, 
        0.0029045967917700993, 
        0.0029078541934942767, 
        0.0029111177653934578, 
        0.00291438755843966, 
        0.0029176636243863686, 
        0.00292094601619351, 
        0.002924234785195084, 
        0.0029275299857507544, 
        0.002930831671907011, 
        0.002934139898831254, 
        0.0029374547214449853, 
        0.0029407761987839047, 
        0.0029441043824561287, 
        0.002947439332590938, 
        0.0029507811072792423, 
        0.0029541297656575194, 
        0.0029574853668136517, 
        0.0029608479717469116, 
        0.00296421764038276, 
        0.002967594434917663, 
        0.0029709784176973225, 
        0.002974369651965821, 
        0.0029777682012950466, 
        0.0029811741305570253, 
        0.002984587504672401, 
        0.0029880083897968843, 
        0.0029914368528403124, 
        0.0029948729612477008, 
        0.002998316783362274, 
        0.0030017683926021675, 
        0.0030052278500214487, 
        0.003008695231018125, 
        0.003012170606074082, 
        0.0030156540491269907, 
        0.0030191456304194246, 
        0.003022645425087956, 
        0.0030261535074829673, 
        0.0030296699530052646, 
        0.0030331948377361737, 
        0.0030367282386890475, 
        0.0030402702334064976, 
        0.0030438209006516444, 
        0.0030473803194759064, 
        0.0030509485702021793, 
        0.00305452573377379, 
        0.003058111892154383, 
        0.003061707127685367, 
        0.003065311523935431, 
        0.003068925165235747, 
        0.0030725481367131426, 
        0.0030761805242349037, 
        0.0030798224148961763, 
        0.0030834738957447, 
        0.0030871350557069447, 
        0.003090805983656609, 
        0.0030944867700852963, 
        0.0030981775055926603, 
        0.0031018782821486935, 
        0.0031055891923414927, 
        0.0031093103295828017, 
        0.003113041788247907, 
        0.0031167836635599337, 
        0.00312053605112245, 
        0.0031242990482973883, 
        0.0031280727517750675, 
        0.003131857260521186, 
        0.0031356526734834904, 
        0.0031394590911399452, 
        0.0031432766136370712, 
        0.0031471053429864854, 
        0.0031509453814763566, 
        0.0031547968323983, 
        0.003158659799654357, 
        0.0031625343881306295, 
        0.0031664207031343824, 
        0.0031703188516487425, 
        0.0031742289394642333, 
        0.0031781510749622167, 
        0.003182085366579677, 
        0.00318603192388912, 
        0.0031899908560906725, 
        0.0031939622743163325, 
        0.0031979462894649816, 
        0.0032019430136803863, 
        0.0032059525595332992, 
        0.0032099750402654155, 
        0.003214010569746278, 
        0.0032180592624656886, 
        0.003222121233413441, 
        0.003226196598258217, 
        0.003230285473155047, 
        0.003234387974846849, 
        0.003238504220527526, 
        0.0032426343285192546, 
        0.003246778415846458, 
        0.00325093660176776, 
        0.003255109005266006, 
        0.0032592957462088987, 
        0.0032634969437163206, 
        0.0032677127184349147, 
        0.0032719431906707997, 
        0.0032761884814664684, 
        0.0032804487116069006, 
        0.003284724002620166, 
        0.0032890144758299304, 
        0.00329332025328647, 
        0.0032976414562196636, 
        0.0033019782069775906, 
        0.0033063306272431738, 
        0.003310698839417428, 
        0.0033150829650204763, 
        0.003319483126290508, 
        0.0033238994450287915, 
        0.0033283320435334553, 
        0.0033327810423781244, 
        0.0033372465634929267, 
        0.003341728727911409, 
        0.003346227656531149, 
        0.0033507434697953096, 
        0.0033552762880006658, 
        0.0033598262304532314, 
        0.003364393416395472, 
        0.003368977964672717, 
        0.0033735799932210443, 
        0.0033781996194699373, 
        0.0033828369600445965, 
        0.0033874921310709065, 
        0.003392165248080025, 
        0.0033968564244944884, 
        0.0034015657742147497, 
        0.0034062934095194235, 
        0.0034110394420105803, 
        0.0034158039816853843, 
        0.003420587137917724, 
        0.0034253890184504196, 
        0.0034302097301543858, 
        0.0034350493780632998, 
        0.003439908066188856, 
        0.003444785897008368, 
        0.0034496829713309024, 
        0.0034545993885834268, 
        0.003459535246769164, 
        0.003464490640914803, 
        0.003469465665663795, 
        0.003474460413014685, 
        0.0034794749737114164, 
        0.0034845094353684386, 
        0.003489563884677902, 
        0.0034946384054224486, 
        0.003499733079644527, 
        0.003504847986847731, 
        0.0035099832043005196, 
        0.003515138806817606, 
        0.0035203148666211603, 
        0.003525511453692841, 
        0.003530728634975131, 
        0.003535966475138322, 
        0.003541225035888151, 
        0.003546504375896268, 
        0.0035518045514162854, 
        0.0035571256151734044, 
        0.0035624676173093986, 
        0.0035678306048355746, 
        0.003573214622080788, 
        0.0035786197085150365, 
        0.0035840459024021947, 
        0.003589493237004414, 
        0.0035949617432850032, 
        0.003600451448523431, 
        0.0036059623766950635, 
        0.003611494547365102, 
        0.003617047977592467, 
        0.0036226226799662945, 
        0.0036282186639348835, 
        0.0036338359350033427, 
        0.0036394744949043286, 
        0.0036451343416671893, 
        0.003650815469374991, 
        0.003656517868202722, 
        0.003662241524464367, 
        0.0036679864205320816, 
        0.003673752534609994, 
        0.003679539841418988, 
        0.0036853483111824507, 
        0.0036911779101681023, 
        0.0036970286008778854, 
        0.0037029003410890913, 
        0.003708793085442556, 
        0.003714706783328191, 
        0.003720641381072837, 
        0.0037265968203515267, 
        0.0037325730391172553, 
        0.0037385699707534977, 
        0.0037445875450741522, 
        0.0037506256873294716, 
        0.0037566843190703727, 
        0.0037627633576634086, 
        0.0037688627165084415, 
        0.0037749823048590244, 
        0.0037811220281847692, 
        0.003787281787741362, 
        0.0037934614812181427, 
        0.0037996610018727235, 
        0.0038058802395423193, 
        0.003812119080114686, 
        0.003818377405671999, 
        0.0038246550944662024, 
        0.003830952021107963, 
        0.003837268056516279, 
        0.0038436030680594744, 
        0.0038499569192187257, 
        0.0038563294702425254, 
        0.003862720577709229, 
        0.003869130094770521, 
        0.0038755578712189234, 
        0.003882003753665934, 
        0.003888467584575346, 
        0.0038949492039411296, 
        0.0039014484482464543, 
        0.003907965150750346, 
        0.003914499141465174, 
        0.003921050247339566, 
        0.003927618292077906, 
        0.003934203096367631, 
        0.003940804477771579, 
        0.003947422250741874, 
        0.0039540562267687445, 
        0.003960706214168749, 
        0.003967372018203988, 
        0.0039740534411520185, 
        0.003980750281910048, 
        0.003987462336536464, 
        0.0039941893977026586, 
        0.0040009312549398246, 
        0.004007687694521015, 
        0.004014458499517485, 
        0.004021243448835742, 
        0.004028042318654529, 
        0.004034854880931339, 
        0.004041680904180546, 
        0.004048520152669778, 
        0.004055372386797225, 
        0.004062237362382524, 
        0.004069114830942316, 
        0.004076004539139543, 
        0.004082906228659278, 
        0.004089819635952891, 
        0.00409674449194637, 
        0.00410368052137642, 
        0.004110627442981568, 
        0.0041175849688939075, 
        0.004124552804069744, 
        0.004131530645954049, 
        0.004138518184315736, 
        0.004145515099615696, 
        0.004152521064089676, 
        0.004159535739903632, 
        0.0041665587791735546, 
        0.004173589822733426, 
        0.00418062849998123, 
        0.004187674427806251, 
        0.004194727209812283, 
        0.004201786435430925, 
        0.004208851679108175, 
        0.0042159224992374105, 
        0.004222998437229637, 
        0.004230079016322285, 
        0.004237163740631112, 
        0.004244252093675766, 
        0.004251343537493647, 
        0.004258437511011849, 
        0.004265533428901932, 
        0.004272630680060219, 
        0.004279728626200742, 
        0.004286826600013814, 
        0.004293923904043416, 
        0.004301019808666235, 
        0.0043081135505670595, 
        0.004315204330722644, 
        0.0043222913129146705, 
        0.004329373621569276, 
        0.004336450340049154, 
        0.00434352050851742, 
        0.004350583122131947, 
        0.004357637128878921, 
        0.004364681427747874, 
        0.004371714866277136, 
        0.004378736239053583, 
        0.004385744285371569, 
        0.004392737687257883, 
        0.0043997150675741635, 
        0.00440667498829975, 
        0.004413615947742869, 
        0.004420536380341707, 
        0.004427434653677475, 
        0.004434309067702107, 
        0.004441157853131995, 
        0.0044479791703261745, 
        0.004454771107684676, 
        0.004461531681904537, 
        0.004468258836664209, 
        0.004474950442654256, 
        0.004481604297214124, 
        0.00448821812525372, 
        0.0044947895790954, 
        0.004501316240318555, 
        0.004507795620525568, 
        0.004514225163621442, 
        0.0045206022471403215, 
        0.004526924185992724, 
        0.004533188234789856, 
        0.00453939159203465, 
        0.004545531401910168, 
        0.004551604762479999, 
        0.0045576087280696, 
        0.004563541162494479, 
        0.004569397325175893, 
        0.004575175052644084, 
        0.004580871270614447, 
        0.00458648290062641, 
        0.004592006855930371, 
        0.004597440050929103, 
        0.004602779406647814, 
        0.004608021859637557, 
        0.0046131643660906945, 
        0.004618203914179824, 
        0.004623137526678382, 
        0.004627962271468063, 
        0.004632675266753776, 
        0.004637273688268567, 
        0.004641754776125402, 
        0.00464611584013106, 
        0.004650354266563126, 
        0.00465446752273636, 
        0.00465845316152523, 
        0.004662308826855194, 
        0.004666032257086512, 
        0.0046696212878294015, 
        0.004673073855274927, 
        0.00467638799829295, 
        0.004679561860086255, 
        0.004682593689490825, 
        0.00468548184158961, 
        0.0046882247779529715, 
        0.004690821066122357, 
        0.00469326937936341, 
        0.004695568494935731, 
        0.004697717293229497, 
        0.004699714755332236, 
        0.004701559961395217, 
        0.004703252087761439, 
        0.004704790404687128, 
        0.004706174273371435, 
        0.004707403142874642, 
        0.004708476547106318, 
        0.004709394101597, 
        0.004710155500166975, 
        0.0047107605117350125, 
        0.004711208976875522, 
        0.004711500804660059, 
        0.00471163596933753, 
        0.00471161450717018, 
        0.004711436513336529, 
        0.004711102138961605, 
        0.004710611588201592, 
        0.004709965115517378, 
        0.004709163023003711, 
        0.004708205657961665, 
        0.004707093410601233, 
        0.004705826711819487, 
        0.0047044060312544465, 
        0.004702831875461465, 
        0.004701104786184547, 
        0.004699225338966963, 
        0.004697194141892883, 
        0.00469501183426762, 
        0.004692679085927555, 
        0.004690196596171695, 
        0.004687565093436867, 
        0.004684785334624065, 
        0.004681858105005539, 
        0.004678784218065358, 
        0.004675564515430932, 
        0.004672199867344165, 
        0.004668691172887119, 
        0.004665039360562657, 
        0.004661245388849861, 
        0.0046573102472156685, 
        0.0046532349569720554, 
        0.004649020572264232, 
        0.0046446681816590795, 
        0.004640178908827162, 
        0.004635553914840468, 
        0.004630794399006891, 
        0.004625901600446833, 
        0.004620876800726552, 
        0.004615721324287135, 
        0.00461043654148756, 
        0.004605023870293682, 
        0.004599484777537187, 
        0.004593820781401177, 
        0.004588033453345981, 
        0.0045821244196686635, 
        0.004576095363947846, 
        0.0045699480283648095, 
        0.004563684215591565, 
        0.004557305791062328, 
        0.004550814683464491, 
        0.00454421288647812, 
        0.004537502460361465, 
        0.0045306855326578575, 
        0.004523764298853732, 
        0.004516741023232095, 
        0.004509618038590288, 
        0.004502397747055748, 
        0.004495082619006597, 
        0.004487675191754952, 
        0.004480178070180294, 
        0.004472593923879877, 
        0.004464925485819297, 
        0.004457175550121967, 
        0.004449346968808471, 
        0.004441442650089627, 
        0.00443346555312643, 
        0.004425418685127116, 
        0.004417305097190282, 
        0.004409127878636152, 
        0.00440089015325248, 
        0.004392595073246938, 
        0.004384245813745626, 
        0.0043758455663034995, 
        0.004367397534207205, 
        0.004358904923869572, 
        0.004350370940915099, 
        0.004341798781995675, 
        0.004333191629218158, 
        0.004324552641609568, 
        0.0043158849514132016, 
        0.004307191656050695, 
        0.004298475812442451, 
        0.004289740429710753, 
        0.0042809884656895315, 
        0.004272222819754122, 
        0.004263446327979903, 
        0.004254661759837645, 
        0.004245871811633483, 
        0.004237079103097222, 
        0.004228286175242255, 
        0.0042194954855376415, 
        0.004210709406501917, 
        0.004201930222510114, 
        0.004193160128933134, 
        0.004184401229459632, 
        0.004175655536797474, 
        0.004166924970664127, 
        0.0041582113584604005, 
        0.004149516435695833, 
        0.0041408418457718815, 
        0.004132189140761739, 
        0.0041235597834620415, 
        0.004114955148660268, 
        0.004106376524151737, 
        0.0040978251127008316, 
        0.004089302034835713, 
        0.004080808330485364, 
        0.004072344961659415, 
        0.004063912814266429, 
        0.004055512701497138, 
        0.004047145366595863, 
        0.0040388114845816446, 
        0.004030511665545232, 
        0.0040222464573927705, 
        0.004014016348991572, 
        0.004005821771993704, 
        0.0039976631042237115, 
        0.00398954067180265, 
        0.003981454753164806, 
        0.003973405579499087, 
        0.003965393338974739, 
        0.003957418178395295, 
        0.003949480205659299, 
        0.003941579491735019, 
        0.003933716075173647, 
        0.0039258899604349435, 
        0.003918101122708035, 
        0.003910349508861503, 
        0.0039026350399566914, 
        0.0038949576124521794, 
        0.0038873171000459316, 
        0.003879713355837841, 
        0.003872146213078956, 
        0.0038646154874226605, 
        0.0038571209781482476, 
        0.00384966246924098, 
        0.0038422397307318118, 
        0.003834852520089898, 
        0.0038275005835300426, 
        0.003820183656643662, 
        0.0038129014653750805, 
        0.003805653727470566, 
        0.0037984401532608295, 
        0.0037912604456534745, 
        0.0037841143030770503, 
        0.0037770014172637586, 
        0.0037699214763827426, 
        0.003762874164077312, 
        0.003755859161611684, 
        0.003748876146636739, 
        0.003741924795685237, 
        0.0037350047829262725, 
        0.003728115781465661, 
        0.003721257463414551, 
        0.0037144295016573966, 
        0.003707631567949801, 
        0.003700863334672984, 
        0.0036941244747084744, 
        0.003687414662724097, 
        0.0036807335733679025, 
        0.003674080884153502, 
        0.0036674562731849845, 
        0.0036608594208283165, 
        0.0036542900090353, 
        0.0036477477235723602, 
        0.003641232251066634, 
        0.003634743281219129, 
        0.0036282805060221263, 
        0.0036218436215187163, 
        0.003615432324564913, 
        0.0036090463179842634, 
        0.003602685305152781, 
        0.003596348993414307, 
        0.003590037093449606, 
        0.003583749319009327, 
        0.0035774853870517665, 
        0.0035712450187898987, 
        0.0035650279379481134, 
        0.003558833871796871, 
        0.0035526625511130066, 
        0.003546513710531177, 
        0.003540387087461845, 
        0.00353428242367805, 
        0.0035281994638245214, 
        0.0035221379559376574, 
        0.0035160976519122747, 
        0.0035100783068831827, 
        0.0035040796784591042, 
        0.0034981015309678855, 
        0.003492143628660687, 
        0.0034862057408426837, 
        0.00348028763917955, 
        0.0034743891003515786, 
        0.0034685099028820138, 
        0.0034626498291314943, 
        0.0034568086648069742, 
        0.003450986198573706, 
        0.003445182222529225, 
        0.003439396532117324, 
        0.003433628925488752, 
        0.003427879204544705, 
        0.0034221471735461865, 
        0.003416432640508674, 
        0.0034107354157096163, 
        0.0034050553132539026, 
        0.003399392149365532, 
        0.0033937457437993187, 
        0.0033881159187705463, 
        0.003382502499452683, 
        0.0033769053138264435, 
        0.0033713241925573674, 
        0.0033657589685166345, 
        0.003360209478934369, 
        0.0033546755616899317, 
        0.0033491570586436487, 
        0.0033436538126951475, 
        0.003338165671665499, 
        0.003332692483600763, 
        0.0033272341000751596, 
        0.00332179037466332, 
        0.0033163611635586053, 
        0.0033109463250708174, 
        0.0033055457201355857, 
        0.0033001592115496515, 
        0.0032947866647869205, 
        0.0032894279469149555, 
        0.0032840829280175606, 
        0.0032787514795237275, 
        0.003273433475315444, 
        0.0032681287908397946, 
        0.0032628373047313293, 
        0.0032575588965237305, 
        0.0032522934479742244, 
        0.003247040842179293, 
        0.0032418009661906453, 
        0.0032365737065166537, 
        0.0032313589531127135, 
        0.003226156594832192, 
        0.0032209665285724363, 
        0.0032157886450969765, 
        0.003210622844586974, 
        0.0032054690232299174, 
        0.0032003270806551503, 
        0.0031951969182429205, 
        0.003190078438933041, 
        0.0031849715472255843, 
        0.0031798761491965578, 
        0.0031747921519609474, 
        0.0031697194654988804, 
        0.00316465799985551, 
        0.0031596076670846176, 
        0.0031545683791961354, 
        0.0031495400537019714, 
        0.0031445226051102244, 
        0.0031395159515217393, 
        0.0031345200113999747, 
        0.00312953470503509, 
        0.003124559953445602, 
        0.00311959567994147, 
        0.003114641807769202, 
        0.00310969826272262, 
        0.003104764970752737, 
        0.0030998418593784867, 
        0.003094928857177829, 
        0.0030900258939888917, 
        0.003085132900406448, 
        0.0030802498088886507, 
        0.0030753765521816592, 
        0.003070513064475655, 
        0.003065659280623164, 
        0.003060815137239813, 
        0.0030559805712439578, 
        0.0030511555207636755, 
        0.0030463399241806126, 
        0.0030415337229876944, 
        0.0030367368567088488, 
        0.00303194926870621, 
        0.003027170901051606, 
        0.0030224016974070675, 
        0.003017641601532804, 
        0.0030128905604408646, 
        0.003008148518276637, 
        0.0030034154246879677, 
        0.0029986912262404465, 
        0.0029939758716471788, 
        0.0029892693102419863, 
        0.00298457149244987, 
        0.002979882369079696, 
        0.0029752018919820982, 
        0.0029705300129979064, 
        0.002965866686370528, 
        0.0029612118645051992, 
        0.0029565655037946613, 
        0.0029519275577039447, 
        0.0029472979838388877, 
        0.00294267673746489, 
        0.0029380637766601627, 
        0.0029334590576429735, 
        0.0029288625412194676, 
        0.002924274184200913, 
        0.002919693948402746, 
        0.002915121792589043, 
        0.0029105576784167566, 
        0.0029060015667685584, 
        0.002901453419814705, 
        0.0028969131997692997, 
        0.002892380870057441, 
        0.0028878563939554523, 
        0.002883339735785865, 
        0.0028788308599614378, 
        0.002874329731761676, 
        0.0028698363166986813, 
        0.0028653505808805715, 
        0.0028608724905232284, 
        0.0028564020133473892, 
        0.0028519391165140657, 
        0.0028474837679467037, 
        0.002843035935398586, 
        0.002838595589002315, 
        0.002834162695391005, 
        0.002829737228176663, 
        0.0028253191555061225, 
        0.0028209084478167884, 
        0.0028165050758690805, 
        0.0028121090112871714, 
        0.0028077202255369347, 
        0.0028033386907410154, 
        0.002798964379188221, 
        0.0027945972638660343, 
        0.002790237317789586, 
        0.0027858845145234622, 
        0.0027815388277282723, 
        0.0027772002318991436, 
        0.002772868701405359, 
        0.0027685442110936295, 
        0.002764226735992414, 
        0.002759916251885457, 
        0.002755612734089037, 
        0.002751316159387016, 
        0.0027470265028079156, 
        0.0027427437431430117, 
        0.00273846785586422, 
        0.002734198819206426, 
        0.002729936610077757, 
        0.0027256812066641586, 
        0.002721432585641261, 
        0.002717190727891314, 
        0.0027129556105180614, 
        0.002708727212953356, 
        0.0027045055111960307, 
        0.0027002904903870553, 
        0.0026960821269997005, 
        0.0026918804014588187, 
        0.0026876852927083515, 
        0.0026834967828616584, 
        0.00267931485084024, 
        0.002675139478935847, 
        0.0026709706467819955, 
        0.0026668083368363246, 
        0.0026626525299083925, 
        0.00265850320763984, 
        0.002654360350516139, 
        0.0026502239432976034, 
        0.0026460939665511334, 
        0.002641970403337287, 
        0.002637853235367423, 
        0.0026337424466473364, 
        0.0026296380182477814, 
        0.002625539935995185, 
        0.00262144817672134, 
        0.0026173627343465938, 
        0.0026132835869082695, 
        0.002609210719169739, 
        0.0026051441146193294, 
        0.002601083757638261, 
        0.0025970296321675967, 
        0.0025929817233404933, 
        0.0025889400154663223, 
        0.0025849044934395677, 
        0.0025808751408990757, 
        0.002576851945510041, 
        0.0025728348860550023, 
        0.002568823958313055, 
        0.0025648191424475293, 
        0.0025608204244507425, 
        0.002556827789429566, 
        0.002552841224376865, 
        0.002548860714841064, 
        0.00254488624696678, 
        0.0025409178070451115, 
        0.002536955381596654, 
        0.0025329989566097335, 
        0.0025290485198001295, 
        0.0025251040567901783, 
        0.0025211655557745376, 
        0.0025172330027724114, 
        0.0025133063856109528, 
        0.00250938569112753, 
        0.002505470906751791, 
        0.0025015620193571428, 
        0.0024976590175546562, 
        0.00249376188837828, 
        0.002489870619741266, 
        0.0024859851986977245, 
        0.0024821056146158904, 
        0.0024782318545605426, 
        0.002474363907180356, 
        0.0024705017597117266, 
        0.0024666454019224905, 
        0.0024627948214593306, 
        0.0024589500068558146, 
        0.002455110946122482, 
        0.002451277628989685, 
        0.0024474500436823697, 
        0.0024436281789657925, 
        0.002439812023769726, 
        0.0024360015670625043, 
        0.00243219679746221, 
        0.0024283977049766887, 
        0.0024246042767087726, 
        0.002420816505255484, 
        0.0024170343765107217, 
        0.002413257883480573, 
        0.0024094870138635714, 
        0.002405721757199764, 
        0.0024019621030936236, 
        0.002398208041292583, 
        0.0023944595615325664, 
        0.0023907166536084098, 
        0.002386979307266473, 
        0.002383247512742785, 
        0.0023795212594973857, 
        0.002375800538386175, 
        0.002372085339096008, 
        0.0023683756518847747, 
        0.0023646714665205284, 
        0.002360972774151202, 
        0.0023572795646686494, 
        0.002353591828531851, 
        0.0023499095560690765, 
        0.0023462327379803875, 
        0.002342561364391009, 
        0.0023388954265839237, 
        0.0023352349132088673, 
        0.0023315798183227788, 
        0.002327930130942157, 
        0.0023242858419935805, 
        0.0023206469419550725, 
        0.0023170134223490743, 
        0.00231338527376799, 
        0.0023097624872689057, 
        0.002306145053794087, 
        0.0023025329645208403, 
        0.0022989262099296958, 
        0.002295324782345399, 
        0.0022917286722916224, 
        0.002288137871187517, 
        0.002284552369657178, 
        0.0022809721601520215, 
        0.0022773972334540218, 
        0.0022738275809707775, 
        0.002270263194035071, 
        0.0022667040643060857, 
        0.002263150182856894, 
        0.0022596015419020983, 
        0.0022560581324124157, 
        0.002252519946538472, 
        0.002248986974728074, 
        0.0022454592105192153, 
        0.0022419366446570577, 
        0.0022384192689589404, 
        0.0022349070734816456, 
        0.00223140005341055
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-25.json <==
[
    [
        82.163228169875737, 
        82.030854175490333, 
        81.898606994084901, 
        81.766490836484607, 
        81.634505490704754, 
        81.502650742233556, 
        81.370926379286004, 
        81.239332183426569, 
        81.107867937983769, 
        80.976533423201559, 
        80.845328416813643, 
        80.714252695000326, 
        80.583306035392084, 
        80.452488209532419, 
        80.321798990322421, 
        80.191238145259575, 
        80.060805445243361, 
        79.930500640060572, 
        79.80032352236401, 
        79.670273837112575, 
        79.540351349540686, 
        79.410555812568774, 
        79.280886985654902, 
        79.151344619337792, 
        79.02192846641681, 
        78.892638270040294, 
        78.763473786450987, 
        78.634434752098059, 
        78.505520914649139, 
        78.376732010237816, 
        78.24806777628045, 
        78.119527947090901, 
        77.991112253785289, 
        77.862820420459457, 
        77.734652183920716, 
        77.606607262468557, 
        77.47868537753159, 
        77.35088624686216, 
        77.223209585446767, 
        77.0956551050255, 
        76.968222515812315, 
        76.840911523296356, 
        76.713721830837244, 
        76.586653131878208, 
        76.4597051353756, 
        76.332877527762662, 
        76.206170000820919, 
        76.079582237958832, 
        75.953113926755819, 
        75.826764743105869, 
        75.700534366173557, 
        75.574422459333391, 
        75.448428705812091, 
        75.322552761948188, 
        75.196794291439033, 
        75.071152943127075, 
        74.945628383689865, 
        74.820220254049033, 
        74.694928201979749, 
        74.569751865662397, 
        74.444690883544055, 
        74.319744885235849, 
        74.194913501193312, 
        74.070196353102332, 
        73.945593059621103, 
        73.82110323138869, 
        73.69672648362365, 
        73.572462416132154, 
        73.448310631339382, 
        73.324270722500259, 
        73.200342278197638, 
        73.076524881500603, 
        72.952818113916592, 
        72.829221546186616, 
        72.705734749400406, 
        72.582357283542379, 
        72.459088707616701, 
        72.33592857157322, 
        72.212876421187801, 
        72.089931794169729, 
        71.967094227018336, 
        71.844363245194103, 
        71.721738370442878, 
        71.599219116656798, 
        71.476804993217002, 
        71.354495495325352, 
        71.232290130104957, 
        71.110188379313371, 
        70.988189725850063, 
        70.866293642450657, 
        70.74449959844894, 
        70.622807052206255, 
        70.501215458179175, 
        70.379724258316912, 
        70.25833289543462, 
        70.137040796879489, 
        70.01584738511994, 
        69.894752065705063, 
        69.773754261459686, 
        69.652853346450058, 
        69.532048740943637, 
        69.411339804210556, 
        69.290725921381821, 
        69.170206447873042, 
        69.049780741323374, 
        68.929448144513927, 
        68.809207995700092, 
        68.689059606562409, 
        68.569002322287346, 
        68.449035436120411, 
        68.329158246930703, 
        68.20937004126516, 
        68.089670097364589, 
        67.970057681897842, 
        67.850532051631319, 
        67.731092450335609, 
        67.61173811713526, 
        67.492468274530651, 
        67.373282134288601, 
        67.254178896796915, 
        67.135157754750495, 
        67.01621788323699, 
        66.897358451253879, 
        66.778578604123723, 
        66.659877497437833, 
        66.54125425212726, 
        66.422707986572448, 
        66.304237796699553, 
        66.185842784876556, 
        66.067522018959508, 
        65.949274567428859, 
        65.831099477504551, 
        65.712995783044036, 
        65.594962503171445, 
        65.476998648968788, 
        65.359103208065335, 
        65.241275160676778, 
        65.123513462592641, 
        65.005817067531012, 
        64.888184902604479, 
        64.770615881001618, 
        64.65310889856454, 
        64.535662842308497, 
        64.418276573998426, 
        64.300948942417023, 
        64.183678776945655, 
        64.066464891931773, 
        63.949306081301287, 
        63.832201123023161, 
        63.715148774926909, 
        63.598147777306139, 
        63.481196850667907, 
        63.36429469644677, 
        63.247439997258724, 
        63.130631413289692, 
        63.013867587055991, 
        62.897147138969608, 
        62.780468652812708, 
        62.663830739762005, 
        62.547231941009827, 
        62.43067079135168, 
        62.314145803200333, 
        62.197655466990099, 
        62.081198248209304, 
        61.964772592745575, 
        61.84837691680935, 
        61.732009620412484, 
        61.61566907009508, 
        61.499353615715727, 
        61.383061574617159, 
        61.26679124364189, 
        61.150540879149062, 
        61.034308744514888, 
        60.918093042769335, 
        60.801891963019941, 
        60.685703662412088, 
        60.569526273223516, 
        60.453357896545434, 
        60.337196604532565, 
        60.221040437283349, 
        60.104887411916522, 
        59.988735507837589, 
        59.872582673954092, 
        59.75642682862059, 
        59.640265857935418, 
        59.524097604497399, 
        59.407919907368004, 
        59.29173053558214, 
        59.175527252949671, 
        59.05930776353626, 
        58.943069757008345, 
        58.826810870830613, 
        58.710528713908317, 
        58.594220853010128, 
        58.477884821166057, 
        58.361518109628861, 
        58.245118170664682, 
        58.128682415108301, 
        58.012208218445181, 
        57.895692908794388, 
        57.779133775262345, 
        57.66252805601161, 
        57.545872966128179, 
        57.429165651869816, 
        57.312403235108981, 
        57.195582776980011, 
        57.078701299172657, 
        56.961755773087113, 
        56.844743124292023, 
        56.727660226239294, 
        56.610503907952513, 
        56.493270943691734, 
        56.375958055713653, 
        56.258561909966495, 
        56.141079136058565, 
        56.023506291680455, 
        55.905839886296462, 
        55.788076369143155, 
        55.67021214148334, 
        55.552243536357864, 
        55.434166835675732, 
        55.315978253559322, 
        55.197673953026332, 
        55.079250024827196, 
        54.960702504879563, 
        54.842027359102133, 
        54.723220490532924, 
        54.604277734255838, 
        54.48519485996237, 
        54.365967566715888, 
        54.246591483621053, 
        54.127062168702565, 
        54.007375108196953, 
        53.887525713417389, 
        53.767509321719061, 
        53.647321191147746, 
        53.526956508455925, 
        53.406410370588148, 
        53.285677809658814, 
        53.164753759538684, 
        53.04363308364384, 
        52.922310550971972, 
        52.800780850418398, 
        52.679038579746226, 
        52.557078248113029, 
        52.434894272774187, 
        52.312480982048335, 
        52.189832606466076, 
        52.066943281436231, 
        51.943807044827572, 
        51.820417836043156, 
        51.696769490747847, 
        51.572855747058277, 
        51.448670232653107, 
        51.324206472645919, 
        51.199457881216603, 
        51.074417763227679, 
        50.949079303703428, 
        50.823435595075701, 
        50.697479590660663, 
        50.5712041366858, 
        50.4446019534846, 
        50.317665643457524, 
        50.19038768061759, 
        50.062760414687837, 
        49.934776062606311, 
        49.806426716264568, 
        49.677704324509655, 
        49.54860071279186, 
        49.419107554847479, 
        49.289216395268127, 
        49.158918625243494, 
        49.028205499241075, 
        48.897068115731756, 
        48.765497429561037, 
        48.633484237604243, 
        48.501019182135991, 
        48.368092746251335, 
        48.234695255609601, 
        48.100816869134178, 
        47.966447579020752, 
        47.831577206061318, 
        47.696195410560655, 
        47.560291666615143, 
        47.423855275576948, 
        47.286875357209198, 
        47.14934085142491, 
        47.011240509470895, 
        46.872562897150033, 
        46.733296384713881, 
        46.593429157053585, 
        46.452949194960652, 
        46.311844282410235, 
        46.170102000694342, 
        46.027709728957028, 
        45.884654637216897, 
        45.740923685116677, 
        45.596503620807908, 
        45.451380978673811, 
        45.305542074808336, 
        45.158973005405755, 
        45.011659640955578, 
        44.863587642101649, 
        44.714742431572766, 
        44.56510920351117, 
        44.414672926773882, 
        44.263418341119404, 
        44.111329952687932, 
        43.9583920288839, 
        43.804588608976296, 
        43.649903495225111, 
        43.494320252999884, 
        43.337822215610359, 
        43.180392476361156, 
        43.022013897450059, 
        42.862669102703485, 
        42.702340488702148, 
        42.541010213358376, 
        42.37866021597204, 
        42.215272201395564, 
        42.050827654015293, 
        41.885307837477846, 
        41.718693807369249, 
        41.550966401072387, 
        41.382106263562839, 
        41.212093835761536, 
        41.040909370480314, 
        40.868532942672715, 
        40.694944456584047, 
        40.520123658659287, 
        40.344050140789264, 
        40.166703367655288, 
        39.988062677914286, 
        39.808107308982279, 
        39.626816407921872, 
        39.444169052334864, 
        39.260144275102462, 
        39.074721073048018, 
        38.887878454721509, 
        38.699595441241023, 
        38.509851098587667, 
        38.318624579091384, 
        38.125895153944782, 
        37.931642234239021, 
        37.735845408713658, 
        37.538484496496281, 
        37.339539579939697, 
        37.138991049349698, 
        36.936819650096695, 
        36.733006537459559, 
        36.527533319375394, 
        36.320382126611655, 
        36.11153565818919, 
        35.900977255033204, 
        35.688690953655737, 
        35.474661571354282, 
        35.258874743774484, 
        35.04131703737162, 
        34.821976015091579, 
        34.600840297259694, 
        34.377899665707368, 
        34.15314513834155, 
        33.926569046804076, 
        33.698165151047419, 
        33.467928695058418, 
        33.2358565277843, 
        33.001947183614966, 
        32.766200970254609, 
        32.528620059310342, 
        32.289208580562509, 
        32.047972730160495, 
        31.804920814129829, 
        31.560063381389607, 
        31.313413261454802, 
        31.06498567365362, 
        30.814798278452173, 
        30.562871242239407, 
        30.30922730584588, 
        30.053891832221566, 
        29.796892840670811, 
        29.538261031093054, 
        29.278029822979541, 
        29.016235360021394, 
        28.752916496971096, 
        28.488114792136702, 
        28.221874485763927, 
        27.954242438349556, 
        27.685268108443708, 
        27.415003446049489, 
        27.143502843229779, 
        26.870823026549608, 
        26.597022948082898, 
        26.322163641555793, 
        26.046308132772538, 
        25.769521259676704, 
        25.491869524120666, 
        25.213420949297451, 
        24.934244862243041, 
        24.65441175894366, 
        24.373993086430879, 
        24.093061062279748, 
        23.81168849419144, 
        23.529948562386327, 
        23.247914656695798, 
        22.965660145407231, 
        22.683258222104548, 
        22.400781713855316, 
        22.118302881168198, 
        21.835893271879353, 
        21.553623539479155, 
        21.271563293951161, 
        20.989780960983687, 
        20.708343630857655, 
        20.427316952736479, 
        20.146765005210309, 
        19.866750200382825, 
        19.587333189302957, 
        19.308572776350406, 
        19.030525870288191, 
        18.753247392376775, 
        18.476790259237184, 
        18.201205326987441, 
        17.926541361028598, 
        17.652845031518769, 
        17.380160898926896, 
        17.108531402596771, 
        16.837996874045416, 
        16.568595547920342, 
        16.300363581361843, 
        16.033335080170797, 
        15.76754211606529, 
        15.503014782148631, 
        15.239781212460564, 
        14.977867636077004, 
        14.717298410704641, 
        14.458096075026001, 
        14.200281411692245, 
        13.943873471479256, 
        13.688889639191112, 
        13.435345689974382, 
        13.183255839719298, 
        12.932632794062263, 
        12.683487815325581, 
        12.435830758915005, 
        12.189670143379047, 
        11.945013190279727, 
        11.701865889288298, 
        11.460233040014311, 
        11.220118303932887, 
        10.981524260836087, 
        10.74445245350738, 
        10.508903440175761, 
        10.27487682170934, 
        10.042371317405838, 
        9.8113847925533229, 
        9.5819143037645755, 
        9.3539561335903336, 
        9.1275058475170177, 
        8.9025583237812853, 
        8.6791077904243501, 
        8.4571478721758417, 
        8.2366716162063387, 
        8.0176715292834597, 
        7.8001396187136613, 
        7.5840674192952244, 
        7.3694460290373947, 
        7.1562661313816216, 
        6.9445180371970228, 
        6.7341917056165244, 
        6.5252767719591152, 
        6.3177625777932933, 
        6.1116381916990701, 
        5.9068924337394941, 
        5.7035139018481278, 
        5.501490990613024, 
        5.3008119102703075, 
        5.101464711549907, 
        4.9034372930003229, 
        4.7067174313303486, 
        4.5112927789133561, 
        4.3171508955836071, 
        4.1242792422068115, 
        3.9326652074441291, 
        3.7422961028588126, 
        3.5531591770374624, 
        3.3652416208470686, 
        3.1785305640926822, 
        2.9930130879243229, 
        2.8086762156770746, 
        2.625506916573908, 
        2.4434921063589483, 
        2.2626186310951533, 
        2.082873272484183, 
        1.9042427376818798, 
        1.726713642775586, 
        1.5502725196480229, 
        1.3749057953012858, 
        1.2005997826619377, 
        1.027340670615049, 
        0.85511451855352971, 
        0.68390722214613586, 
        0.51370454060113391, 
        0.34449204590459281, 
        0.1762551472122062, 
        0.0089790657142244362, 
        -0.15735117617292196, 
        -0.32275077040822836, 
        -0.48723507738400962, 
        -0.65081970405182765, 
        -0.81352046970419267, 
        -0.97535331454523688, 
        -1.1363346204187397, 
        -1.2964805137789541, 
        -1.4558078300117281, 
        -1.6143334324369674, 
        -1.7720741640462025, 
        -1.9290472242118515, 
        -2.0852617655543866, 
        -2.2407602351274356, 
        -2.3955350325381595, 
        -2.5496113135456091, 
        -2.7030080647042953, 
        -2.8557425434239221, 
        -3.0078327086588623, 
        -3.1592965147701242, 
        -3.3101516025026236, 
        -3.4604158947579284, 
        -3.6101071407460155, 
        -3.7592430415672009, 
        -3.907841183493626, 
        -4.055919036026129, 
        -4.2034939244890754, 
        -4.3505830094527749, 
        -4.4972032565070457, 
        -4.6433714291396457, 
        -4.7891040571794079, 
        -4.9344174279037283, 
        -5.0793275631500947, 
        -5.2238501982872094, 
        -5.3680007769181621, 
        -5.5117944264570911, 
        -5.6552459490825759, 
        -5.7983698077829828, 
        -5.9411801141672536, 
        -6.0836906180261039, 
        -6.2259146998578423, 
        -6.367865357974873, 
        -6.5095552054532115, 
        -6.6509964580133003, 
        -6.7922009349507118, 
        -6.933180048700101, 
        -7.0739448032620569, 
        -7.2145057895586868, 
        -7.354873185042921, 
        -7.4950567478402412, 
        -7.6350658206814392, 
        -7.7749093277340426, 
        -7.9145957751133054, 
        -8.0541332496111266, 
        -8.1935294243365995, 
        -8.3327915567500455, 
        -8.4719264928023872, 
        -8.6109406692488513, 
        -8.7498401163090946, 
        -8.8886304618853611, 
        -9.0273169351778169, 
        -9.1659043704870058, 
        -9.3043972141319617, 
        -9.4427995230849788, 
        -9.581114978474039, 
        -9.7193468859660186, 
        -9.8574981822822068, 
        -9.9955714405272413, 
        -10.133568877657719, 
        -10.271492359554465, 
        -10.409343407440685, 
        -10.547123206965283, 
        -10.68483261173064, 
        -10.822472149169775, 
        -10.960042033099688, 
        -11.097542165337433, 
        -11.234972147100464, 
        -11.372331281683694, 
        -11.509618586920476, 
        -11.64683279973845, 
        -11.783972385684905, 
        -11.921035541327894, 
        -12.058020210668237, 
        -12.194924085448944, 
        -12.331744618394897, 
        -12.46847902470792, 
        -12.605124297038882, 
        -12.741677209896084, 
        -12.878134326753932, 
        -13.01449201091072, 
        -13.150746430865212, 
        -13.28689356895263, 
        -13.422929230685954, 
        -13.558849051593006, 
        -13.694648504384427, 
        -13.830322911617257, 
        -13.965867445335947, 
        -14.101277145062868, 
        -14.236546918538282, 
        -14.371671546675827, 
        -14.506645703662365, 
        -14.641463952564825, 
        -14.776120761980552, 
        -14.91061050448087, 
        -15.044927475474633, 
        -15.179065888448035, 
        -15.31301989362853, 
        -15.446783578557566, 
        -15.580350978580309, 
        -15.713716079764531, 
        -15.846872832318436, 
        -15.979815152692211, 
        -16.112536931778649, 
        -16.245032045135272, 
        -16.377294353237822, 
        -16.509317712915951, 
        -16.641095981298541, 
        -16.772623025688677, 
        -16.903892724646372, 
        -17.034898977906465, 
        -17.165635710081066, 
        -17.296096879278839, 
        -17.426276479494398, 
        -17.556168546324709, 
        -17.685767165466643, 
        -17.815066474344718, 
        -17.944060668941386, 
        -18.072744008986785, 
        -18.201110820047461, 
        -18.32915550262015, 
        -18.456872534641196, 
        -18.584256465327584, 
        -18.711301938486091, 
        -18.838003684501203, 
        -18.964356524725122, 
        -19.090355375280367, 
        -19.215995251914752, 
        -19.341271274975945, 
        -19.466178666680268, 
        -19.590712758824168, 
        -19.714868993859774, 
        -19.838642925419677, 
        -19.962030225292896, 
        -20.085026680226374, 
        -20.207628198627848, 
        -20.329830808408033, 
        -20.451630663066855, 
        -20.573024035719303, 
        -20.694007329078513, 
        -20.814577073542466, 
        -20.934729927418875, 
        -21.054462671858374, 
        -21.173772223403631, 
        -21.292655630346626, 
        -21.411110067602234, 
        -21.52913284262976, 
        -21.646721396060109, 
        -21.763873293637115, 
        -21.880586239814072, 
        -21.996858064720005, 
        -22.112686732961592, 
        -22.228070336775204, 
        -22.343007101840247, 
        -22.457495377056617, 
        -22.571533645917732, 
        -22.685120515829347, 
        -22.798254724005425, 
        -22.910935129535897, 
        -23.023160720287944, 
        -23.134930604169714, 
        -23.246244011475071, 
        -23.357100299497919, 
        -23.467498938724273, 
        -23.577439518350019, 
        -23.686921745882479, 
        -23.79594544343864, 
        -23.904510545384706, 
        -24.012617100407326, 
        -24.120265264901029, 
        -24.227455303205385, 
        -24.334187587230012, 
        -24.440462592723694, 
        -24.546280898276628, 
        -24.651643183034363, 
        -24.75655022585719, 
        -24.861002899509455, 
        -24.965002174527417, 
        -25.068549112698189, 
        -25.171644866659129, 
        -25.274290678488619, 
        -25.376487876561978, 
        -25.478237872422241, 
        -25.579542161017894, 
        -25.680402319091101, 
        -25.780819999245942, 
        -25.880796932546112, 
        -25.980334924592508, 
        -26.079435847769293, 
        -26.178101651125829, 
        -26.276334347339684, 
        -26.374136018279415, 
        -26.471508806465017, 
        -26.568454920514068, 
        -26.66497662282034, 
        -26.761076239713734, 
        -26.85675614949211, 
        -26.9520187868279, 
        -27.046866637262596, 
        -27.141302236059655, 
        -27.235328169272925, 
        -27.328947066536937, 
        -27.4221616032406, 
        -27.514974497483927, 
        -27.607388507749491, 
        -27.699406433655845, 
        -27.791031108142281, 
        -27.88226540450346, 
        -27.973112227081806, 
        -28.063574514202109, 
        -28.15365523449357, 
        -28.243357386269604, 
        -28.332683993994678, 
        -28.421638108892843, 
        -28.510222808642649, 
        -28.598441192053997, 
        -28.686296379193745, 
        -28.77379151127154, 
        -28.860929748911076, 
        -28.947714271313419, 
        -29.034148267868385, 
        -29.120234951557709, 
        -29.205977539575908, 
        -29.291379269054485, 
        -29.37644338521298, 
        -29.461173144719808, 
        -29.545571809877867, 
        -29.629642655207284, 
        -29.713388956450302, 
        -29.796813999905943, 
        -29.879921072793284, 
        -29.962713468065452, 
        -30.045194480325737, 
        -30.127367406217374, 
        -30.209235541751813, 
        -30.290802182830596, 
        -30.372070627123051, 
        -30.453044166326251, 
        -30.533726092234208, 
        -30.614119690890472, 
        -30.694228245659236, 
        -30.774055033451415, 
        -30.853603326327228, 
        -30.932876389314966, 
        -31.01187747988606, 
        -31.090609849784542, 
        -31.169076737201845, 
        -31.247281378280487, 
        -31.325226991166815, 
        -31.402916791046035, 
        -31.480353978226088, 
        -31.557541746894557, 
        -31.634483268071097, 
        -31.711181712181954, 
        -31.787640230786362, 
        -31.863861965601433, 
        -31.939850040262293, 
        -32.015607568483283, 
        -32.091137646839904, 
        -32.166443358534572, 
        -32.241527770594296, 
        -32.316393934983324, 
        -32.391044887468695, 
        -32.465483647288472, 
        -32.539713218233857, 
        -32.61373658655377, 
        -32.687556720548216, 
        -32.761176573042867, 
        -32.834599076968779, 
        -32.907827150181802, 
        -32.980863689194052, 
        -33.053711575052652, 
        -33.126373669268332, 
        -33.198852814612351, 
        -33.271151835803671, 
        -33.343273538385084, 
        -33.41522070739456, 
        -33.486996115255998, 
        -33.558602499489304, 
        -33.630042598461309, 
        -33.701319110407852, 
        -33.772434729839254, 
        -33.843392124999212, 
        -33.914193949272054, 
        -33.984842824100468, 
        -34.055341363189157, 
        -34.125692155299795, 
        -34.195897772284262, 
        -34.265960758312907, 
        -34.335883645178306, 
        -34.405668941013737, 
        -34.475319135044103, 
        -34.544836694954817, 
        -34.614224069323818, 
        -34.683483686016864, 
        -34.752617962713714, 
        -34.821629266913497, 
        -34.890519976933803, 
        -34.959292438839555, 
        -35.027948980419012, 
        -35.09649190828771, 
        -35.164923509200399, 
        -35.233246051112893, 
        -35.301461780416311, 
        -35.369572924476344, 
        -35.437581691127754, 
        -35.505490266477651, 
        -35.573300819061551, 
        -35.641015496860007, 
        -35.708636430798165, 
        -35.776165724960215, 
        -35.843605474106724, 
        -35.910957742977494, 
        -35.978224584940918, 
        -36.045408032337185, 
        -36.112510097826139, 
        -36.17953277402124, 
        -36.246478036269252, 
        -36.313347840026339, 
        -36.38014412250709, 
        -36.446868802295882, 
        -36.513523788173778, 
        -36.580110943391212, 
        -36.646632142018333, 
        -36.713089226176606, 
        -36.779484039236188, 
        -36.845818359068581, 
        -36.912093992988041, 
        -36.978312713395248, 
        -37.044476275869542, 
        -37.11058641859416, 
        -37.176644861995349, 
        -37.242653309255026, 
        -37.308613454596689, 
        -37.374526950360931, 
        -37.440395459728848, 
        -37.506220612493912, 
        -37.572004030398872, 
        -37.637747313826544, 
        -37.7034520509008, 
        -37.76911980638387, 
        -37.834752134860516, 
        -37.900350573706994, 
        -37.965916643312546, 
        -38.031451848120625, 
        -38.096957677222598, 
        -38.162435604363338, 
        -38.227887087801186, 
        -38.293313569130355, 
        -38.358716476881789, 
        -38.424097221881382, 
        -38.489457202699747, 
        -38.554797800366579, 
        -38.620120383091759, 
        -38.685426303978865, 
        -38.750716901428547, 
        -38.815993499508352, 
        -38.881257408202913, 
        -38.946509923009742, 
        -39.011752326419796, 
        -39.076985884836922, 
        -39.142211853357011, 
        -39.2074314718393, 
        -39.272645968088348, 
        -39.337856554283675, 
        -39.403064432051991, 
        -39.468270786999, 
        -39.533476798254348, 
        -39.59868361799645, 
        -39.663892399119398, 
        -39.729104277335964, 
        -39.794320376724905, 
        -39.859541805477399, 
        -39.924769673684146, 
        -39.990005045883343, 
        -40.055249008797531, 
        -40.120502621019305, 
        -40.185766937328609, 
        -40.251042989673834, 
        -40.316331808267634, 
        -40.381634407697945, 
        -40.446951798686335, 
        -40.512284959835299, 
        -40.577634881924361, 
        -40.643002530149815, 
        -40.708388871216449, 
        -40.773794842827513, 
        -40.839221395543042, 
        -40.904669440530753, 
        -40.970139903498286, 
        -41.035633687281972, 
        -41.101151688456341, 
        -41.166694792752885, 
        -41.232263878431915, 
        -41.297859803314282, 
        -41.363483427460629, 
        -41.42913559361417, 
        -41.494817139293176, 
        -41.560528888653984, 
        -41.62627166139653, 
        -41.692046259229869, 
        -41.757853482636527, 
        -41.823694119249808, 
        -41.889568948532187, 
        -41.955478740369273, 
        -42.021424264688555, 
        -42.087406255816255, 
        -42.153425470540682, 
        -42.219482635253748, 
        -42.285578486128244, 
        -42.351713728720057, 
        -42.417889079842901, 
        -42.484105237407135, 
        -42.550362904224656, 
        -42.616662746902975, 
        -42.683005457651127, 
        -42.749391691321982, 
        -42.815822123284391, 
        -42.882297389935658, 
        -42.948818144863608, 
        -43.01538502461726, 
        -43.081998661159382, 
        -43.1486596726185, 
        -43.215368679559219, 
        -43.282126282072142, 
        -43.348933096140918, 
        -43.41578969050645, 
        -43.482696663622512, 
        -43.549654594485965, 
        -43.616664057509475, 
        -43.683725612457962, 
        -43.750839821469476, 
        -43.818007234133013, 
        -43.885228401608046, 
        -43.952503851732878, 
        -44.019834122218207, 
        -44.087219737898756, 
        -44.154661218096052, 
        -44.222159075715155, 
        -44.289713818062488, 
        -44.357325944118386, 
        -44.42499594856988, 
        -44.492724320720541, 
        -44.560511542202477, 
        -44.628358090123093, 
        -44.696264438890843, 
        -44.764231045365996, 
        -44.832258373071831, 
        -44.900346875549275, 
        -44.968497011143299, 
        -45.036709201521155, 
        -45.104983895235947, 
        -45.173321522846365, 
        -45.241722511679463, 
        -45.310187282017417, 
        -45.378716250265725, 
        -45.447309827402357, 
        -45.515968419019714, 
        -45.584692426058851, 
        -45.65348224441496, 
        -45.722338264495292, 
        -45.791260872125598, 
        -45.860250449385326, 
        -45.92930737544954, 
        -45.998432015628538, 
        -46.067624742547487, 
        -46.136885914368882, 
        -46.206215892604504, 
        -46.275615028175991, 
        -46.345083677832186, 
        -46.414622173377865, 
        -46.484230863377931, 
        -46.553910080899314, 
        -46.623660162737821, 
        -46.693481429533094, 
        -46.763374209694916, 
        -46.833338820255925, 
        -46.903375577615392, 
        -46.97348479375114, 
        -47.043666776098, 
        -47.113921827799786, 
        -47.184250254327992, 
        -47.254652340525013, 
        -47.325128385989913, 
        -47.395678675764884, 
        -47.466303496513376, 
        -47.537003128954296, 
        -47.607777853169274, 
        -47.678627938461055, 
        -47.749553658272688, 
        -47.820555278606484, 
        -47.891633063390188, 
        -47.962787273226184, 
        -48.034018165096946, 
        -48.105325991953215, 
        -48.176711004616408, 
        -48.248173449796276, 
        -48.319713572741527, 
        -48.391331611800595, 
        -48.463027808411297, 
        -48.534802391906275, 
        -48.606655596865536, 
        -48.678587650992064, 
        -48.750598779999166, 
        -48.822689206872674, 
        -48.894859150780199, 
        -48.967108829246136, 
        -49.039438456651915, 
        -49.111848242738013, 
        -49.184338397451583, 
        -49.256909125087603, 
        -49.329560630819607, 
        -49.402293112200894, 
        -49.475106774557268, 
        -49.548001800518243, 
        -49.620978390543186, 
        -49.69403673177171, 
        -49.767177016165157, 
        -49.8403994226504, 
        -49.913704138329521, 
        -49.987091340718628, 
        -50.060561209080653, 
        -50.134113918684704, 
        -50.207749643518937, 
        -50.281468552881201, 
        -50.355270817645078, 
        -50.429156601096913, 
        -50.503126069272568, 
        -50.577179383423882, 
        -50.651316704362841, 
        -50.725538188285249, 
        -50.799843992492683, 
        -50.874234268370287, 
        -50.948709173368599, 
        -51.023268846754725, 
        -51.097913445157609, 
        -51.172643105715913, 
        -51.247457976682774, 
        -51.322358198279659, 
        -51.397343918787968, 
        -51.472415259547105, 
        -51.5475723647072, 
        -51.622815368693288, 
        -51.698144403533533, 
        -51.773559599347827, 
        -51.849061088039903, 
        -51.924648990358094, 
        -52.000323436444731, 
        -52.076084546275659, 
        -52.151932443724291, 
        -52.227867248467845, 
        -52.303889079726623, 
        -52.379998053531928, 
        -52.456194288775762, 
        -52.532477892992993, 
        -52.608848981288197, 
        -52.685307665014051, 
        -52.761854053127863, 
        -52.838488252959543
    ], 
    [
        0.002233, 
        0.0022365093714503503, 
        0.0022400239292060566, 
        0.0022435436726120517, 
        0.0022470686099149467, 
        0.002250598749420198, 
        0.0022541340993496328, 
        0.002257674668097721, 
        0.0022612204639979624, 
        0.002264771495459219, 
        0.0022683277709472692, 
        0.0022718892989579647, 
        0.002275456087934776, 
        0.0022790281464780504, 
        0.002282605483134289, 
        0.002286188106588418, 
        0.0022897760254132443, 
        0.002293369248761496, 
        0.0022969677845554905, 
        0.0023005716420639952, 
        0.002304180829944523, 
        0.0023077953571959305, 
        0.0023114152326089775, 
        0.0023150404652116405, 
        0.002318671063944854, 
        0.002322307038007442, 
        0.002325948396197531, 
        0.0023295951478669082, 
        0.0023332473020130466, 
        0.0023369048679493915, 
        0.002340567854923516, 
        0.0023442362722496377, 
        0.002347910129309143, 
        0.0023515894356616815, 
        0.0023552742004648323, 
        0.00235896443339804, 
        0.0023626601440112378, 
        0.0023663613419360407, 
        0.0023700680368546885, 
        0.002373780238513441, 
        0.0023774979566709557, 
        0.0023812212011940673, 
        0.0023849499819770387, 
        0.002388684309176664, 
        0.0023924241924443072, 
        0.002396169642079695, 
        0.00239992066817301, 
        0.0024036772810326536, 
        0.0024074394907976607, 
        0.0024112073079238677, 
        0.0024149807427212614, 
        0.00241875980594026, 
        0.0024225445076747594, 
        0.0024263348588065914, 
        0.002430130869933287, 
        0.002433932552067644, 
        0.002437739915616774, 
        0.0024415529717445824, 
        0.0024453717313389837, 
        0.0024491962055389633, 
        0.0024530264054177867, 
        0.002456862342271738, 
        0.002460704027310438, 
        0.002464551471963349, 
        0.002468404687693177, 
        0.0024722636861549555, 
        0.0024761284787941647, 
        0.0024799990774865654, 
        0.0024838754939511517, 
        0.0024877577401380344, 
        0.002491645828074153, 
        0.0024955397698935523, 
        0.002499439577708122, 
        0.00250334526390468, 
        0.0025072568407805812, 
        0.002511174320918219, 
        0.0025150977168502497, 
        0.0025190270413258543, 
        0.0025229623071457504, 
        0.0025269035272917216, 
        0.0025308507146979296, 
        0.002534803882575571, 
        0.002538763044165672, 
        0.0025427282128783805, 
        0.002546699402178491, 
        0.0025506766259067778, 
        0.002554659897406708, 
        0.0025586492307756365, 
        0.0025626446399607864, 
        0.0025666461391508984, 
        0.002570653742540592, 
        0.002574667464587849, 
        0.0025786873197688248, 
        0.002582713322872145, 
        0.0025867454885390145, 
        0.0025907838318223984, 
        0.0025948283678172055, 
        0.0025988791120749163, 
        0.0026029360794276855, 
        0.0026069992862640346, 
        0.0026110687472339243, 
        0.0026151444789835857, 
        0.002619226497101491, 
        0.0026233148180863654, 
        0.002627409458206687, 
        0.0026315104341104734, 
        0.0026356177624540927, 
        0.002639731460674609, 
        0.0026438515448768025, 
        0.002647978032852871, 
        0.0026521109420145953, 
        0.002656250290056077, 
        0.002660396094799571, 
        0.002664548374309349, 
        0.002668707146828985, 
        0.002672872430890324, 
        0.002677044245011936, 
        0.0026812226081266133, 
        0.002685407539365043, 
        0.002689599058075842, 
        0.0026937971836948323, 
        0.002698001936096044, 
        0.0027022133351721402, 
        0.002706431401472139, 
        0.0027106561549591927, 
        0.002714887616657791, 
        0.002719125807455274, 
        0.0027233707488483797, 
        0.0027276224618682544, 
        0.002731880968594651, 
        0.0027361462908390543, 
        0.002740418450969206, 
        0.0027446974716000628, 
        0.0027489833756465447, 
        0.0027532761860712927, 
        0.0027575759264578687, 
        0.0027618826203995622, 
        0.0027661962921423544, 
        0.0027705169657333824, 
        0.0027748446659511387, 
        0.002779179417808927, 
        0.0027835212466906485, 
        0.0027878701780212683, 
        0.002792226237889517, 
        0.0027965894525677237, 
        0.002800959848761311, 
        0.0028053374534329897, 
        0.002809722294006659, 
        0.0028141143981891066, 
        0.0028185137941292107, 
        0.0028229205103105083, 
        0.002827334575633935, 
        0.002831756019385578, 
        0.002836184871221379, 
        0.0028406211613035462, 
        0.002845064920106313, 
        0.0028495161785893155, 
        0.002853974968753889, 
        0.002858441321131405, 
        0.0028629152686213476, 
        0.0028673968439348356, 
        0.002871886080260244, 
        0.002876383011229526, 
        0.0028808876710299286, 
        0.0028854000941836654, 
        0.002889920315945528, 
        0.002894448371756524, 
        0.002898984297928198, 
        0.0029035281309619802, 
        0.0029080799081818193, 
        0.002912639667238125, 
        0.0029172074469088383, 
        0.0029217832851767566, 
        0.0029263672219531243, 
        0.002930959297161923, 
        0.0029355595514929888, 
        0.002940168026091583, 
        0.0029447847628146398, 
        0.002949409804124924, 
        0.0029540431932116216, 
        0.0029586849736135978, 
        0.002963335189811736, 
        0.0029679938869219507, 
        0.0029726611106896013, 
        0.0029773369075530146, 
        0.002982021325094432, 
        0.002986714410376045, 
        0.0029914162127038816, 
        0.0029961267808879355, 
        0.0030008461655425213, 
        0.0030055744171498945, 
        0.0030103115876591413, 
        0.0030150577294581556, 
        0.003019812895951962, 
        0.003024577141187734, 
        0.003029350520185318, 
        0.0030341330888057627, 
        0.0030389249038412923, 
        0.0030437260227466644, 
        0.0030485365041390813, 
        0.0030533564074215324, 
        0.0030581857932822057, 
        0.003063024722491899, 
        0.0030678732578523337, 
        0.003072731462257409, 
        0.0030775994002633983, 
        0.003082477137134807, 
        0.0030873647393143185, 
        0.0030922622742037688, 
        0.003097169810424837, 
        0.0031020874174657997, 
        0.0031070151661174517, 
        0.0031119531283277002, 
        0.00311690137737404, 
        0.003121859986980579, 
        0.0031268290328535417, 
        0.003131808591607107, 
        0.0031367987412866142, 
        0.0031417995608112644, 
        0.0031468111308346567, 
        0.003151833532973434, 
        0.0031568668505226856, 
        0.003161911167698493, 
        0.003166966570543906, 
        0.0031720331461369817, 
        0.003177110983243856, 
        0.003182200171970408, 
        0.003187300803965961, 
        0.003192412972285709, 
        0.003197536771595644, 
        0.0032026722981146603, 
        0.0032078196496376664, 
        0.003212978925539876, 
        0.003218150226887781, 
        0.0032233336563652314, 
        0.003228529318481194, 
        0.0032337373191876594, 
        0.0032389577666627886, 
        0.0032441907701763677, 
        0.003249436441540985, 
        0.003254694893836987, 
        0.003259966242451212, 
        0.0032652506044011658, 
        0.003270548098790066, 
        0.0032758588466575145, 
        0.0032811829710908615, 
        0.0032865205970519147, 
        0.0032918718517348116, 
        0.0032972368644005475, 
        0.0033026157664502774, 
        0.0033080086914205865, 
        0.0033134157751748957, 
        0.003318837155581298, 
        0.0033242729730497507, 
        0.003329723370123547, 
        0.003335188491810714, 
        0.0033406684854610158, 
        0.0033461635011884407, 
        0.0033516736905867314, 
        0.003357199208795654, 
        0.0033627402129651597, 
        0.003368296863070858, 
        0.00337386932148956, 
        0.003379457753417987, 
        0.0033850623266240176, 
        0.0033906832117581915, 
        0.0033963205819600396, 
        0.0034019746135873032, 
        0.003407645485267007, 
        0.003413333379118996, 
        0.003419038479639282, 
        0.003424760974752771, 
        0.003430501054957919, 
        0.0034362589141483904, 
        0.0034420347489541796, 
        0.0034478287593259823, 
        0.0034536411482891005, 
        0.003459472122074962, 
        0.0034653218899558017, 
        0.003471190664575168, 
        0.0034770786618533666, 
        0.003482986101115476, 
        0.003488913204496345, 
        0.0034948601980180935, 
        0.0035008273108652226, 
        0.0035068147756903444, 
        0.0035128228284406547, 
        0.0035188517086351626, 
        0.003524901659122795, 
        0.003530972926420108, 
        0.003537065760136594, 
        0.003543180413719868, 
        0.003549317143982292, 
        0.00355547621126288, 
        0.0035616578792716557, 
        0.0035678624152824766, 
        0.0035740900900522224, 
        0.0035803411777424196, 
        0.003586615955889708, 
        0.0035929147054650787, 
        0.00359923771081373, 
        0.0036055852597570224, 
        0.003611957642752693, 
        0.0036183551540096047, 
        0.003624778090885041, 
        0.003631226753609848, 
        0.0036377014453056055, 
        0.0036442024720140164, 
        0.003650730142761343, 
        0.003657284768936809, 
        0.0036638666645099245, 
        0.00367047614586238, 
        0.003677113531402651, 
        0.0036837791417404725, 
        0.0036904732991266667, 
        0.0036971963275873564, 
        0.0037039485522745393, 
        0.00371073029976447, 
        0.0037175418970192887, 
        0.0037243836718949598, 
        0.0037312559523409177, 
        0.0037381590662319357, 
        0.0037450933406401195, 
        0.003752059102098876, 
        0.00375905667528681, 
        0.003766086383377275, 
        0.003773148547141034, 
        0.003780243484354631, 
        0.003787371509308616, 
        0.003794532932090348, 
        0.003801728058269863, 
        0.003808957187578789, 
        0.003816220613698486, 
        0.003823518623065435, 
        0.003830851494257363, 
        0.0038382194969751706, 
        0.003845622890877411, 
        0.003853061925092271, 
        0.00386053683611923, 
        0.0038680478476873312, 
        0.003875595169318806, 
        0.003883178994541954, 
        0.0038907994994999487, 
        0.0038984568420488514, 
        0.00390615116015506, 
        0.003913882569747986, 
        0.003921651163404935, 
        0.003929457008562993, 
        0.003937300145670649, 
        0.00394518058606316, 
        0.003953098310354564, 
        0.003961053265771809, 
        0.003969045364506886, 
        0.003977074481008126, 
        0.0039851404500713125, 
        0.0039932430637771, 
        0.004001382070299737, 
        0.004009557169862541, 
        0.004017768012597472, 
        0.004026014196589186, 
        0.004034295264341366, 
        0.004042610700428631, 
        0.00405095992908811, 
        0.004059342310485161, 
        0.004067757139260474, 
        0.004076203640672654, 
        0.004084680968370243, 
        0.00409318820191082, 
        0.004101724344263277, 
        0.0041102883192409585, 
        0.004118878968514274, 
        0.004127495051035038, 
        0.00413613523925612, 
        0.004144798118928453, 
        0.004153482186302407, 
        0.004162185847545814, 
        0.004170907417676704, 
        0.004179645119455443, 
        0.0041883970830565226, 
        0.004197161346249856, 
        0.004205935854966981, 
        0.00421471846337969, 
        0.004223506935227048, 
        0.004232298945732275, 
        0.004241092083346127, 
        0.004249883851972902, 
        0.00425867167454332, 
        0.0042674528952250474, 
        0.004276224784453732, 
        0.004284984541982457, 
        0.004293729301848778, 
        0.00430245613730319, 
        0.004311162066791115, 
        0.004319844058103522, 
        0.004328499035380978, 
        0.004337123884950397, 
        0.004345715460912189, 
        0.004354270592974731, 
        0.004362786091531627, 
        0.0043712587552642975, 
        0.004379685377382089, 
        0.004388062751760971, 
        0.0043963876800689325, 
        0.004404656977069481, 
        0.004412867477857131, 
        0.004421016042566139, 
        0.004429099562149333, 
        0.004437114964199139, 
        0.004445059217053454, 
        0.0044529293348193185, 
        0.004460722381296884, 
        0.004468435473557501, 
        0.004476065785680596, 
        0.004483610551094398, 
        0.0044910670654927255, 
        0.0044984326886954975, 
        0.004505704846404419, 
        0.004512881031614885, 
        0.004519958804987234, 
        0.004526935796289223, 
        0.004533809703794431, 
        0.004540578294681467, 
        0.004547239404692066, 
        0.004553790937127685, 
        0.004560230862094066, 
        0.004566557215632221, 
        0.004572768098240379, 
        0.00457886167346846, 
        0.004584836166323765, 
        0.004590689861534407, 
        0.004596421102040354, 
        0.0046020282866481264, 
        0.004607509868554519, 
        0.004612864353126485, 
        0.004618090296199213, 
        0.004623186302017316, 
        0.004628151021047806, 
        0.0046329831486574755, 
        0.00463768142298108, 
        0.00464224462311693, 
        0.004646671567507443, 
        0.004650961112436575, 
        0.004655112150294883, 
        0.004659123608509177, 
        0.00466299444796059, 
        0.004666723662073339, 
        0.004670310275560811, 
        0.004673753343704887, 
        0.00467705195156674, 
        0.004680205213288659, 
        0.004683212271693606, 
        0.004686072297923587, 
        0.004688784491537733, 
        0.004691348080117515, 
        0.0046937623196964245, 
        0.004696026495056652, 
        0.004698139920320965, 
        0.004700101939461122, 
        0.004701911927276532, 
        0.004703569290427655, 
        0.0047050734685647995, 
        0.004706423935805896, 
        0.004707620202263162, 
        0.004708661815727976, 
        0.004709548363621205, 
        0.004710279475038373, 
        0.004710854823017893, 
        0.004711274126872304, 
        0.004711537154773232, 
        0.0047116437264226076, 
        0.004711593715862224, 
        0.00471138705442023, 
        0.004711023733745106, 
        0.004710503808945058, 
        0.0047098274017996575, 
        0.004708994704018738, 
        0.004708005980557595, 
        0.004706861572894468, 
        0.004705561902371161, 
        0.004704107473372764, 
        0.004702498876588164, 
        0.004700736791973259, 
        0.004698821991792056, 
        0.004696755343266787, 
        0.004694537811178023, 
        0.00469217046016718, 
        0.0046896544566638705, 
        0.004686991070703123, 
        0.0046841816771652335, 
        0.004681227756739324, 
        0.004678130896531326, 
        0.004674892789989557, 
        0.004671515236589577, 
        0.004668000140942225, 
        0.004664349511228372, 
        0.00466056545740023, 
        0.004656650188725109, 
        0.004652606010499417, 
        0.00464843532079344, 
        0.004644140606204769, 
        0.004639724436997874, 
        0.004635189462658982, 
        0.00463053840579661, 
        0.004625774056578876, 
        0.004620899266296663, 
        0.004615916940632053, 
        0.004610830033240183, 
        0.004605641537987661, 
        0.004600354482224558, 
        0.004594971918998078, 
        0.00458949692046623, 
        0.004583932569149212, 
        0.004578281952619801, 
        0.004572548154272931, 
        0.004566734247506451, 
        0.004560843288888025, 
        0.004554878311437549, 
        0.004548842297444813, 
        0.004542738257209986, 
        0.004536569095777035, 
        0.004530337697829838, 
        0.0045240468928017296, 
        0.0045176994576860505, 
        0.004511298108248291, 
        0.004504845506107536, 
        0.0044983442412068145, 
        0.0044917968392117515, 
        0.004485205756687867, 
        0.004478573380038464, 
        0.004471902023844917, 
        0.004465193930198055, 
        0.004458451268300178, 
        0.004451676134164429, 
        0.004444870550772692, 
        0.004438036468687438, 
        0.004431175766397359, 
        0.004424290251381595, 
        0.00441738166121763, 
        0.004410451664936331, 
        0.004403501864279165, 
        0.004396533795421289, 
        0.0043895489306013755, 
        0.004382548680004071, 
        0.004375534393501789, 
        0.004368507362719932, 
        0.004361468822878226, 
        0.004354419955026025, 
        0.004347361887767766, 
        0.00434029569962851, 
        0.004333222420805392, 
        0.004326143035371657, 
        0.004319058483180049, 
        0.0043119696619354836, 
        0.004304877428973256, 
        0.00429778260338241, 
        0.0042906859676214906, 
        0.0042835882694096565, 
        0.004276490223496799, 
        0.004269392513425343, 
        0.004262295792974844, 
        0.004255200687900364, 
        0.00424810779738071, 
        0.004241017695479318, 
        0.004233930932573877, 
        0.004226848036658717, 
        0.004219769514636905, 
        0.004212695853561549, 
        0.0042056275216801825, 
        0.004198564969852174, 
        0.004191508632177235, 
        0.004184458927237486, 
        0.004177416259001067, 
        0.004170381017744802, 
        0.004163353580800481, 
        0.004156334313431224, 
        0.004149323569569632, 
        0.004142321692385756, 
        0.004135329015121592, 
        0.0041283458617432985, 
        0.0041213725472510525, 
        0.004114409378487906, 
        0.004107456654433414, 
        0.004100514666909601, 
        0.004093583700756617, 
        0.0040866640343876865, 
        0.004079755940064426, 
        0.00407285968449374, 
        0.004065975528728163, 
        0.00405910372881244, 
        0.004052244535780638, 
        0.004045398196223001, 
        0.004038564952146269, 
        0.0040317450413549635, 
        0.004024938697663578, 
        0.004018146150924743, 
        0.00401136762729274, 
        0.004004603349324625, 
        0.003997853536022498, 
        0.003991118402985699, 
        0.003984398162541275, 
        0.003977693023568645, 
        0.003971003191989809, 
        0.003964328870298247, 
        0.003957670257971348, 
        0.003951027551605929, 
        0.00394440094438807, 
        0.003937790626650448, 
        0.003931196785467369, 
        0.003924619605084233, 
        0.0039180592663859, 
        0.00391151594744773, 
        0.0039049898230003374, 
        0.003898481064718428, 
        0.003891989841045563, 
        0.0038855163173631166, 
        0.0038790606556697587, 
        0.003872623014753651, 
        0.0038662035501211404, 
        0.0038598024137729632, 
        0.003853419754474066, 
        0.0038470557174822883, 
        0.0038407104446228895, 
        0.0038343840740790005, 
        0.003828076740579889, 
        0.0038217885751869875, 
        0.003815519705348096, 
        0.0038092702547329405, 
        0.003803040343323916, 
        0.0037968300873782853, 
        0.003790639599253636, 
        0.003784468987510782, 
        0.0037783183568171545, 
        0.003772187807883747, 
        0.003766077437566609, 
        0.0037599873386177426, 
        0.003753917599756111, 
        0.003747868306102972, 
        0.003741839538310618, 
        0.0037358313730416707, 
        0.0037298438829603403, 
        0.003723877136681009, 
        0.003717931198716631, 
        0.0037120061293642375, 
        0.003706101984973536, 
        0.0037002188177346694, 
        0.0036943566757300216, 
        0.003688515603045445, 
        0.003682695639570126, 
        0.0036768968212356062, 
        0.0036711191798308703, 
        0.0036653627431925246, 
        0.0036596275350277738, 
        0.0036539135752671806, 
        0.003648220879725007, 
        0.0036425494602315514, 
        0.003636899324731853, 
        0.003631270477566818, 
        0.0036256629190037568, 
        0.0036200766454331317, 
        0.0036145116496801755, 
        0.0036089679208016535, 
        0.00360344544409506, 
        0.003597944201520436, 
        0.0035924641711447807, 
        0.003587005327755858, 
        0.00358156764251045, 
        0.003576151083277578, 
        0.0035707556144186033, 
        0.0035653811972714126, 
        0.0035600277896569786, 
        0.0035546953464005307, 
        0.003549383819063191, 
        0.0035440931563449902, 
        0.0035388233037591554, 
        0.0035335742040652116, 
        0.003528345797149077, 
        0.0035231380198336333, 
        0.0035179508064995674, 
        0.0035127840888461623, 
        0.003507637795902295, 
        0.003502511854189948, 
        0.0034974061878254776, 
        0.003492320718422321, 
        0.00348725536537241, 
        0.0034822100458338314, 
        0.0034771846747283382, 
        0.00347217916489487, 
        0.0034671934271211817, 
        0.003462227370222014, 
        0.0034572809010668826, 
        0.0034523539248151026, 
        0.0034474463447169454, 
        0.0034425580623938796, 
        0.0034376889778165182, 
        0.003432838989348455, 
        0.0034280079938701375, 
        0.0034231958868851282, 
        0.0034184025624712957, 
        0.0034136279133349556, 
        0.0034088718310456762, 
        0.0034041342058810315, 
        0.0033994149269767184, 
        0.003394713882655558, 
        0.003390030959917487, 
        0.0033853660450222757, 
        0.003380719023187816, 
        0.0033760897789524885, 
        0.0033714781958767456, 
        0.0033668841570923523, 
        0.0033623075447728017, 
        0.003357748240663358, 
        0.0033532061258370995, 
        0.0033486810809029077, 
        0.0033441729860311077, 
        0.003339681720858925, 
        0.0033352071647790096, 
        0.0033307491968211757, 
        0.0033263076957242396, 
        0.0033218825400383087, 
        0.0033174736080235174, 
        0.0033130807779822758, 
        0.003308703927914592, 
        0.003304342935879047, 
        0.003299997679845075, 
        0.003295668037805081, 
        0.0032913538877870165, 
        0.0032870551079693796, 
        0.0032827715766142393, 
        0.0032785031720509936, 
        0.003274249772885575, 
        0.0032700112579585497, 
        0.0032657875063201633, 
        0.0032615783972638193, 
        0.0032573838103420625, 
        0.003253203625724178, 
        0.003249037723528697, 
        0.0032448859846890524, 
        0.0032407482902184533, 
        0.003236624521688119, 
        0.003232514561066619, 
        0.0032284182909532175, 
        0.003224335594232992, 
        0.003220266354575141, 
        0.0032162104559475854, 
        0.0032121677830495303, 
        0.0032081382210600046, 
        0.003204121655790631, 
        0.0032001179736462254, 
        0.00319612706172173, 
        0.0031921488077493593, 
        0.0031881830999838604, 
        0.003184229827537612, 
        0.003180288880078586, 
        0.003176360148067096, 
        0.003172443522601379, 
        0.003168538895555199, 
        0.003164646159496579, 
        0.00316076520774768, 
        0.0031568959344062814, 
        0.003153038234220958, 
        0.003149192002950496, 
        0.003145357136797204, 
        0.003141533533124251, 
        0.0031377210897590817, 
        0.0031339197054978335, 
        0.0031301292796992734, 
        0.0031263497130487477, 
        0.0031225809065117223, 
        0.003118822762133788, 
        0.003115075182620606, 
        0.003111338071711191, 
        0.003107611333767417, 
        0.0031038948741053582, 
        0.0031001885987968453, 
        0.003096492414787719, 
        0.003092806229833879, 
        0.00308912995253718, 
        0.003085463492345708, 
        0.003081806759490953, 
        0.0030781596650739287, 
        0.0030745221210693053, 
        0.003070894040199217, 
        0.003067275336126154, 
        0.0030636659232157223, 
        0.0030600657168185644, 
        0.0030564746329868014, 
        0.003052892588649835, 
        0.00304931950156736, 
        0.0030457552902894594, 
        0.003042199874195713, 
        0.0030386531735534087, 
        0.0030351151091317146, 
        0.003031585603236731, 
        0.003028064578052728, 
        0.003024551957500932, 
        0.0030210476655918054, 
        0.003017551627412793, 
        0.0030140637686184935, 
        0.003010584016215598, 
        0.0030071122974416986, 
        0.0030036485405260504, 
        0.003000192674332121, 
        0.002996744628858071, 
        0.0029933043345039953, 
        0.0029898717225928743, 
        0.0029864467251519682, 
        0.0029830292750211594, 
        0.0029796193057434837, 
        0.002976216751624796, 
        0.002972821547235202, 
        0.0029694336292980694, 
        0.0029660529338213777, 
        0.002962679398079747, 
        0.0029593129599883687, 
        0.0029559535582255403, 
        0.002952601132170603, 
        0.002949255621847328, 
        0.0029459169680468734, 
        0.002942585112212713, 
        0.0029392599964572544, 
        0.0029359415636607887, 
        0.0029326297572793312, 
        0.002929324521474235, 
        0.002926025800951223, 
        0.002922733541408554, 
        0.002919447688736538, 
        0.002916168189947057, 
        0.0029128949923417535, 
        0.002909628043924803, 
        0.0029063672933570066, 
        0.002903112689969582, 
        0.0028998641836317624, 
        0.0028966217248689325, 
        0.0028933852647878406, 
        0.002890154755093609, 
        0.0028869301476735945, 
        0.002883711396247105, 
        0.0028804984538061467, 
        0.0028772912745020944, 
        0.002874089812177101, 
        0.002870894023424567, 
        0.002867703863250075, 
        0.0028645192879443934, 
        0.002861340254327679, 
        0.0028581667197527835, 
        0.0028549986421179583, 
        0.002851835979849738, 
        0.002848678691511839, 
        0.002845526737327062, 
        0.0028423800767706153, 
        0.002839238670555525, 
        0.002836102479513308, 
        0.002832971465179695, 
        0.0028298455893927513, 
        0.0028267248147866393, 
        0.00282360910421092, 
        0.00282049842102747, 
        0.0028173927291124602, 
        0.0028142919928109567, 
        0.002811196176907249, 
        0.00280810524662458, 
        0.0028050191676330526, 
        0.002801937906102133, 
        0.002798861428542837, 
        0.002795789702008695, 
        0.0027927226938628596, 
        0.0027896603720042826, 
        0.0027866027046664814, 
        0.002783549660513152, 
        0.0027805012086246864, 
        0.00277745731848217, 
        0.0027744179599552194, 
        0.002771383103324274, 
        0.002768352719209811, 
        0.002765326778714173, 
        0.002762305253211733, 
        0.0027592881145188965, 
        0.002756275334757142, 
        0.002753266886510232, 
        0.002750262742604718, 
        0.002747262876346742, 
        0.0027442672611069086, 
        0.0027412758712122656, 
        0.00273828868076, 
        0.0027353056643624096, 
        0.0027323267969319026, 
        0.002729352053860788, 
        0.0027263814102498527, 
        0.002723414842960179, 
        0.002720452327721019, 
        0.002717493841228514, 
        0.002714539360161782, 
        0.0027115888619791157, 
        0.0027086423240220135, 
        0.0027056997240956187, 
        0.002702761039979129, 
        0.0026998262506303123, 
        0.002696895334315872, 
        0.0026939682701749086, 
        0.002691045037111105, 
        0.002688125615064213, 
        0.0026852099832598546, 
        0.0026822981223891384, 
        0.0026793900123762847, 
        0.0026764856339014163, 
        0.0026735849677475606, 
        0.0026706879949724783, 
        0.0026677946967740038, 
        0.002664905055034813, 
        0.0026620190513830726, 
        0.0026591366679889765, 
        0.002656257887078636, 
        0.0026533826912677034, 
        0.0026505110631935055, 
        0.0026476429860771734, 
        0.002644778443035979, 
        0.0026419174175503434, 
        0.002639059893285876, 
        0.0026362058541455576, 
        0.00263335528387293, 
        0.002630508167522194, 
        0.0026276644890957726, 
        0.002624824233661212, 
        0.002621987385754404, 
        0.0026191539310031183, 
        0.0026163238544507313, 
        0.0026134971417440243, 
        0.0026106737781961694, 
        0.002607853750447909, 
        0.0026050370439788064, 
        0.002602223645612786, 
        0.0025994135412346574, 
        0.002596606718143225, 
        0.002593803162836939, 
        0.002591002862341252, 
        0.002588205803743801, 
        0.0025854119745571877, 
        0.002582621362070516, 
        0.002579833954257597, 
        0.002577049738339326, 
        0.0025742687032804636, 
        0.0025714908367753197, 
        0.00256871612712846, 
        0.0025659445627187823, 
        0.0025631761323873423, 
        0.0025604108247674704, 
        0.0025576486288626356, 
        0.002554889533503387, 
        0.0025521335283157126, 
        0.0025493806024430967, 
        0.0025466307454017636, 
        0.002543883946820239, 
        0.002541140196467804, 
        0.002538399484222958, 
        0.002535661800181761, 
        0.002532927134501887, 
        0.002530195477443858, 
        0.0025274668194599477, 
        0.0025247411510776812, 
        0.002522018462824274, 
        0.0025192987458018726, 
        0.0025165819907678856, 
        0.002513868188751298, 
        0.0025111573305040924, 
        0.0025084494080781336, 
        0.0025057444124340937, 
        0.0025030423350892463, 
        0.002500343167605659, 
        0.0024976469017185584, 
        0.002494953529222545, 
        0.0024922630420260573, 
        0.002489575432152626, 
        0.0024868906917142044, 
        0.0024842088129255493, 
        0.002481529788122013, 
        0.002478853609727083, 
        0.0024761802702206806, 
        0.0024735097621069076, 
        0.002470842078324286, 
        0.002468177211467699, 
        0.002465515154576022, 
        0.002462855900496829, 
        0.002460199442382316, 
        0.0024575457731003, 
        0.002454894886349221, 
        0.0024522467751601504, 
        0.0024496014330342383, 
        0.0024469588532758713, 
        0.0024443190296979237, 
        0.0024416819557730104, 
        0.0024390476253027737, 
        0.0024364160320506506, 
        0.0024337871698681085, 
        0.00243116103270242, 
        0.002428537614590216, 
        0.002425916909417695, 
        0.0024232989117415516, 
        0.0024206836155406305, 
        0.002418071015232223, 
        0.002415461105123128, 
        0.0024128538796643288, 
        0.0024102493332708807, 
        0.0024076474606759372, 
        0.0024050482564138822, 
        0.002402451715214127, 
        0.002399857831825095, 
        0.002397266601053052, 
        0.0023946780177738674, 
        0.0023920920769489188, 
        0.0023895087735587343, 
        0.0023869281026713666, 
        0.002384350059352178, 
        0.00238177463885053, 
        0.0023792018362600986, 
        0.002376631647034654, 
        0.002374064066403613, 
        0.002371499089774577, 
        0.0023689367125762414, 
        0.0023663769302809633, 
        0.0023638197384418594, 
        0.002361265132621139, 
        0.0023587131084386774, 
        0.0023561636616252547, 
        0.0023536167878602846, 
        0.002351072482964481, 
        0.0023485307426873874, 
        0.0023459915629866278, 
        0.0023434549395187163, 
        0.0023409208686486693, 
        0.0023383893461202646, 
        0.002335860368059156, 
        0.0023333339303993417, 
        0.0023308100294598556, 
        0.0023282886612574958, 
        0.002325769822075384, 
        0.002323253508106375, 
        0.002320739715631178, 
        0.0023182284409356325, 
        0.0023157196804200505, 
        0.002313213430397497, 
        0.002310709687387979, 
        0.0023082084477898013, 
        0.002305709708115876, 
        0.0023032134648596175, 
        0.002300719714627215, 
        0.002298228453956101, 
        0.0022957396795370384, 
        0.0022932533878345005, 
        0.0022907695758579492, 
        0.0022882882400387843, 
        0.0022858093773838197, 
        0.0022833329845265765, 
        0.002280859058313148, 
        0.002278387595307062, 
        0.0022759185928886297, 
        0.002273452047705251, 
        0.002270987956659351, 
        0.002268526316705715, 
        0.002266067124831006, 
        0.0022636103779360072, 
        0.0022611560732403494, 
        0.002258704207648317, 
        0.002256254778344347, 
        0.0022538077823704692, 
        0.002251363216867398, 
        0.002248921078964831, 
        0.00224648136586361, 
        0.002244044074651222, 
        0.002241609202736211, 
        0.002239176747275816, 
        0.0022367467055097873, 
        0.0022343190747278452, 
        0.002231893852245982
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-26.json <==
[
    [
        65.320245686680764, 
        65.217806805106505, 
        65.115425943943379, 
        65.013107006046283, 
        64.910849430652064, 
        64.808652646764685, 
        64.706516085019217, 
        64.604439167713608, 
        64.502421320150376, 
        64.400461949773444, 
        64.298560490754454, 
        64.19671634775689, 
        64.094928927730138, 
        63.99319763554896, 
        63.891521881367275, 
        63.789901064376409, 
        63.688334582833726, 
        63.586821814370161, 
        63.485362192671261, 
        63.383955091679475, 
        63.282599901837074, 
        63.181296011816627, 
        63.080042810715668, 
        62.978839683205408, 
        62.877686016616536, 
        62.776581194143724, 
        62.675524599406934, 
        62.574515614750098, 
        62.473553623898887, 
        62.372637992635234, 
        62.271768135480158, 
        62.170943419392373, 
        62.070163227879114, 
        61.969426927490005, 
        61.868733937963619, 
        61.768083629129187, 
        61.66747538841755, 
        61.566908602426928, 
        61.466382670289576, 
        61.365896982024097, 
        61.26545093682342, 
        61.165043925770171, 
        61.064675369285467, 
        60.96434466644579, 
        60.8640512287486, 
        60.763794455209428, 
        60.663573799945937, 
        60.563388673327857, 
        60.463238504068713, 
        60.363122727383889, 
        60.263040792670893, 
        60.162992142777156, 
        60.062976242971189, 
        59.962992555104371, 
        59.863040548837326, 
        59.763119691221362, 
        59.663229501752092, 
        59.563369464788458, 
        59.463539088109421, 
        59.363737891927663, 
        59.263965402622667, 
        59.164221162573924, 
        59.064504722010319, 
        58.964815647019869, 
        58.865153511510236, 
        58.765517903582762, 
        58.665908431501983, 
        58.566324694195849, 
        58.466766355066433, 
        58.367233034513937, 
        58.267724416398266, 
        58.168240170818713, 
        58.068779988910556, 
        57.969343573835936, 
        57.869930679376957, 
        57.770541044942092, 
        57.671174433517805, 
        57.571830605995501, 
        57.47250942596456, 
        57.373210696480129, 
        57.273934258842196, 
        57.174679968186787, 
        57.07544775270722, 
        56.97623750755475, 
        56.877049173770445, 
        56.777882696349842, 
        56.67873809002139, 
        56.579615354363625, 
        56.480514517033576, 
        56.38143563826803, 
        56.282378813789528, 
        56.18334414996994, 
        56.08433179276733, 
        55.985341909253421, 
        55.886374691597723, 
        55.787430344469918, 
        55.688509162417368, 
        55.589611393345123, 
        55.490737374099076, 
        55.391887432009128, 
        55.293061938492961, 
        55.194261282331667, 
        55.09548591851285, 
        54.996736298108772, 
        54.898012913447303, 
        54.799316284062293, 
        54.700646976676161, 
        54.60200555789077, 
        54.503392677625548, 
        54.404808970457708, 
        54.306255120729993, 
        54.207731836150586, 
        54.109239873506233, 
        54.010780012559941, 
        53.91235305033937, 
        53.813959810632184, 
        53.715601212279502, 
        53.617278087941628, 
        53.518991469019831, 
        53.420742280519825, 
        53.322531504668348, 
        53.224360180328269, 
        53.126229352949359, 
        53.028140120594273, 
        52.93009358518605, 
        52.832090903516971, 
        52.734133234945212, 
        52.636221761336579, 
        52.538357756669043, 
        52.440542448737425, 
        52.342777119663722, 
        52.245063078867297, 
        52.147401640914993, 
        52.04979416692094, 
        51.952242029277194, 
        51.854746630054152, 
        51.757309381968895, 
        51.65993172461598, 
        51.562615124038466, 
        51.465361060300296, 
        51.36817101885628, 
        51.271046519563875, 
        51.173989088293858, 
        51.077000263797125, 
        50.980081617803172, 
        50.883234708358607, 
        50.786461130561932, 
        50.689762479604283, 
        50.593140344147074, 
        50.496596350970606, 
        50.400132106377754, 
        50.303749242102469, 
        50.207449393971146, 
        50.111234191452624, 
        50.015105284124303, 
        49.919064300851623, 
        49.823112900452493, 
        49.727252724616612, 
        49.631485401004262, 
        49.535812583190676, 
        49.440235893080384, 
        49.344756973560237, 
        49.249377442198288, 
        49.154098904583456, 
        49.058923009085859, 
        48.963851343834762, 
        48.868885496340333, 
        48.774027022383805, 
        48.679277554191145, 
        48.584638563852621, 
        48.490111709273329, 
        48.395698450162854, 
        48.301400332861597, 
        48.207218837518191, 
        48.113155454380689, 
        48.019211651915029, 
        47.925388860969107, 
        47.831688522968442, 
        47.738112031233833, 
        47.644660783454981, 
        47.551336134218275, 
        47.458139413273095, 
        47.36507197566916, 
        47.27213510471455, 
        47.179330062959131, 
        47.08665808962165, 
        46.994120437597473, 
        46.901718294069113, 
        46.809452821853597, 
        46.717325171271916, 
        46.625336463256801, 
        46.533487790986179, 
        46.441780216481902, 
        46.350214777717113, 
        46.258792487665481, 
        46.167514309421179, 
        46.07638123160671, 
        45.985394161458466, 
        45.894553996450547, 
        45.803861609040524, 
        45.713317828942813, 
        45.622923459089307, 
        45.532679305321658, 
        45.442586104094993, 
        45.352644585677183, 
        45.262855442704996, 
        45.173219337166884, 
        45.083736910799111, 
        44.994408763480116, 
        44.905235467013256, 
        44.816217593584057, 
        44.727355651972466, 
        44.638650137706676, 
        44.550101518075486, 
        44.46171022165521, 
        44.373476664675387, 
        44.285401221064994, 
        44.197484247306676, 
        44.109726069835425, 
        44.022126979946819, 
        43.934687263221065, 
        43.847407160482085, 
        43.760286884700761, 
        43.673326629251619, 
        43.586526564822279, 
        43.499886828260493, 
        43.413407538674086, 
        43.32708878643485, 
        43.240930632652763, 
        43.154933117189046, 
        43.069096264855212, 
        42.983420065897207, 
        42.897904485223876, 
        42.812549471311669, 
        42.727354945876769, 
        42.642320812803725, 
        42.557446942568134, 
        42.472733195973042, 
        42.388179402139002, 
        42.30378536364892, 
        42.21955089449613, 
        42.135475752509585, 
        42.051559685546138, 
        41.967802423687168, 
        41.884203673536589, 
        41.80076312403687, 
        41.717480445265743, 
        41.634355288102732, 
        41.551387280127905, 
        41.468576035152658, 
        41.385921146673759, 
        41.30342218869864, 
        41.221078721985592, 
        41.138890284913273, 
        41.056856399143896, 
        40.974976571966074, 
        40.893250290007138, 
        40.81167702740256, 
        40.730256236162901, 
        40.648987359025419, 
        40.567869815311894, 
        40.486903011620967, 
        40.406086345402535, 
        40.325419190950448, 
        40.244900907800044, 
        40.164530841487597, 
        40.084308327172465, 
        40.004232678856141, 
        39.924303200801575, 
        39.844519180344435, 
        39.764879892272027, 
        39.685384595009879, 
        39.60603253820819, 
        39.526822952218261, 
        39.447755058375868, 
        39.368828060567665, 
        39.2900411543526, 
        39.21139351885347, 
        39.132884319790712, 
        39.054512711100372, 
        38.976277835514352, 
        38.898178821188999, 
        38.820214783905179, 
        38.742384828083786, 
        38.664688044443778, 
        38.587123512479522, 
        38.509690299109849, 
        38.432387459206197, 
        38.355214035439303, 
        38.278169058884103, 
        38.201251548479057, 
        38.124460511711135, 
        38.047794943243488, 
        37.97125382696268, 
        37.894836133793632, 
        37.818540824372455, 
        37.74236684706279, 
        37.66631313815703, 
        37.590378622856619, 
        37.514562215155351, 
        37.43886281634304, 
        37.363279314530693, 
        37.287810592744364, 
        37.212455515896252, 
        37.137212938684925, 
        37.062081703257704, 
        36.987060646079954, 
        36.912148584156938, 
        36.837344328701825, 
        36.762646674270243, 
        36.688054408223778, 
        36.613566303403182, 
        36.539181121044358, 
        36.464897610638054, 
        36.390714511700423, 
        36.31663054901, 
        36.242644436694427, 
        36.168754875667723, 
        36.094960558072579, 
        36.02126015849322, 
        35.947652345795149, 
        35.874135771719857, 
        35.80070907574023, 
        35.727370886861522, 
        35.654119820253754, 
        35.580954478150908, 
        35.507873452702235, 
        35.434875320038053, 
        35.36195864540796, 
        35.289121978400459, 
        35.21636386033844, 
        35.143682815677224, 
        35.071077355964839, 
        34.998545979882344, 
        34.926087173020896, 
        34.853699407395411, 
        34.781381139610701, 
        34.709130813925839, 
        34.636946861135648, 
        34.56482769551215, 
        34.492771721684811, 
        34.420777325746798, 
        34.348842882022922, 
        34.276966747930388, 
        34.20514726857688, 
        34.133382772952466, 
        34.061671575400432, 
        33.990011974507141, 
        33.918402255531191, 
        33.846840686704184, 
        33.775325522482262, 
        33.703854999129639, 
        33.632427340215969, 
        33.561040751936062, 
        33.489693424039395, 
        33.418383528518135, 
        33.347109228016812, 
        33.275868662111705, 
        33.204659955952849, 
        33.133481217540798, 
        33.06233053896301, 
        32.991205993664678, 
        32.920105640741866, 
        32.849027517624783, 
        32.777969651341849, 
        32.706930044863817, 
        32.635906686956162, 
        32.564897545533725, 
        32.49390057525158, 
        32.42291370671353, 
        32.351934859383562, 
        32.280961928721332, 
        32.209992793839177, 
        32.139025314626437, 
        32.068057332887719, 
        31.99708667114739, 
        31.926111132358539, 
        31.855128499266321, 
        31.784136540411449, 
        31.713133000227756, 
        31.642115605000686, 
        31.571082059612529, 
        31.500030053270404, 
        31.42895725138964, 
        31.357861302032767, 
        31.286739832701823, 
        31.215590448278046, 
        31.144410736896603, 
        31.073198263016447, 
        31.00195057312791, 
        30.930665192033448, 
        30.859339624572055, 
        30.787971354356934, 
        30.716557843460237, 
        30.645096536208115, 
        30.57358485302375, 
        30.502020194517545, 
        30.430399941250311, 
        30.358721449528861, 
        30.286982057490583, 
        30.215179081573044, 
        30.143309814004461, 
        30.071371535101068, 
        29.999361492659432, 
        29.927276923712938, 
        29.855115036881475, 
        29.78287302247719, 
        29.710548047343813, 
        29.638137263154704, 
        29.56563779553727, 
        29.493046751231375, 
        29.420361217467505, 
        29.347578256569861, 
        29.274694914708427, 
        29.201708215846612, 
        29.128615164595509, 
        29.055412744615637, 
        28.982097920563611, 
        28.908667636508788, 
        28.835118815155713, 
        28.761448366555332, 
        28.687653176357035, 
        28.613730110349241, 
        28.539676017533377, 
        28.465487730303689, 
        28.391162063139173, 
        28.316695806993771, 
        28.242085741043926, 
        28.167328627091223, 
        28.092421209186409, 
        28.017360215601368, 
        27.942142358108804, 
        27.866764334814949, 
        27.791222828726436, 
        27.715514505695005, 
        27.639636020334937, 
        27.563584014374825, 
        27.487355115703995, 
        27.410945940750629, 
        27.334353091901857, 
        27.257573167337132, 
        27.180602750530987, 
        27.103438413296416, 
        27.026076721355771, 
        26.948514235063314, 
        26.870747504900336, 
        26.792773074856164, 
        26.714587483641878, 
        26.63618726827595, 
        26.55756896072743, 
        26.478729087775555, 
        26.399664177357337, 
        26.320370757908453, 
        26.240845356413743, 
        26.161084502995934, 
        26.081084729062542, 
        26.000842572880735, 
        25.920354575857051, 
        25.839617286354226, 
        25.758627261073119, 
        25.67738106564558, 
        25.595875277758974, 
        25.514106484227757, 
        25.432071289066823, 
        25.349766307891418, 
        25.267188174014532, 
        25.184333542622984, 
        25.101199084836928, 
        25.017781494294777, 
        24.934077486818509, 
        24.85008380695421, 
        24.765797223056566, 
        24.68121453212985, 
        24.59633256422369, 
        24.511148177660026, 
        24.425658268058076, 
        24.339859768923251, 
        24.253749650825782, 
        24.167324923443541, 
        24.08058264168379, 
        23.993519903402657, 
        23.906133855254602, 
        23.818421691885781, 
        23.730380662638794, 
        23.64200806399203, 
        23.553301256919895, 
        23.464257653201898, 
        23.374874729738565, 
        23.285150029413117, 
        23.195081155510287, 
        23.104665784685174, 
        23.013901662132273, 
        22.922786603348506, 
        22.831318503510602, 
        22.739495335350263, 
        22.64731514966839, 
        22.554776088242992, 
        22.461876370568621, 
        22.3686143103196, 
        22.274988307012389, 
        22.180996861267108, 
        22.086638564368425, 
        21.991912107160381, 
        21.896816280370309, 
        21.801349986584622, 
        21.705512225500318, 
        21.609302112446912, 
        21.51271886588372, 
        21.415761832019911, 
        21.31843046353303, 
        21.220724328671331, 
        21.12264312569339, 
        21.024186667193003, 
        20.925354898155607, 
        20.826147888257083, 
        20.726565838610174, 
        20.626609079268583, 
        20.526278072731834, 
        20.425573427268915, 
        20.324495878006736, 
        20.223046302878217, 
        20.121225718959405, 
        20.019035290120389, 
        19.916476318457402, 
        19.813550257057898, 
        19.710258697157361, 
        19.606603390940464, 
        19.50258622559096, 
        19.398209247603006, 
        19.293474647801592, 
        19.188384770612451, 
        19.082942113128087, 
        18.977149319486522, 
        18.871009191889506, 
        18.764524681075113, 
        18.657698896089499, 
        18.550535086307473, 
        18.443036662650378, 
        18.335207187730223, 
        18.227050366783747, 
        18.118570069502741, 
        18.009770298466453, 
        17.90065521809516, 
        17.791229132743172, 
        17.68149648750224, 
        17.571461880644407, 
        17.461130044667676, 
        17.350505859197039, 
        17.239594335866332, 
        17.128400620927163, 
        17.016930009502882, 
        16.905187911459937, 
        16.79317987044573, 
        16.680911550913297, 
        16.568388753761422, 
        16.455617383939352, 
        16.342603472821846, 
        16.229353161374977, 
        16.115872694342212, 
        16.002168425589687, 
        15.888246819612617, 
        15.774114430978726, 
        15.659777902529054, 
        15.545243974954966, 
        15.430519473404795, 
        15.31561130407399, 
        15.20052644527159, 
        15.085271950967238, 
        14.96985494436297, 
        14.85428260753579, 
        14.738562182954897, 
        14.622700966871303, 
        14.506706297438143, 
        14.390585561209113, 
        14.274346184154508, 
        14.157995618949471, 
        14.041541356283131, 
        13.924990899633739, 
        13.80835177644183, 
        13.691631523392406, 
        13.574837685545987, 
        13.457977810332592, 
        13.341059442536974, 
        13.224090119312821, 
        13.107077363011943, 
        12.990028679431591, 
        12.872951551393284, 
        12.755853435563301, 
        12.638741747679282, 
        12.521623870474519, 
        12.404507150478397, 
        12.287398876546318, 
        12.170306291719347, 
        12.053236578442787, 
        11.936196859981512, 
        11.819194194136154, 
        11.702235565131673, 
        11.58532788491207, 
        11.468477990562901, 
        11.351692633068074, 
        11.234978474358341, 
        11.118342091340777, 
        11.001789961481427, 
        10.885328465464436, 
        10.768963890169585, 
        10.652702408741153, 
        10.536550090185212, 
        10.420512891159241, 
        10.30459665527788, 
        10.188807110160134, 
        10.073149858238953, 
        9.957630385605027, 
        9.8422540495321975, 
        9.7270260800800745, 
        9.6119515816993211, 
        9.4970355198062304, 
        9.3822827342908273, 
        9.2676979204282244, 
        9.1532856434814729, 
        9.0390503224479417, 
        8.9249962414857293, 
        8.8111275395850566, 
        8.6974482088724745, 
        8.5839621008790949, 
        8.4706729202138362, 
        8.357584225146212, 
        8.2446994226756622, 
        8.1320217751677983, 
        8.0195543934414637, 
        7.9073002402440107, 
        7.7952621257308001, 
        7.6834427078086369, 
        7.5718445041189044, 
        7.4604698707143449, 
        7.3493210144656222, 
        7.2383999921357409, 
        7.1277087123945728, 
        7.0172489303267644, 
        6.9070222505212877, 
        6.7970301301180784, 
        6.6872738730742185, 
        6.5777546387407151, 
        6.468473433934105, 
        6.3594311225269227, 
        6.2506284160272125, 
        6.1420658871640548, 
        6.0337439537349189, 
        5.9256628979171122, 
        5.8178228553444065, 
        5.7102238186254528, 
        5.6028656437707633, 
        5.49574804259397, 
        5.388870589505462, 
        5.2822327218098035, 
        5.1758337413172901, 
        5.0696728129114721, 
        4.9637489742869523, 
        4.8580611244145269, 
        4.752608037240611, 
        4.6473883535151934, 
        4.542400592560238, 
        4.4376431422438118, 
        4.3331142716175499, 
        4.2288121258517029, 
        4.1247347259017015, 
        4.0208799772612638, 
        3.9172456718209028, 
        3.8138294815379443, 
        3.710628964747968, 
        3.6076415700678992, 
        3.5048646364540912, 
        3.4022953930611046, 
        3.2999309660851019, 
        3.1977683763177494, 
        3.0958045385180064, 
        2.9940362690599089, 
        2.8924602934833135, 
        2.7910732314909246, 
        2.6898716107131078, 
        2.5888518662808475, 
        2.4880103458900593, 
        2.3873433046556327, 
        2.2868469134731768, 
        2.1865172581121342, 
        2.0863503409952031, 
        1.9863420860853178, 
        1.8864883357369373, 
        1.7867848574315721, 
        1.687227347958016, 
        1.5878114254015636, 
        1.4885326429968437, 
        1.3893864831620657, 
        1.2903683597143174, 
        1.1914736280038165, 
        1.0926975751864636, 
        0.9940354311850822, 
        0.8954823738083092, 
        0.79703351638429398, 
        0.69868391953322029, 
        0.60042859833775319, 
        0.50226250935613159, 
        0.40418057115271078, 
        0.30617764705254213, 
        0.20824856090922228, 
        0.11038810571348528, 
        0.012591005942463438, 
        -0.085147999844361069, 
        -0.18283425985834592, 
        -0.28047313932960261, 
        -0.37807002292203423, 
        -0.47563032995424459, 
        -0.57315950814793415, 
        -0.67066304126512699, 
        -0.76814640510649745, 
        -0.86561514086060198, 
        -0.96307474862647424, 
        -1.0605308258248634, 
        -1.1579889916817747, 
        -1.2554545750623085, 
        -1.35293345046439, 
        -1.4504310116596579, 
        -1.5479530235743741, 
        -1.6455049328161653, 
        -1.7430927358006199, 
        -1.8407211724696477, 
        -1.9392341132064588, 
        -2.0361856921540995, 
        -2.1339647262981876, 
        -2.2318128056178801, 
        -2.329731251930121, 
        -2.4277248757861356, 
        -2.5257984017055164, 
        -2.6239579859686333, 
        -2.7222086781582187, 
        -2.8205562941537154, 
        -2.9190061392970064, 
        -3.0175636344467289, 
        -3.1162342732430659, 
        -3.215023414303575, 
        -3.3139363992914879, 
        -3.4129785879702812, 
        -3.5121552346414009, 
        -3.6114715712416197, 
        -3.7109328241599684, 
        -3.8105441542203788, 
        -3.9103106806181391, 
        -4.0102374700680192, 
        -4.1103295535059408, 
        -4.2105918997139966, 
        -4.3110294347681215, 
        -4.411647018149, 
        -4.5124494597893445, 
        -4.6134415160049915, 
        -4.7146278683049117, 
        -4.8160131457888511, 
        -4.9176019042663714, 
        -5.0193986403771209, 
        -5.1214077735052133, 
        -5.223633653285277, 
        -5.3260805581515962, 
        -5.4287526848869474, 
        -5.5316541551168381, 
        -5.634789013512977, 
        -5.7381612149265031, 
        -5.8417746364108032, 
        -5.9456330633251682, 
        -6.04974019423409, 
        -6.1540996372659151, 
        -6.2587149045675909, 
        -6.3635894213683617, 
        -6.468726497629401, 
        -6.574129360831698, 
        -6.6798011335058245, 
        -6.7857448348760778, 
        -6.8919633682899555, 
        -6.9984595398690619, 
        -7.1052360475050005, 
        -7.2122954736836222, 
        -7.3196402806501828, 
        -7.4272728238832286, 
        -7.5351953386783261, 
        -7.6434099421020871, 
        -7.7519186214426039, 
        -7.860723247517174, 
        -7.9698255675514096, 
        -8.0792271957699189, 
        -8.1889296190874656, 
        -8.2989341924843565, 
        -8.4092421397780761, 
        -8.5198545462597348, 
        -8.6307723663743516, 
        -8.7419964089234572, 
        -8.8535273501798351, 
        -8.9653657180206405, 
        -9.0775119014154715, 
        -9.1899661422947077, 
        -9.3027285350331042, 
        -9.4157990267986467, 
        -9.5291774173181203, 
        -9.6428633516813065, 
        -9.7568563260937982, 
        -9.8711556793864901, 
        -9.9857605991600806, 
        -10.100670113348885, 
        -10.215883095056823, 
        -10.331398256544034, 
        -10.447214153325133, 
        -10.563329179980759, 
        -10.679741564685632, 
        -10.796449381650334, 
        -10.913450532505673, 
        -11.030742760157603, 
        -11.148323648702045, 
        -11.266190609646062, 
        -11.384340890403923, 
        -11.502771573537558, 
        -11.621479577670863, 
        -11.740461654780892, 
        -11.859714385415801, 
        -11.979234190201996, 
        -12.099017321539636, 
        -12.219059867809886, 
        -12.339357746661875, 
        -12.459906714672638, 
        -12.580702366123873, 
        -12.701740128346053, 
        -12.823015264323518, 
        -12.944522878654675, 
        -13.066257910584097, 
        -13.188215138480805, 
        -13.310389193719857, 
        -13.432774539641109, 
        -13.555365481189122, 
        -13.678156176282366, 
        -13.801140627986284, 
        -13.924312689284772, 
        -14.047666063815601, 
        -14.171194307472202, 
        -14.294890839529296, 
        -14.418748927504474, 
        -14.542761710708673, 
        -14.666922186444708, 
        -14.791223215178022, 
        -14.915657533529556, 
        -15.040217749182617, 
        -15.164896343286012, 
        -15.289685684316426, 
        -15.414578019554614, 
        -15.539565476414706, 
        -15.664640082376279, 
        -15.789793757019945, 
        -15.915018318607588, 
        -16.040305487290759, 
        -16.165646893712257, 
        -16.29103407471197, 
        -16.416458487602771, 
        -16.541911512413758, 
        -16.667384449557876, 
        -16.792868537677005, 
        -16.918354945398672, 
        -17.043834782761586, 
        -17.169299103312966, 
        -17.294738923895171, 
        -17.420145202531735, 
        -17.54550887223213, 
        -17.67082082419288, 
        -17.7960719278365, 
        -17.921253030156805, 
        -18.046354960261446, 
        -18.171368539710201, 
        -18.296284586970511, 
        -18.421093920833211, 
        -18.545787365486699, 
        -18.670355765749186, 
        -18.794789970219753, 
        -18.919080868779695, 
        -19.043219370480255, 
        -19.167196426210246, 
        -19.291003029764674, 
        -19.414630219378061, 
        -19.538069088340528, 
        -19.661310791485942, 
        -19.784346539034473, 
        -19.907167620244838, 
        -20.029765398339983, 
        -20.152131312883458, 
        -20.274256898321539, 
        -20.396133774507998, 
        -20.517753653101991, 
        -20.639108354984245, 
        -20.760189802886842, 
        -20.880990029869992, 
        -21.001501190336946, 
        -21.121715555205103, 
        -21.241625511887474, 
        -21.361223583107179, 
        -21.480502429886954, 
        -21.599454838913125, 
        -21.718073743037607, 
        -21.836352218033944, 
        -21.954283480360797, 
        -22.071860904385108, 
        -22.189078013500119, 
        -22.305928487711558, 
        -22.42240616835349, 
        -22.538505054267155, 
        -22.654219310574348, 
        -22.769543261071068, 
        -22.884471414444061, 
        -22.998998437561845, 
        -23.113119157362892, 
        -23.226828585011365, 
        -23.340121916506224, 
        -23.452994504299603, 
        -23.565441886433188, 
        -23.677459774790858, 
        -23.789044056329555, 
        -23.900190797818716, 
        -24.010896245990043, 
        -24.121156821573663, 
        -24.230969125118154, 
        -24.340329930386464, 
        -24.449236198307911, 
        -24.557685052631406, 
        -24.665673807011707, 
        -24.773199939683849, 
        -24.880261104236496, 
        -24.986855130912563, 
        -25.092980015123221, 
        -25.19863392779726, 
        -25.303815206390311, 
        -25.408522355156002, 
        -25.512754043667009, 
        -25.616509103857574, 
        -25.719786530872046, 
        -25.822585479933078, 
        -25.924905255643033, 
        -26.026745322847525, 
        -26.12810530555554, 
        -26.228984972826627, 
        -26.329384230513988, 
        -26.42930314358312, 
        -26.528741916894763, 
        -26.6277008931858, 
        -26.726180552259226, 
        -26.824181511459013, 
        -26.921704514064935, 
        -27.018750435654212, 
        -27.115320282984928, 
        -27.211415179556521, 
        -27.307036369971538, 
        -27.402185218929887, 
        -27.496863202919304, 
        -27.591071915679525, 
        -27.684813048277903, 
        -27.778088409561299, 
        -27.870899904067301, 
        -27.9632495358935, 
        -28.055139416286853, 
        -28.146571736845328, 
        -28.237548790540725, 
        -28.328072951553207, 
        -28.418146683582965, 
        -28.507772533768204, 
        -28.59695312026825, 
        -28.68569114989824, 
        -28.773989393325838, 
        -28.861850697702241, 
        -28.949277981824235, 
        -29.036274226829509, 
        -29.122842472819613, 
        -29.208985825675441, 
        -29.294707450941708, 
        -29.380010564851595, 
        -29.46489844047867, 
        -29.549374402741304, 
        -29.633441813990185, 
        -29.717104098253532, 
        -29.800364706541011, 
        -29.883227148737618, 
        -29.965694953485848, 
        -30.047771705263244, 
        -30.129461008750933, 
        -30.210766508609211, 
        -30.291691881242407, 
        -30.372240828996755, 
        -30.452417075961698, 
        -30.532224378081565, 
        -30.611666509271025, 
        -30.690747267930693, 
        -30.769470467084322, 
        -30.847839941713776, 
        -30.925859538414443, 
        -31.003533120905644, 
        -31.080864563698437, 
        -31.157857749983517, 
        -31.234516581057299, 
        -31.310844955762253, 
        -31.386846786437317, 
        -31.462525990305565, 
        -31.537886478992956, 
        -31.61293217768883, 
        -31.687667009447502, 
        -31.762094896944873, 
        -31.836219762112119, 
        -31.910045525840392, 
        -31.983576102501402, 
        -32.056815407949507, 
        -32.129767344560676, 
        -32.202435815107776, 
        -32.274824714796303, 
        -32.346937926757214, 
        -32.418779331571692, 
        -32.490352795158515, 
        -32.561662172997579, 
        -32.632711312320367, 
        -32.703504044447683, 
        -32.77404419112117, 
        -32.844335560553162, 
        -32.914381944144104, 
        -32.984187124639575, 
        -33.053754865462736, 
        -33.123088911789814, 
        -33.192192997530796, 
        -33.261070837849459, 
        -33.329726132997479, 
        -33.398162559618896, 
        -33.466383784893679, 
        -33.534393448101042, 
        -33.602195176212938, 
        -33.669792577894569, 
        -33.737189238673942, 
        -33.804388725925378, 
        -33.871394586292439, 
        -33.938210347467681, 
        -34.004839514844377, 
        -34.071285574900415, 
        -34.137551992007801, 
        -34.203642208818401, 
        -34.269559648021279, 
        -34.335307709591781, 
        -34.400889771416431, 
        -34.466309193177523, 
        -34.531569308228761, 
        -34.59667343063095, 
        -34.661624851645406, 
        -34.726426839109855, 
        -34.79108263938712, 
        -34.855595479220263, 
        -34.919968560030412, 
        -34.984205060962118, 
        -35.048308140806938, 
        -35.112280933425346, 
        -35.17612655532465, 
        -35.239848091530817, 
        -35.303448612833201, 
        -35.366931166914419, 
        -35.430298776348238, 
        -35.493554444191787, 
        -35.556701151116513, 
        -35.619741852164175, 
        -35.682679485343883, 
        -35.745516963826567, 
        -35.808257179276225, 
        -35.870903004999235, 
        -35.93345728868551, 
        -35.995922858484079, 
        -36.058302521293271, 
        -36.120599061402991, 
        -36.182815243884747, 
        -36.244953811692099, 
        -36.307017486351199, 
        -36.369008972158902, 
        -36.430930949205042, 
        -36.492786078630253, 
        -36.554577000557842, 
        -36.61630633715292, 
        -36.677976688795681, 
        -36.73959063608654, 
        -36.801150740745605, 
        -36.862659545259895, 
        -36.924119573359519, 
        -36.985533326877388, 
        -37.046903291872034, 
        -37.108231934549821, 
        -37.169521703313883, 
        -37.2307750259885, 
        -37.291994314954053, 
        -37.3531819626604, 
        -37.414340343748947, 
        -37.475471818128803, 
        -37.536578723691754, 
        -37.597663385895743, 
        -37.658728109429482, 
        -37.719775183238667, 
        -37.7808068799051, 
        -37.84182545498939, 
        -37.90283314787014, 
        -37.963832182522978, 
        -38.024824765553717, 
        -38.085813089700778, 
        -38.146799330331355, 
        -38.207785648294369, 
        -38.268774189180114, 
        -38.329767083128409, 
        -38.390766446116992, 
        -38.451774379172022, 
        -38.512792969911196, 
        -38.573824288018386, 
        -38.634870393619053, 
        -38.695933330289911, 
        -38.75701512802371, 
        -38.818117805627693, 
        -38.879243365521774, 
        -38.940393798627923, 
        -39.001571081693626, 
        -39.062777180478392, 
        -39.124014046414629, 
        -39.185283618759293, 
        -39.246587825356016, 
        -39.307928579908463, 
        -39.369307785801716, 
        -39.43072733472669, 
        -39.492189105653665, 
        -39.553694967017933, 
        -39.615246775349789, 
        -39.676846375717801, 
        -39.738495602900564, 
        -39.800196280228647, 
        -39.861950221852553, 
        -39.923759227299286, 
        -39.985625091031892, 
        -40.047549591998312, 
        -40.109534502628627, 
        -40.171581584396201, 
        -40.2336925877798, 
        -40.29586925624244, 
        -40.358113321343929, 
        -40.420426504369999, 
        -40.482810518811739, 
        -40.545267069350793, 
        -40.607797849361496, 
        -40.670404546480881, 
        -40.73308883618536, 
        -40.795852386943601, 
        -40.858696857705645, 
        -40.92162389925462, 
        -40.984635153758205, 
        -41.047732254909882, 
        -41.11091682837715, 
        -41.174190490563511, 
        -41.237554851138327, 
        -41.301011510518862, 
        -41.364562061540632, 
        -41.428208089840183, 
        -41.491951171752831, 
        -41.55579287680451, 
        -41.619734766226848, 
        -41.683778394339249, 
        -41.747925308808526, 
        -41.812177043729633, 
        -41.876535132069975, 
        -41.941001098300831, 
        -42.005576457481894, 
        -42.070262717636538, 
        -42.135061379837424, 
        -42.199973937400166, 
        -42.265001875725467, 
        -42.330146673936646, 
        -42.395409804231484, 
        -42.460792727342856, 
        -42.526296900434538, 
        -42.591923772027613, 
        -42.657674783253448, 
        -42.723551367226186, 
        -42.789554948841918, 
        -42.855686948101649, 
        -42.921948781016873, 
        -42.988341837269473, 
        -43.054867518849989, 
        -43.121527210901405, 
        -43.188322296124603, 
        -43.255254140357117, 
        -43.322324108942638, 
        -43.389533555706329, 
        -43.456883828501169, 
        -43.524376262625218, 
        -43.592012188272278, 
        -43.659792925749606, 
        -43.727719787453552, 
        -43.795794074564753, 
        -43.864017085698244, 
        -43.932390095846728, 
        -44.000914390496419, 
        -44.069591222551622, 
        -44.1384218539541, 
        -44.207407528383115, 
        -44.276549481719186, 
        -44.345848939315864, 
        -44.415307117002179, 
        -44.484925213856798, 
        -44.554704422950699, 
        -44.624645927820417, 
        -44.694750895833963, 
        -44.765020486443412, 
        -44.835455843973982, 
        -44.906058102917889, 
        -44.976828383943776, 
        -45.04776779431603, 
        -45.11887743026098, 
        -45.190158371388812, 
        -45.261611687617219, 
        -45.333238430172614, 
        -45.405039640923235, 
        -45.477016341903038, 
        -45.549169546883327, 
        -45.62150024461944, 
        -45.694009415485347, 
        -45.766698024297121, 
        -45.839567016611248, 
        -45.912617320729836, 
        -45.985849852380845, 
        -46.059265500830733, 
        -46.132865151400225, 
        -46.206649651563652, 
        -46.280619845641652, 
        -46.354776557215459, 
        -46.429120587931834, 
        -46.503652716945112, 
        -46.578373709424575, 
        -46.653284301640852, 
        -46.728385214870421, 
        -46.803677149467319, 
        -46.879160780810459, 
        -46.954836763841222, 
        -47.030705733493392, 
        -47.106768291659421, 
        -47.183025026996674, 
        -47.259476500814543, 
        -47.336123248210136, 
        -47.412965785902429, 
        -47.490004604369894, 
        -47.567240155969174, 
        -47.644672879121288, 
        -47.722303189364524, 
        -47.800131469461405, 
        -47.878158072966613, 
        -47.956383328368652, 
        -48.034807543045417, 
        -48.113430985524005, 
        -48.192253907804051, 
        -48.271276522515684, 
        -48.350499022420941, 
        -48.429921573336664, 
        -48.509544289236743, 
        -48.589367291606727, 
        -48.669390626621443, 
        -48.749614343924378, 
        -48.830038462080715, 
        -48.910662958914195, 
        -48.991487782366818, 
        -49.072512846978547, 
        -49.153738052752132, 
        -49.235163247017923, 
        -49.316788266230148, 
        -49.398612898810406, 
        -49.480636915227095, 
        -49.562860051790558, 
        -49.645282001446688, 
        -49.727902456231952, 
        -49.810721027582261, 
        -49.893737338625591, 
        -49.976950974756626, 
        -50.060361504413009, 
        -50.143968404445424, 
        -50.227771179171796, 
        -50.311769301657414, 
        -50.395962190117103, 
        -50.480349257242729, 
        -50.564929871955201, 
        -50.649703374075912, 
        -50.734669107659094, 
        -50.819826309226066, 
        -50.905174287425915, 
        -50.990712234578979, 
        -51.076439378819757, 
        -51.162354905765014, 
        -51.248457987794751, 
        -51.334747725856225, 
        -51.42122326045871, 
        -51.507883647899298, 
        -51.594727960646232, 
        -51.681755252248223, 
        -51.76896455459628, 
        -51.856354833440584, 
        -51.943925119718493, 
        -52.031674307813567, 
        -52.119601368371058, 
        -52.207705240083371, 
        -52.295984835289332, 
        -52.384439029211485, 
        -52.473066703969096, 
        -52.56186673678372, 
        -52.650837973490169, 
        -52.73997925394449, 
        -52.829289405670202, 
        -52.918767248444837, 
        -53.008411601086344, 
        -53.098221241130233, 
        -53.188194972869539, 
        -53.278331580395232, 
        -53.368629837192465, 
        -53.459088531300353, 
        -53.549706440978788, 
        -53.640482305388531, 
        -53.731414955014763, 
        -53.822503051092795, 
        -53.913745401832372, 
        -54.005140785354151, 
        -54.096687958764441, 
        -54.188385690454439, 
        -54.280232760870035, 
        -54.372227921759404, 
        -54.464370030241675, 
        -54.556657734498415, 
        -54.649089910849376, 
        -54.741665320488693, 
        -54.834382778348257, 
        -54.927241110917244, 
        -55.020239127178925, 
        -55.113375670242569, 
        -55.206649587419712, 
        -55.300059708417756, 
        -55.393604934078823, 
        -55.48728409027958, 
        -55.58109612469115, 
        -55.675039872612714, 
        -55.769114311108325, 
        -55.863318314920932, 
        -55.957650855987623, 
        -56.052110895287008, 
        -56.146697402269552, 
        -56.241409377799648, 
        -56.336245823644411, 
        -56.431205764856877, 
        -56.526288242841225, 
        -56.621492312388888, 
        -56.716817045561832, 
        -56.812261543559927, 
        -56.907824912229238, 
        -57.003506280626468, 
        -57.099304791322879, 
        -57.195219616233913, 
        -57.29124993416027, 
        -57.387394947963763, 
        -57.483653881823599, 
        -57.58002596521262, 
        -57.676510456935034, 
        -57.773106639352633, 
        -57.869813799990787, 
        -57.966631259927702, 
        -58.063558358450116, 
        -58.160594423005335, 
        -58.257738829812283, 
        -58.354990974094427, 
        -58.452350258680504, 
        -58.549816103862341, 
        -58.647387950422001, 
        -58.745065262195197, 
        -58.842847522421117, 
        -58.940734208438208, 
        -59.038724853704181, 
        -59.13681896134694, 
        -59.235016092263955, 
        -59.333315805427155, 
        -59.431717679980231, 
        -59.530221315279171, 
        -59.628826318264089, 
        -59.727532322023961, 
        -59.826338964381343, 
        -59.925245908632967, 
        -60.024252823431972, 
        -60.123359401940895, 
        -60.222565344735528, 
        -60.321870368767364, 
        -60.421274216531138, 
        -60.520776610964248, 
        -60.620377324812047, 
        -60.720076123416746, 
        -60.819872797160812, 
        -60.919767138157624, 
        -61.019758964532571, 
        -61.119848086335445, 
        -61.220034342537602, 
        -61.320317579343552, 
        -61.42069765631539, 
        -61.521174433253002, 
        -61.621747810868143, 
        -61.722417640405553, 
        -61.823183855347636, 
        -61.924046332223234, 
        -62.025005004444758, 
        -62.126059801677329, 
        -62.227210674883153, 
        -62.328457538840112, 
        -62.429800365743766, 
        -62.531239113344235, 
        -62.632773753421461, 
        -62.734404266774384, 
        -62.836130640058144, 
        -62.937952863041673, 
        -63.039870944920708, 
        -63.141884879446557, 
        -63.24399468740183, 
        -63.346200389938481, 
        -63.448502014019716, 
        -63.550899591067036, 
        -63.653393161358359, 
        -63.755982767093542, 
        -63.858668460064031, 
        -63.961450292424836, 
        -64.064328334107117, 
        -64.167302631301212, 
        -64.270373272274952, 
        -64.373540311007616, 
        -64.47680383591657, 
        -64.580163926837059, 
        -64.683620682566158, 
        -64.787174168124452, 
        -64.890824489164416, 
        -64.994571741649807, 
        -65.098416028577034, 
        -65.2023574464462, 
        -65.306396113366247, 
        -65.410532119364859, 
        -65.514765587845261, 
        -65.619096627058497, 
        -65.723525355264513, 
        -65.828051892509919, 
        -65.932676359388481, 
        -66.037398877056447, 
        -66.142219571516918, 
        -66.24713856794979, 
        -66.352156000515734, 
        -66.457271988238816, 
        -66.562486668298945, 
        -66.667800172268741, 
        -66.773212645080079, 
        -66.878724200578148, 
        -66.984334990094951, 
        -67.090045142575534
    ], 
    [
        0.002233, 
        0.002235901397911209, 
        0.0022388064976922284, 
        0.002241715298162399, 
        0.002244627804335234, 
        0.002247544021365641, 
        0.0022504639541924432, 
        0.0022533876078410136, 
        0.002256314987077112, 
        0.002259246097031802, 
        0.0022621809418684395, 
        0.00226511952647226, 
        0.0022680618554715717, 
        0.002271007933387878, 
        0.002273957764411953, 
        0.0022769113528925055, 
        0.0022798687030213417, 
        0.002282829819432662, 
        0.002285794704892337, 
        0.00228876336381337, 
        0.0022917357998922423, 
        0.0022947120167113822, 
        0.0022976920176566735, 
        0.0023006758060637633, 
        0.0023036633850009795, 
        0.002306654757478806, 
        0.002309649926303244, 
        0.002312648894135779, 
        0.0023156516634025284, 
        0.002318658236892775, 
        0.0023216686157035934, 
        0.002324682802228101, 
        0.0023277007981279373, 
        0.002330722605407443, 
        0.0023337482242319057, 
        0.002336777656144025, 
        0.0023398109019165457, 
        0.002342847962168112, 
        0.0023458888369341517, 
        0.0023489335263482754, 
        0.0023519820300557277, 
        0.002355034347771088, 
        0.0023580904780922487, 
        0.0023611504201102116, 
        0.0023642141723176488, 
        0.0023672817334170295, 
        0.002370353100181214, 
        0.002373428270600329, 
        0.0023765072418658753, 
        0.0023795900107890615, 
        0.002382676573547282, 
        0.0023857669263467173, 
        0.002388861064491675, 
        0.0023919589832240265, 
        0.0023950606773500403, 
        0.002398166141583268, 
        0.0024012753687828146, 
        0.002404388352784945, 
        0.0024075050864744087, 
        0.002410625562180192, 
        0.0024137497718694093, 
        0.0024168777068291685, 
        0.002420009357934623, 
        0.002423144715395779, 
        0.002426283769012408, 
        0.002429426507979279, 
        0.0024325729206833057, 
        0.00243572299568543, 
        0.00243887671929376, 
        0.002442034079112227, 
        0.002445195060510445, 
        0.0024483596492116963, 
        0.0024515278301073633, 
        0.0024546995875873805, 
        0.0024578749042681028, 
        0.002461053763151629, 
        0.0024642361463382604, 
        0.002467422035910846, 
        0.0024706114104679584, 
        0.002473804250572149, 
        0.0024770005353867194, 
        0.0024802002435614077, 
        0.0024834033512620016, 
        0.002486609835719439, 
        0.002489819672552214, 
        0.002493032837219409, 
        0.002496249302811711, 
        0.0024994690429223287, 
        0.002502692030155732, 
        0.002505918236017647, 
        0.0025091476308270037, 
        0.0025123801845489072, 
        0.0025156158658209333, 
        0.002518854642598339, 
        0.002522096482012212, 
        0.0025253413508044683, 
        0.002528589212727406, 
        0.002531840033192271, 
        0.002535093774619175, 
        0.0025383503998574757, 
        0.0025416098703148595, 
        0.002544872146908737, 
        0.0025481371884024176, 
        0.0025514049538166218, 
        0.002554675400862522, 
        0.002557948486456493, 
        0.00256122416603933, 
        0.0025645023952090423, 
        0.0025677831268521092, 
        0.0025710663145754385, 
        0.002574351910419296, 
        0.00257763986582433, 
        0.002580930130716633, 
        0.0025842226544715062, 
        0.0025875173860504127, 
        0.0025908142737122468, 
        0.0025941132626707895, 
        0.002597414301382567, 
        0.0026007173316240804, 
        0.0026040222992076, 
        0.002607329148126688, 
        0.0026106378207183256, 
        0.0026139482593804, 
        0.002617260404969681, 
        0.002620574198505904, 
        0.002623889579405869, 
        0.0026272064873139496, 
        0.002630524861395073, 
        0.0026338446379383863, 
        0.0026371657552089873, 
        0.0026404881498658275, 
        0.00264381175798651, 
        0.0026471365158091645, 
        0.0026504623583021, 
        0.002653789220409828, 
        0.0026571170363976072, 
        0.002660445740531705, 
        0.0026637752665103847, 
        0.0026671055474861705, 
        0.0026704365165074705, 
        0.002673768106816681, 
        0.0026771002508300494, 
        0.002680432881156191, 
        0.002683765930340341, 
        0.0026870993301623966, 
        0.002690433013296041, 
        0.002693766911489038, 
        0.002697100956909588, 
        0.0027004350823389457, 
        0.002703769219618209, 
        0.002707103301722009, 
        0.0027104372611145206, 
        0.0027137710305286384, 
        0.002717104543315685, 
        0.0027204377325111104, 
        0.0027237705322873396, 
        0.0027271028761354094, 
        0.0027304346985660235, 
        0.0027337659349555895, 
        0.002737096520151407, 
        0.0027404263905132483, 
        0.002743755482024204, 
        0.0027470837319491146, 
        0.0027504110783458735, 
        0.002753737458099907, 
        0.0027570628106434064, 
        0.0027603870757474088, 
        0.0027637101946732167, 
        0.0027670321062757894, 
        0.0027703527555416507, 
        0.0027736720810209036, 
        0.0027769900288406838, 
        0.0027803065422023886, 
        0.0027836215670659775, 
        0.0027869350492967, 
        0.0027902469358619094, 
        0.002793557175356076, 
        0.002796865716279221, 
        0.002800172509138239, 
        0.0028034775045463456, 
        0.0028067806549324915, 
        0.0028100819138683164, 
        0.002813381234241409, 
        0.0028166785718103794, 
        0.0028199738832532482, 
        0.002823267126344284, 
        0.0028265582585508308, 
        0.0028298472399529862, 
        0.0028331340316756874, 
        0.002836418595491127, 
        0.0028397008944187055, 
        0.0028429808926508987, 
        0.00284625855567293, 
        0.002849533849994918, 
        0.002852806743181459, 
        0.00285607720475183, 
        0.0028593452034061453, 
        0.002862610710967171, 
        0.002865873699691453, 
        0.0028691341428649423, 
        0.0028723920154322623, 
        0.0028756472934019306, 
        0.002878899952749427, 
        0.0028821499720929826, 
        0.002885397330310318, 
        0.002888642007737576, 
        0.002891883985879854, 
        0.00289512324702902, 
        0.0028983597750556916, 
        0.0029015935548920412, 
        0.002904824571477945, 
        0.0029080528121191904, 
        0.002911278264606377, 
        0.0029145009177837574, 
        0.002917720761917621, 
        0.00292093778772978, 
        0.0029241519874899915, 
        0.002927363354093702, 
        0.0029305718815288207, 
        0.002933777565051871, 
        0.002936980400094958, 
        0.0029401803837204653, 
        0.0029433775139699405, 
        0.002946571789567251, 
        0.0029497632100224736, 
        0.0029529517760542813, 
        0.0029561374889703084, 
        0.0029593203510913132, 
        0.0029625003657383527, 
        0.0029656775369756405, 
        0.002968851869330467, 
        0.0029720233685516374, 
        0.0029751920412386078, 
        0.002978357894523919, 
        0.0029815209364391308, 
        0.002984681175599004, 
        0.0029878386217651962, 
        0.002990993284959067, 
        0.002994145176286927, 
        0.002997294307747063, 
        0.0030004406907893954, 
        0.0030035843388781696, 
        0.003006725265724045, 
        0.003009863485594491, 
        0.003012999013518568, 
        0.003016131865074425, 
        0.0030192620564199715, 
        0.0030223896043200214, 
        0.0030255145262859636, 
        0.003028636840220498, 
        0.0030317565646650812, 
        0.0030348737187627936, 
        0.003037988322025034, 
        0.0030411003946796303, 
        0.003044209957429518, 
        0.0030473170314160507, 
        0.0030504216383986666, 
        0.0030535238004816864, 
        0.003056623540463115, 
        0.0030597208813490733, 
        0.003062815846893731, 
        0.003065908461187486, 
        0.0030689987485210913, 
        0.003072086733919264, 
        0.003075172442828023, 
        0.0030782559010633526, 
        0.003081337134699839, 
        0.0030844161704596668, 
        0.0030874930352857307, 
        0.003090567756619209, 
        0.003093640362224594, 
        0.0030967108803378403, 
        0.003099779339374141, 
        0.0031028457683355652, 
        0.0031059101964084133, 
        0.0031089726532979012, 
        0.0031120331688592974, 
        0.003115091773433229, 
        0.003118148497708377, 
        0.0031212033726706525, 
        0.0031242564295693217, 
        0.003127307700064916, 
        0.003130357216118763, 
        0.0031334050099825787, 
        0.003136451114262265, 
        0.003139495561840795, 
        0.0031425383859148906, 
        0.003145579619993197, 
        0.0031486192978730904, 
        0.003151657453657231, 
        0.003154694121728797, 
        0.0031577293367636952, 
        0.0031607631337636373, 
        0.0031637955479731864, 
        0.00316682661497533, 
        0.0031698563705822645, 
        0.0031728848509161908, 
        0.0031759120923934413, 
        0.0031789381316809887, 
        0.003181963005726667, 
        0.003184986751795156, 
        0.003188009407481295, 
        0.003191031010412761, 
        0.00319405159874151, 
        0.0031970712108475674, 
        0.0032000898854233715, 
        0.003203107661201167, 
        0.0032061245774971403, 
        0.003209140673680701, 
        0.0032121559895834395, 
        0.0032151705651384636, 
        0.003218184440673472, 
        0.0032211976567769023, 
        0.0032242102543225495, 
        0.0032272222743898187, 
        0.003230233758443891, 
        0.0032332447481828305, 
        0.0032362552856425495, 
        0.0032392654130062276, 
        0.003242275172961943, 
        0.003245284608228558, 
        0.003248293762003601, 
        0.0032513026777858944, 
        0.003254311399274508, 
        0.0032573199705342205, 
        0.003260328435927669, 
        0.003263336840027971, 
        0.0032663452278284062, 
        0.0032693536445648165, 
        0.003272362135882667, 
        0.0032753707475281983, 
        0.0032783795257487333, 
        0.0032813885170608612, 
        0.0032843977683034093, 
        0.003287407326607097, 
        0.0032904172394341495, 
        0.0032934275546534597, 
        0.003296438320389882, 
        0.003299449585096244, 
        0.003302461397667141, 
        0.0033054738071302274, 
        0.0033084868630670053, 
        0.0033115006152752767, 
        0.0033145151140118252, 
        0.003317530409778594, 
        0.0033205465535062297, 
        0.0033235635964708908, 
        0.0033265815903404734, 
        0.0033296005870655015, 
        0.0033326206390559667, 
        0.003335641799029114, 
        0.003338664120171616, 
        0.003341687655934293, 
        0.0033447124602240348, 
        0.0033477385873505786, 
        0.0033507660920932747, 
        0.00335379502930284, 
        0.0033568254545625663, 
        0.0033598574237280144, 
        0.0033628909931019543, 
        0.0033659262193476316, 
        0.0033689631596222993, 
        0.0033720018713632336, 
        0.0033750424126500664, 
        0.0033780848416368023, 
        0.0033811292172409866, 
        0.0033841755986121613, 
        0.0033872240455007727, 
        0.0033902746178538765, 
        0.003393327376358576, 
        0.0033963823817848462, 
        0.0033994396956469764, 
        0.0034024993797697415, 
        0.0034055614964785073, 
        0.003408626108517016, 
        0.0034116932790907457, 
        0.0034147630719050578, 
        0.0034178355511590383, 
        0.003420910781281877, 
        0.0034239888273999547, 
        0.0034270697550408567, 
        0.003430153630258966, 
        0.0034332405194106557, 
        0.00343633048950656, 
        0.003439423607897579, 
        0.0034425199424435765, 
        0.0034456195615930343, 
        0.0034487225340878837, 
        0.003451828929335465, 
        0.00345493881706578, 
        0.003458052267572885, 
        0.0034611693515798443, 
        0.003464290140322364, 
        0.0034674147055468933, 
        0.0034705431193279845, 
        0.0034736754543742607, 
        0.0034768117838006236, 
        0.003479952181159037, 
        0.003483096720636699, 
        0.003486245476730304, 
        0.003489398524454179, 
        0.00349255593943318, 
        0.0034957177973142734, 
        0.0034988841747668883, 
        0.0035020551483974267, 
        0.003505230795643066, 
        0.0035084111942415624, 
        0.0035115964224900946, 
        0.003514786558856347, 
        0.0035179816824936396, 
        0.003521181872879705, 
        0.0035243872098577093, 
        0.0035275977738994583, 
        0.003530813645647615, 
        0.0035340349062610373, 
        0.003537261637224232, 
        0.0035404939204544245, 
        0.003543731838189289, 
        0.0035469754730739172, 
        0.0035502249081793558, 
        0.003553480226601942, 
        0.003556741512030906, 
        0.0035600088485008663, 
        0.0035632823202581855, 
        0.0035665620117639354, 
        0.0035698480077508235, 
        0.0035731403934837615, 
        0.0035764392541876504, 
        0.003579744675347356, 
        0.003583056742708717, 
        0.003586375542182594, 
        0.0035897011598798804, 
        0.0035930336819859528, 
        0.003596373194826235, 
        0.00359971978497053, 
        0.003603073538933016, 
        0.0036064345432839894, 
        0.0036098028846813478, 
        0.0036131786497619824, 
        0.003616561925264396, 
        0.0036199527975693145, 
        0.00362335135321777, 
        0.003626757678742597, 
        0.0036301718604114545, 
        0.003633593984224296, 
        0.0036370241361160962, 
        0.0036404624017982606, 
        0.003643908866707273, 
        0.003647363615850665, 
        0.0036508267339742835, 
        0.0036542983055634823, 
        0.00365777841455178, 
        0.0036612671443756167, 
        0.0036647645780656978, 
        0.0036682707980320696, 
        0.0036717858861760387, 
        0.0036753099236220164, 
        0.0036788429909184964, 
        0.003682385167858263, 
        0.0036859365334223834, 
        0.0036894971657747025, 
        0.003693067142120171, 
        0.003696646538861109, 
        0.003700235431214299, 
        0.0037038338935151626, 
        0.003707441998915297, 
        0.003711059819222842, 
        0.0037146874251996597, 
        0.0037183248862462047, 
        0.003721972270443063, 
        0.0037256296442703465, 
        0.0037292970728476666, 
        0.0037329746197212023, 
        0.0037366623466784394, 
        0.0037403603140020504, 
        0.0037440685800349347, 
        0.003747787201212637, 
        0.00375151623209937, 
        0.00375525572531249, 
        0.003759005731258216, 
        0.0037627662982670836, 
        0.0037665374723349146, 
        0.0037703192971874234, 
        0.0037741118139881305, 
        0.0037779150617133447, 
        0.00378172907636005, 
        0.003785553891623433, 
        0.003789389538231252, 
        0.0037932360439573683, 
        0.003797093433884681, 
        0.0038009617298288842, 
        0.003804840950600207, 
        0.003808731111924208, 
        0.00381263222605022, 
        0.0038165443018705583, 
        0.0038204673449233452, 
        0.003824401356820738, 
        0.0038283463358891783, 
        0.003832302276424127, 
        0.0038362691691056963, 
        0.0038402470003323997, 
        0.003844235752710894, 
        0.00384823540467201, 
        0.003852245930483191, 
        0.003856267299737191, 
        0.0038602994780365346, 
        0.003864342426168559, 
        0.0038683961006974552, 
        0.0038724604528841793, 
        0.003876535429668533, 
        0.003880620973242486, 
        0.0038847170204628794, 
        0.0038888235035529515, 
        0.0038929403493166335, 
        0.003897067479501309, 
        0.003901204810513338, 
        0.003905352253541537, 
        0.003909509714402614, 
        0.003913677092998562, 
        0.003917854284140093, 
        0.0039220411768474085, 
        0.0039262376545376705, 
        0.003930443594691963, 
        0.003934658869240992, 
        0.00393888334400903, 
        0.0039431168792776385, 
        0.0039473593288081536, 
        0.003951610540964353, 
        0.003955870357651749, 
        0.003960138614981434, 
        0.003964415142857734, 
        0.0039686997650167566, 
        0.003972992299268152, 
        0.0039772925570087025, 
        0.00398160034363896, 
        0.003985915458123086, 
        0.003990237693748603, 
        0.003994566837207262, 
        0.00399890266902317, 
        0.0040032449638964665, 
        0.004007593489779469, 
        0.0040119480091966855, 
        0.0040163082779866195, 
        0.00402067404623065, 
        0.00402504505817106, 
        0.004029421051679859, 
        0.004033801759037507, 
        0.004038186906353478, 
        0.004042576214183352, 
        0.004046969397377054, 
        0.004051366164480033, 
        0.004055766219116162, 
        0.004060169259140358, 
        0.0040645749771686035, 
        0.004068983059901571, 
        0.00407339318941821, 
        0.0040778050422138785, 
        0.004082218289872005, 
        0.004086632599248992, 
        0.004091047632219844, 
        0.004095463045598744, 
        0.004099878491929632, 
        0.004104293619502936, 
        0.004108708071936123, 
        0.004113121488689692, 
        0.004117533505157367, 
        0.004121943752981183, 
        0.004126351859862417, 
        0.0041307574497973605, 
        0.004135160143441342, 
        0.0041395595580016546, 
        0.004143955307474526, 
        0.0041483470030637655, 
        0.004152734252882474, 
        0.004157116662285305, 
        0.0041614938343146985, 
        0.004165865369223736, 
        0.00417023086543165, 
        0.004174589919038244, 
        0.004178942124370856, 
        0.004183287073977299, 
        0.004187624358825593, 
        0.004191953568466186, 
        0.004196274291186274, 
        0.004200586114257002, 
        0.004204888623964822, 
        0.004209181405838044, 
        0.004213464044724879, 
        0.004217736125333408, 
        0.0042219972319009905, 
        0.0042262469482991704, 
        0.0042304848588143274, 
        0.00423471054766927, 
        0.0042389235995688715, 
        0.004243123599612463, 
        0.0042473101335262576, 
        0.004251482787925449, 
        0.004255641150264379, 
        0.004259784808917209, 
        0.004263913353567855, 
        0.004268026375307101, 
        0.004272123466481541, 
        0.004276204221200371, 
        0.004280268235229986, 
        0.004284315105890221, 
        0.004288344432755667, 
        0.004292355817304999, 
        0.004296348863220357, 
        0.004300323176398455, 
        0.004304278365070615, 
        0.004308214040103606, 
        0.00431212981471602, 
        0.004316025304901885, 
        0.004319900129382526, 
        0.00432375390955311, 
        0.004327586269966629, 
        0.004331396837858265, 
        0.0043351852438200476, 
        0.004338951121304169, 
        0.004342694107193673, 
        0.004346413841418147, 
        0.004350109967324736, 
        0.0043537821317357756, 
        0.004357429984759551, 
        0.004361053180018402, 
        0.0043646513746403775, 
        0.004368224229437787, 
        0.004371771408706299, 
        0.004375292580477228, 
        0.004378787416405268, 
        0.004382255591944503, 
        0.0043856967863539565, 
        0.004389110682351888, 
        0.004392496966778249, 
        0.0043958553302502505, 
        0.00439918546720182, 
        0.004402487075857361, 
        0.004405759858398699, 
        0.0044090035209124745, 
        0.004412217773314816, 
        0.004415402329544076, 
        0.004418556907329832, 
        0.0044216812284505426, 
        0.004424775018476891, 
        0.004427838007064706, 
        0.004430869927596782, 
        0.004433870517646794, 
        0.00443683951848689, 
        0.004439776675384918, 
        0.004442681737558411, 
        0.004445554458002406, 
        0.004448394593728459, 
        0.004451201905603455, 
        0.004453976158362779, 
        0.0044567171205784385, 
        0.004459424564749903, 
        0.004462098267057572, 
        0.004464738007661747, 
        0.004467343570407053, 
        0.00446991474303083, 
        0.004472451316925381, 
        0.004474953087337928, 
        0.0044774198531579565, 
        0.004479851417024891, 
        0.004482247585338681, 
        0.004484608168120915, 
        0.004486932978980203, 
        0.004489221835224578, 
        0.004491474557809006, 
        0.004493690971224891, 
        0.004495870903549841, 
        0.00449801418642054, 
        0.0045001206549660664, 
        0.0045021901478335055, 
        0.00450422250720954, 
        0.004506217578734889, 
        0.004508175211356784, 
        0.004510095257566803, 
        0.00451197757325136, 
        0.004513822017648845, 
        0.004515628453329542, 
        0.004517396746218351, 
        0.004519126765558574, 
        0.004520818383858839, 
        0.004522471476939433, 
        0.004524085923826726, 
        0.004525661606798392, 
        0.004527198411360936, 
        0.004528696226161735, 
        0.004530154943042614, 
        0.004531574457019983, 
        0.0045329546661980235, 
        0.004534295471832126, 
        0.0045355967782888746, 
        0.004536858492944011, 
        0.0045380805263177905, 
        0.00453926279197661, 
        0.0045404052064261895, 
        0.004541507689223452, 
        0.0045425701630189925, 
        0.00454359255329651, 
        0.004544574788681556, 
        0.004545516800553107, 
        0.004546418523406508, 
        0.004547279894683426, 
        0.004548100854378147, 
        0.0045488813462369534, 
        0.004549621315888272, 
        0.004550320712199712, 
        0.004550979487279641, 
        0.004551597595868101, 
        0.004552174995525744, 
        0.004552711646303032, 
        0.004553207512089854, 
        0.004553662558140633, 
        0.004554076754515234, 
        0.004554450071331769, 
        0.004554782481740843, 
        0.00455507397098025, 
        0.004555324509302339, 
        0.004555534086945465, 
        0.004555702683725793, 
        0.0045558302940390035, 
        0.004555916894564341, 
        0.0045559625123245155, 
        0.0045559371634034, 
        0.004555930351602025, 
        0.004555853183598556, 
        0.004555734804696749, 
        0.00455557538791778, 
        0.004555374972489031, 
        0.004555133604208766, 
        0.00455485127477579, 
        0.004554528021684934, 
        0.004554163854099586, 
        0.004553758803538735, 
        0.004553312897874054, 
        0.00455282616479878, 
        0.004552298638590923, 
        0.004551730355782429, 
        0.004551121353842506, 
        0.004550471675820379, 
        0.004549781366595641, 
        0.0045490504730231985, 
        0.004548279045606221, 
        0.0045474671376594215, 
        0.004546614805470503, 
        0.004545722107931329, 
        0.004544789107148103, 
        0.0045438158679161934, 
        0.0045428024582178, 
        0.004541748948839492, 
        0.004540655413373208, 
        0.004539521928785074, 
        0.004538348574707083, 
        0.004537135433990793, 
        0.004535882592308341, 
        0.004534590138564312, 
        0.004533258164659983, 
        0.004531886765509044, 
        0.0045304760392256066, 
        0.004529026086988918, 
        0.004527537013014998, 
        0.004526008924847676, 
        0.004524441933029644, 
        0.004522836151398516, 
        0.004521191696959163, 
        0.004519508689916048, 
        0.0045177872537845365, 
        0.004516027515180633, 
        0.004514229604361859, 
        0.004512393654541581, 
        0.004510519802347561, 
        0.004508608187753344, 
        0.004506658954299305, 
        0.004504672248700363, 
        0.004502648221065936, 
        0.004500587025013126, 
        0.004498488817747221, 
        0.004496353759757715, 
        0.004494182015092458, 
        0.004491973751287, 
        0.004489729139592157, 
        0.0044874483546651555, 
        0.004485131574711927, 
        0.004482778981662295, 
        0.004480390761032735, 
        0.0044779671019971965, 
        0.00447550819736692, 
        0.004473014243715866, 
        0.004470485441197509, 
        0.004467921993862887, 
        0.004465324109333694, 
        0.004462691999146788, 
        0.004460025878519148, 
        0.004457325966511774, 
        0.004454592486023682, 
        0.004451825663764291, 
        0.004449025730235693, 
        0.0044461929198827185, 
        0.004443327470936068, 
        0.004440429625598727, 
        0.0044374996298706185, 
        0.0044345377337391455, 
        0.004431544191037411, 
        0.004428519259571844, 
        0.004425463201000433, 
        0.004422376280913811, 
        0.0044192587689613665, 
        0.004416110938503895, 
        0.004412933067080455, 
        0.004409725436024906, 
        0.004406488330441038, 
        0.004403222039551358, 
        0.004399926856454246, 
        0.004396603078122895, 
        0.004393251005356767, 
        0.00438987094283585, 
        0.004386463199239954, 
        0.004383028086907233, 
        0.004379565922044175, 
        0.004376077024592966, 
        0.004372561718402523, 
        0.004369020330940893, 
        0.004365453193307137, 
        0.00436186064034889, 
        0.004358243010578681, 
        0.004354600645980676, 
        0.00435093389220219, 
        0.00434724309840923, 
        0.0043435286168613686, 
        0.0043397908035184085, 
        0.004336030017755081, 
        0.004332246622006635, 
        0.004328440981987021, 
        0.004324613466541568, 
        0.004320764447618295, 
        0.0043168943002093495, 
        0.004313003402005946, 
        0.004309092133856836, 
        0.004305160879043024, 
        0.004301210023693352, 
        0.00429723995663275, 
        0.004293251068973627, 
        0.00428924375427007, 
        0.004285218408450154, 
        0.0042811754293792, 
        0.004277115217129068, 
        0.004273038173950334, 
        0.004268944703643015, 
        0.004264835211809903, 
        0.004260710105660346, 
        0.004256569793918225, 
        0.004252414686552607, 
        0.004248245194930564, 
        0.004244061731371639, 
        0.004239864709082432, 
        0.0042356545422520524, 
        0.004231431645489533, 
        0.004227196434102842, 
        0.004222949323753691, 
        0.004218690730406624, 
        0.004214421069692173, 
        0.004210140757661295, 
        0.004205850209695121, 
        0.004201549841081533, 
        0.004197240066378877, 
        0.004192921299457645, 
        0.004188593953382734, 
        0.004184258440092386, 
        0.0041799151702753695, 
        0.004175564553288149, 
        0.004171206997016231, 
        0.004166842907385623, 
        0.004162472688972683, 
        0.00415809674376137, 
        0.0041537154719237445, 
        0.004149329271087924, 
        0.004144938536328819, 
        0.004140543660156042, 
        0.004136145032183047, 
        0.0041317430389372824, 
        0.004127338064114667, 
        0.0041229304877944215, 
        0.004118520686645978, 
        0.004114109033891362, 
        0.004109695898689486, 
        0.004105281646503374, 
        0.00410086663892217, 
        0.004096451233079545, 
        0.00409203578194547, 
        0.004087620634072459, 
        0.004083206133232837, 
        0.004078792618626503, 
        0.004074380424926401, 
        0.004069969881638743, 
        0.004065561313019166, 
        0.00406115503856752, 
        0.004056751372328368, 
        0.004052350623030506, 
        0.004047953094208493, 
        0.004043559083604955, 
        0.00403916888352034, 
        0.004034782780569639, 
        0.0040304010555350395, 
        0.004026023983533123, 
        0.004021651833720968, 
        0.004017284869599269, 
        0.004012923348067321, 
        0.004008567520423597, 
        0.004004217632336742, 
        0.003999873922965422, 
        0.0039955366249339415, 
        0.003991205965414627, 
        0.0039868821650702315, 
        0.003982565438491435, 
        0.003978255994171527, 
        0.00397395403433773, 
        0.003969659754952381, 
        0.003965373345948117, 
        0.00396109499101755, 
        0.003956824867867224, 
        0.003952563147691912, 
        0.003948309996099765, 
        0.0039440655720927404, 
        0.00393983002901642, 
        0.003935603514165204, 
        0.003931386168720469, 
        0.003927178128186059, 
        0.003922979521993139, 
        0.003918790473830726, 
        0.003914611101633375, 
        0.003910441517629085, 
        0.003906281828443572, 
        0.003902132135056731, 
        0.003897992532908809, 
        0.003893863112311976, 
        0.0038897439580114906, 
        0.0038856351492009885, 
        0.0038815367600642655, 
        0.0038774488600949886, 
        0.0038733715131963305, 
        0.0038693047784052717, 
        0.00386524870996452, 
        0.003861203357335807, 
        0.00385716876515664, 
        0.003853144973681177, 
        0.0038491320185086264, 
        0.003845129930595102, 
        0.0038411387368118403, 
        0.003837158459755004, 
        0.0038331891177519426, 
        0.003829230725174789, 
        0.0038252832921927783, 
        0.0038213468255550347, 
        0.0038174213277400305, 
        0.003813506797813456, 
        0.0038096032312597734, 
        0.003805710619633178, 
        0.003801828951628433, 
        0.003797958212203933, 
        0.0037940983833683268, 
        0.0037902494438227666, 
        0.00378641136917408, 
        0.0037825841324314676, 
        0.0037787677032446623, 
        0.003774962048901013, 
        0.0037711671337845986, 
        0.003767382919537241, 
        0.0037636093654257463, 
        0.0037598464284638185, 
        0.0037560940630968916, 
        0.00375235222142451, 
        0.003748620853558417, 
        0.0037448999073408824, 
        0.0037411893285211827, 
        0.0037374890613516283, 
        0.00373379904753273, 
        0.003730119227652161, 
        0.0037264495398191774, 
        0.003722789921335451, 
        0.0037191403071086928, 
        0.0037155006311297657, 
        0.0037118708256268598, 
        0.00370825082137712, 
        0.0037046405479426933, 
        0.003701039933837621, 
        0.0036974489060661265, 
        0.0036938673906968186, 
        0.003690295312568913, 
        0.0036867325956960856, 
        0.003683179162934948, 
        0.0036796349364094957, 
        0.0036760998372611705, 
        0.003672573785901076, 
        0.0036690567020934996, 
        0.0036655485045191893, 
        0.00366204911166123, 
        0.0036585584411003382, 
        0.0036550764098640734, 
        0.0036516029348895, 
        0.003648137932160761, 
        0.0036446813173756937, 
        0.003641233005868916, 
        0.0036377929126149415, 
        0.0036343609522232908, 
        0.00363093703917828, 
        0.0036275210874670695, 
        0.003624113011237259, 
        0.0036207127241742213, 
        0.003617320139833226, 
        0.003613935171844629, 
        0.0036105577334741602, 
        0.0036071877381549785, 
        0.003603825099299312, 
        0.0036004697301867407, 
        0.0035971215443014936, 
        0.0035937804550450142, 
        0.0035904463759025736, 
        0.003587119220590529, 
        0.003583798902679158, 
        0.003580485336068501, 
        0.003577178434946747, 
        0.0035738781134595997, 
        0.0035705842860449893, 
        0.00356729686725774, 
        0.0035640157721657144, 
        0.003560740915700658, 
        0.0035574722134925655, 
        0.003554209581166239, 
        0.0035509529345972347, 
        0.003547702190141185, 
        0.0035444572644078996, 
        0.003541218074372648, 
        0.003537984537293932, 
        0.0035347565708695574, 
        0.0035315340930787424, 
        0.0035283170223289377, 
        0.0035251052774405234, 
        0.0035218987775649385, 
        0.003518697442311363, 
        0.0035155011917218882, 
        0.0035123099460884844, 
        0.0035091236263316925, 
        0.003505942153681327, 
        0.0035027654498337142, 
        0.0034995934369885955, 
        0.0034964260377589582, 
        0.003493263175083004, 
        0.0034901047724943774, 
        0.0034869507539866196, 
        0.003483801043923821, 
        0.0034806555672551812, 
        0.0034775142491655377, 
        0.0034743770157390965, 
        0.003471243793164556, 
        0.0034681145081339303, 
        0.0034649890879549965, 
        0.003461867460291818, 
        0.003458749553297074, 
        0.0034556352957750298, 
        0.003452524616781195, 
        0.003449417445986114, 
        0.003446313713531048, 
        0.0034432133498790178, 
        0.003440116286160171, 
        0.0034370224538975208, 
        0.003433931785084577, 
        0.0034308442122574557, 
        0.003427759668340176, 
        0.00342467808678185, 
        0.00342159940153612, 
        0.0034185235468612574, 
        0.0034154504576546316, 
        0.0034123800692156935, 
        0.003409312317345069, 
        0.0034062471382034533, 
        0.0034031844684979345, 
        0.003400124245394834, 
        0.0033970664064827947, 
        0.0033940108897902482, 
        0.0033909576337712312, 
        0.0033879065774582735, 
        0.0033848576601830426, 
        0.003381810821765013, 
        0.0033787660024261904, 
        0.003375723142926949, 
        0.003372682184330051, 
        0.0033696430682128463, 
        0.003366605736579445, 
        0.003363570131715316, 
        0.003360536196536108, 
        0.003357503874148072, 
        0.003354473108236154, 
        0.0033514438428427704, 
        0.003348416022396594, 
        0.0033453895917489847, 
        0.0033423644961421387, 
        0.0033393406811755098, 
        0.003336318092904562, 
        0.0033332966776829314, 
        0.0033302763823296324, 
        0.003327257154002127, 
        0.0033242389402379675, 
        0.003321221688965135, 
        0.0033182053484504697, 
        0.003315189867339817, 
        0.0033121751945914563, 
        0.003309161279693734, 
        0.0033061480722811985, 
        0.0033031355224586926, 
        0.003300123580676652, 
        0.0032971121976189603, 
        0.00329410132445031, 
        0.003291090912599617, 
        0.0032880809138832673, 
        0.003285071280364933, 
        0.003282061964514013, 
        0.0032790529191132206, 
        0.0032760440972269224, 
        0.0032730354523313756, 
        0.003270026938146338, 
        0.0032670185086981908, 
        0.0032640101183750644, 
        0.0032610017218326526, 
        0.003257993274058635, 
        0.0032549847303596346, 
        0.00325197604631174, 
        0.0032489671778170234, 
        0.003245958081004358, 
        0.0032429487124852143, 
        0.0032399390289217195, 
        0.003236928987503322, 
        0.0032339185455490917, 
        0.003230907660704483, 
        0.003227896290955718, 
        0.003224884394450219, 
        0.0032218719297204506, 
        0.0032188588556227296, 
        0.003215845131222363, 
        0.003212830715843355, 
        0.003209815569188696, 
        0.0032067996510924523, 
        0.0032037829218114905, 
        0.003200765341802724, 
        0.0031977468718350764, 
        0.0031947274729359565, 
        0.0031917071064129646, 
        0.003188685733854348, 
        0.003185663317110891, 
        0.0031826398183572567, 
        0.0031796151999809266, 
        0.0031765894246993712, 
        0.003173562455490462, 
        0.0031705342555770374, 
        0.0031675047885265633, 
        0.0031644740181436047, 
        0.0031614419085378618, 
        0.003158408424069514, 
        0.003155373529336348, 
        0.0031523371894930066, 
        0.0031492993696985395, 
        0.0031462600354402776, 
        0.0031432191525834698, 
        0.003140176687273079, 
        0.0031371326059288136, 
        0.003134086875285191, 
        0.003131039462402427, 
        0.003127990334596869, 
        0.0031249394594699414, 
        0.00312188680512034, 
        0.003118832339793674, 
        0.003115776032105203, 
        0.0031127178509929247, 
        0.0031096577657478692, 
        0.003106595746025932, 
        0.0031035317617029226, 
        0.003100465782831323, 
        0.003097397780641991, 
        0.003094327725851705, 
        0.0030912555899092896, 
        0.003088181344402203, 
        0.0030851049616792865, 
        0.0030820264141433865, 
        0.0030789456747202008, 
        0.0030758627166336326, 
        0.0030727775136889755, 
        0.0030696900399543323, 
        0.0030666002699633508, 
        0.003063508178638635, 
        0.0030604137414350025, 
        0.0030573169339651943, 
        0.003054217732913194, 
        0.003051116114571455, 
        0.0030480120566800744, 
        0.003044905536665501, 
        0.0030417965327791114, 
        0.0030386850236783624, 
        0.0030355709885348135, 
        0.0030324544069915893, 
        0.0030293352594790534, 
        0.003026213526757432, 
        0.003023089190057263, 
        0.00301996223137043, 
        0.00301683263310404, 
        0.003013700378379564, 
        0.0030105654508155036, 
        0.00300742783469091, 
        0.003004287514933162, 
        0.0030011444770158082, 
        0.0029979987071924617, 
        0.002994850192210306, 
        0.002991698919681438, 
        0.0029885448776980654, 
        0.0029853880552646902, 
        0.002982228441818378, 
        0.0029790660279234334, 
        0.0029759008045874575, 
        0.0029727327635423618, 
        0.0029695618974068015, 
        0.0029663881996054567, 
        0.0029632116641679887, 
        0.0029600322863038552, 
        0.0029568500614723984, 
        0.002953664986773703, 
        0.0029504770595346393, 
        0.002947286277999415, 
        0.002944092641398689, 
        0.002940896149970128, 
        0.0029376968046028093, 
        0.0029344946074413856, 
        0.0029312895613247928, 
        0.002928081670012164, 
        0.002924870938350621, 
        0.002921657372092618, 
        0.0029184409778655247, 
        0.0029152217637043103, 
        0.002911999738248137, 
        0.0029087749112895783, 
        0.002905547293743135, 
        0.0029023168973157827, 
        0.0028990837348148017, 
        0.002895847820634715, 
        0.002892609169781635, 
        0.0028893677982014666, 
        0.0028861237231887593, 
        0.002882876963244988, 
        0.002879627537900617, 
        0.0028763754675453336, 
        0.0028731207741302008, 
        0.0028698634802852723, 
        0.0028666036102022847, 
        0.002863341188873429, 
        0.0028600762423453504, 
        0.002856808798712358, 
        0.002853538885770941, 
        0.0028502665342433455, 
        0.002846991774726834, 
        0.0028437146389749665, 
        0.0028404351603085, 
        0.0028371533731897935, 
        0.002833869313336442, 
        0.0028305830169801124, 
        0.002827294522331568, 
        0.0028240038679771665, 
        0.002820711094278363, 
        0.0028174162422291557, 
        0.002814119354042915, 
        0.002810820473526032, 
        0.002807519644420757, 
        0.0028042169134515254, 
        0.002800912326813863, 
        0.0027976059319902683, 
        0.0027942977769877583, 
        0.002790987913187079, 
        0.0027876763908162025, 
        0.002784363261087302, 
        0.002781048577150349, 
        0.002777732392220875, 
        0.002774414760978615, 
        0.0027710957390414325, 
        0.0027677753816709623, 
        0.0027644537479795278, 
        0.002761130894209629, 
        0.0027578068806936233, 
        0.0027544817662708177, 
        0.00275115561109209, 
        0.002747828475587357, 
        0.0027445004226127664, 
        0.002741171513331113, 
        0.0027378418117386845, 
        0.002734511381015597, 
        0.002731180284739541, 
        0.002727848587012903, 
        0.002724516354111859, 
        0.002721183649643157, 
        0.0027178505418927767, 
        0.002714517096125915, 
        0.0027111833783909074, 
        0.0027078494554048653, 
        0.0027045153949373014, 
        0.0027011812641927254, 
        0.002697847130203685, 
        0.0026945130608027603, 
        0.0026911791237162084, 
        0.0026878453867631657, 
        0.0026845119176943577, 
        0.00268117878393586, 
        0.002677846054040649, 
        0.0026745137952564027, 
        0.0026711820751612546, 
        0.0026678509613547274, 
        0.002664520520542508, 
        0.0026611908193871917, 
        0.0026578619255750134, 
        0.002654533903178776, 
        0.002651206821837977, 
        0.002647880745710006, 
        0.0026445557395091196, 
        0.0026412318683289478, 
        0.0026379091964919424, 
        0.002634587787492787, 
        0.0026312677054330298, 
        0.002627949010345583, 
        0.0026246317691135247, 
        0.0026213160404018987, 
        0.002618001886322568, 
        0.0026146893668154573, 
        0.002611378540987368, 
        0.0026080694681514575, 
        0.002604762206069712, 
        0.002601456811941484, 
        0.0025981533431894644, 
        0.002594851854414289, 
        0.0025915524023576116, 
        0.0025882550392625847, 
        0.002584959820747748, 
        0.0025816667973006958, 
        0.002578376022417162, 
        0.0025750875459940588, 
        0.002571801417860659, 
        0.002568517687207006, 
        0.0025652364017942604, 
        0.002561957608975487, 
        0.0025586813549651837, 
        0.0025554076850630427, 
        0.00255213664376222, 
        0.002548868274625378, 
        0.002545602619892496, 
        0.002542339721293039, 
        0.0025390796194532388, 
        0.002535822354206726, 
        0.0025325679640849723, 
        0.0025293164870535275, 
        0.0025260679599667635, 
        0.002522822418652632, 
        0.0025195798984449414, 
        0.002516340433414014, 
        0.0025131040565424833, 
        0.0025098708003379946, 
        0.0025066406959273063, 
        0.0025034137735397764, 
        0.002500190063501511, 
        0.00249696959429397, 
        0.0024937523934833346, 
        0.002490538488116231, 
        0.0024873279044152897, 
        0.0024841206676794784, 
        0.002480916802206867, 
        0.0024777163314166836, 
        0.0024745192786635737, 
        0.0024713256652866135, 
        0.002468135513318387, 
        0.0024649488427566086, 
        0.0024617656733988617, 
        0.0024585860241920867, 
        0.0024554099132212963, 
        0.0024522373581124988, 
        0.0024490683754647565, 
        0.002445902981511707, 
        0.0024427411914954788, 
        0.002439583020283912, 
        0.0024364284817944555, 
        0.002433277589516078, 
        0.0024301303562501075, 
        0.0024269867938236612, 
        0.0024238469144828244, 
        0.002420710728787111, 
        0.0024175782473295888, 
        0.0024144494797847366, 
        0.0024113244356042908, 
        0.0024082031232962203, 
        0.0024050855514517163, 
        0.002401971727645897, 
        0.0023988616590771526, 
        0.002395755352401282, 
        0.0023926528141269437, 
        0.002389554049402214, 
        0.00238645906471179, 
        0.002383367863983209, 
        0.002380280452676908, 
        0.0023771968344757483, 
        0.0023741170130265475, 
        0.002371040991237631, 
        0.0023679687729712194, 
        0.0023649003603093298, 
        0.002361835755623109, 
        0.0023587749607831563, 
        0.0023557179772916146, 
        0.0023526648063812187, 
        0.0023496154491005968, 
        0.002346569905843122, 
        0.0023435281773549646, 
        0.002340490263524123, 
        0.0023374561641319193, 
        0.0023344258787138888, 
        0.0023313994065992847, 
        0.0023283767467860744, 
        0.0023253578981421337, 
        0.002322342859190091, 
        0.0023193316283703727, 
        0.00231632420355227, 
        0.0023133205832085884, 
        0.0023103207645688746, 
        0.0023073247457531822, 
        0.0023043325238692545, 
        0.0023013440961921826, 
        0.0022983594594162193, 
        0.0022953786111231836, 
        0.0022924015477237625, 
        0.002289428265828529, 
        0.0022864587618107845, 
        0.002283493032177401, 
        0.0022805310727939472, 
        0.0022775728802515425, 
        0.002274618450192144, 
        0.0022716677786184325, 
        0.0022687208612275395, 
        0.002265777693626376, 
        0.0022628382713702246, 
        0.002259902589965796, 
        0.0022569706447534963, 
        0.002254042431062304, 
        0.0022511179439474293, 
        0.002248197178840609, 
        0.0022452801306619458, 
        0.002242366794445609, 
        0.002239457164843003, 
        0.0022365512373110357, 
        0.0022336490062904273, 
        0.002230750466779243
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-27.json <==
[
    [
        -67.007979731321029, 
        -66.902351243027212, 
        -66.796817491501159, 
        -66.691382861352125, 
        -66.586047222122346, 
        -66.48081042596327, 
        -66.375672362165162, 
        -66.270632880449895, 
        -66.165691866078419, 
        -66.06084918397994, 
        -65.956104705446378, 
        -65.851458294694254, 
        -65.74690985140937, 
        -65.642459243193287, 
        -65.538106351145146, 
        -65.433851058680304, 
        -65.329693250794392, 
        -65.225632815199589, 
        -65.121669644235752, 
        -65.017803629966366, 
        -64.914034670618804, 
        -64.810362665277736, 
        -64.706787516015225, 
        -64.603309129298424, 
        -64.499927415026363, 
        -64.396642281153333, 
        -64.293453655742439, 
        -64.190361451481706, 
        -64.087365600543833, 
        -63.984466029937671, 
        -63.881662673198868, 
        -63.778955469260701, 
        -63.676344363752683, 
        -63.573829306444338, 
        -63.471410249761547, 
        -63.369087156232361, 
        -63.266859989255103, 
        -63.164728721748659, 
        -63.062693331932088, 
        -62.960753790595902, 
        -62.858910115951325, 
        -62.7571622929173, 
        -62.655510325614564, 
        -62.553954226908985, 
        -62.452494015984733, 
        -62.351129716699731, 
        -62.249861372781808, 
        -62.148689017570213, 
        -62.047612716588262, 
        -61.946632514072732, 
        -61.84574850125329, 
        -61.744960745423036, 
        -61.644269339720147, 
        -61.543674376028882, 
        -61.443175973235789, 
        -61.342774246476338, 
        -61.242469325550985, 
        -61.142261351629415, 
        -61.042150476972793, 
        -60.942136861238566, 
        -60.842220688177719, 
        -60.742402128296078, 
        -60.642681407370496, 
        -60.543058724510011, 
        -60.443534306066709, 
        -60.344108390905006, 
        -60.24478122952182, 
        -60.145553090704375, 
        -60.046424249061822, 
        -59.947395000836416, 
        -59.848465654757632, 
        -59.749636529682071, 
        -59.650907971919828, 
        -59.552280330339443, 
        -59.453753975135335, 
        -59.355329281624897, 
        -59.257006668251186, 
        -59.158786537341236, 
        -59.060669334442053, 
        -58.962655507830576, 
        -58.864745516699678, 
        -58.766939848775706, 
        -58.669239006685316, 
        -58.57164350990147, 
        -58.474153893210087, 
        -58.376770703023304, 
        -58.279494529982507, 
        -58.182325951172395, 
        -58.085265584381112, 
        -57.988314056505281, 
        -57.891472004557784, 
        -57.794740069018857, 
        -57.698118987796704, 
        -57.601609435930591, 
        -57.505212131060262, 
        -57.408927816832723, 
        -57.31275724161312, 
        -57.21670118399097, 
        -57.120760441435408, 
        -57.024935829775366, 
        -56.929228170551518, 
        -56.833638315092927, 
        -56.738167137038928, 
        -56.642815509727143, 
        -56.547584354910825, 
        -56.452474581058823, 
        -56.357487133058342, 
        -56.26262294098963, 
        -56.167883022950306, 
        -56.073268334618582, 
        -55.978779902265913, 
        -55.884418742565018, 
        -55.790185880436056, 
        -55.696082374320568, 
        -55.602109289483053, 
        -55.508267712994851, 
        -55.414558729594603, 
        -55.320983434769872, 
        -55.227542984462076, 
        -55.134238484027001, 
        -55.041071098766778, 
        -54.948041979592773, 
        -54.855152282405754, 
        -54.762403195082996, 
        -54.669795889699877, 
        -54.577331529516499, 
        -54.485011390155869, 
        -54.392836602620754, 
        -54.300808463354784, 
        -54.208928159294665, 
        -54.117196901298669, 
        -54.025615893915173, 
        -53.934186432110835, 
        -53.842909725928834, 
        -53.751786997920746, 
        -53.660819492696575, 
        -53.570008443646785, 
        -53.479355092861823, 
        -53.388860662107028, 
        -53.298526385196169, 
        -53.208353492808456, 
        -53.118343205363992, 
        -53.028496736362364, 
        -52.938815276757509, 
        -52.84930006743231, 
        -52.759952281008033, 
        -52.67077310463754, 
        -52.581763716249711, 
        -52.49292526719826, 
        -52.404258885680647, 
        -52.315765767076577, 
        -52.227446990141878, 
        -52.139303698071878, 
        -52.051336964383459, 
        -51.963547874205567, 
        -51.875937491051808, 
        -51.788506844237276, 
        -51.701256966749504, 
        -51.614188858714193, 
        -51.527303506553039, 
        -51.440601872966255, 
        -51.354084885843619, 
        -51.267753491322495, 
        -51.181608566759735, 
        -51.095650994462972, 
        -51.009881612619424, 
        -50.924301252881762, 
        -50.838910702058683, 
        -50.753710743834255, 
        -50.668702109317877, 
        -50.583885530974548, 
        -50.499261663984711, 
        -50.414831225464567, 
        -50.330594826060945, 
        -50.246553062717076, 
        -50.162706521884083, 
        -50.079055737682495, 
        -49.995601237111799, 
        -49.912343500500718, 
        -49.829282955032021, 
        -49.746420093391066, 
        -49.663755279577067, 
        -49.581288878112446, 
        -49.499021225162018, 
        -49.416952622288868, 
        -49.335083343172144, 
        -49.25341362977629, 
        -49.171943698189303, 
        -49.090673720165981, 
        -49.009603854095303, 
        -48.928734207135605, 
        -48.848064872933861, 
        -48.76759590719746, 
        -48.687327339225334, 
        -48.607259159387894, 
        -48.527391341794115, 
        -48.447723811834926, 
        -48.368256482311089, 
        -48.288989225383318, 
        -48.20992189218336, 
        -48.131054295734359, 
        -48.052386231375984, 
        -47.97391745121412, 
        -47.895647694955365, 
        -47.817576659869886, 
        -47.739704024543549, 
        -47.662029441020209, 
        -47.584552530546091, 
        -47.507272888036582, 
        -47.430190083771734, 
        -47.353303660626473, 
        -47.276613139880602, 
        -47.200118008873019, 
        -47.123817740707217, 
        -47.04771177542802, 
        -46.971799536569485, 
        -46.896080417686065, 
        -46.820553796401484, 
        -46.745219017340567, 
        -46.670075414499138, 
        -46.595122289329012, 
        -46.52035891538263, 
        -46.445784584476542, 
        -46.371398516014615, 
        -46.297199951526032, 
        -46.22318808639217, 
        -46.149362099778685, 
        -46.075721158682299, 
        -46.002264407075629, 
        -45.928990964454592, 
        -45.855899956963036, 
        -45.782990468831223, 
        -45.710261571707569, 
        -45.63771232454156, 
        -45.565341768470169, 
        -45.493148925054996, 
        -45.421132810097099, 
        -45.349292414673236, 
        -45.277626715856925, 
        -45.206134675912466, 
        -45.134815249515974, 
        -45.063667359567056, 
        -44.992689947368753, 
        -44.921881911425814, 
        -44.851242145941399, 
        -44.78076953284009, 
        -44.710462942241676, 
        -44.640321229323447, 
        -44.570343242155388, 
        -44.500527809426508, 
        -44.43087375841354, 
        -44.361379896832716, 
        -44.292045022949068, 
        -44.222867924572391, 
        -44.153847381555636, 
        -44.084982159058619, 
        -44.01627101549709, 
        -43.947712698426756, 
        -43.879305942360041, 
        -43.811049476307211, 
        -43.742942017526794, 
        -43.674982266740543, 
        -43.607168940362314, 
        -43.539500720554734, 
        -43.471976287983303, 
        -43.404594316260663, 
        -43.337353469200309, 
        -43.270252401882964, 
        -43.203289763538208, 
        -43.136464191886702, 
        -43.069774318363173, 
        -43.003218763443158, 
        -42.936796146823646, 
        -42.870505073791122, 
        -42.804344141302039, 
        -42.738311936202209, 
        -42.672407053580514, 
        -42.606628063366927, 
        -42.540973534146325, 
        -42.475442025838404, 
        -42.41003209314394, 
        -42.344742280140316, 
        -42.279571126910646, 
        -42.214517163196838, 
        -42.149578911998454, 
        -42.084754889227618, 
        -42.020043603596619, 
        -41.955443556008241, 
        -41.890953238977168, 
        -41.826571138890564, 
        -41.76229573407042, 
        -41.698125495203236, 
        -41.634058886058234, 
        -41.570094362112449, 
        -41.506230370995169, 
        -41.442465352669167, 
        -41.37879774047159, 
        -41.315225958566309, 
        -41.251748424113991, 
        -41.188363545289121, 
        -41.125069724239758, 
        -41.061865352419787, 
        -40.998748815817933, 
        -40.935718490864204, 
        -40.872772744624108, 
        -40.809909937069236, 
        -40.747128420160678, 
        -40.684426536879911, 
        -40.6218026198408, 
        -40.559254995122863, 
        -40.496781978548512, 
        -40.43438187825835, 
        -40.372052991374943, 
        -40.309793605687844, 
        -40.247602004196729, 
        -40.185476454833193, 
        -40.123415218864359, 
        -40.061416546703299, 
        -39.999478679370263, 
        -39.937599847954004, 
        -39.875778272985634, 
        -39.8140121646571, 
        -39.75229972394056, 
        -39.690639139403729, 
        -39.629028591212929, 
        -39.567466246916112, 
        -39.505950263549252, 
        -39.444478786178038, 
        -39.383049950596991, 
        -39.321661879297089, 
        -39.260312683973169, 
        -39.199000464465513, 
        -39.137723308044478, 
        -39.076479290560769, 
        -39.015266475153993, 
        -38.954082911870906, 
        -38.89292664070598, 
        -38.831795685743884, 
        -38.770688060638932, 
        -38.709601763933811, 
        -38.648534781774387, 
        -38.587485086206726, 
        -38.526450636812363, 
        -38.465429377968533, 
        -38.404419240864691, 
        -38.343418142193421, 
        -38.2824239838057, 
        -38.221434652320362, 
        -38.160448022572673, 
        -38.099461950836577, 
        -38.038474281391949, 
        -37.977482840830433, 
        -37.916485441059933, 
        -37.855479877351918, 
        -37.794463931414874, 
        -37.733435365931861, 
        -37.67239193018986, 
        -37.611331354530435, 
        -37.550251354328303, 
        -37.48914962677857, 
        -37.428023853322209, 
        -37.366871696679134, 
        -37.305690804175789, 
        -37.244478803417543, 
        -37.183233306173364, 
        -37.121951904331766, 
        -37.060632173612746, 
        -36.999271670108186, 
        -36.937867931531819, 
        -36.876418477874587, 
        -36.81492080829215, 
        -36.75337240383756, 
        -36.69177072811955, 
        -36.63011322234351, 
        -36.568397311735268, 
        -36.506620399828556, 
        -36.444779868668526, 
        -36.382873083069342, 
        -36.320897385695169, 
        -36.25885009990531, 
        -36.196728528660053, 
        -36.134529953653434, 
        -36.072251636874199, 
        -36.009890817785553, 
        -35.947444717018335, 
        -35.884910532356841, 
        -35.822285440615197, 
        -35.759566595886042, 
        -35.696751134851183, 
        -35.633836167887367, 
        -35.570818787501779, 
        -35.507696062063175, 
        -35.444465038109179, 
        -35.381122739657322, 
        -35.317666171897699, 
        -35.25409231624581, 
        -35.190398128702036, 
        -35.126580545940655, 
        -35.06263648418804, 
        -34.99856283550232, 
        -34.934356467891547, 
        -34.870014229616871, 
        -34.805532945390105, 
        -34.740909416511698, 
        -34.67614042650991, 
        -34.611222731159728, 
        -34.546153068442358, 
        -34.48092815112004, 
        -34.415544671134064, 
        -34.349999297314881, 
        -34.28428867884675, 
        -34.218409439851513, 
        -34.152358187063427, 
        -34.08613150261224, 
        -34.019725946996452, 
        -33.953138060367486, 
        -33.886364362572429, 
        -33.819401352116685, 
        -33.752245505876381, 
        -33.684893281764658, 
        -33.617341116814025, 
        -33.549585428503264, 
        -33.481622615001953, 
        -33.413449055980948, 
        -33.345061109455784, 
        -33.276455117162641, 
        -33.20762740352226, 
        -33.138574273609933, 
        -33.069292016014273, 
        -32.999776901243294, 
        -32.930025186556129, 
        -32.860033107773468, 
        -32.789796894621226, 
        -32.719312754757112, 
        -32.64857688255875, 
        -32.577585459504583, 
        -32.506334656816499, 
        -32.434820632647444, 
        -32.363039529047342, 
        -32.290987482712424, 
        -32.21866061888327, 
        -32.146055054951553, 
        -32.073166896495657, 
        -31.999992245413839, 
        -31.92652719544564, 
        -31.852767832981467, 
        -31.778710247206234, 
        -31.704350516006858, 
        -31.629684719114415, 
        -31.554708929892989, 
        -31.479419231505062, 
        -31.403811701108175, 
        -31.327882415607736, 
        -31.251627459646883, 
        -31.175042923905025, 
        -31.098124899848784, 
        -31.020869495958497, 
        -30.943272822421743, 
        -30.865330999841465, 
        -30.787040162485027, 
        -30.708396460554344, 
        -30.629396056795734, 
        -30.550035131549102, 
        -30.470309885806181, 
        -30.390216535816716, 
        -30.30975132411298, 
        -30.228910518514631, 
        -30.147690412366504, 
        -30.066087321536216, 
        -29.984097599594694, 
        -29.90171762513345, 
        -29.81894381623983, 
        -29.735772624255684, 
        -29.652200542161008, 
        -29.568224097735317, 
        -29.483839867915353, 
        -29.399044470064524, 
        -29.313834573283209, 
        -29.228206892594429, 
        -29.142158197514743, 
        -29.055685314319454, 
        -28.968785119519762, 
        -28.881454563782864, 
        -28.793690647202773, 
        -28.705490440281245, 
        -28.616851078816609, 
        -28.527769774486934, 
        -28.438243807995867, 
        -28.348270536932013, 
        -28.257847400628727, 
        -28.166971914298877, 
        -28.075641684232934, 
        -27.983854400073472, 
        -27.891607843001481, 
        -27.798899890606926, 
        -27.705728511996256, 
        -27.612091779888967, 
        -27.517987860618266, 
        -27.423415042457332, 
        -27.328371706517888, 
        -27.232856349233572, 
        -27.136867584597777, 
        -27.040404134218424, 
        -26.943464851250123, 
        -26.846048700069087, 
        -26.748154781451731, 
        -26.649782314619781, 
        -26.550930659214075, 
        -26.451599300005615, 
        -26.35178786326998, 
        -26.251496117256636, 
        -26.150723968535921, 
        -26.049471467377071, 
        -25.947738815090528, 
        -25.845526357030021, 
        -25.742834596190384, 
        -25.639664185923376, 
        -25.536015939371016, 
        -25.431890825225519, 
        -25.327289977191125, 
        -25.222214685599575, 
        -25.116666407449699, 
        -25.010646774150349, 
        -24.904157583055898, 
        -24.79720078282061, 
        -24.689778515246577, 
        -24.581893084051021, 
        -24.47354696851226, 
        -24.364742826731074, 
        -24.255483488183696, 
        -24.145771956410499, 
        -24.035611417836076, 
        -23.925005228500783, 
        -23.81395692633799, 
        -23.702470231304737, 
        -23.590549037181198, 
        -23.478197410710877, 
        -23.365419603594269, 
        -23.252220038376734, 
        -23.138603319488727, 
        -23.024574219063386, 
        -22.910137689333336, 
        -22.795298853889442, 
        -22.680063006801202, 
        -22.564435613828909, 
        -22.448422309256195, 
        -22.332028888239368, 
        -22.215261318923414, 
        -22.098125719970223, 
        -21.980628376139361, 
        -21.862775733156298, 
        -21.744574381490107, 
        -21.626031070186919, 
        -21.507152693178071, 
        -21.387946282527022, 
        -21.268419019992344, 
        -21.148578218322431, 
        -21.02843132818041, 
        -20.907985924929541, 
        -20.787249711595774, 
        -20.666230513227614, 
        -20.544936263766836, 
        -20.423375025239491, 
        -20.301554946665888, 
        -20.179484298871703, 
        -20.057171439098884, 
        -19.934624811834976, 
        -19.81185295958624, 
        -19.688864500479731, 
        -19.56566813129804, 
        -19.442272622899814, 
        -19.318686805616071, 
        -19.194919578801546, 
        -19.070979891695874, 
        -18.946876737148635, 
        -18.82261915640909, 
        -18.698216233644523, 
        -18.573677078817326, 
        -18.449010825438464, 
        -18.324226633982647, 
        -18.199333672483565, 
        -18.074341123637996, 
        -17.94925816907655, 
        -17.824093988107787, 
        -17.69885775557594, 
        -17.573558625997201, 
        -17.448205738962002, 
        -17.322808207882066, 
        -17.197375107518074, 
        -17.071915484081813, 
        -16.946438340075975, 
        -16.820952629156778, 
        -16.695467253099196, 
        -16.569991058459017, 
        -16.444532819134817, 
        -16.319101250247638, 
        -16.193704991625946, 
        -16.068352601057406, 
        -15.943052564008964, 
        -15.817813268539407, 
        -15.692643015357859, 
        -15.567550007315415, 
        -15.442542349862062, 
        -15.317628040946442, 
        -15.19281497303273, 
        -15.06811092489118, 
        -14.943523558418493, 
        -14.819060418764863, 
        -14.694728924103961, 
        -14.570536368591336, 
        -14.446489919240891, 
        -14.322596604907398, 
        -14.198863326656591, 
        -14.07529684192551, 
        -13.951903766314731, 
        -13.828690575011017, 
        -13.705663596953055, 
        -13.582829010358571, 
        -13.4601928506648, 
        -13.337760994479114, 
        -13.215539166537283, 
        -13.093532935207843, 
        -12.971747715664883, 
        -12.850188760900085, 
        -12.728861165153717, 
        -12.607769862309221, 
        -12.48691962351468, 
        -12.366315058126048, 
        -12.245960610495576, 
        -12.125860561788132, 
        -12.006019027768785, 
        -11.886439961069764, 
        -11.767127142003817, 
        -11.648084190608337, 
        -11.52931456099012, 
        -11.410821538302592, 
        -11.292608243721036, 
        -11.174677628592342, 
        -11.057032486420198, 
        -10.939675436932548, 
        -10.822608940242345, 
        -10.705835289891292, 
        -10.58935661423925, 
        -10.473174880508754, 
        -10.357291893319951, 
        -10.241709294789583, 
        -10.126428567391056, 
        -10.011451031585704, 
        -9.896777853279886, 
        -9.7824100362139852, 
        -9.6683484310223253, 
        -9.5545937328090051, 
        -9.4411464774621994, 
        -9.328007055484159, 
        -9.2151756998806515, 
        -9.1026524964516859, 
        -8.9904373853912833, 
        -8.8785301559154703, 
        -8.76693045311543, 
        -8.655637774172682, 
        -8.5446514863286751, 
        -8.433970804045936, 
        -8.3235948077511672, 
        -8.2135224390719088, 
        -8.1037525070694425, 
        -7.9942836854166046, 
        -7.8851145158968263, 
        -7.7762434108488794, 
        -7.6676686557598455, 
        -7.559388408603958, 
        -7.4514007042157537, 
        -7.3437034544544257, 
        -7.2362944517191332, 
        -7.1291713694257073, 
        -7.0223317653906463, 
        -6.9157730838729012, 
        -6.80949265383141, 
        -6.7034876974576667, 
        -6.5977553263657507, 
        -6.4922925486840333, 
        -6.387096264749438, 
        -6.2821632766446278, 
        -6.1774902838331718, 
        -6.0730738875512591, 
        -5.9689105987987512, 
        -5.86499682933343, 
        -5.7613289015591294, 
        -5.6579030470013594, 
        -5.5547154119274902, 
        -5.4517620566057374, 
        -5.3490389574432156, 
        -5.2465420115324788, 
        -5.144267035711529, 
        -5.0422097700587729, 
        -4.9403658826514949, 
        -4.8387309641144203, 
        -4.737300540666725, 
        -4.6360700652337865, 
        -4.5350349298927082, 
        -4.4341904610818075, 
        -4.3335319211500991, 
        -4.2330545122867669, 
        -4.1327533824746912, 
        -4.0326236254618042, 
        -3.9326602773948034, 
        -3.8328583254490591, 
        -3.7332127068884962, 
        -3.6337183103451136, 
        -3.5343699910563373, 
        -3.4351625436859377, 
        -3.3360907313291688, 
        -3.2371492701560931, 
        -3.1383328870428233, 
        -3.0396362023340524, 
        -2.9410538225721807, 
        -2.842580393437558, 
        -2.7442104080708027, 
        -2.6459384863178697, 
        -2.5477590574198965, 
        -2.4496668191624202, 
        -2.3516557843865877, 
        -2.2537205508061589, 
        -2.1558563591167195, 
        -2.0580569937072828, 
        -1.9603162141741945, 
        -1.8640123836245144, 
        -1.7647920244957416, 
        -1.667180801278864, 
        -1.5696192547435583, 
        -1.4720913900083681, 
        -1.3745885503971456, 
        -1.2771059225886021, 
        -1.1796379281797358, 
        -1.0821786540666183, 
        -0.98472262293869217, 
        -0.88726429036538768, 
        -0.78979802964414891, 
        -0.69231837440736921, 
        -0.59481981272324724, 
        -0.49729680333840581, 
        -0.39974387713350662, 
        -0.30215558893253674, 
        -0.20452650537812539, 
        -0.10685123254054711, 
        -0.0091243939986189997, 
        0.088659335041034001, 
        0.18650526057006356, 
        0.28441864757988289, 
        0.38240472245514345, 
        0.4804686660502267, 
        0.57861562038853909, 
        0.67685068540128823, 
        0.77517890871352579, 
        0.87360528982514185, 
        0.97213477826800387, 
        1.0707722716577577, 
        1.1695226047225391, 
        1.2683905675573248, 
        1.36738087933907, 
        1.4664982024422359, 
        1.5657471339557036, 
        1.6651322066007563, 
        1.7646578850325121, 
        1.8643285632532913, 
        1.9641485649509574, 
        2.0641221407270591, 
        2.1642534599578158, 
        2.2645466197412958, 
        2.3650056336584022, 
        2.4656344356094064, 
        2.566436872973858, 
        2.6674167090811669, 
        2.7685776187573885, 
        2.8699231879159224, 
        2.9714569055976225, 
        3.0731821740760226, 
        3.175102291647006, 
        3.2772204624115893, 
        3.3795397948317021, 
        3.4820632915953653, 
        3.5847938482634949, 
        3.6877342592979425, 
        3.7908872112516558, 
        3.8942552801726866, 
        3.9978409312399319, 
        4.1016465147649335, 
        4.2056742718098485, 
        4.3099263203904892, 
        4.4144046648580053, 
        4.5191111848332373, 
        4.6240476436620712, 
        4.7292156768696376, 
        4.8346167964604767, 
        4.9402523882911922, 
        5.0461237075743952, 
        5.1522318828745233, 
        5.2585779081476964, 
        5.3651626461087298, 
        5.4719868269969991, 
        5.5790510423227335, 
        5.6863557492412937, 
        5.7939012687453868, 
        5.9016877713211509, 
        6.0097152962669789, 
        6.1179837430314761, 
        6.2264928638904173, 
        6.3352422648273148, 
        6.4442314132944825, 
        6.5534596227126167, 
        6.6629260678637392, 
        6.7726297705190799, 
        6.8825696057730354, 
        6.9927443040262922, 
        7.1031524405874222, 
        7.2137924447177806, 
        7.3246625938247867, 
        7.435761013966828, 
        7.5470856836227433, 
        7.6586344247361593, 
        7.7704049114692078, 
        7.882394671102519, 
        7.9946010740852937, 
        8.1070213425217386, 
        8.2196525495326469, 
        8.3324916135967619, 
        8.4455353083291467, 
        8.5587802579645906, 
        8.6722229375405497, 
        8.7858596755982212, 
        8.8996866554295178, 
        9.0136999113471301, 
        9.127895339204299, 
        9.2422686860322756, 
        9.3568155634160028, 
        9.4715314385007652, 
        9.5864116465544669, 
        9.701451375841323, 
        9.8166456885354609, 
        9.9319895153152178, 
        10.047477654343316, 
        10.163104771167284, 
        10.27886541168411, 
        10.394753996991152, 
        10.510764825125051, 
        10.626892083153072, 
        10.743129839575019, 
        10.859472044594488, 
        10.975912549515431, 
        11.092445094383837, 
        11.209063319485161, 
        11.325760767164939, 
        11.442530879797093, 
        11.559367019458708, 
        11.676262449461909, 
        11.793210355584929, 
        11.910203842101428, 
        12.027235937812327, 
        12.144299602996695, 
        12.261387726009326, 
        12.378493136003669, 
        12.495608608041707, 
        12.612726857842155, 
        12.729840556531954, 
        12.846942333424243, 
        12.964024767048862, 
        13.08108041473049, 
        13.198101799306848, 
        13.315081417723519, 
        13.432011755306144, 
        13.548885273937833, 
        13.665694432795609, 
        13.782431681411277, 
        13.899089477668511, 
        14.015660280860176, 
        14.132136560098518, 
        14.248510808366397, 
        14.36477552810616, 
        14.480923257815352, 
        14.596946569894536, 
        14.712838070324096, 
        14.828590401265078, 
        14.944196258418327, 
        15.059648391132701, 
        15.174939602518515, 
        15.2900627540189, 
        15.405010779206748, 
        15.519776678444828, 
        15.634353528158632, 
        15.748734490102201, 
        15.862912802805928, 
        15.976881800131071, 
        16.090634905553536, 
        16.204165637466112, 
        16.317467615856245, 
        16.430534573430055, 
        16.543360340801367, 
        16.655938867581451, 
        16.76826421234227, 
        16.880330562046996, 
        16.992132214112896, 
        17.103663602980095, 
        17.2149192863032, 
        17.325893940990372, 
        17.436582394479739, 
        17.546979596283606, 
        17.657080642377938, 
        17.76688076450171, 
        17.876375339571748, 
        17.985559880596643, 
        18.094430053505331, 
        18.202981665915463, 
        18.311210679418618, 
        18.419113192100049, 
        18.526685463653596, 
        18.633923900578122, 
        18.74082506255407, 
        18.847385654618925, 
        18.953602539610024, 
        19.059472733747786, 
        19.164993401894105, 
        19.270161863099204, 
        19.374975588395547, 
        19.479432199058941, 
        19.583529469329406, 
        19.687265323015986, 
        19.790637833104089, 
        19.893645224412801, 
        19.996285863097871, 
        20.098558273495691, 
        20.200461113255681, 
        20.301993192822327, 
        20.403153462540569, 
        20.503941009048749, 
        20.604355067473676, 
        20.704395001999274, 
        20.804060317770421, 
        20.90335065687778, 
        21.002265788389117, 
        21.100805613767612, 
        21.198970162382853, 
        21.296759589030231, 
        21.394174171866361, 
        21.491214313453838, 
        21.587880532538016, 
        21.684173465064021, 
        21.780093864028416, 
        21.875642588437245, 
        21.970820613190028, 
        22.065629016651798, 
        22.160068985841168, 
        22.254141801371812, 
        22.347848857572867, 
        22.441191624352005, 
        22.534171684339256, 
        22.626790706930116, 
        22.719050453674523, 
        22.81095275939877, 
        22.902499554166415, 
        22.993692854356933, 
        23.08453474517416, 
        23.175027391536094, 
        23.265173032200554, 
        23.354973978334517, 
        23.444432609380041, 
        23.533551369593013, 
        23.622332767470233, 
        23.710779377618913, 
        23.798893824022311, 
        23.886678802592744, 
        23.974137049960436, 
        24.061271359689673, 
        24.148084574485736, 
        24.234579586916325, 
        24.320759331335871, 
        24.406626789652218, 
        24.49218498351286, 
        24.577436968192032, 
        24.662385840790531, 
        24.747034737116813, 
        24.831386815021965, 
        24.9154452792332, 
        24.999213349557049, 
        25.082694278342778, 
        25.165891340512253, 
        25.24880784251356, 
        25.331447106107099, 
        25.41381247167255, 
        25.495907307471995, 
        25.577734983252892, 
        25.659298896585138, 
        25.740602459768716, 
        25.821649092000335, 
        25.902442224048702, 
        25.982985298681719, 
        26.063281764309604, 
        26.143335077819369, 
        26.223148702502538, 
        26.302726106639604, 
        26.382070755531291, 
        26.461186121840516, 
        26.540075681948892, 
        26.618742905470501, 
        26.697191265638637, 
        26.775424229659698, 
        26.853445265260209, 
        26.93125783029047, 
        27.008865386893316, 
        27.086271383772431, 
        27.163479261783049, 
        27.24049246012278, 
        27.317314402798758, 
        27.393948511124048, 
        27.470398190872729, 
        27.546666839081933, 
        27.622757846255883, 
        27.698674584273277, 
        27.774420415688855, 
        27.849998689178079, 
        27.925412739611424, 
        28.000665888029818, 
        28.075761440776855, 
        28.150702687153395, 
        28.225492906088665, 
        28.300135354904192, 
        28.374633276319127, 
        28.448989895392266, 
        28.523208423117527, 
        28.597292046206366, 
        28.671243944392202, 
        28.745067267463519, 
        28.81876515512575, 
        28.892340721350106, 
        28.965797069190796, 
        29.039137276091708, 
        29.112364401198583, 
        29.185481485842747, 
        29.25849154909621, 
        29.331397590899602, 
        29.404202593661655, 
        29.476909520758127, 
        29.549521301235043, 
        29.622040861762063, 
        29.694471095671791, 
        29.766814883053097, 
        29.83907507959989, 
        29.911254524142446, 
        29.983356025222694, 
        30.055382380791514, 
        30.127336361276022, 
        30.199220718727215, 
        30.271038184797941, 
        30.342791467366677, 
        30.414483256182578, 
        30.48611621778662, 
        30.557692998540062, 
        30.629216224546681, 
        30.700688497812106, 
        30.772112402299189, 
        30.843490501643132, 
        30.914825337771273, 
        30.986119428973886, 
        31.057375277202656, 
        31.128595361154943, 
        31.199782141275872, 
        31.270938053132912, 
        31.342065516580497, 
        31.413166928986435, 
        31.484244667921597, 
        31.555301090992252, 
        31.626338535554051, 
        31.697359319228283, 
        31.768365739134129, 
        31.83936007488289, 
        31.91034458368614, 
        31.981321506007468, 
        32.052293059999343, 
        32.123261448614173, 
        32.194228851332859, 
        32.265197432903079, 
        32.336169336891011, 
        32.407146687044474, 
        32.478131591889039, 
        32.549126138327274, 
        32.620132397924543, 
        32.69115242129147, 
        32.762188243153012, 
        32.833241880073082, 
        32.904315329630535, 
        32.975410574138223, 
        33.046529576172311, 
        33.11767428265739, 
        33.188846622891461, 
        33.260048508201187, 
        33.331281837592911, 
        33.402548482724917, 
        33.473850310098427, 
        33.545189164280984, 
        33.616566874448125, 
        33.687985254916612, 
        33.759446102894522, 
        33.830951198262454, 
        33.902502306992744, 
        33.974101180171019, 
        34.045749552055618, 
        34.117449140858803, 
        34.189201651203007, 
        34.261008772160615, 
        34.332872177538377, 
        34.404793526520535, 
        34.47677446402399, 
        34.548816619326452, 
        34.620921608404373, 
        34.69309103247312, 
        34.76532647896709, 
        34.837629519979615, 
        34.910001718305899, 
        34.982444612012578, 
        35.054959736420997, 
        35.127548609730859, 
        35.20021273573893, 
        35.272953605375818, 
        35.345772696443255, 
        35.418671473594642, 
        35.491651387988419, 
        35.564713877165417, 
        35.637860367555056, 
        35.711092270927061, 
        35.784410987944959, 
        35.85781790518152, 
        35.931314396561064, 
        36.004901826288823, 
        36.078581542952641, 
        36.152354883792633, 
        36.226223174725988, 
        36.300187727132901, 
        36.374249843564101, 
        36.448410810990268, 
        36.522671907306119, 
        36.597034396606077, 
        36.671499532814913, 
        36.746068555456674, 
        36.82074269438251, 
        36.895523166512881, 
        36.970411177214494, 
        37.045407920966319, 
        37.120514579664977, 
        37.195732323910121, 
        37.271062312605061, 
        37.346505692688261, 
        37.422063600052041, 
        37.497737158369517, 
        37.573527480245211, 
        37.649435666108154, 
        37.725462805380005, 
        37.801609975298483, 
        37.877878242741737, 
        37.954268660686168, 
        38.030782272979273, 
        38.107420108708894, 
        38.184183189740111, 
        38.261072520552169, 
        38.338089097364666, 
        38.415233904837898, 
        38.492507916873564, 
        38.569912088575556, 
        38.647447370572522, 
        38.725114696993742, 
        38.802914992134035, 
        38.880849168093519, 
        38.958918123654826, 
        39.037122744739435, 
        39.115463907375407, 
        39.193942470019095, 
        39.272559282963506, 
        39.351315181898336, 
        39.430210989766032, 
        39.509247517279974, 
        39.588425563202605, 
        39.667745906571554, 
        39.747209320999445, 
        39.826816559443031, 
        39.906568367900576, 
        39.986465473236521, 
        40.066508591790679, 
        40.146698423629871, 
        40.227035654720318, 
        40.307520957348885, 
        40.388154987754703, 
        40.468938388792047, 
        40.549871788540564, 
        40.630955796120595, 
        40.71219100852025, 
        40.79357800653716, 
        40.875117354013817, 
        40.95680960017701, 
        41.038655277622155, 
        41.120654898998154, 
        41.202808963481019, 
        41.285117953108035, 
        41.367582333574902, 
        41.450202547853294, 
        41.532979025674095, 
        41.61591217771938, 
        41.6990023962639, 
        41.782250054518194, 
        41.865655505652903, 
        41.949219086745934, 
        42.032941122001688, 
        42.116821890064273, 
        42.200861674016764, 
        42.28506073172781, 
        42.369419299665836, 
        42.453937587515391, 
        42.538615794214202, 
        42.623454083640169, 
        42.708452607883821, 
        42.793611496567145, 
        42.87893085149998, 
        42.964410759850651, 
        43.050051277204254, 
        43.13585244252809, 
        43.221814273813202, 
        43.30793674670273, 
        43.39421982971546, 
        43.480663466264495, 
        43.567267579147767, 
        43.654032041103008, 
        43.74095672374159, 
        43.828041469346438, 
        43.915286092070318, 
        44.002690375001016, 
        44.090254079235635, 
        44.177976941691639, 
        44.265858666021664, 
        44.353898938174808, 
        44.442097406551753, 
        44.530453699235871, 
        44.618967408850764, 
        44.707638112343297, 
        44.796465349923174, 
        44.885448630480873, 
        44.974587437111758, 
        45.063881233615362, 
        45.153329451452585, 
        45.242931475267497, 
        45.332686688442898, 
        45.422594419319488, 
        45.512653992533288, 
        45.602864678785146, 
        45.693225733631188, 
        45.783736391457268, 
        45.87439584083404, 
        45.965203255067131, 
        46.056157764258771, 
        46.147258488459016, 
        46.238504519050991, 
        46.329894877833816, 
        46.42142860340018, 
        46.513104693948108, 
        46.604922135162106, 
        46.696879831194998, 
        46.788976711558306, 
        46.881211667448795, 
        46.973583557421165, 
        47.066091213019888, 
        47.158733465989435, 
        47.251509052524781, 
        47.344416746606029, 
        47.437455293546449, 
        47.530623390277, 
        47.623919733604353, 
        47.717342986088546, 
        47.810891777331079, 
        47.904564745769093, 
        47.99836046010558, 
        48.092277515523428, 
        48.186314463973233, 
        48.280469858153111, 
        48.374742198600956, 
        48.46913001397953, 
        48.563631764070351, 
        48.658245931583991, 
        48.75297098105171, 
        48.84780535112354, 
        48.942747477406442, 
        49.037795775137901, 
        49.132948656899536, 
        49.228204535441542, 
        49.323561768642037, 
        49.419018771531526, 
        49.514573885542326, 
        49.610225502854604, 
        49.705971976870721, 
        49.801811681108582, 
        49.897742961372977, 
        49.993764206612013, 
        50.089873723638163, 
        50.186069889454785, 
        50.282351075522229, 
        50.378715635897521, 
        50.475161943149359, 
        50.57168840616756, 
        50.668293324769671, 
        50.764975124994756, 
        50.861732199148449, 
        50.958562944900649, 
        51.05546579087833, 
        51.152439181738181, 
        51.249481505776373, 
        51.346591243443029, 
        51.443766856885794, 
        51.541006874173121, 
        51.638309712892905, 
        51.735673939620284, 
        51.833098075207722, 
        51.930580681083214, 
        52.028120337784536, 
        52.125715634568287, 
        52.223365203178687, 
        52.321067674099936, 
        52.418821725550863, 
        52.516626040824043, 
        52.614479337404582, 
        52.712380348567983, 
        52.810327854999855, 
        52.908320656968421, 
        53.006357552134403, 
        53.104437432058596, 
        53.202559115907611, 
        53.300721550458412, 
        53.398923653920967, 
        53.49716440384789, 
        53.595442794051039, 
        53.693757848799962, 
        53.792108635237327, 
        53.890494237685161, 
        53.988913777928403, 
        54.087366403716715, 
        54.185851304582933, 
        54.284367691360117, 
        54.38291481318209, 
        54.481491954038184, 
        54.580098411190932, 
        54.678733531253229, 
        54.777396691766477, 
        54.876087293290851, 
        54.9748047800636, 
        55.073548612823188, 
        55.172318299477965, 
        55.271113366375907, 
        55.369933375895528, 
        55.468777927593464, 
        55.567646628856615, 
        55.66653913575302, 
        55.765455139495089, 
        55.864394356984199, 
        55.963356510089199, 
        56.062341381725474, 
        56.161348762722959, 
        56.260378482271626, 
        56.359430394431996, 
        56.458504374981977, 
        56.557600340036146, 
        56.656718219612735, 
        56.755857970335875, 
        56.85501957381463, 
        56.954203046861402, 
        57.05340841551083, 
        57.152635743693587, 
        57.251885105224119, 
        57.351156608861238, 
        57.450450398003611, 
        57.54976657709858, 
        57.649105335018518, 
        57.74846686129402, 
        57.847851389361729, 
        57.947259096079812, 
        58.046690256026523, 
        58.146145131717574, 
        58.245624008702137, 
        58.345127186160468, 
        58.444654995711574, 
        58.544207744817086, 
        58.643785803641549, 
        58.743389522401422, 
        58.84301928635368, 
        58.942675493544243, 
        59.04235854711267, 
        59.142068871890061, 
        59.241806912435216, 
        59.34157308741645, 
        59.441367872864632, 
        59.541191726731235, 
        59.641045139823383, 
        59.740928588359438, 
        59.840842586858336, 
        59.940787625742345, 
        60.04076423559831, 
        60.140772934458603, 
        60.240814270091938, 
        60.340888762920109, 
        60.440996971770687, 
        60.541139452273555, 
        60.64131676414025, 
        60.741529478100702, 
        60.841778167355258, 
        60.942063406546232, 
        61.04238578066056, 
        61.142745877450345, 
        61.243144297620212, 
        61.343581618334845, 
        61.444058454669367, 
        61.544575394654984, 
        61.645133053915785, 
        61.745732032839179, 
        61.846372977028189, 
        61.947056432209834, 
        62.047783043721623, 
        62.14855342869263, 
        62.24936820754619, 
        62.350227983957573, 
        62.45113338485109, 
        62.552085020684075, 
        62.653083516046365, 
        62.754129481454292, 
        62.855223536936357, 
        62.956366300580456, 
        63.057558421592738, 
        63.158800445928897, 
        63.260093023356752, 
        63.36143676500766, 
        63.462832281360271, 
        63.564280183875475, 
        63.665781080560116, 
        63.767335574207856, 
        63.868944273964267, 
        63.970607773019388, 
        64.0723266763558, 
        64.174101576673067, 
        64.275933071790647, 
        64.377821748471717, 
        64.479768199051748, 
        64.581773004478919, 
        64.683836753803917, 
        64.785960016465282, 
        64.888143372823279, 
        64.990387395147835, 
        65.092692657873059, 
        65.195059715007034, 
        65.297489140010555, 
        65.399981478589126
    ], 
    [
        0.002233, 
        0.00223590139791115, 
        0.0022388064976921894, 
        0.002241715298177937, 
        0.0022446278043507517, 
        0.0022475440216672533, 
        0.00225046395449182, 
        0.0022533876083129243, 
        0.002256314987550792, 
        0.0022592460972024305, 
        0.002262180942039159, 
        0.002265119527009944, 
        0.002268061856007343, 
        0.0022710079338365105, 
        0.002273957764858826, 
        0.002276911353341567, 
        0.00227986870347114, 
        0.0022828298193187007, 
        0.0022857947047816842, 
        0.0022887633637290483, 
        0.0022917357998059576, 
        0.0022947120165931335, 
        0.002297692017538816, 
        0.00230067580591728, 
        0.002303663384855377, 
        0.002306654757491586, 
        0.002309649926313567, 
        0.002312648894226697, 
        0.0023156516634900955, 
        0.002318658236473221, 
        0.0023216686152881093, 
        0.002324682801829845, 
        0.0023277007977316223, 
        0.002330722604444033, 
        0.0023337482232722454, 
        0.0023367776551493245, 
        0.002339810900919247, 
        0.002342847961062973, 
        0.0023458888358315498, 
        0.0023489335256320115, 
        0.0023519820293324543, 
        0.002355034346772823, 
        0.0023580904770946326, 
        0.0023611504190974614, 
        0.0023642141713021217, 
        0.002367281731997932, 
        0.0023703530987651865, 
        0.002373428269425049, 
        0.0023765072406862647, 
        0.002379590009844258, 
        0.0023826765726006906, 
        0.0023857669253325884, 
        0.00238886106347555, 
        0.0023919589824082047, 
        0.002395060676537788, 
        0.002398166140288615, 
        0.00240127536749048, 
        0.0024043883514967505, 
        0.0024075050851838256, 
        0.002410625561064743, 
        0.0024137497707505126, 
        0.0024168777061509866, 
        0.002420009357246411, 
        0.0024231447147648045, 
        0.0024262837683822498, 
        0.0024294265072364366, 
        0.0024325729199340426, 
        0.0024357229943341835, 
        0.0024388767179500935, 
        0.0024420340774227852, 
        0.0024451950588238506, 
        0.002448359647722551, 
        0.002451527828609586, 
        0.00245469958572239, 
        0.0024578749024045826, 
        0.002461053761649567, 
        0.002464236144825104, 
        0.0024674220336591435, 
        0.0024706114082193088, 
        0.0024738042483003846, 
        0.0024770005331146436, 
        0.002480200240705133, 
        0.002483403348408033, 
        0.0024866098327713765, 
        0.0024898196696022646, 
        0.0024930328340868964, 
        0.0024962492996759202, 
        0.0024994690400621665, 
        0.002502692027288236, 
        0.0025059182328581566, 
        0.00250914762767183, 
        0.0025123801822527093, 
        0.0025156158635123035, 
        0.00251885464031414, 
        0.0025220964797236906, 
        0.0025253413476555003, 
        0.0025285892095894863, 
        0.002531840029666336, 
        0.0025350937710927985, 
        0.002538350396145259, 
        0.002541609866605359, 
        0.002544872142905439, 
        0.002548137184400994, 
        0.002551404950153236, 
        0.0025546753971926912, 
        0.00255794848272749, 
        0.002561224162328134, 
        0.002564502391789837, 
        0.0025677831234259046, 
        0.0025710663114912173, 
        0.002574351907326564, 
        0.0025776398623197395, 
        0.0025809301271972843, 
        0.0025842226511358104, 
        0.002587517382725704, 
        0.0025908142694193365, 
        0.002594113258393491, 
        0.0025974142960717376, 
        0.0026007173263195376, 
        0.002604022294510383, 
        0.0026073291434159313, 
        0.0026106378160025588, 
        0.0026139482546577884, 
        0.002617260400221073, 
        0.002620574193750444, 
        0.002623889576232317, 
        0.0026272064841177944, 
        0.002630524858898725, 
        0.002633844635433894, 
        0.0026371657523886712, 
        0.0026404881470508744, 
        0.002643811756581359, 
        0.0026471365143739896, 
        0.002650462356673245, 
        0.0026537892187900635, 
        0.0026571170348350837, 
        0.00266044573896659, 
        0.0026637752646191505, 
        0.002667105545610615, 
        0.0026704365149047313, 
        0.0026737681052082054, 
        0.0026771002492304657, 
        0.0026804328795562112, 
        0.002683765929246411, 
        0.002687099329060827, 
        0.00269043301203975, 
        0.00269376691023521, 
        0.002697100955702533, 
        0.0027004350811440678, 
        0.002703769219782044, 
        0.0027071033018595627, 
        0.0027104372618444064, 
        0.002713771031249513, 
        0.002717104544011285, 
        0.002720437733211603, 
        0.0027237705324535673, 
        0.002727102876324548, 
        0.0027304346989190267, 
        0.002733765935300244, 
        0.002737096520728536, 
        0.002740426391077473, 
        0.0027437554832693274, 
        0.0027470837331766574, 
        0.0027504110791206553, 
        0.002753737458877822, 
        0.0027570628117027946, 
        0.0027603870767979517, 
        0.0027637101948825103, 
        0.00276703210649972, 
        0.002770352754039091, 
        0.002773672079542243, 
        0.00277699002791858, 
        0.0027803065412728882, 
        0.0027836215658411856, 
        0.0027869350480843012, 
        0.002790246934669413, 
        0.0027935571741636925, 
        0.0027968657151808264, 
        0.002800172508030021, 
        0.0028034775049639834, 
        0.002806780655317513, 
        0.0028100819135948563, 
        0.0028133812339780056, 
        0.0028166785716590742, 
        0.0028199738830782073, 
        0.002823267125643855, 
        0.0028265582579012705, 
        0.0028298472393191547, 
        0.002833134031037962, 
        0.0028364185945960914, 
        0.0028397008935379794, 
        0.002842980891811944, 
        0.002846258554837522, 
        0.0028495338490084825, 
        0.002852806742227073, 
        0.002856077202970408, 
        0.0028593452016593304, 
        0.0028626107091322237, 
        0.002865873697861972, 
        0.0028691341411107843, 
        0.0028723920136786286, 
        0.002875647291028904, 
        0.002878899950399685, 
        0.002882149969475385, 
        0.0028853973277025284, 
        0.002888642005255404, 
        0.0028918839833978085, 
        0.0028951232446700723, 
        0.0028983597726924336, 
        0.002901593552109448, 
        0.002904824568712656, 
        0.002908052809193965, 
        0.0029112782616921907, 
        0.002914500914930954, 
        0.0029177207590619825, 
        0.0029209377849312482, 
        0.0029241519846873072, 
        0.002927363351160561, 
        0.0029305718786221797, 
        0.0029337775618070157, 
        0.0029369803968793086, 
        0.002940180381236445, 
        0.002943377511461428, 
        0.0029465717873897296, 
        0.0029497632078318, 
        0.0029529517737017356, 
        0.0029561374866233824, 
        0.0029593203487807327, 
        0.0029625003634128314, 
        0.0029656775348689576, 
        0.0029688518672178594, 
        0.0029720233664558018, 
        0.002975192039142499, 
        0.0029783578924425617, 
        0.0029815209343544403, 
        0.0029846811737895803, 
        0.0029878386199452224, 
        0.002990993283180828, 
        0.0029941451745095007, 
        0.0029972943056549056, 
        0.0030004406887145637, 
        0.0030035843372782757, 
        0.0030067252641076247, 
        0.003009863483991402, 
        0.003012999011913222, 
        0.003016131863464698, 
        0.003019262054811556, 
        0.0030223896028447757, 
        0.0030255145248074974, 
        0.0030286368388779765, 
        0.003031756563318804, 
        0.0030348737173432794, 
        0.0030379883206170196, 
        0.00304110039332619, 
        0.0030442099560542123, 
        0.0030473170300928075, 
        0.0030504216370724497, 
        0.0030535237991555766, 
        0.003056623539135662, 
        0.0030597208800805737, 
        0.0030628158456296193, 
        0.003065908460217473, 
        0.003068998747543147, 
        0.003072086732963493, 
        0.0030751724418808715, 
        0.0030782559000539747, 
        0.0030813371337070684, 
        0.0030844161694858372, 
        0.003087493034310576, 
        0.0030905677556522454, 
        0.0030936403612678615, 
        0.0030967108794387275, 
        0.003099779338467835, 
        0.003102845767339428, 
        0.003105910195416202, 
        0.0031089726525246205, 
        0.0031120331680732777, 
        0.0031150917726723826, 
        0.0031181484969473555, 
        0.0031212033719174486, 
        0.003124256428816537, 
        0.003127307699358438, 
        0.003130357215403538, 
        0.0031334050092714162, 
        0.003136451113554255, 
        0.003139495561140494, 
        0.003142538385210193, 
        0.0031455796192625656, 
        0.0031486192971406112, 
        0.003151657452920159, 
        0.0031546941209941236, 
        0.003157729336058738, 
        0.003160763133062755, 
        0.003163795547279109, 
        0.0031668266142768123, 
        0.0031698563699054127, 
        0.0031728848502429975, 
        0.0031759120917203057, 
        0.003178938131001903, 
        0.003181963005086639, 
        0.0031849867511549333, 
        0.003188009406794342, 
        0.0031910310097362647, 
        0.0031940515980593185, 
        0.00319707121016734, 
        0.003200089884677514, 
        0.0032031076604598324, 
        0.0032061245766827865, 
        0.003209140672876018, 
        0.003212155988730544, 
        0.003215170564288295, 
        0.0032181844398024486, 
        0.0032211976559030076, 
        0.0032242102535019637, 
        0.0032272222735677974, 
        0.003230233757635193, 
        0.0032332447473703467, 
        0.0032362552847855818, 
        0.0032392654121551415, 
        0.0032422751720402785, 
        0.0032452846073139706, 
        0.0032482937611453917, 
        0.003251302676935474, 
        0.003254311398481693, 
        0.003257319969752707, 
        0.003260328435119935, 
        0.0032633368392233357, 
        0.0032663452270530772, 
        0.003269353643798233, 
        0.0032723621350609217, 
        0.003275370746702814, 
        0.0032783795249111927, 
        0.0032813885162189917, 
        0.00328439776744403, 
        0.003287407325749157, 
        0.0032904172386574184, 
        0.00329342755388447, 
        0.003296438319646383, 
        0.00329944958435404, 
        0.0033024613968646076, 
        0.003305473806323396, 
        0.0033084868622542487, 
        0.0033115006144631446, 
        0.0033145151131793306, 
        0.003317530408939795, 
        0.0033205465526524596, 
        0.0033235635956125006, 
        0.0033265815895052366, 
        0.003329600586230805, 
        0.0033326206382542508, 
        0.003335641798239442, 
        0.003338664119361361, 
        0.003341687655124031, 
        0.0033447124594681668, 
        0.003347738586598044, 
        0.0033507660912689445, 
        0.0033537950284731775, 
        0.003356825453739441, 
        0.003359857422902853, 
        0.0033628909922798476, 
        0.0033659262185253115, 
        0.0033689631587884273, 
        0.003372001870525681, 
        0.0033750424117297323, 
        0.003378084840708823, 
        0.0033811292163028832, 
        0.0033841755976725643, 
        0.0033872240444854373, 
        0.0033902746168338236, 
        0.0033933273751990465, 
        0.0033963823806113123, 
        0.0033994396944894284, 
        0.003402499378611878, 
        0.0034055614953710945, 
        0.0034086261074165714, 
        0.003411693277968461, 
        0.003414763070781798, 
        0.003417835549923744, 
        0.003420910780034992, 
        0.003423988826159694, 
        0.0034270697538087928, 
        0.0034301536289957388, 
        0.0034332405181464313, 
        0.003436330488246585, 
        0.003439423606636066, 
        0.0034425199412232133, 
        0.0034456195603715743, 
        0.0034487225329888904, 
        0.003451828928247581, 
        0.003454938816048884, 
        0.0034580522665614483, 
        0.0034611693505635197, 
        0.0034642901393018622, 
        0.0034674147045284627, 
        0.0034705431183072073, 
        0.003473675453271291, 
        0.0034768117826908793, 
        0.0034799521801552533, 
        0.003483096719640417, 
        0.003486245475692787, 
        0.003489398523411463, 
        0.0034925559382256144, 
        0.0034957177960967547, 
        0.003498884173497341, 
        0.0035020551471240473, 
        0.0035052307944149507, 
        0.0035084111930170658, 
        0.0035115964211872774, 
        0.003514786557547118, 
        0.0035179816812089594, 
        0.0035211818715937667, 
        0.003524387208711282, 
        0.0035275977727594874, 
        0.003530813644505253, 
        0.003534034905117696, 
        0.0035372616361102724, 
        0.0035404939193411826, 
        0.00354373183706652, 
        0.003546975471951754, 
        0.003550224906940219, 
        0.003553480225354178, 
        0.003556741510827756, 
        0.0035600088472974665, 
        0.0035632823189664722, 
        0.003566562010464573, 
        0.003569848006576725, 
        0.0035731403923117714, 
        0.0035764392529995573, 
        0.0035797446741544095, 
        0.003583056741559653, 
        0.0035863755410344604, 
        0.003589701158848348, 
        0.0035930336809582943, 
        0.0035963731938292126, 
        0.0035997197839759435, 
        0.0036030735379711056, 
        0.00360643454232148, 
        0.003609802883619705, 
        0.0036131786486944223, 
        0.0036165619240878157, 
        0.0036199527963851775, 
        0.003623351352034542, 
        0.0036267576775579507, 
        0.0036301718591584824, 
        0.0036335939829658793, 
        0.0036370241349966814, 
        0.0036404624006834267, 
        0.003643908865580602, 
        0.0036473636147211367, 
        0.003650826733048392, 
        0.0036542983046432267, 
        0.003657778413519113, 
        0.0036612671433361816, 
        0.0036647645770479576, 
        0.0036682707970123653, 
        0.0036717858852516484, 
        0.003675309922697637, 
        0.0036788429899565463, 
        0.0036823851668918604, 
        0.0036859365325056168, 
        0.0036894971648572354, 
        0.003693067141245431, 
        0.003696646537986818, 
        0.0037002354303050282, 
        0.003703833892604367, 
        0.003707441997975023, 
        0.003711059818278466, 
        0.003714687424157739, 
        0.0037183248851987154, 
        0.0037219722692546234, 
        0.0037256296430725594, 
        0.003729297071638239, 
        0.0037329746185086614, 
        0.003736662345446152, 
        0.003740360312768764, 
        0.003744068578714399, 
        0.0037477871998858304, 
        0.0037515162307541184, 
        0.0037552557239639594, 
        0.003759005729970304, 
        0.003762766296976592, 
        0.003766537471256826, 
        0.0037703192961127644, 
        0.003774111813033251, 
        0.0037779150607594333, 
        0.003781729075570218, 
        0.0037855538908365865, 
        0.003789389537368512, 
        0.00379323604309074, 
        0.003797093432869759, 
        0.003800961728806289, 
        0.003804840949596652, 
        0.0038087311109169775, 
        0.003812632225088318, 
        0.003816544300907204, 
        0.0038204673438918817, 
        0.003824401355785777, 
        0.003828346335029848, 
        0.0038323022755661043, 
        0.003836269168147412, 
        0.0038402469993687816, 
        0.0038442357516292533, 
        0.00384823540358226, 
        0.0038522459291394943, 
        0.0038562672983834664, 
        0.0038602994765085095, 
        0.003864342424631206, 
        0.00386839609887282, 
        0.0038724604510479515, 
        0.0038765354279875403, 
        0.0038806209715595177, 
        0.003884717018845339, 
        0.003888823501931896, 
        0.003892940347634951, 
        0.003897067477814574, 
        0.0039012048088259937, 
        0.003905352251850826, 
        0.0039095097125186684, 
        0.0039136770911061165, 
        0.003917854282159225, 
        0.003922041174858258, 
        0.0039262376526117354, 
        0.003930443592763722, 
        0.00393465886695451, 
        0.003938883341709096, 
        0.003943116876743238, 
        0.003947359326264793, 
        0.003951610538401099, 
        0.003955870355082334, 
        0.003960138612344931, 
        0.003964415140213538, 
        0.003968699762353876, 
        0.003972992296600421, 
        0.003977292554454467, 
        0.00398160034108311, 
        0.003985915455635669, 
        0.0039902376912580835, 
        0.003994566834611613, 
        0.003998902666421811, 
        0.004003244961021501, 
        0.004007593486898176, 
        0.004011948006178086, 
        0.004016308274962317, 
        0.004020674043329528, 
        0.004025045055268895, 
        0.004029421048778234, 
        0.004033801756132334, 
        0.004038186903384797, 
        0.004042576211211009, 
        0.004046969394266758, 
        0.004051366161365558, 
        0.0040557662160631775, 
        0.00406016925608586, 
        0.004064574973826528, 
        0.00406898305655545, 
        0.004073393185942936, 
        0.0040778050387374545, 
        0.004082218286452094, 
        0.0040866325958296024, 
        0.0040910476286804935, 
        0.004095463042059035, 
        0.004099878488704357, 
        0.004104293616281783, 
        0.004108708068875126, 
        0.004113121485631194, 
        0.0041175335020475325, 
        0.004121943749872174, 
        0.0041263518566702455, 
        0.0041307574466055985, 
        0.004135160140276324, 
        0.004139559554838384, 
        0.004143955304492863, 
        0.00414834700008717, 
        0.004152734249773465, 
        0.004157116659178465, 
        0.004161493831186313, 
        0.0041658653660990586, 
        0.004170230862207749, 
        0.0041745899158193945, 
        0.004178942121095418, 
        0.004183287070706823, 
        0.00418762435553102, 
        0.004191953565177131, 
        0.004196274287984349, 
        0.00420058611106149, 
        0.004204888620809592, 
        0.004209181402689063, 
        0.004213464041584728, 
        0.004217736122201933, 
        0.004221997228677257, 
        0.004226246945082574, 
        0.004230484855567511, 
        0.004234710544431948, 
        0.0042389235962163666, 
        0.004243123596271033, 
        0.004247310130249874, 
        0.004251482784662087, 
        0.004255641147067938, 
        0.004259784805731926, 
        0.004263913350455481, 
        0.004268026372207472, 
        0.004272123463469628, 
        0.004276204218200372, 
        0.004280268232161619, 
        0.004284315102833953, 
        0.004288344429681732, 
        0.004292355814244535, 
        0.004296348860124596, 
        0.004300323173317424, 
        0.004304278362103855, 
        0.004308214037152436, 
        0.004312129811872397, 
        0.004316025302073122, 
        0.004319900126479433, 
        0.004323753906667547, 
        0.004327586267022492, 
        0.004331396834930583, 
        0.004335185240921462, 
        0.0043389511184228095, 
        0.0043426941042772884, 
        0.0043464138385199014, 
        0.0043501099645355, 
        0.004353782128966231, 
        0.004357429982001222, 
        0.0043610531772799435, 
        0.004364651371952921, 
        0.004368224226769525, 
        0.004371771406060165, 
        0.004375292577850431, 
        0.004378787413818019, 
        0.004382255589377161, 
        0.004385696783628826, 
        0.004389110679646958, 
        0.004392496964137557, 
        0.004395855327631697, 
        0.004399185464587603, 
        0.00440248707326565, 
        0.004405759855914313, 
        0.004409003518449615, 
        0.004412217770933821, 
        0.0044154023271855865, 
        0.004418556905004346, 
        0.004421681226147855, 
        0.004424775016244016, 
        0.004427838004854551, 
        0.00443086992549192, 
        0.004433870515564012, 
        0.004436839516462682, 
        0.00443977667338465, 
        0.0044426817355585685, 
        0.004445554456022943, 
        0.004448394591724676, 
        0.004451201903621038, 
        0.004453976156358933, 
        0.004456717118598577, 
        0.004459424562780978, 
        0.00446209826511455, 
        0.004464738005719053, 
        0.004467343568491843, 
        0.00446991474120673, 
        0.0044724513151253795, 
        0.004474953085547052, 
        0.004477419851391118, 
        0.0044798514153308105, 
        0.004482247583674515, 
        0.004484608166445478, 
        0.004486932977323384, 
        0.004489221833619786, 
        0.004491474556228216, 
        0.004493690969672782, 
        0.00449587090201822, 
        0.004498014184903875, 
        0.0045001206534724825, 
        0.004502190146391658, 
        0.004504222505800199, 
        0.004506217577285086, 
        0.004508175209921234, 
        0.004510095256159191, 
        0.004511977571865714, 
        0.004513822016260786, 
        0.004515628451959246, 
        0.004517396744868368, 
        0.004519126764230549, 
        0.0045208183825982086, 
        0.004522471475715006, 
        0.004524085922644142, 
        0.004525661605642994, 
        0.004527198410225537, 
        0.004528696225049784, 
        0.004530154941958606, 
        0.00453157445595105, 
        0.004532954665172639, 
        0.0045342954708180875, 
        0.004535596777326822, 
        0.004536858491982537, 
        0.004538080525402047, 
        0.004539262791069315, 
        0.004540405205520903, 
        0.0045415076884230444, 
        0.004542570162242154, 
        0.00454359255255935, 
        0.00454457478790847, 
        0.0045455167999110275, 
        0.004546418522826734, 
        0.004547279894069274, 
        0.004548100853947159, 
        0.004548881345624866, 
        0.004549621315344992, 
        0.00455032071164811, 
        0.00455097948674345, 
        0.0045515975953846904, 
        0.004552174995488557, 
        0.0045527116458814205, 
        0.004553207510951463, 
        0.0045536625578212146, 
        0.004554076752926301, 
        0.004554450071097321, 
        0.004554782483387608, 
        0.004555073970762799, 
        0.004555324504406281, 
        0.0045555340868406345, 
        0.004555702697362563, 
        0.004555830293929775, 
        0.004555916892504314, 
        0.004555962512429456, 
        0.004555906136591331, 
        0.004555929928382655, 
        0.004555852992317336, 
        0.004555734572426134, 
        0.004555575066344484, 
        0.004555374603118859, 
        0.004555133165154701, 
        0.004554850768471569, 
        0.0045545274443788706, 
        0.004554163211016631, 
        0.004553758091769203, 
        0.00455331211814721, 
        0.004552825317416289, 
        0.004552297722464947, 
        0.0045517293709017555, 
        0.004551120301539694, 
        0.004550470555712487, 
        0.004549780178445644, 
        0.004549049216788941, 
        0.00454827772187423, 
        0.004547465746333307, 
        0.004546613346571079, 
        0.004545720581499428, 
        0.004544787513452729, 
        0.00454381420708838, 
        0.004542800730219854, 
        0.004541747153747411, 
        0.004540653551502133, 
        0.004539520000177954, 
        0.004538346579510134, 
        0.004537133372391228, 
        0.004535880464346234, 
        0.004534587944401743, 
        0.0045332559045156515, 
        0.004531884439510522, 
        0.004530473647566159, 
        0.004529023629778946, 
        0.004527534490508566, 
        0.004526006337192374, 
        0.004524439280421599, 
        0.004522833433987026, 
        0.004521188914987903, 
        0.0045195058435636044, 
        0.004517784343290443, 
        0.00451602454083101, 
        0.004514226566278046, 
        0.004512390552936585, 
        0.00451051663749527, 
        0.004508604959924221, 
        0.004506655663677411, 
        0.0045046688954507655, 
        0.004502644805552462, 
        0.0045005835475896054, 
        0.004498485278558997, 
        0.004496350159041781, 
        0.004494178353177111, 
        0.0044919700285190245, 
        0.004489725356187878, 
        0.004487444510893679, 
        0.004485127670906296, 
        0.004482775018187825, 
        0.004480386738136538, 
        0.004477963020017192, 
        0.004475504056617626, 
        0.004473010044530703, 
        0.004470481183914936, 
        0.004467917678787997, 
        0.00446531973685554, 
        0.004462687569579331, 
        0.004460021392268066, 
        0.0044573214239350175, 
        0.004454587887508662, 
        0.0044518210096957936, 
        0.00444902102099505, 
        0.00444618815586881, 
        0.004443322652549491, 
        0.00444042475311841, 
        0.004437494703842357, 
        0.004434532754622424, 
        0.004431539159218165, 
        0.004428514175422433, 
        0.004425458065026746, 
        0.00442237109354575, 
        0.0044192535306674255, 
        0.004416105649780013, 
        0.004412927728357686, 
        0.00440972004775732, 
        0.004406482893129796, 
        0.004403216553719628, 
        0.004399921322560586, 
        0.004396597496624108, 
        0.0043932453768017795, 
        0.004389865267740899, 
        0.004386457478118859, 
        0.00438302232034383, 
        0.004379560110514388, 
        0.004376071168687323, 
        0.004372555818612957, 
        0.004369014387731586, 
        0.0043654472073187305, 
        0.00436185461218099, 
        0.004358236940766137, 
        0.004354594535132088, 
        0.004350927740863191, 
        0.004347236906997449, 
        0.0043435223861395525, 
        0.004339784534103604, 
        0.004336023710230766, 
        0.004332240276945605, 
        0.004328434600039593, 
        0.004324607048227637, 
        0.004320757993660463, 
        0.00431688781120524, 
        0.0043129968786224555, 
        0.004309085576583231, 
        0.00430515428867066, 
        0.004301203400939204, 
        0.004297233302080502, 
        0.00429324438334749, 
        0.004289237038162644, 
        0.0042852116623453345, 
        0.004281168654123359, 
        0.004277108413460688, 
        0.0042730313424747994, 
        0.004268937845049835, 
        0.0042648283267654845, 
        0.004260703194983018, 
        0.004256562858156634, 
        0.004252407726477242, 
        0.0042482382111474985, 
        0.004244054724522931, 
        0.004239857679908436, 
        0.00423564749131912, 
        0.004231424573616979, 
        0.004227189342068028, 
        0.0042229422121690795, 
        0.004218683599854549, 
        0.004214413920982516, 
        0.004210133591245555, 
        0.004205843026511641, 
        0.0042015426417902684, 
        0.004197232851704937, 
        0.004192914070221443, 
        0.004188586710144077, 
        0.004184251183559827, 
        0.0041799079011138034, 
        0.00417555727228487, 
        0.004171199704748821, 
        0.0041668356046478065, 
        0.004162465376324105, 
        0.004158089421814207, 
        0.004153708141403705, 
        0.00414932193269522, 
        0.004144931190683257, 
        0.0041405363078079625, 
        0.004136137673887157, 
        0.004131735675501978, 
        0.0041273306960105186, 
        0.004122923115573704, 
        0.0041185133110201565, 
        0.00411410165535383, 
        0.004109688517981883, 
        0.004105274264394101, 
        0.004100859255849038, 
        0.0040964438497101555, 
        0.0040920283987935105, 
        0.0040876132515930775, 
        0.004083198752122046, 
        0.00407878523968189, 
        0.00407437304846471, 
        0.004069962508139199, 
        0.004065553943091929, 
        0.004061147672810377, 
        0.004056744011191622, 
        0.0040523432672282585, 
        0.00404794574403917, 
        0.0040435517393992235, 
        0.004039161545929677, 
        0.004034775449926037, 
        0.004030393732447451, 
        0.004026016668423081, 
        0.004021644527064143, 
        0.004017277571538854, 
        0.004012916059324439, 
        0.004008560241591898, 
        0.0040042103636365334, 
        0.003999866664434126, 
        0.0039955293773196905, 
        0.003991198729048653, 
        0.003986874940357485, 
        0.0039825582257409856, 
        0.003978248793771329, 
        0.003973946846621134, 
        0.003969652580239407, 
        0.003965366184547609, 
        0.003961087843236593, 
        0.003956817733851457, 
        0.0039525560278704745, 
        0.003948302890603567, 
        0.003944058481323264, 
        0.003939822953294514, 
        0.003935596453661483, 
        0.0039313791238702375, 
        0.0039271710990032615, 
        0.00392297250875422, 
        0.0039187834766744815, 
        0.0039146041206616225, 
        0.003910434553119077, 
        0.003906274880459425, 
        0.0039021252038720267, 
        0.003897985618854501, 
        0.0038938562153529835, 
        0.0038897370781664485, 
        0.003885628286724115, 
        0.003881529915253011, 
        0.0038774420328760687, 
        0.0038733647036832386, 
        0.0038692979866852646, 
        0.003865241936129901, 
        0.003861196601459605, 
        0.003857162027305462, 
        0.003853138253922766, 
        0.003849125316784367, 
        0.003845123247070476, 
        0.0038411320714458706, 
        0.00383715181266309, 
        0.003833182488741733, 
        0.0038292241144896547, 
        0.0038252767000107758, 
        0.0038213402517117516, 
        0.0038174147720935812, 
        0.0038135002605091755, 
        0.003809596712266037, 
        0.0038057041189525753, 
        0.003801822469148884, 
        0.0037979517479892963, 
        0.0037940919373757255, 
        0.0037902430160229074, 
        0.003786404959624182, 
        0.003782577740977674, 
        0.003778761330001913, 
        0.0037749556936448455, 
        0.00377116079655712, 
        0.0037673766001679477, 
        0.0037636030639311676, 
        0.003759840144683957, 
        0.0037560877969301416, 
        0.003752345972815515, 
        0.0037486146224338804, 
        0.00374489369359994, 
        0.0037411831321456437, 
        0.0037374828821701333, 
        0.0037337928857069298, 
        0.003730113082815315, 
        0.003726443412275549, 
        0.0037227838105640264, 
        0.0037191342131301197, 
        0.003715494553708779, 
        0.0037118647646923, 
        0.0037082447767705848, 
        0.0037046345195728826, 
        0.003701033921556994, 
        0.0036974429095974573, 
        0.0036938614100742446, 
        0.003690289347796929, 
        0.0036867266465079817, 
        0.0036831732292162333, 
        0.0036796290180172893, 
        0.003676093934045866, 
        0.0036725678977479518, 
        0.0036690508287577648, 
        0.00366554264597695, 
        0.003662043267628577, 
        0.003658552611588974, 
        0.0036550705949644244, 
        0.0036515971342174873, 
        0.003648132145610188, 
        0.0036446755447791554, 
        0.0036412272471230372, 
        0.0036377871675369114, 
        0.0036343552208319913, 
        0.0036309313211627366, 
        0.003627515382731982, 
        0.003624107319594672, 
        0.0036207070453814745, 
        0.003617314473852116, 
        0.003613929518396209, 
        0.0036105520925464466, 
        0.0036071821097118035, 
        0.0036038194830785696, 
        0.003600464126102336, 
        0.0035971159521502425, 
        0.003593774874663866, 
        0.003590440807172016, 
        0.003587113663286306, 
        0.003583793356740528, 
        0.003580479801486213, 
        0.003577172911427991, 
        0.003573872600865973, 
        0.003570578784237387, 
        0.0035672913762268325, 
        0.0035640102916292314, 
        0.0035607354457536334, 
        0.0035574667537486043, 
        0.0035542041314977992, 
        0.003550947494863198, 
        0.003547696760287066, 
        0.0035444518442093666, 
        0.0035412126636555495, 
        0.003537979135960361, 
        0.0035347511787337796, 
        0.0035315287100528337, 
        0.003528311648333685, 
        0.0035250999122755228, 
        0.0035218934208988946, 
        0.003518692094219281, 
        0.003515495851916966, 
        0.003512304614592996, 
        0.003509118302977084, 
        0.003505936838367647, 
        0.0035027601423338827, 
        0.0034995881372705097, 
        0.003496420745600563, 
        0.0034932578904495457, 
        0.003490099495296283, 
        0.003486945484050647, 
        0.0034837957811883397, 
        0.0034806503115331158, 
        0.0034775090004643306, 
        0.0034743717737978097, 
        0.003471238557786634, 
        0.0034681092792842563, 
        0.00346498386550772, 
        0.003461862244123629, 
        0.0034587443433049185, 
        0.003455630091824187, 
        0.0034525194187575068, 
        0.0034494122537651775, 
        0.0034463085268846166, 
        0.003443208168814491, 
        0.003440111110546216, 
        0.003437017283629996, 
        0.00343392662007782, 
        0.0034308390523702026, 
        0.003427754513473897, 
        0.0034246729368179905, 
        0.003421594256335797, 
        0.003418518406341369, 
        0.003415445321726028, 
        0.0034123749377483587, 
        0.003409307190237902, 
        0.003406242015342119, 
        0.0034031793498233787, 
        0.0034001191307534845, 
        0.003397061295735817, 
        0.0033940057828777182, 
        0.0033909525306085263, 
        0.0033879014779232626, 
        0.0033848525641484925, 
        0.0033818057291582523, 
        0.003378760913183291, 
        0.003375718056904251, 
        0.003372677101471678, 
        0.003369637988383112, 
        0.003366600659643075, 
        0.003363565057620097, 
        0.0033605311251109207, 
        0.003357498805374357, 
        0.0033544680418908846, 
        0.003351438778969562, 
        0.003348410960886361, 
        0.0033453845325162844, 
        0.003342359439102874, 
        0.0033393356262319757, 
        0.0033363130399183725, 
        0.003333291626623287, 
        0.003330271333120825, 
        0.003327252106534472, 
        0.0033242338944125776, 
        0.0033212166447069255, 
        0.003318200305677554, 
        0.003315184825966698, 
        0.0033121701545892326, 
        0.003309156240913134, 
        0.0033061430346460947, 
        0.0033031304858871474, 
        0.003300118545043926, 
        0.003297107162884467, 
        0.003294096290501901, 
        0.0032910858793810094, 
        0.0032880758811589233, 
        0.003285066248222879, 
        0.0032820569328831676, 
        0.0032790478878952896, 
        0.0032760390663750523, 
        0.0032730304217399643, 
        0.00327002190771847, 
        0.0032670134783661345, 
        0.0032640050880446483, 
        0.0032609966914604314, 
        0.003257988243563451, 
        0.003254979699669513, 
        0.0032519710153426887, 
        0.0032489621465023495, 
        0.0032459530493642846, 
        0.0032429436803454695, 
        0.0032399339962635087, 
        0.0032369239542089606, 
        0.003233913511516012, 
        0.0032309026258967783, 
        0.003227891255234875, 
        0.003224879357820284, 
        0.0032218668921283997, 
        0.003218853816976622, 
        0.00321584009140225, 
        0.003212825674827641, 
        0.0032098105268582224, 
        0.003206794607437927, 
        0.00320377787677025, 
        0.003200760295308395, 
        0.0031977418238190963, 
        0.00319472242333093, 
        0.0031917020551505727, 
        0.0031886806808770645, 
        0.0031856582623593682, 
        0.003182634761756838, 
        0.0031796101414734057, 
        0.003176584364223012, 
        0.0031735573929706196, 
        0.003170529190979929, 
        0.0031674997217524077, 
        0.0031644689491553274, 
        0.003161436837242255, 
        0.0031584033504586766, 
        0.003155368453378306, 
        0.0031523321110720867, 
        0.003149294288761701, 
        0.0031462549519511, 
        0.003143214066392273, 
        0.0031401715984032373, 
        0.003137127514308466, 
        0.003134081780891851, 
        0.003131034365175695, 
        0.0031279852344718593, 
        0.0031249343564510885, 
        0.0031218816991107966, 
        0.0031188272306748406, 
        0.0031157709198780404, 
        0.003112712735611511, 
        0.003109652647161162, 
        0.00310659062415195, 
        0.0031035266365164217, 
        0.0031004606544831792, 
        0.0030973926488894795, 
        0.0030943225906192927, 
        0.0030912504511766, 
        0.0030881762022096876, 
        0.003085099815908192, 
        0.0030820212647371154, 
        0.0030789405216214817, 
        0.003075857559865942, 
        0.0030727723531537143, 
        0.003069684875628429, 
        0.0030665951017853727, 
        0.0030635030065495894, 
        0.0030604085654063738, 
        0.0030573117541637094, 
        0.003054212549096437, 
        0.0030511109269779216, 
        0.0030480068649967346, 
        0.003044900340826915, 
        0.0030417913327564702, 
        0.0030386798194518656, 
        0.003035565780077807, 
        0.0030324491942947973, 
        0.003029330042476317, 
        0.0030262083053700607, 
        0.0030230839643022958, 
        0.0030199570011711094, 
        0.0030168273984666565, 
        0.0030136951393001377, 
        0.0030105602072619505, 
        0.0030074225863221805, 
        0.003004282262014458, 
        0.0030011392196163137, 
        0.0029979934452184823, 
        0.002994844925608923, 
        0.002991693648459656, 
        0.002988539601750538, 
        0.002985382774652458, 
        0.0029822231566881837, 
        0.002979060738110795, 
        0.002975895510120781, 
        0.0029727274643696626, 
        0.0029695565935974554, 
        0.002966382891070088, 
        0.0029632063507668894, 
        0.002960026968138969, 
        0.0029568447388511106, 
        0.002953659659407949, 
        0.002950471727036573, 
        0.00294728094071719, 
        0.0029440872994548253, 
        0.0029408908032612373, 
        0.0029376914531462858, 
        0.0029344892512187816, 
        0.0029312842003649513, 
        0.002928076304315894, 
        0.0029248655680138885, 
        0.0029216519970253264, 
        0.002918435598270225, 
        0.002915216379412066, 
        0.0029119943494003465, 
        0.0029087695177726267, 
        0.002905541895403756, 
        0.002902311494329917, 
        0.0028990783275533584, 
        0.0028958424088046174, 
        0.002892603753031676, 
        0.002889362376903284, 
        0.002886118297219609, 
        0.002882871532796548, 
        0.002879622102679974, 
        0.002876370027907119, 
        0.0028731153301662163, 
        0.0028698580319920465, 
        0.0028665981576527885, 
        0.0028633357320847794, 
        0.002860070781875085, 
        0.002856803334109284, 
        0.0028535334170195553, 
        0.0028502610614398916, 
        0.002846986297799895, 
        0.002843709158093212, 
        0.002840429674936065, 
        0.002837147883976996, 
        0.002833863820209355, 
        0.0028305775201346774, 
        0.0028272890216095156, 
        0.002823998363660897, 
        0.0028207055855341365, 
        0.002817410730017264, 
        0.0028141138388789685, 
        0.0028108149550842092, 
        0.002807514123549171, 
        0.002804211389464917, 
        0.0028009067994793427, 
        0.002797600401663198, 
        0.0027942922440786448, 
        0.0027909823774699585, 
        0.0027876708520044985, 
        0.0027843577196171128, 
        0.0027810430325469256, 
        0.0027777268451377834, 
        0.0027744092111176323, 
        0.002771090186886969, 
        0.0027677698284294784, 
        0.0027644481926702735, 
        0.0027611253377790254, 
        0.002757801322390541, 
        0.0027544762061888425, 
        0.002751150049320338, 
        0.0027478229122856286, 
        0.002744494857828974, 
        0.002741165947145331, 
        0.002737836244277141, 
        0.0027345058119630605, 
        0.002731174714606664, 
        0.0027278430163387274, 
        0.0027245107826023938, 
        0.0027211780777845057, 
        0.002717844969417815, 
        0.0027145115231067304, 
        0.002711177804978995, 
        0.0027078438821625354, 
        0.002704509821550452, 
        0.0027011756892063353, 
        0.002697841555238707, 
        0.0026945074859674656, 
        0.0026911735491547415, 
        0.002687839812798484, 
        0.0026845063442408634, 
        0.00268117321065475, 
        0.0026778404814823717, 
        0.0026745082234971088, 
        0.002671176504388756, 
        0.0026678453900496352, 
        0.0026645149503876616, 
        0.0026611852507753718, 
        0.0026578563583738186, 
        0.0026545283393828727, 
        0.0026512012596927995, 
        0.0026478751852416246, 
        0.002644550180887572, 
        0.00264122631184693, 
        0.0026379036420776493, 
        0.00263458223566567, 
        0.0026312621558794596, 
        0.002627943465751563, 
        0.002624626227036008, 
        0.0026213105011113286, 
        0.0026179963497162334, 
        0.00261468383177379, 
        0.0026113730088042062, 
        0.0026080639384401913, 
        0.002604756679421566, 
        0.0026014512888092754, 
        0.002598147823327613, 
        0.0025948463389252967, 
        0.0025915468903409578, 
        0.0025882495319427953, 
        0.0025849543170653804, 
        0.0025816612983607917, 
        0.002578370527286845, 
        0.002575082054758156, 
        0.002571795930590362, 
        0.0025685122036006795, 
        0.002565230922300622, 
        0.002561952133727737, 
        0.002558675884008719, 
        0.0025554022186329286, 
        0.002552131181766076, 
        0.0025488628171157516, 
        0.0025455971669468497, 
        0.0025423342729822456, 
        0.0025390741758464916, 
        0.002535816915008259, 
        0.002532562529718047, 
        0.0025293110577041082, 
        0.002526062535575094, 
        0.0025228169991232323, 
        0.0025195744839888344, 
        0.0025163350238705533, 
        0.002513098652178965, 
        0.002509865401094998, 
        0.002506635301970652, 
        0.0025034083854335526, 
        0.002500184680789986, 
        0.0024969642168445666, 
        0.0024937470215106545, 
        0.0024905331218449817, 
        0.002487322543719263, 
        0.002484115312631879, 
        0.0024809114528109603, 
        0.0024777109880754207, 
        0.0024745139410563798, 
        0.0024713203331891845, 
        0.002468130187017881, 
        0.002464943522364958, 
        0.0024617603588735584, 
        0.002458580714706813, 
        0.002455404609652772, 
        0.0024522320603684654, 
        0.0024490630836984852, 
        0.002445897695652123, 
        0.0024427359116668606, 
        0.002439577746029776, 
        0.0024364232136138146, 
        0.0024332723272233398, 
        0.0024301251000856693, 
        0.0024269815442130673, 
        0.0024238416710419966, 
        0.0024207054916868236, 
        0.002417573016429491, 
        0.002414444254769175, 
        0.002411319216816542, 
        0.002408197910774761, 
        0.0024050803451883965, 
        0.002401966527437063, 
        0.0023988564651463286, 
        0.00239575016460824, 
        0.002392647632637142, 
        0.002389548874666562, 
        0.0023864538962978022, 
        0.002383362702055584, 
        0.0023802752970839016, 
        0.0023771916851978675, 
        0.0023741118700938667, 
        0.0023710358551584446, 
        0.0023679636432530223, 
        0.002364895236966466, 
        0.0023618306386484797, 
        0.0023587698501476547, 
        0.0023557128730279523, 
        0.0023526597082736416, 
        0.0023496103573647773, 
        0.0023465648204778326, 
        0.0023435230983689147, 
        0.0023404851908041036, 
        0.002337451097785529, 
        0.002334420817800959, 
        0.002331394352050941, 
        0.0023283716986793935, 
        0.0023253528564015145, 
        0.002322337823661553, 
        0.0023193265992004146, 
        0.002316319180897992, 
        0.002313315566908113, 
        0.0023103157547960363, 
        0.002307319742334332, 
        0.0023043275268430307, 
        0.0023013391055036934, 
        0.002298354474417024, 
        0.0022953736324511794, 
        0.002292396575367145, 
        0.0022894232997873764, 
        0.002286453802195729, 
        0.0022834880788676474, 
        0.002280526125996787, 
        0.002277567939748456, 
        0.002274613515934679, 
        0.0022716628506388005, 
        0.0022687159394468143, 
        0.002265772778110238, 
        0.002262833362073047, 
        0.0022598976869166397, 
        0.002256965747904083, 
        0.0022540375404462003, 
        0.0022511130595692483, 
        0.002248192300678062, 
        0.0022452752587213405, 
        0.002242361928704854, 
        0.0022394523054204327, 
        0.0022365463840672848, 
        0.002233644159160739, 
        0.002230745625816887
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-28.json <==
[
    [
        65.454175606428279, 
        65.349719304915595, 
        65.245296638477512, 
        65.140911051608228, 
        65.03656146129002, 
        64.932246737166793, 
        64.827965805333761, 
        64.72371750541501, 
        64.619500681789802, 
        64.515314152863326, 
        64.411156746386283, 
        64.307027245315965, 
        64.202924423303514, 
        64.09884703459673, 
        63.994793815922016, 
        63.890763474786809, 
        63.786754726097797, 
        63.682766238530604, 
        63.578796669941106, 
        63.474844654272779, 
        63.370908812908723, 
        63.266987729654964, 
        63.163079995631101, 
        63.05918415127914, 
        62.955298732168437, 
        62.851422242270615, 
        62.747553167103405, 
        62.64368995656406, 
        62.539831070005249, 
        62.435974908014209, 
        62.332119865698189, 
        62.228264303449052, 
        62.124406564106074, 
        62.020544947182145, 
        61.91667776709258, 
        61.812803272879037, 
        61.708919700310013, 
        61.605025257335278, 
        61.501118123712274, 
        61.397196450693748, 
        61.293258364857337, 
        61.189301960242176, 
        61.085325301232636, 
        60.981326405579232, 
        60.877303313980789, 
        60.773253979259316, 
        60.669176351727231, 
        60.565068337803424, 
        60.460927816262618, 
        60.356752631376018, 
        60.252540595999477, 
        60.148289465414855, 
        60.043997025337468, 
        59.93966096068889, 
        59.835278947098011, 
        59.730848609166479, 
        59.626367562583134, 
        59.52183335988078, 
        59.417243523294054, 
        59.312595536535071, 
        59.207886843621736, 
        59.103114847533512, 
        58.998276913257286, 
        58.893370360466577, 
        58.788392469986903, 
        58.68334046308135, 
        58.578211560239289, 
        58.473002892253923, 
        58.367711569173643, 
        58.262334644116187, 
        58.156869127522704, 
        58.051311979823403, 
        57.945660119238148, 
        57.839910405921216, 
        57.734059660848317, 
        57.628104639770626, 
        57.522042066029869, 
        57.415868593085555, 
        57.309580828904686, 
        57.203175324566992, 
        57.096648575726846, 
        56.989997019895377, 
        56.883217044674339, 
        56.776304972006947, 
        56.669257065775213, 
        56.562069529016505, 
        56.454738507316385, 
        56.347260075186156, 
        56.239630257186903, 
        56.131845000533318, 
        56.023900191333887, 
        55.915791648103635, 
        55.807515119928368, 
        55.699066282009959, 
        55.590440755096949, 
        55.481634070638513, 
        55.372641694134266, 
        55.263459012606631, 
        55.154081342677678, 
        55.044503918303235, 
        54.934721897338129, 
        54.824730345447158, 
        54.714524278906794, 
        54.604098598868504, 
        54.493448133460468, 
        54.38256762120642, 
        54.271451718406006, 
        54.160094987473336, 
        54.048491899573357, 
        53.936636827332592, 
        53.824524070387824, 
        53.712147807702763, 
        53.599502134993834, 
        53.486581040380514, 
        53.373378412617214, 
        53.259888036183213, 
        53.146103592289315, 
        53.032018637038895, 
        52.917626662646697, 
        52.802921004454483, 
        52.687894901246807, 
        52.57254147196948, 
        52.456853721505261, 
        52.340824531870254, 
        52.224446662177535, 
        52.107712747707481, 
        51.990615296254227, 
        51.873146680884872, 
        51.75529915658052, 
        51.637064827899593, 
        51.518435672240273, 
        51.399403520032912, 
        51.279960065044776, 
        51.160096831518146, 
        51.039805256863815, 
        50.919076565051192, 
        50.797901855930405, 
        50.676272054118336, 
        50.554177951768288, 
        50.431610149245067, 
        50.308559105112067, 
        50.185015084311686, 
        50.060968209431728, 
        49.936408397167462, 
        49.811325411551273, 
        49.685708812512232, 
        49.559547990926127, 
        49.432832130568563, 
        49.305550247401413, 
        49.177691130746993, 
        49.049243403002357, 
        48.920195442527984, 
        48.790535471189358, 
        48.660251456830885, 
        48.529331166701667, 
        48.397762145589041, 
        48.265531721145557, 
        48.132626982684215, 
        47.999034805747414, 
        47.864741813499236, 
        47.729734397711169, 
        47.593998701625232, 
        47.457520625067119, 
        47.320285806285696, 
        47.182279644196754, 
        47.043487253393089, 
        46.903893509986418, 
        46.763482992336186, 
        46.622240031820105, 
        46.480148659764467, 
        46.337192636918829, 
        46.193355431604488, 
        46.048620224218723, 
        45.902969899306832, 
        45.756387040814204, 
        45.608853928489282, 
        45.460352542820793, 
        45.310864543786359, 
        45.160371283860648, 
        45.008853792238824, 
        44.85629278117591, 
        44.702668631644919, 
        44.547961409930082, 
        44.392150834809669, 
        44.235216315301692, 
        44.077136901900907, 
        43.917891331995705, 
        43.757457988862257, 
        43.595814924012764, 
        43.432939848061864, 
        43.268810139217713, 
        43.103402836205909, 
        42.936694633134444, 
        42.768661905192424, 
        42.599280678568469, 
        42.428526664902897, 
        42.256375253097659, 
        42.082801510564693, 
        41.907780194659175, 
        41.73128575873185, 
        41.553292368433773, 
        41.3737738949225, 
        41.192703955938498, 
        41.010055891902624, 
        40.825802817803101, 
        40.639917609767316, 
        40.452372946272391, 
        40.263141319056224, 
        40.072195050331345, 
        39.879506339375283, 
        39.685047264775434, 
        39.48878983753422, 
        39.290706028550652, 
        39.090767795949546, 
        38.888947146027668, 
        38.685216152741688, 
        38.479547028907476, 
        38.271912160221412, 
        38.062284170708409, 
        37.850635976028251, 
        37.636940865760636, 
        37.421172544812876, 
        37.203305232056536, 
        36.983313721681931, 
        36.761173484880352, 
        36.536860740642524, 
        36.310352568574025, 
        36.081626996283269, 
        35.850663106160681, 
        35.61744114877461, 
        35.381942677871606, 
        35.144150626714818, 
        34.904049497001601, 
        34.66162543226244, 
        34.416866377282751, 
        34.169762228144421, 
        33.920304966438863, 
        33.668488808602625, 
        33.414310339500958, 
        33.157768684279219, 
        32.89886566199251, 
        32.637605916640915, 
        32.373997054796149, 
        32.108049834322422, 
        31.839778267624592, 
        31.569199768067534, 
        31.29633529632537, 
        31.021209435590333, 
        30.743850549813523, 
        30.464290824321601, 
        30.182566411264652, 
        29.898717441434648, 
        29.612788057360032, 
        29.324826508249952, 
        29.034885107770435, 
        28.743020215238573, 
        28.449292240601043, 
        28.153765517860318, 
        27.856508259463702, 
        27.557592433835438, 
        27.257093606615161, 
        26.955090823300417, 
        26.651666340985368, 
        26.346905507546172, 
        26.040896472745043, 
        25.733729956422419, 
        25.425498934000966, 
        25.11629840819268, 
        24.806225086256504, 
        24.4953770434708, 
        24.183853433888828, 
        23.871754148306138, 
        23.559179494552367, 
        23.246229872868764, 
        22.933005459299615, 
        22.619605874263922, 
        22.306129924755279, 
        21.992675261933446, 
        21.679338107974196, 
        21.366213046627259, 
        21.053392715926861, 
        20.740967630426226, 
        20.42902598000482, 
        20.117653407722024, 
        19.80693288152921, 
        19.496944552024608, 
        19.187765606007513, 
        18.879470199271378, 
        18.572129402268533, 
        18.265811074681984, 
        17.960579859596638, 
        17.656497175237188, 
        17.353621189328692, 
        17.0520068263267, 
        16.75170581658244, 
        16.452766682673595, 
        16.155234836781386, 
        15.859152587155277, 
        15.564559250015371, 
        15.271491179016849, 
        14.979981865576599, 
        14.690062013577682, 
        14.401759642940132, 
        14.115100154306264, 
        13.830106438641574, 
        13.546798973836106, 
        13.265195903888104, 
        12.985313159166607, 
        12.707164538731789, 
        12.430761804613631, 
        12.156114794310717, 
        11.883231491044761, 
        11.61211813081087, 
        11.342779298290383, 
        11.075217985990102, 
        10.809435722846986, 
        10.545432632742887, 
        10.283207515384655, 
        10.022757943255201, 
        9.7640803171921497, 
        9.5071699477946829, 
        9.2520211325823372, 
        8.9986272221325159, 
        8.7469806831233416, 
        8.4970731562450474, 
        8.2488955315517458, 
        8.0024379934050405, 
        7.7576900840942411, 
        7.5146407428915118, 
        7.2732783733941631, 
        7.0335908795073534, 
        6.7955657133312961, 
        6.5591899116531653, 
        6.3244501447944304, 
        6.0913327383636933, 
        5.8598237204335115, 
        5.6299088518365874, 
        5.4015736421716598, 
        5.1748033844123658, 
        4.9495831761230544, 
        4.7258979363702007, 
        4.5037324329192687, 
        4.2830712731332712, 
        4.0638989484396237, 
        3.8461998109578301, 
        3.6299581105141421, 
        3.41515797386305, 
        3.2017834207340128, 
        2.9898183655055832, 
        2.7792465980882892, 
        2.5700518075790377, 
        2.362217549978038, 
        2.1557272494229816, 
        1.9505641994684852, 
        1.7467115489807234, 
        1.5441522834513335, 
        1.3428692362709524, 
        1.1428450511512604, 
        0.94406219453520457, 
        0.74650294551333563, 
        0.5501493514326784, 
        0.35498329365524833, 
        0.16098638611719582, 
        -0.031859930257967052, 
        -0.22357447129587946, 
        -0.41417624664702007, 
        -0.60368456764107703, 
        -0.7921188199534791, 
        -0.97949881147988127, 
        -1.1658444730596209, 
        -1.3511755673938837, 
        -1.5355131236071404, 
        -1.7188763446062338, 
        -1.9013044792716838, 
        -2.0827617799254634, 
        -2.2633258222941652, 
        -2.4430112903541907, 
        -2.6218189851894347, 
        -2.7997781222071931, 
        -2.9769103306968696, 
        -3.153236912706443, 
        -3.3287785553617586, 
        -3.503556482488758, 
        -3.6775917333460124, 
        -3.8509051283499494, 
        -4.0235174956633113, 
        -4.1954494071475086, 
        -4.3667213083757046, 
        -4.5373534124865547, 
        -4.7073657160336007, 
        -4.8767779591767555, 
        -5.0456096045614727, 
        -5.2138798188955127, 
        -5.3816074515178105, 
        -5.5488110190231232, 
        -5.7155086770361594, 
        -5.8817182183310104, 
        -6.0474570429462124, 
        -6.2127421534528864, 
        -6.3775901366707588, 
        -6.5420171564553451, 
        -6.7060389389697503, 
        -6.8696707655771085, 
        -7.0329274625396083, 
        -7.1958233961980733, 
        -7.3583724660570109, 
        -7.520588098501193, 
        -7.6824832433547767, 
        -7.8440703717948175, 
        -8.0053614725671594, 
        -8.1663680493544444, 
        -8.3271011243382898, 
        -8.4875712329227557, 
        -8.6477884289651588, 
        -8.8077622848680228, 
        -8.9675018924853269, 
        -9.1270158662210825, 
        -9.2863123475861968, 
        -9.445399007126456, 
        -9.6042830510225574, 
        -9.7629712210908224, 
        -9.9214698070914711, 
        -10.079784643392863, 
        -10.237921123284789, 
        -10.395884199146661, 
        -10.553678393102883, 
        -10.711307797338387, 
        -10.868776089294208, 
        -11.026086532766005, 
        -11.183241987212336, 
        -11.34024491794554, 
        -11.497097400143153, 
        -11.653801124138349, 
        -11.810357412483041, 
        -11.966767220866119, 
        -12.123031148637336, 
        -12.279149448825102, 
        -12.435122033447856, 
        -12.590948483978581, 
        -12.746628059889655, 
        -12.902159708673009, 
        -13.057542070657519, 
        -13.212773495132485, 
        -13.367852041463765, 
        -13.522775490539027, 
        -13.677541357064623, 
        -13.832146894636491, 
        -13.986589107596517, 
        -14.140864756352366, 
        -14.294970372161968, 
        -14.448902257837648, 
        -14.602656506436063, 
        -14.756229002268334, 
        -14.909615435884508, 
        -15.062811305926795, 
        -15.215811938278195, 
        -15.368612480404741, 
        -15.521207925467182, 
        -15.673593113022472, 
        -15.825762738589855, 
        -15.977711359757306, 
        -16.129433410049757, 
        -16.280923206621356, 
        -16.432174955709073, 
        -16.583182758227323, 
        -16.733940626405495, 
        -16.884442487554452, 
        -17.034682190977538, 
        -17.184653515733721, 
        -17.33435018678712, 
        -17.483765859461972, 
        -17.632894160482991, 
        -17.781728667929489, 
        -17.930262935147752, 
        -18.078490486958845, 
        -18.226404837684665, 
        -18.373999481238933, 
        -18.521267920504187, 
        -18.668203652744445, 
        -18.81480019365814, 
        -18.961051067704371, 
        -19.106949826287618, 
        -19.25249005337448, 
        -19.397665362310338, 
        -19.54246940908028, 
        -19.686895898106624, 
        -19.830938578721909, 
        -19.974591262770485, 
        -20.117847825482983, 
        -20.260702208456326, 
        -20.403148417136197, 
        -20.545180544111272, 
        -20.686792754598283, 
        -20.827979306109103, 
        -20.96873453632325, 
        -21.109052885580248, 
        -21.248928880824661, 
        -21.388357155432434, 
        -21.52733244818327, 
        -21.665849596070856, 
        -21.803903559217964, 
        -21.94148940015322, 
        -22.078602295891269, 
        -22.215237549962637, 
        -22.351390573292942, 
        -22.487056908623888, 
        -22.622232225085522, 
        -22.75691231205462, 
        -22.891093089491239, 
        -23.024770610710469, 
        -23.15794104792711, 
        -23.290600719023399, 
        -23.422746067826147, 
        -23.554373676591336, 
        -23.685480259698895, 
        -23.816062670960065, 
        -23.946117895379206, 
        -24.075643060892752, 
        -24.204635426963648, 
        -24.333092395919437, 
        -24.461011501897328, 
        -24.588390421446555, 
        -24.715226964260939, 
        -24.84151908085521, 
        -24.967264853086125, 
        -25.092462505080896, 
        -25.217110389030427, 
        -25.341207005492095, 
        -25.464750962224318, 
        -25.587741026730399, 
        -25.710176085137121, 
        -25.832055163795484, 
        -25.953377402987201, 
        -26.074142085293694, 
        -26.194348617523275, 
        -26.313996529010012, 
        -26.433085478738494, 
        -26.551615253223723, 
        -26.669585733874595, 
        -26.786996950954762, 
        -26.903849042232245, 
        -27.020142264677677, 
        -27.135876983579188, 
        -27.251053685959011, 
        -27.36567296041656, 
        -27.479735510321849, 
        -27.593242150248081, 
        -27.706193793552476, 
        -27.818591459488342, 
        -27.930436268145918, 
        -28.041729441165497, 
        -28.152472296128423, 
        -28.262666245446276, 
        -28.372312797057216, 
        -28.481413547614952, 
        -28.589970183868317, 
        -28.697984483423099, 
        -28.80545830364813, 
        -28.912393589583026, 
        -29.018792362302385, 
        -29.124656728399366, 
        -29.229988865157633, 
        -29.334791028156896, 
        -29.439065545569179, 
        -29.542814811919651, 
        -29.646041298644974, 
        -29.748747531607748, 
        -29.850936109897901, 
        -29.952609697214193, 
        -30.053771015699382, 
        -30.15442283626934, 
        -30.254568001339724, 
        -30.354209394395646, 
        -30.453349960849589, 
        -30.551992694627401, 
        -30.650140639998586, 
        -30.747796880423063, 
        -30.844964552228795, 
        -30.941646833862318, 
        -31.037846943569949, 
        -31.133568139764382, 
        -31.228813720482627, 
        -31.323587015220976, 
        -31.417891396218064, 
        -31.511730256634227, 
        -31.605107035516358, 
        -31.698025184586033, 
        -31.790488199520826, 
        -31.882499591152147, 
        -31.974062902742258, 
        -32.065181695821018, 
        -32.155859556257077, 
        -32.246100090816739, 
        -32.335906925099039, 
        -32.425283699123312, 
        -32.514234075911979, 
        -32.602761723074657, 
        -32.690870331067728, 
        -32.778563599760993, 
        -32.865845241131439, 
        -32.952718973015614, 
        -33.03918852672777, 
        -33.125257638036175, 
        -33.210930051540664, 
        -33.296209514204968, 
        -33.381099782021209, 
        -33.465604605674535, 
        -33.549727747893805, 
        -33.633472963309856, 
        -33.716844013603016, 
        -33.79984465663982, 
        -33.882478655836273, 
        -33.964749751821017, 
        -34.046661704884229, 
        -34.12821825490704, 
        -34.209423147475071, 
        -34.290280114539442, 
        -34.370792891023505, 
        -34.450965187046492, 
        -34.53080072133308, 
        -34.610303195654275, 
        -34.689476305441374, 
        -34.768323733025497, 
        -34.846849152449153, 
        -34.925056223781432, 
        -35.002948596871143, 
        -35.080529907986104, 
        -35.157803780657638, 
        -35.234773823878335, 
        -35.311443634339099, 
        -35.387816789775059, 
        -35.463896858133339, 
        -35.539687385959652, 
        -35.615191910991889, 
        -35.690413943963563, 
        -35.765356989561148, 
        -35.840024526303836, 
        -35.914420026190626, 
        -35.988546924901812, 
        -36.062408657817649, 
        -36.136008631158447, 
        -36.209350237263159, 
        -36.282436846443495, 
        -36.355271812514303, 
        -36.42785846310629, 
        -36.500200115231202, 
        -36.572300052661184, 
        -36.644161554672195, 
        -36.715787861014931, 
        -36.78718220591854, 
        -36.858347795942535, 
        -36.929287817697279, 
        -37.000005436005289, 
        -37.070503796787293, 
        -37.140786015266528, 
        -37.210855193457576, 
        -37.280714409393489, 
        -37.350366722058141, 
        -37.419815155475376, 
        -37.489062725501277, 
        -37.558112418473243, 
        -37.626967206502044, 
        -37.695630020989256, 
        -37.764103790872113, 
        -37.83239140860281, 
        -37.900495752542753, 
        -37.968419673480355, 
        -38.036166006476066, 
        -38.103737548575666, 
        -38.171137091621041, 
        -38.238367390929767, 
        -38.305431187220492, 
        -38.372331197477827, 
        -38.439070114557296, 
        -38.505650607146293, 
        -38.572075324043141, 
        -38.638346888839159, 
        -38.704467904804808, 
        -38.770440950520317, 
        -38.836268583765438, 
        -38.901953338600691, 
        -38.967497727691949, 
        -39.032904240139928, 
        -39.098175347518605, 
        -39.163313487418797, 
        -39.228321087444101, 
        -39.293200547377374, 
        -39.357954251449293, 
        -39.422584547389683, 
        -39.487093775778128, 
        -39.551484249265698, 
        -39.615758260296587, 
        -39.679918079083116, 
        -39.743965954091372, 
        -39.807904114230013, 
        -39.871734765495582, 
        -39.935460092737422, 
        -39.999082268156059, 
        -40.062603419573769, 
        -40.126025678453871, 
        -40.189351145429931, 
        -40.252581903287457, 
        -40.315720011419728, 
        -40.378767511963346, 
        -40.441726424362912, 
        -40.504598755201719, 
        -40.567386473785362, 
        -40.630091547054889, 
        -40.692715915647391, 
        -40.755261501415681, 
        -40.817730206269424, 
        -40.880123913257854, 
        -40.942444486248604, 
        -41.004693772611262, 
        -41.066873592884086, 
        -41.128985756966998, 
        -41.191032053544831, 
        -41.253014258506944, 
        -41.314934111660165, 
        -41.376793355601819, 
        -41.438593700306477, 
        -41.500336845809443, 
        -41.562024472846048, 
        -41.623658253048696, 
        -41.685239810960255, 
        -41.746770785312819, 
        -41.808252784638626
    ], 
    [
        0.002233, 
        0.0022359069234777237, 
        0.0022388179885229464, 
        0.002241733204541169, 
        0.0022446525880877744, 
        0.002247576156845796, 
        0.0022505039266176446, 
        0.0022534359154999756, 
        0.002256372141157161, 
        0.00225931262177139, 
        0.002262257374991094, 
        0.0022652064195226667, 
        0.002268159774058533, 
        0.0022711174575935173, 
        0.002274079489358442, 
        0.002277045889159305, 
        0.002280016676296546, 
        0.0022829918711516706, 
        0.0022859714941125915, 
        0.0022889555659783858, 
        0.0022919441076108024, 
        0.0022949371406756733, 
        0.002297934686298531, 
        0.002300936766799418, 
        0.0023039434042990813, 
        0.002306954621535433, 
        0.0023099704414513544, 
        0.0023129908877092785, 
        0.0023160159833333954, 
        0.0023190457527663905, 
        0.0023220802202310866, 
        0.002325119410633323, 
        0.0023281633490247595, 
        0.002331212061383733, 
        0.002334265572836898, 
        0.0023373239101171697, 
        0.002340387099925573, 
        0.0023434551694065204, 
        0.0023465281461402614, 
        0.0023496060581476093, 
        0.0023526889337662856, 
        0.002355776801887703, 
        0.0023588696918564224, 
        0.0023619676339857606, 
        0.0023650706574113232, 
        0.00236817879352527, 
        0.0023712920732724156, 
        0.002374410528479912, 
        0.002377534191316366, 
        0.00238066309451052, 
        0.002383797271242172, 
        0.0023869367559454365, 
        0.002390081581561569, 
        0.0023932317836555424, 
        0.0023963873974744343, 
        0.0023995484593076124, 
        0.0024027150051384345, 
        0.0024058870723459606, 
        0.0024090646986430976, 
        0.002412247922342314, 
        0.0024154367823798558, 
        0.002418631318347074, 
        0.0024218315703851694, 
        0.0024250375794048424, 
        0.002428249386871659, 
        0.0024314670354476284, 
        0.0024346905671253694, 
        0.0024379200260449515, 
        0.0024411554562605276, 
        0.0024443969029110443, 
        0.0024476444117374502, 
        0.0024508980293134752, 
        0.0024541578027816925, 
        0.002457423780344939, 
        0.002460696010651775, 
        0.0024639745436149684, 
        0.0024672594293481597, 
        0.002470550719356498, 
        0.0024738484657281542, 
        0.0024771527214993232, 
        0.0024804635405837223, 
        0.0024837809778477486, 
        0.0024871050888320353, 
        0.0024904359302416303, 
        0.0024937735596803883, 
        0.002497118035728892, 
        0.002500469417815507, 
        0.0025038277666435123, 
        0.0025071931434845983, 
        0.0025105656110538783, 
        0.00251394523295456, 
        0.002517332073879561, 
        0.0025207261996462536, 
        0.00252412767732131, 
        0.002527536574570926, 
        0.0025309529607803897, 
        0.0025343769062532683, 
        0.0025378084826116996, 
        0.002541247762510811, 
        0.0025446948200102885, 
        0.0025481497303396442, 
        0.002551612570395217, 
        0.002555083417322028, 
        0.002558562350652598, 
        0.0025620494508643036, 
        0.0025655447999259388, 
        0.0025690484810245605, 
        0.0025725605789155503, 
        0.0025760811798064796, 
        0.0025796103715683993, 
        0.002583148242870336, 
        0.002586694884720345, 
        0.002590250389186622, 
        0.0025938148501764543, 
        0.002597388363131986, 
        0.002600971025157212, 
        0.002604562934950741, 
        0.0026081641934825187, 
        0.0026117749019555665, 
        0.002615395164839268, 
        0.002619025087798206, 
        0.0026226647784618946, 
        0.0026263143461817367, 
        0.0026299739022821044, 
        0.0026336435600159847, 
        0.0026373234345516815, 
        0.0026410136430566043, 
        0.0026447143048759785, 
        0.002648425540952785, 
        0.0026521474748429125, 
        0.0026558802318895455, 
        0.0026596239398305323, 
        0.0026633787284146295, 
        0.002667144730404627, 
        0.0026709220788476355, 
        0.0026747109111689813, 
        0.00267851136613052, 
        0.0026823235855043598, 
        0.0026861477126053543, 
        0.0026899838941483816, 
        0.0026938322785786395, 
        0.0026976930176741635, 
        0.002701566264822616, 
        0.002705452177038794, 
        0.0027093509131257817, 
        0.0027132626353182352, 
        0.002717187508032231, 
        0.002721125699058421, 
        0.0027250773782032498, 
        0.0027290427191047693, 
        0.0027330218972281537, 
        0.0027370150922911285, 
        0.0027410224853241885, 
        0.002745044261778917, 
        0.002749080609652835, 
        0.002753131720151626, 
        0.002757197787411281, 
        0.0027612790090890483, 
        0.0027653755854704395, 
        0.0027694877206259146, 
        0.0027736156216114005, 
        0.002777759498931382, 
        0.0027819195662613172, 
        0.002786096040923755, 
        0.0027902891430610552, 
        0.002794499096967415, 
        0.0027987261294938285, 
        0.002802970471829328, 
        0.0028072323577674977, 
        0.002811512025243359, 
        0.0028158097152879806, 
        0.00282012567259441, 
        0.0028244601452256236, 
        0.002828813384743743, 
        0.0028331856462041555, 
        0.002837577188140464, 
        0.002841988272255929, 
        0.0028464191639493105, 
        0.0028508701317455803, 
        0.002855341447639232, 
        0.002859833386748141, 
        0.0028643462275796503, 
        0.002868880251372247, 
        0.0028734357429397468, 
        0.0028780129893466095, 
        0.002882612281209634, 
        0.0028872339111773756, 
        0.0028918781749615948, 
        0.0028965453705020504, 
        0.0029012357980664097, 
        0.0029059497598030773, 
        0.002910687559777292, 
        0.00291544950392973, 
        0.002920235899122888, 
        0.0029250470538518935, 
        0.0029298832770235407, 
        0.002934744878017142, 
        0.0029396321664504703, 
        0.0029445454516510198, 
        0.002949485042270777, 
        0.002954451245640647, 
        0.0029594443677613525, 
        0.0029644647119172677, 
        0.0029695125791991874, 
        0.002974588266791243, 
        0.0029796920681953985, 
        0.0029848242718579572, 
        0.0029899851606887463, 
        0.002995175011387578, 
        0.0030003940929748947, 
        0.0030056426665585846, 
        0.0030109209836860413, 
        0.003016229285437672, 
        0.00302156780153681, 
        0.003026936748515536, 
        0.0030323363290816682, 
        0.0030377667300488746, 
        0.003043228121318369, 
        0.003048720654033999, 
        0.003054244459062061, 
        0.003059799644759664, 
        0.003065386295827826, 
        0.003071004470683855, 
        0.0030766541998596924, 
        0.003082335483353355, 
        0.0030880482888667547, 
        0.003093792548937914, 
        0.003099568158812448, 
        0.003105374973847891, 
        0.0031112128067919353, 
        0.0031170814245715553, 
        0.0031229805466403897, 
        0.003128909840493906, 
        0.003134868920212878, 
        0.003140857342861315, 
        0.003146874605212947, 
        0.0031529201409588926, 
        0.003158993317581501, 
        0.0031650934337158643, 
        0.003171219715633993, 
        0.0031773713142837163, 
        0.003183547302937026, 
        0.0031897466747631146, 
        0.003195968339246746, 
        0.003202211120782057, 
        0.003208473756269719, 
        0.003214754892829595, 
        0.0032210530872675575, 
        0.0032273668036513926, 
        0.0032336944137316623, 
        0.003240034194980469, 
        0.0032463843317984166, 
        0.0032527429162487543, 
        0.0032591079474458265, 
        0.003265477334139003, 
        0.0032718488967331677, 
        0.0032782203688241297, 
        0.003284589401700038, 
        0.0032909535669711763, 
        0.003297310360947809, 
        0.0033036572097445123, 
        0.0033099914734414466, 
        0.003316310453460595, 
        0.003322611396674525, 
        0.003328891503067969, 
        0.0033351479320415964, 
        0.0033413778103500934, 
        0.003347578238106972, 
        0.0033537462966629545, 
        0.00335987905656889, 
        0.003365973584427043, 
        0.003372026950662696, 
        0.003378036236669195, 
        0.00338399854188401, 
        0.0033899109905278324, 
        0.003395770738448926, 
        0.0034015749783763067, 
        0.003407320946633822, 
        0.003413005928305777, 
        0.003418627261082554, 
        0.003424182340781313, 
        0.0034296686242624623, 
        0.003435083632698168, 
        0.003440424955043234, 
        0.003445690249680246, 
        0.003450877246238433, 
        0.0034559837473533183, 
        0.0034610076289558716, 
        0.003465946840317644, 
        0.0034707994051978736, 
        0.003475563420886017, 
        0.0034802370573203596, 
        0.0034848185564413316, 
        0.003489306230984134, 
        0.003493698462624626, 
        0.0034979937011088815, 
        0.0035021904616785522, 
        0.0035062873239292787, 
        0.0035102829291212417, 
        0.0035141759787702, 
        0.003517965232243271, 
        0.0035216495048196535, 
        0.003525227665428234, 
        0.003528698634991273, 
        0.0035320613842531024, 
        0.0035353149319022376, 
        0.003538458343006879, 
        0.003541490727055303, 
        0.003544411236597709, 
        0.0035472190658376785, 
        0.003549913449178589, 
        0.0035524936603541003, 
        0.0035549590112958353, 
        0.003557308851285233, 
        0.003559542566583387, 
        0.0035616595795584377, 
        0.003563659348642466, 
        0.0035655413681851917, 
        0.0035673051683675536, 
        0.0035689503155926002, 
        0.0035704764128045518, 
        0.003571883100018613, 
        0.0035731700550857373, 
        0.0035743369945967656, 
        0.0035753836749675724, 
        0.003576309893574066, 
        0.0035771154901772222, 
        0.003577800348374461, 
        0.003578364397273106, 
        0.0035788076131630675, 
        0.0035791300214009667, 
        0.003579331698334922, 
        0.003579412773311052, 
        0.003579373430722662, 
        0.0035792139121277274, 
        0.0035789345183487513, 
        0.003578535611604118, 
        0.0035780176175871504, 
        0.0035773810274933593, 
        0.003576626399985813, 
        0.003575754363042246, 
        0.0035747656157021717, 
        0.003573660929541782, 
        0.0035724411501846516, 
        0.0035711071983176176, 
        0.0035696600707464353, 
        0.0035681008409254775, 
        0.0035664306594048495, 
        0.003564650753855656, 
        0.003562762428739008, 
        0.003560767064763869, 
        0.003558666117826322, 
        0.0035564611175336407, 
        0.003554153665680119, 
        0.003551745433970845, 
        0.0035492381615086074, 
        0.0035466336520604586, 
        0.003543933770587534, 
        0.0035411404399751626, 
        0.0035382556369011188, 
        0.003535281387709839, 
        0.0035322197641586973, 
        0.003529072878456394, 
        0.0035258428787931697, 
        0.00352253194389843, 
        0.0035191422783257815, 
        0.003515676107113917, 
        0.003512135670491202, 
        0.0035085232188161205, 
        0.003504841007133606, 
        0.0035010912909275095, 
        0.003497276319916887, 
        0.0034933983345760864, 
        0.00348945955990429, 
        0.0034854622037366494, 
        0.003481408408529591, 
        0.003477300413811111, 
        0.0034731403059758163, 
        0.003468930178375587, 
        0.0034646720854441208, 
        0.0034603680484274566, 
        0.003456020041043331, 
        0.003451629995003328, 
        0.003447199796343904, 
        0.003442731284489348, 
        0.003438226249933064, 
        0.0034336864343373808, 
        0.0034291135291282518, 
        0.003424509175410531, 
        0.0034198749636529645, 
        0.0034152124336448656, 
        0.003410523074717459, 
        0.0034058083261419587, 
        0.0034010695775438665, 
        0.0033963081696512924, 
        0.0033915253950860306, 
        0.003386722499201818, 
        0.003381900681183123, 
        0.0033770610951539583, 
        0.003372204851230517, 
        0.003367333016825106, 
        0.0033624466178863153, 
        0.0033575466402873577, 
        0.00335263403103912, 
        0.003347709699693274, 
        0.003342774519738734, 
        0.0033378293299139326, 
        0.0033328749356034554, 
        0.003327912110133382, 
        0.003322941596135523, 
        0.0033179641069164384, 
        0.0033129803275848517, 
        0.0033079909164960607, 
        0.003302996506325529, 
        0.0032979977053104394, 
        0.003292995098443305, 
        0.0032879892485741004, 
        0.0032829806974610295, 
        0.0032779699668609966, 
        0.0032729575594660637, 
        0.003267943960012705, 
        0.0032629296359789725, 
        0.0032579150387520095, 
        0.0032529006041996265, 
        0.0032478867536726167, 
        0.0032428738946408747, 
        0.00323786242163145, 
        0.0032328527166582484, 
        0.0032278451500778096, 
        0.003222840081168092, 
        0.003217837858622339, 
        0.0032128388212425323, 
        0.003207843298541241, 
        0.003202851610973057, 
        0.0031978640706120547, 
        0.003192880981550745, 
        0.003187902640243815, 
        0.0031829293360094947, 
        0.0031779613513293367, 
        0.003172998962201599, 
        0.0031680424384078164, 
        0.0031630920439437195, 
        0.003158148037060869, 
        0.003153210670766287, 
        0.003148280192981183, 
        0.0031433568466578622, 
        0.003138440870095131, 
        0.003133532497044582, 
        0.0031286319569863, 
        0.0031237394751121718, 
        0.003118855272711934, 
        0.003113979567024228, 
        0.0031091125715720217, 
        0.003104254496104583, 
        0.003099405546891597, 
        0.003094565926506423, 
        0.00308973583433415, 
        0.0030849154661758255, 
        0.0030801050145533256, 
        0.003075304668717, 
        0.0030705146147896605, 
        0.003065735035622132, 
        0.0030609661108574634, 
        0.0030562080170348305, 
        0.003051460927714259, 
        0.003046725013205925, 
        0.003042000440735872, 
        0.003037287374478207, 
        0.003032585975567564, 
        0.003027896401835754, 
        0.003023218808548643, 
        0.003018553347333107, 
        0.0030139001670472444, 
        0.0030092594132558603, 
        0.00300463122855428, 
        0.0030000157522199907, 
        0.002995413120723057, 
        0.0029908234670182913, 
        0.002986246921178502, 
        0.002981683609850495, 
        0.0029771336567305275, 
        0.002972597182177557, 
        0.002968074303214196, 
        0.002963565133803388, 
        0.0029590697845838934, 
        0.0029545883628729537, 
        0.0029501209729167043, 
        0.0029456677154981515, 
        0.002941228688065209, 
        0.0029368039847751447, 
        0.002932393696712395, 
        0.0029279979113103483, 
        0.002923616712922275, 
        0.0029192501823479588, 
        0.0029148983973243123, 
        0.0029105614319657144, 
        0.0029062393573451336, 
        0.002901932241038174, 
        0.0028976401472282686, 
        0.0028933631370403803, 
        0.002889101267889219, 
        0.0028848545941963346, 
        0.0028806231671192313, 
        0.002876407034286953, 
        0.002872206240440422, 
        0.002868020826808597, 
        0.002863850831324635, 
        0.0028596962889003473, 
        0.002855557231181627, 
        0.002851433686545749, 
        0.0028473256805992622, 
        0.002843233235423882, 
        0.0028391563702510527, 
        0.0028350951011255057, 
        0.0028310494411676315, 
        0.0028270194003926, 
        0.0028230049860143522, 
        0.002819006202143197, 
        0.0028150230501631486, 
        0.0028110555284434967, 
        0.002807103632705297, 
        0.002803167355738198, 
        0.00279924668771833, 
        0.002795341616009935, 
        0.002791452125460863, 
        0.0027875781981435838, 
        0.0027837198137687148, 
        0.0027798769491129333, 
        0.0027760495792645066, 
        0.002772237676107252, 
        0.002768441209507585, 
        0.002764660146729132, 
        0.0027608944532247536, 
        0.002757144091785002, 
        0.0027534090230968778, 
        0.002749689205809405, 
        0.00274598459631796, 
        0.0027422951488352914, 
        0.0027386208163639133, 
        0.002734961549123166, 
        0.0027313172957210917, 
        0.002727688002849513, 
        0.002724073615601473, 
        0.0027204740770530632, 
        0.0027168893288690467, 
        0.0027133193109127843, 
        0.002709763961325515, 
        0.0027062232168997124, 
        0.002702697012862703, 
        0.0026991852830114617, 
        0.0026956879596768788, 
        0.0026922049738878464, 
        0.0026887362553899325, 
        0.0026852817326001935, 
        0.0026818413328178947, 
        0.002678414982143192, 
        0.0026750026054560075, 
        0.0026716041267241908, 
        0.0026682194687531265, 
        0.002664848553515491, 
        0.0026614913018453575, 
        0.0026581476338676975, 
        0.0026548174687559046, 
        0.002651500724865498, 
        0.0026481973199304716, 
        0.002644907170690374, 
        0.002641630193579681, 
        0.002638366304119138, 
        0.0026351154171559595, 
        0.0026318774470231844, 
        0.0026286523078457085, 
        0.0026254399127742, 
        0.002622240174931036, 
        0.0026190530067295207, 
        0.0026158783202659833, 
        0.002612716027234792, 
        0.0026095660392636277, 
        0.0026064282674523455, 
        0.002603302622682462, 
        0.0026001890156718906, 
        0.0025970873569344756, 
        0.002593997556773409, 
        0.0025909195255113494, 
        0.002587853173112775, 
        0.0025847984098526307, 
        0.00258175514549118, 
        0.002578723290293522, 
        0.002575702754059097, 
        0.0025726934469438587, 
        0.0025696952789479237, 
        0.0025667081602989794, 
        0.0025637320012636064, 
        0.00256076671221086, 
        0.002557812203675975, 
        0.0025548683864606543, 
        0.0025519351713500665, 
        0.0025490124696582444, 
        0.0025461001926539942, 
        0.0025431982519389888, 
        0.0025403065593456457, 
        0.0025374250271309514, 
        0.0025345535676930676, 
        0.0025316920938478087, 
        0.002528840518667833, 
        0.0025259987556710047, 
        0.0025231667185759443, 
        0.002520344321758842, 
        0.0025175314796642254, 
        0.0025147281074344185, 
        0.0025119341204139075, 
        0.0025091494344634774, 
        0.002506373965650235, 
        0.0025036076311518657, 
        0.0025008503478571743, 
        0.002498102033632456, 
        0.002495362606494771, 
        0.0024926319851811757, 
        0.002489910088620884, 
        0.002487196836816013, 
        0.002484492149733427, 
        0.0024817959481247616, 
        0.002479108153161954, 
        0.002476428686649214, 
        0.0024737574708479904, 
        0.0024710944286463477, 
        0.0024684394834287296, 
        0.002465792559163688, 
        0.0024631535803706166, 
        0.0024605224721615123, 
        0.002457899160155785, 
        0.0024552835706859863, 
        0.0024526756304879653, 
        0.00245007526706457, 
        0.0024474824082635943, 
        0.0024448969828700716, 
        0.0024423189198932477, 
        0.0024397481492326083, 
        0.0024371846010037184, 
        0.0024346282065299363, 
        0.002432078897132968, 
        0.0024295366050739045, 
        0.0024270012630442876, 
        0.0024244728044229853, 
        0.002421951163087595, 
        0.0024194362737292533, 
        0.002416928071321109, 
        0.002414426491857303, 
        0.0024119314714133194, 
        0.0024094429472772006, 
        0.0024069608568258365, 
        0.0024044851382432333, 
        0.002402015730268563, 
        0.002399552572243351, 
        0.002397095604010388, 
        0.0023946447663052836, 
        0.0023922000001641527, 
        0.002389761247271794, 
        0.002387328449794348, 
        0.002384901550913874, 
        0.0023824804939224166, 
        0.0023800652229206817, 
        0.0023776556823139274, 
        0.0023752518176912464, 
        0.0023728535745450746, 
        0.002370460899391252, 
        0.0023680737390303734, 
        0.002365692040984337, 
        0.0023633157531019735, 
        0.002360944824303083, 
        0.0023585792034757688, 
        0.0023562188405144365, 
        0.0023538636855920925, 
        0.0023515136894567148, 
        0.00234916880343985, 
        0.0023468289794660985, 
        0.0023444941698971965, 
        0.002342164327709105, 
        0.002339839406331546, 
        0.002337519359783789, 
        0.002335204142549846, 
        0.002332893709669589, 
        0.0023305880166603937, 
        0.0023282870195872355, 
        0.0023259906748593286, 
        0.0023236989397826062, 
        0.0023214117717554592, 
        0.0023191291288509317, 
        0.0023168509694208796, 
        0.0023145772527893463, 
        0.0023123079382777467, 
        0.0023100429858781356, 
        0.0023077823560155074, 
        0.002305526009603205, 
        0.0023032739080314424, 
        0.0023010260130907475, 
        0.0022987822870822482, 
        0.0022965426927630647, 
        0.0022943071930564773, 
        0.0022920757521066927, 
        0.0022898483337117853, 
        0.0022876249024118057, 
        0.0022854054231022875, 
        0.002283189861200426, 
        0.002280978182451692, 
        0.0022787703530982297, 
        0.0022765663395619895, 
        0.002274366109244993, 
        0.0022721696293988426, 
        0.0022699768678753, 
        0.002267787792908796, 
        0.0022656023731442033, 
        0.002263420577607051, 
        0.0022612423757084163, 
        0.0022590677371581813, 
        0.00225689663231196, 
        0.002254729031634516, 
        0.0022525649060408416, 
        0.00225040422662915, 
        0.0022482469654415975, 
        0.002246093094208954, 
        0.002243942585470547, 
        0.0022417954118743523, 
        0.002239651546455498, 
        0.0022375109623092864, 
        0.0022353736338504918, 
        0.0022332395348128903, 
        0.002231108639658589
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-29.json <==
[
    [
        -41.753675345699087, 
        -41.692154591057594, 
        -41.630578796125519, 
        -41.568950953572717, 
        -41.507269458382247, 
        -41.445532625138853, 
        -41.383738789816391, 
        -41.321886234425484, 
        -41.259973275284644, 
        -41.197998157712746, 
        -41.135959149102149, 
        -41.073854466798871, 
        -41.011682336234443, 
        -40.949440933821677, 
        -40.887128460221291, 
        -40.824743038600616, 
        -40.762282851274769, 
        -40.699745996405909, 
        -40.637130573480015, 
        -40.574434659120413, 
        -40.511656321582215, 
        -40.448793584540915, 
        -40.385844497641706, 
        -40.322807044727291, 
        -40.259679216254121, 
        -40.196458967658486, 
        -40.133144243309943, 
        -40.069732959689134, 
        -40.006223022514448, 
        -39.942612302507321, 
        -39.878898670955422, 
        -39.815079909015701, 
        -39.751153933203568, 
        -39.687118491043293, 
        -39.622971359103623, 
        -39.558710270170025, 
        -39.494332992626852, 
        -39.429837219998653, 
        -39.365220640133714, 
        -39.30048091055729, 
        -39.235615695584507, 
        -39.170622598218145, 
        -39.105499242418283, 
        -39.040243187727754, 
        -38.974852008648476, 
        -38.909323190778458, 
        -38.843654327014868, 
        -38.777842848771527, 
        -38.711886263786361, 
        -38.645781997297142, 
        -38.579527473485314, 
        -38.51312008877531, 
        -38.446557226615106, 
        -38.379836234638674, 
        -38.312954454283698, 
        -38.245909191156095, 
        -38.178697731710436, 
        -38.111317332890629, 
        -38.043765250391289, 
        -37.97603866638422, 
        -37.908134834195977, 
        -37.840050899627215, 
        -37.771784012551329, 
        -37.703331293800552, 
        -37.634689860381087, 
        -37.565856788843703, 
        -37.49682913823591, 
        -37.427603942293544, 
        -37.358178222079928, 
        -37.288548962259696, 
        -37.218713140753103, 
        -37.148667693690932, 
        -37.078409560461878, 
        -37.007935638680088, 
        -36.937242806982276, 
        -36.866327919959637, 
        -36.795187827044693, 
        -36.723819337891165, 
        -36.652219249073084, 
        -36.580384333322115, 
        -36.50831134319251, 
        -36.435997006825893, 
        -36.363438042608841, 
        -36.290631137951934, 
        -36.217572963590648, 
        -36.144260166244628, 
        -36.07068938469552, 
        -35.996857210667706, 
        -35.922760268941346, 
        -35.848395117200688, 
        -35.77375831213822, 
        -35.698846389244295, 
        -35.623655870100343, 
        -35.548183252644748, 
        -35.472425028480195, 
        -35.396377661398304, 
        -35.320037606803659, 
        -35.243401282436331, 
        -35.166465143821796, 
        -35.089225580097938, 
        -35.011678984801165, 
        -34.933821732724041, 
        -34.855650193985859, 
        -34.777160703800426, 
        -34.698349630544847, 
        -34.619213286782333, 
        -34.539747994932682, 
        -34.459950058457849, 
        -34.379815776671791, 
        -34.299341418249931, 
        -34.218523300712924, 
        -34.137357677967401, 
        -34.055840816885031, 
        -33.973968971335587, 
        -33.891738405814884, 
        -33.809145363613354, 
        -33.726186094496057, 
        -33.642856835317346, 
        -33.55915383802818, 
        -33.475073333598658, 
        -33.390611572670593, 
        -33.305764791701804, 
        -33.220529235700205, 
        -33.134901148873375, 
        -33.048876786330887, 
        -32.962452397696282, 
        -32.875624254061265, 
        -32.788388618173116, 
        -32.700741773826522, 
        -32.612680004329093, 
        -32.524199612651323, 
        -32.435296906756861, 
        -32.345968213884355, 
        -32.25620987121787, 
        -32.166018236399886, 
        -32.07538967835012, 
        -31.984320595287311, 
        -31.892807384305353, 
        -31.800846503237121, 
        -31.708434392780809, 
        -31.61556754435043, 
        -31.522242461025542, 
        -31.428455679407101, 
        -31.334203764169185, 
        -31.239483312468931, 
        -31.144290950588715, 
        -31.048623346557669, 
        -30.952477198958402, 
        -30.855849242157575, 
        -30.758736252182601, 
        -30.661135050875295, 
        -30.563042492801131, 
        -30.464455492613254, 
        -30.365370996591103, 
        -30.265786010029224, 
        -30.165697579216996, 
        -30.065102815046959, 
        -29.96399886957256, 
        -29.862382963737282, 
        -29.760252370320554, 
        -29.657604417214291, 
        -29.554436501640929, 
        -29.450746084927388, 
        -29.346530686960975, 
        -29.241787913234294, 
        -29.136515417719355, 
        -29.030710948046501, 
        -28.924372315033228, 
        -28.817497399271105, 
        -28.710084168282947, 
        -28.602130676307237, 
        -28.493635042803419, 
        -28.384595499167254, 
        -28.275010341075252, 
        -28.164877959200396, 
        -28.054196830502807, 
        -27.942965543258172, 
        -27.831182763340735, 
        -27.718847258918817, 
        -27.605957896004732, 
        -27.492513647740289, 
        -27.378513580745196, 
        -27.263956880930433, 
        -27.148842806155972, 
        -27.033170795966672, 
        -26.916940330932338, 
        -26.80015103367084, 
        -26.68280263046714, 
        -26.564894975795053, 
        -26.446428029118088, 
        -26.327401885125589, 
        -26.207816748869785, 
        -26.087672946600044, 
        -25.966970915153155, 
        -25.845711273018669, 
        -25.723894709046679, 
        -25.60152205900096, 
        -25.478594283438518, 
        -25.355112486701575, 
        -25.231077893411392, 
        -25.106491862674837, 
        -24.98135588372422, 
        -24.855671596923099, 
        -24.729440759038962, 
        -24.602665273227831, 
        -24.475347176033807, 
        -24.347488637209782, 
        -24.219091966518661, 
        -24.090159615930972, 
        -23.960694168341394, 
        -23.830698346068086, 
        -23.700175010278866, 
        -23.569127154400881, 
        -23.437557907777311, 
        -23.305470549772735, 
        -23.17286848332704, 
        -23.03975524047917, 
        -22.906134493963986, 
        -22.77201005426744, 
        -22.637385851618173, 
        -22.5022659578655, 
        -22.366654566374642, 
        -22.230555993512972, 
        -22.093974687332942, 
        -21.956915214531367, 
        -21.81938226425406, 
        -21.681380642818795, 
        -21.542915267497225, 
        -21.403991183667092, 
        -21.264613529828676, 
        -21.124787562100732, 
        -20.984518635459725, 
        -20.843812205854451, 
        -20.702673823080005, 
        -20.561109143266723, 
        -20.419123899304694, 
        -20.276723912458412, 
        -20.133915084062274, 
        -19.990703398561287, 
        -19.847094908206973, 
        -19.703095729456678, 
        -19.558712043568342, 
        -19.413950096017995, 
        -19.268816172445835, 
        -19.123316619828493, 
        -18.977457811582028, 
        -18.831246170359158, 
        -18.68468813808613, 
        -18.537790185091438, 
        -18.390558793196057, 
        -18.2430004688953, 
        -18.095121704831509, 
        -17.946929012257716, 
        -17.798428877846977, 
        -17.649627775217297, 
        -17.500532162010654, 
        -17.351148452044491, 
        -17.201483031417961, 
        -17.051542245735153, 
        -16.901332376554155, 
        -16.750859656428052, 
        -16.600130241004774, 
        -16.449150213980456, 
        -16.297925573583889, 
        -16.146462226979619, 
        -15.994765985345438, 
        -15.84284253569807, 
        -15.690697464098552, 
        -15.538336224417899, 
        -15.385764139928872, 
        -15.232986384224953, 
        -15.080007987550559, 
        -14.926833812929035, 
        -14.773468557092675, 
        -14.619916743914862, 
        -14.466182702593393, 
        -14.312270572721435, 
        -14.15818428169605, 
        -14.003927556171849, 
        -13.849503889988021, 
        -13.694916545220682, 
        -13.540168540875337, 
        -13.385262664670302, 
        -13.230201425807081, 
        -13.074987072821925, 
        -12.919621576648472, 
        -12.764106624287695, 
        -12.608443604868125, 
        -12.452633610273665, 
        -12.296677413305659, 
        -12.140575471182556, 
        -11.984327904721258, 
        -11.827934506765997, 
        -11.671394712444245, 
        -11.514707609245526, 
        -11.357871914098697, 
        -11.200885980072194, 
        -11.043747771191352, 
        -10.886454873102391, 
        -10.729004466362017, 
        -10.571393336032553, 
        -10.413617852125801, 
        -10.255673964803286, 
        -10.097557202962401, 
        -9.9392626626252998, 
        -9.7807849958314392, 
        -9.6221184274785259, 
        -9.463256713429665, 
        -9.3041931650807328, 
        -9.1449206223668007, 
        -8.9854314770791319, 
        -8.8257176354221585, 
        -8.6657705379159715, 
        -8.5055811436363893, 
        -8.3451399378678808, 
        -8.1844369189326329, 
        -8.0234616061162694, 
        -7.8622030308390096, 
        -7.7006497448135312, 
        -7.5387898110235581, 
        -7.3766108164068509, 
        -7.2140998602644339, 
        -7.0512435741467714, 
        -6.8880281083356909, 
        -6.7244391518777045, 
        -6.5604619238841426, 
        -6.3960812029909242, 
        -6.2312813052500884, 
        -6.0660461182535101, 
        -5.9003590842188069, 
        -5.7342032835533914, 
        -5.5675613363064063, 
        -5.4004154981723209, 
        -5.2327476432981381, 
        -5.0645393148181963, 
        -4.8957716858920923, 
        -4.7264256238801527, 
        -4.5564817050820139, 
        -4.3859202166769924, 
        -4.2147211970497258, 
        -4.0428644325847332, 
        -3.8703295280374288, 
        -3.697095902377864, 
        -3.5231427916827269, 
        -3.3484493397617521, 
        -3.172994527064021, 
        -2.9967573419153402, 
        -2.8197166603987043, 
        -2.6418512527861409, 
        -2.4631393466615541, 
        -2.2835619190396588, 
        -2.1031067830877119, 
        -1.9217338667701922, 
        -1.7393393395818224, 
        -1.5561423645011869, 
        -1.3719165510310016, 
        -1.1866961414834902, 
        -1.0004654301723557, 
        -0.81320260198601491, 
        -0.62488753814420783, 
        -0.43550083744601126, 
        -0.24502275046704233, 
        -0.05343404506668032, 
        0.13928430296101921, 
        0.33315113494258008, 
        0.52818505031151608, 
        0.72440444311823982, 
        0.92182746751074707, 
        1.1204721116558412, 
        1.3203560963097154, 
        1.5214969797093278, 
        1.7239121396614119, 
        1.9276187702369505, 
        2.1326338964154523, 
        2.3389743918057619, 
        2.5466569743610448, 
        2.7556982406242594, 
        2.9661146382467791, 
        3.1779225048708679, 
        3.3911380582727166, 
        3.6057773913233682, 
        3.8218565005253824, 
        4.0393912685134632, 
        4.2583974643099101, 
        4.4788907447152857, 
        4.7008866362731041, 
        4.9244005416692094, 
        5.1494477128736609, 
        5.3760432497100794, 
        5.6042020721177845, 
        5.833938915292884, 
        6.0652682902038766, 
        6.2982044708569163, 
        6.5327614524606137, 
        6.7689529563209501, 
        7.0067923358223387, 
        7.2462926181798872, 
        7.4874663849132688, 
        7.7303257942265278, 
        7.974882488101243, 
        8.2211476064551352, 
        8.4691316739741289, 
        8.7188445695988648, 
        8.9702954918928164, 
        9.2234928871965316, 
        9.478444391074401, 
        9.7351567416272857, 
        9.9936357663374231, 
        10.253886255490519, 
        10.515911940348388, 
        10.779715387179408, 
        11.045297930457684, 
        11.312659611132617, 
        11.581799058850832, 
        11.852713444586085, 
        12.125398377316644, 
        12.399847793099271, 
        12.676053909478737, 
        12.954007119740391, 
        13.233695880864158, 
        13.515106613560981, 
        13.798223639471971, 
        14.083029065667677, 
        14.369502686092137, 
        14.657621876408649, 
        14.947361518791986, 
        15.238693907973545, 
        15.531588638956832, 
        15.826012535983871, 
        16.121929545393684, 
        16.419300737871271, 
        16.71808412127211, 
        17.018234630639036, 
        17.319704106615529, 
        17.622441161821179, 
        17.92639123050418, 
        18.231496532117959, 
        18.537695988223604, 
        18.844925343871722, 
        19.153117075444264, 
        19.462200487613774, 
        19.772101757871187, 
        20.082744041370457, 
        20.394047509991339, 
        20.705929505130225, 
        21.018304681387818, 
        21.331085116683465, 
        21.644180563818125, 
        21.957498592166917, 
        22.270944817719354, 
        22.584423222016483, 
        22.897836272903408, 
        23.211085299768119, 
        23.524070762531558, 
        23.836692506249715, 
        24.148850163786186, 
        24.460443378674292, 
        24.771372236171079, 
        25.081537426110636, 
        25.390840771654652, 
        25.699185383076365, 
        26.006476076825724, 
        26.312619598690375, 
        26.617524981055904, 
        26.92110376778205, 
        27.223270303496029, 
        27.523941942449934, 
        27.823039298698081, 
        28.120486375466434, 
        28.416210799798311, 
        28.710143950778473, 
        29.002221036698081, 
        29.292381218711139, 
        29.580567662880313, 
        29.866727622450682, 
        30.150812404128445, 
        30.432777357930231, 
        30.712581940506077, 
        30.990189528417918, 
        31.265567517751816, 
        31.53868710513952, 
        31.809523278963493, 
        32.078054711226883, 
        32.344263608983667, 
        32.608135525772632, 
        32.869659369789062, 
        33.128827199077044, 
        33.385634017237479, 
        33.640077736877672, 
        33.892158923342897, 
        34.141880703669891, 
        34.38924862607157, 
        34.634270428391488, 
        34.876956009153716, 
        35.11731720713307, 
        35.355367686002381, 
        35.591122764061907, 
        35.824599356079837, 
        36.055815728610028, 
        36.284791506094443, 
        36.511547481999138, 
        36.736105516597476, 
        36.958488423652362, 
        37.178719884747167, 
        37.396824371574354, 
        37.612827011798629, 
        37.826753515713207, 
        38.03863014082556, 
        38.248483531878158, 
        38.45634073589104, 
        38.662229121069778, 
        38.866176262698445, 
        39.068209937596954, 
        39.268358053002459, 
        39.466648603043225, 
        39.663109624040423, 
        39.85776914758415, 
        40.050655169585525, 
        40.241795620414464, 
        40.431218313967932, 
        40.618950946418586, 
        40.805021054905005, 
        40.989455961708067, 
        41.172282863064197, 
        41.353528593782471, 
        41.533219864700186, 
        41.711383120814787, 
        41.888044501372242, 
        42.063229879452358, 
        42.236964828111738, 
        42.409274632050483, 
        42.580184261048849, 
        42.749718350525363, 
        42.917901250434014, 
        43.084756932375434, 
        43.25030907079109, 
        43.414581024857995, 
        43.577595796519141, 
        43.739376022885423, 
        43.899944053241477, 
        44.059321853230031, 
        44.217531079389445, 
        44.37459304967372, 
        44.530528749383201, 
        44.68535879226291, 
        44.839103517019616, 
        44.991782868544441, 
        45.143416514016117, 
        45.294023780673641, 
        45.443623679511134, 
        45.592234880813287, 
        45.739875770872239, 
        45.88656439502067, 
        46.032318520889625, 
        46.177155580713979, 
        46.321092733976997, 
        46.464146829848907, 
        46.606334432088012, 
        46.74767181599033, 
        46.888174972414902, 
        47.027859615298709, 
        47.166741186840703, 
        47.304834846822118, 
        47.442155501286777, 
        47.578717792601239, 
        47.714536109414098, 
        47.849624570984091, 
        47.98399707207129, 
        48.117667236126898, 
        48.250648467070405, 
        48.382953927486284, 
        48.514596541593697, 
        48.645589019462221, 
        48.775943837586077, 
        48.905673247069807, 
        49.034789295244614, 
        49.163303808425958, 
        49.29122843500614, 
        49.418574542820082, 
        49.545353398848746, 
        49.671575973433619, 
        49.797253124011867, 
        49.922395477520709, 
        50.047013497333296, 
        50.171117437353509, 
        50.294717430867905, 
        50.417823316364675, 
        50.540444879907717, 
        50.662591677709628, 
        50.78427323706866, 
        50.90549856635544, 
        51.026276886453445, 
        51.146617081535354, 
        51.26652795085748, 
        51.386018094000541, 
        51.50509599078773, 
        51.623769967944114, 
        51.742048212113687, 
        51.859938754163714, 
        51.977449509794866, 
        52.094588236773767, 
        52.211362586627203, 
        52.327780048102639, 
        52.443848016594046, 
        52.55957373206509, 
        52.674964419567694, 
        52.790026913559252, 
        52.904768210308369, 
        53.019195057183744, 
        53.133314139715559, 
        53.247131987613436, 
        53.36065505117157, 
        53.473889663093992, 
        53.586842057417542, 
        53.699518340927455, 
        53.811924551606808, 
        53.924066591335247, 
        54.035950295101934, 
        54.147581382028655, 
        54.258965506803889, 
        54.370108166084428, 
        54.481014881079794, 
        54.591690900638071, 
        54.702141552526435, 
        54.812372011904785, 
        54.922387395530279, 
        55.032192684934223, 
        55.141792831455419, 
        55.251192681945746, 
        55.360397023770567, 
        55.469410527644357, 
        55.578237823545329, 
        55.686883458888609, 
        55.795351905270699, 
        55.90364755545589, 
        56.011774763780622, 
        56.119737739571747, 
        56.227540696155828, 
        56.335187756745931, 
        56.442682983283568, 
        56.55003035234914, 
        56.657233801216428, 
        56.764297188360977, 
        56.8712243408077, 
        56.978018957136875, 
        57.084684747520107, 
        57.191225325178237, 
        57.297644269481225, 
        57.403945075167442, 
        57.510131203935082, 
        57.616206056836887, 
        57.722172985582219, 
        57.828035271019232, 
        57.93379616093376, 
        58.039458846520148, 
        58.145026468703136, 
        58.250502117013255, 
        58.355888843729844, 
        58.461189626500186, 
        58.566407453965866, 
        58.671545164669432, 
        58.776605671736554, 
        58.881591739857662, 
        58.986506165878247, 
        59.091351667012198, 
        59.196130931259518, 
        59.30084659870024, 
        59.405501272579173, 
        59.510097509515766, 
        59.614637833311811, 
        59.719124723304503, 
        59.823560636499437, 
        59.927947953845404, 
        60.032289068910579, 
        60.136586289121148, 
        60.240841937752656, 
        60.345058246729415, 
        60.449237482022987, 
        60.553381785215031, 
        60.657493363819462, 
        60.761574296327545, 
        60.865626705841379, 
        60.969652640231168, 
        61.073654183134266, 
        61.177633236222221, 
        61.281591819742388, 
        61.385531865975651, 
        61.489455323879639, 
        61.593363995576233, 
        61.697259789000704, 
        61.801144491333091, 
        61.905019918073883, 
        62.008887831466076, 
        62.112749985361397, 
        62.216608073527347, 
        62.32046379522972, 
        62.424318813716283, 
        62.528174808493659, 
        62.632033308069879, 
        62.73589595545473, 
        62.839764293755003, 
        62.94363987986597, 
        63.047524221717431, 
        63.151418820094023, 
        63.255325146566584, 
        63.35924465516873, 
        63.463178768516705, 
        63.567128897174392, 
        63.671096427115046, 
        63.77508272433456, 
        63.87908913249624, 
        63.983116988406771, 
        64.087167573813886, 
        64.191242189822816, 
        64.295342094782512, 
        64.399468543675241, 
        64.503622757294707, 
        64.607805952641755, 
        64.712019316340061, 
        64.8162640414414, 
        64.920541252907014, 
        65.024852114159359, 
        65.129197733089597, 
        65.233579241490631, 
        65.337997691897186, 
        65.442454184354162, 
        65.546949760839595
    ], 
    [
        0.002233, 
        0.0022351337320639757, 
        0.0022372706964478846, 
        0.0022394109139587184, 
        0.00224155440941045, 
        0.002243701210323435, 
        0.0022458513430488785, 
        0.0022480048356650494, 
        0.0022501617146363654, 
        0.002252322008809605, 
        0.002254485745821239, 
        0.002256652954905655, 
        0.0022588236646419353, 
        0.002260997905129863, 
        0.002263175705223806, 
        0.002265357096374688, 
        0.002267542107469343, 
        0.0022697307702696794, 
        0.00227192311607935, 
        0.0022741191767570554, 
        0.0022763189841427554, 
        0.002278522571416171, 
        0.0022807299704370645, 
        0.0022829412152434963, 
        0.0022851563392258, 
        0.0022873753767880655, 
        0.002289598362393036, 
        0.0022918253312195365, 
        0.00229405631850517, 
        0.0022962913604709085, 
        0.002298530492960794, 
        0.0023007737548520505, 
        0.002303021179602868, 
        0.002305272806821038, 
        0.002307528674471106, 
        0.0023097888218858763, 
        0.0023120532867484597, 
        0.00231432210923741, 
        0.0023165953293428883, 
        0.0023188729878752686, 
        0.0023211551250523588, 
        0.0023234417830775424, 
        0.0023257330030054015, 
        0.0023280288279897707, 
        0.002330329300270819, 
        0.0023326344650723913, 
        0.0023349443632963113, 
        0.0023372590416258074, 
        0.0023395785434208844, 
        0.0023419029149352785, 
        0.002344232202036862, 
        0.0023465664513518344, 
        0.0023489057096719858, 
        0.002351250024809594, 
        0.0023535994444866077, 
        0.0023559540174756363, 
        0.002358313792929663, 
        0.0023606788208015497, 
        0.0023630491508001335, 
        0.002365424835065576, 
        0.002367805922774106, 
        0.002370192466924255, 
        0.0023725845199438493, 
        0.0023749821351019954, 
        0.002377385365544479, 
        0.002379794265650317, 
        0.002382208890164926, 
        0.002384629294514457, 
        0.0023870555343452234, 
        0.0023894876663956266, 
        0.0023919257474131865, 
        0.002394369835443572, 
        0.002396819988188111, 
        0.002399276264670969, 
        0.002401738724380339, 
        0.002404207427475711, 
        0.0024066824341242776, 
        0.0024091638057491477, 
        0.0024116516040639823, 
        0.002414145891475951, 
        0.002416646730962205, 
        0.0024191541862311275, 
        0.002421668321187127, 
        0.0024241892007439867, 
        0.002426716890267109, 
        0.0024292514558770305, 
        0.0024317929638741683, 
        0.0024343414821546023, 
        0.0024368970773346117, 
        0.002439459818400638, 
        0.0024420297742613643, 
        0.0024446070145576126, 
        0.002447191609380233, 
        0.002449783629638726, 
        0.002452383146453804, 
        0.002454990231937382, 
        0.002457604958498244, 
        0.00246022739991614, 
        0.0024628576286559426, 
        0.0024654957196273714, 
        0.0024681417476007154, 
        0.002470795788108872, 
        0.0024734579169439323, 
        0.0024761282112437796, 
        0.002478806747066997, 
        0.0024814936026563085, 
        0.0024841888560026395, 
        0.002486892585952383, 
        0.002489604871684879, 
        0.0024923257936639315, 
        0.0024950554308641204, 
        0.002497793864765017, 
        0.002500541176603791, 
        0.002503297448374195, 
        0.0025060627619986433, 
        0.0025088372004570016, 
        0.0025116208468333695, 
        0.0025144137850256665, 
        0.0025172160987827863, 
        0.002520027872981412, 
        0.002522849192234602, 
        0.00252568014209006, 
        0.0025285208082525355, 
        0.002531371276948119, 
        0.0025342316345224464, 
        0.0025371019680533553, 
        0.0025399823644077415, 
        0.00254287291134685, 
        0.002545773696470733, 
        0.0025486848080497316, 
        0.0025516063342962904, 
        0.002554538363947873, 
        0.0025574809857546615, 
        0.0025604342888641183, 
        0.0025633983624520885, 
        0.0025663732960932244, 
        0.0025693591791532654, 
        0.002572356101850119, 
        0.0025753641531988717, 
        0.0025783834236635344, 
        0.0025814140028827784, 
        0.0025844559810302165, 
        0.0025875094480889765, 
        0.0025905744940814732, 
        0.0025936512089332017, 
        0.0025967396826223504, 
        0.0025998400047799546, 
        0.00260295226510095, 
        0.0026060765531819123, 
        0.0026092129583644755, 
        0.0026123615696324602, 
        0.0026155224760520245, 
        0.002618695765916572, 
        0.0026218815277075525, 
        0.0026250798492048694, 
        0.0026282908181405945, 
        0.002631514521402876, 
        0.0026347510458958625, 
        0.0026380004775872004, 
        0.0026412629021631646, 
        0.0026445384048904997, 
        0.002647827070217075, 
        0.0026511289819374606, 
        0.0026544442234419144, 
        0.0026577728768251933, 
        0.0026611150241385457, 
        0.0026644707459189403, 
        0.0026678401222636067, 
        0.002671223232571128, 
        0.002674620155045511, 
        0.002678030966730628, 
        0.002681455744216059, 
        0.0026848945621281775, 
        0.002688347494763827, 
        0.0026918146150307822, 
        0.0026952959948038395, 
        0.0026987917041032955, 
        0.0027023018122522024, 
        0.0027058263870431824, 
        0.00270936549491897, 
        0.002712919200690069, 
        0.0027164875680043515, 
        0.002720070658487798, 
        0.0027236685333435137, 
        0.002727281249736942, 
        0.002730908865482651, 
        0.0027345514356405197, 
        0.002738209013847392, 
        0.0027418816515058526, 
        0.0027455693985671058, 
        0.00274927230253674, 
        0.0027529904092684723, 
        0.002756723762632696, 
        0.002760472404850414, 
        0.002764236374188208, 
        0.002768015708611329, 
        0.002771810443185394, 
        0.0027756206108778027, 
        0.0027794462418852515, 
        0.0027832873644301967, 
        0.002787144004224926, 
        0.002791016184633385, 
        0.0027949039259872964, 
        0.0027988072466380988, 
        0.0028027261620100084, 
        0.0028066606849661523, 
        0.0028106108258025043, 
        0.00281457659197514, 
        0.002818557988038824, 
        0.0028225550159148385, 
        0.0028265676746336474, 
        0.002830595960269068, 
        0.002834639866130737, 
        0.0028386993825897148, 
        0.0028427744965683296, 
        0.002846865192370152, 
        0.002850971451386436, 
        0.00285509325171128, 
        0.0028592305681580366, 
        0.0028633833727772116, 
        0.0028675516340616867, 
        0.002871735317564827, 
        0.00287593438572123, 
        0.0028801487975273917, 
        0.0028843785088751295, 
        0.0028886234723132266, 
        0.002892883637164121, 
        0.0028971589496004863, 
        0.002901449352023778, 
        0.002905754784062893, 
        0.0029100751816954836, 
        0.0029144104777337836, 
        0.002918760601662151, 
        0.002923125479712667, 
        0.0029275050343961187, 
        0.0029318991852794437, 
        0.0029363078485226345, 
        0.0029407309369764954, 
        0.0029451683599692412, 
        0.0029496200236762142, 
        0.00295408583105932, 
        0.002958565681696872, 
        0.0029630594716907152, 
        0.002967567094229602, 
        0.002972088438785062, 
        0.002976623392047376, 
        0.0029811718370361742, 
        0.0029857336538642197, 
        0.0029903087192938564, 
        0.002994896907065692, 
        0.0029994980873087034, 
        0.003004112127572455, 
        0.0030087388915943925, 
        0.0030133782404622813, 
        0.003018030032049308, 
        0.0030226941208927834, 
        0.003027370358860322, 
        0.00303205859440323, 
        0.0030367586727639913, 
        0.003041470436439553, 
        0.00304619372451308, 
        0.0030509283732525158, 
        0.0030556742157150595, 
        0.0030604310819216793, 
        0.0030651987987561726, 
        0.0030699771898433145, 
        0.003074766076172144, 
        0.003079565275055175, 
        0.003084374600838203, 
        0.0030891938645230526, 
        0.0030940228740729465, 
        0.003098861433878979, 
        0.003103709345189008, 
        0.003108566405721734, 
        0.003113432409552733, 
        0.003118307147386211, 
        0.0031231904060836, 
        0.003128081968934143, 
        0.003132981614939324, 
        0.0031378891193818456, 
        0.0031428042533858465, 
        0.0031477267838352584, 
        0.003152656472542452, 
        0.0031575930772698886, 
        0.0031625363507018743, 
        0.0031674860404510333, 
        0.0031724418887676444, 
        0.0031774036324328323, 
        0.00318237100218177, 
        0.0031873437228400496, 
        0.003192321512599197, 
        0.0031973040830792117, 
        0.003202291138416491, 
        0.00320728237555807, 
        0.0032122774832488315, 
        0.0032172761420803117, 
        0.003222278023514653, 
        0.0032272827899696753, 
        0.003232290093671017, 
        0.0032372995767092692, 
        0.003242310869907586, 
        0.0032473235925687496, 
        0.0032523373517512485, 
        0.003257351741404516, 
        0.00326236634177766, 
        0.003267380718819081, 
        0.003272394422624563, 
        0.003277406987754078, 
        0.003282417931386626, 
        0.0032874267530991147, 
        0.003292432932987778, 
        0.003297435931784852, 
        0.0033024351890111516, 
        0.003307430122294586, 
        0.003312420125964472, 
        0.0033174045702030544, 
        0.003322382799588422, 
        0.003327354132115242, 
        0.0033323178576517426, 
        0.003337273237033761, 
        0.00334221950029023, 
        0.003347155845900602, 
        0.0033520814387039436, 
        0.0033569954093976644, 
        0.0033618968523577157, 
        0.0033667848250178455, 
        0.0033716583457862955, 
        0.0033765163933828527, 
        0.003381357905072587, 
        0.0033861817760210554, 
        0.003390986856297232, 
        0.003395771952272766, 
        0.003400535823779066, 
        0.0034052771837473485, 
        0.0034099946965450985, 
        0.003414686978415057, 
        0.0034193525953666554, 
        0.003423990063886793, 
        0.00342859784985156, 
        0.0034331743684885897, 
        0.0034377179843845364, 
        0.003442227011764054, 
        0.003446699714526452, 
        0.003451134307512571, 
        0.003455528957018818, 
        0.0034598817820798117, 
        0.003464190855950377, 
        0.003468454207788328, 
        0.0034726698249606873, 
        0.0034768356569184894, 
        0.003480949610490459, 
        0.0034850095719689404, 
        0.003489013371855175, 
        0.0034929592213603393, 
        0.003496844135682359, 
        0.003500666303517889, 
        0.0035044234556487696, 
        0.0035081133561833578, 
        0.0035117337501107005, 
        0.0035152823824414004, 
        0.0035187570010587078, 
        0.00352215536484478, 
        0.0035254752467695173, 
        0.0035287144398079874, 
        0.0035318707619257585, 
        0.0035349420612567745, 
        0.0035379262214475958, 
        0.0035408211659396427, 
        0.003543624862960899, 
        0.003546335330092493, 
        0.0035489506382239194, 
        0.0035514689156504837, 
        0.003553888351690386, 
        0.003556207199723438, 
        0.003558423780444634, 
        0.0035605364840230595, 
        0.0035625437727001548, 
        0.0035644441821878732, 
        0.0035662363233102128, 
        0.003567918883048252, 
        0.003569490624986978, 
        0.003570950389968087, 
        0.0035722970959091464, 
        0.0035735297374128137, 
        0.0035746473852956463, 
        0.003575649185567726, 
        0.00357653435838136, 
        0.003577302196646139, 
        0.0035779520644873, 
        0.0035784833955495848, 
        0.003578895691172946, 
        0.003579188518403791, 
        0.003579361508008334, 
        0.0035794143523667603, 
        0.003579346803396134, 
        0.003579158670375695, 
        0.003578849817893287, 
        0.0035784201637485036, 
        0.003577869676955924, 
        0.0035771983758262943, 
        0.0035764063260252605, 
        0.0035754936389128696, 
        0.0035744604699261963, 
        0.00357330701698608, 
        0.0035720335191458054, 
        0.003570640255361051, 
        0.003569127543549434, 
        0.0035674957394086345, 
        0.003565745235956073, 
        0.003563876462690674, 
        0.0035618898853437726, 
        0.0035597860056107017, 
        0.003557565360939857, 
        0.0035552285249073, 
        0.0035527761072363445, 
        0.003550208754366019, 
        0.0035475271502893478, 
        0.003544732016964833, 
        0.0035418241153386577, 
        0.0035388042466410197, 
        0.003535673253722518, 
        0.0035324320221021125, 
        0.003529081481677865, 
        0.003525622608402351, 
        0.003522056426163174, 
        0.0035183840084091382, 
        0.003514606480070902, 
        0.0035107250198276284, 
        0.003506740861951612, 
        0.003502655298682378, 
        0.003498469681210935, 
        0.003494185423221213, 
        0.0034898040022006277, 
        0.0034853269608154675, 
        0.003480755909917115, 
        0.0034760925290002577, 
        0.003471338567775056, 
        0.003466495848535022, 
        0.0034615662653950533, 
        0.003456551786684196, 
        0.00345145445447679, 
        0.0034462763847711774, 
        0.0034410197666545025, 
        0.003435686862418682, 
        0.0034302800057701495, 
        0.003424801599988967, 
        0.0034192541165673916, 
        0.0034136400913008466, 
        0.003407962122062865, 
        0.0034022228649580903, 
        0.003396425028664898, 
        0.0033905713721323473, 
        0.0033846646976265966, 
        0.0033787078453829346, 
        0.003372703688423062, 
        0.0033666551244249127, 
        0.0033605650707299287, 
        0.0033544364552944485, 
        0.0033482722125413064, 
        0.003342075272078824, 
        0.0033358485543764625, 
        0.0033295949612837062, 
        0.003323317370144005, 
        0.0033170186251899802, 
        0.0033107015314362007, 
        0.0033043688471939307, 
        0.0032980232781273525, 
        0.003291667470396585, 
        0.003285304006239421, 
        0.003278935397335826, 
        0.003272564080334506, 
        0.003266192413459603, 
        0.003259822672181108, 
        0.003253457046359447, 
        0.003247097636789471, 
        0.0032407464542906516, 
        0.0032344054183476045, 
        0.0032280763541775366, 
        0.003221760995355018, 
        0.0032154609802070846, 
        0.0032091778553117014, 
        0.0032029130744477287, 
        0.003196667999788905, 
        0.0031904439041243082, 
        0.003184241974141268, 
        0.003178063309237574, 
        0.003171908925261549, 
        0.0031657797584314145, 
        0.003159676665423228, 
        0.0031536004285935993, 
        0.0031475517575491486, 
        0.003141531291825045, 
        0.0031355396059055698, 
        0.0031295772094323904, 
        0.00312364455205702, 
        0.0031177420259054425, 
        0.003111869969363562, 
        0.0031060286682507016, 
        0.003100218361575408, 
        0.003094439241223759, 
        0.0030886914564588744, 
        0.003082975116354743, 
        0.003077290292556169, 
        0.003071637021402293, 
        0.0030660153058362227, 
        0.003060425118794875, 
        0.0030548664051544645, 
        0.0030493390826524937, 
        0.003043843046050974, 
        0.0030383781669079094, 
        0.003032944295704391, 
        0.003027541264948708, 
        0.003022168889470647, 
        0.003016826968445112, 
        0.003011515286653542, 
        0.0030062336158619848, 
        0.003000981716220147, 
        0.0029957593372802686, 
        0.0029905662189649547, 
        0.0029854020931421735, 
        0.002980266683838661, 
        0.0029751597085638593, 
        0.0029700808800293328, 
        0.0029650299039440864, 
        0.0029600064855612213, 
        0.0029550103236003562, 
        0.002950041114099772, 
        0.002945098551856736, 
        0.0029401823295164176, 
        0.0029352921387312213, 
        0.0029304276700171453, 
        0.0029255886137160713, 
        0.002920774660737381, 
        0.0029159855014011795, 
        0.002911220828194779, 
        0.002906480333791965, 
        0.0029017637116416713, 
        0.0028970706573940145, 
        0.00289240086932114, 
        0.002887754046305052, 
        0.002883129890716957, 
        0.0028785281065349857, 
        0.00287394840030195, 
        0.002869390481145495, 
        0.0028648540620881493, 
        0.0028603388574242024, 
        0.002855844586273682, 
        0.0028513709694734765, 
        0.002846917731443336, 
        0.002842484599698036, 
        0.002838071305691584, 
        0.0028336775833520756, 
        0.0028293031708291312, 
        0.002824947808837788, 
        0.002820611242434204, 
        0.00281629321937734, 
        0.002811993491294317, 
        0.0028077118131311536, 
        0.0028034479433284446, 
        0.0027992016438535827, 
        0.0027949726800825156, 
        0.002790760820759569, 
        0.0027865658384469273, 
        0.0027823875087636986, 
        0.0027782256107927185, 
        0.0027740799269003837, 
        0.002769950243302042, 
        0.002765836348814723, 
        0.002761738036361495, 
        0.0027576551015216525, 
        0.002753587343264189, 
        0.002749534563957668, 
        0.0027454965687306204, 
        0.0027414731661381474, 
        0.0027374641680040657, 
        0.0027334693888572156, 
        0.002729488646513574, 
        0.002725521760862332, 
        0.00272156855705384, 
        0.0027176288601399885, 
        0.002713702501017202, 
        0.0027097893110439764, 
        0.0027058891255480524, 
        0.0027020017819400365, 
        0.0026981271211521615, 
        0.0026942649849906247, 
        0.002690415221515448, 
        0.002686577677744381, 
        0.0026827522050254455, 
        0.0026789386530434215, 
        0.0026751368848026537, 
        0.0026713467544866153, 
        0.002667568123991414, 
        0.002663800855528813, 
        0.0026600448150767685, 
        0.0026562998700492735, 
        0.002652565890304035, 
        0.0026488427478239948, 
        0.0026451303172432892, 
        0.002641428474633582, 
        0.0026377370988683877, 
        0.0026340560700769877, 
        0.0026303852714140937, 
        0.0026267245869907013, 
        0.0026230739037802204, 
        0.0026194331073714472, 
        0.0026158020935231623, 
        0.002612180751351561, 
        0.002608568975740282, 
        0.0026049666618303594, 
        0.0026013737078580605, 
        0.0025977900128761845, 
        0.002594215477929034, 
        0.0025906500055183483, 
        0.0025870935005047695, 
        0.002583545868362201, 
        0.0025800070172414297, 
        0.0025764768559034213, 
        0.0025729552952244734, 
        0.002569442246664806, 
        0.0025659376251424087, 
        0.0025624413435138115, 
        0.0025589533216007947, 
        0.002555473475619246, 
        0.0025520017250807232, 
        0.0025485379900808767, 
        0.002545082193627501, 
        0.002541634258470173, 
        0.002538194109357041, 
        0.002534761671704826, 
        0.00253133687336617, 
        0.0025279196423360333, 
        0.0025245099080263788, 
        0.0025211076010930554, 
        0.002517712653552657, 
        0.0025143249975583164, 
        0.002510944568668798, 
        0.002507571301355319, 
        0.002504205131820253, 
        0.0025008459971881344, 
        0.0024974938362348235, 
        0.0024941485880252156, 
        0.002490810193093108, 
        0.0024874785920499676, 
        0.0024841537285115586, 
        0.002480835544931141, 
        0.0024775239858076947, 
        0.002474218995865755, 
        0.0024709205215663224, 
        0.0024676285095858327, 
        0.0024643429076397208, 
        0.0024610636641657895, 
        0.0024577907289864286, 
        0.0024545240521860003, 
        0.002451263584816482, 
        0.002448009278729668, 
        0.0024447610866218192, 
        0.0024415189616194613, 
        0.002438282858403541, 
        0.002435052730680882, 
        0.0024318285359587375, 
        0.002428610228943733, 
        0.0024253977680657045, 
        0.0024221911102464324, 
        0.0024189902141246128, 
        0.0024157950386348276, 
        0.0024126055435450522, 
        0.0024094216891446096, 
        0.002406243436540736, 
        0.0024030707472605705, 
        0.0023999035835991123, 
        0.0023967419079788783, 
        0.002393585684535515, 
        0.002390434876535813, 
        0.002387289449246155, 
        0.002384149367001717, 
        0.0023810145962964, 
        0.00237788510218213, 
        0.0023747608528372163, 
        0.0023716418141043597, 
        0.0023685279550812494, 
        0.0023654192431674438, 
        0.002362315647475115, 
        0.002359217135663496, 
        0.002356123680223797, 
        0.002353035249869429, 
        0.0023499518153661187, 
        0.002346873346629655, 
        0.0023437998174002756, 
        0.002340731198038584, 
        0.0023376674619257735, 
        0.002334608581306821, 
        0.0023315545295534285, 
        0.0023285052799340497, 
        0.0023254608070677777, 
        0.002322421085089112, 
        0.002319386088795993, 
        0.0023163557921942633, 
        0.0023133301732292627, 
        0.0023103092063417093, 
        0.002307292868400627, 
        0.002304281135616961, 
        0.002301273985253354, 
        0.002298271394486883, 
        0.0022952733410091354, 
        0.002292279802716105, 
        0.0022892907580942374, 
        0.002286306185691666, 
        0.0022833260644589326, 
        0.0022803503736351692, 
        0.0022773790928122847, 
        0.0022744122015105183, 
        0.002271449680513064, 
        0.00226849150983211, 
        0.0022655376703890288, 
        0.0022625881429676285, 
        0.0022596429090436746, 
        0.0022567019499686505, 
        0.0022537652476884045, 
        0.0022508327837491046, 
        0.0022479045413244603, 
        0.002244980502342687, 
        0.0022420606499985027, 
        0.0022391449666425956, 
        0.0022362334365526723, 
        0.002233326042539179, 
        0.0022304227687515795
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-3.json <==
[
    [
        -197.63927294750187, 
        -196.46560569256181, 
        -195.30241321252566, 
        -194.14955642958284, 
        -193.00691175952153, 
        -191.87435746926334, 
        -190.75177364334067, 
        -189.63904215090992, 
        -188.53604661381047, 
        -187.44267237512369, 
        -186.35880646843603, 
        -185.28433758762711, 
        -184.21915605748015, 
        -183.16315380468447, 
        -182.11622432954942, 
        -181.07826267829549, 
        -180.04916541597115, 
        -179.02883059970151, 
        -178.01715775263986, 
        -177.01404783860443, 
        -176.01940323675822, 
        -175.03312771742657, 
        -174.05512641774681, 
        -173.08530581840753, 
        -172.12357372034182, 
        -171.16983922232779, 
        -170.22401269851792, 
        -169.28600577701951, 
        -168.35573131855028, 
        -167.43310339532752, 
        -166.51803727089609, 
        -165.61044937983584, 
        -164.71025730821614, 
        -163.8173797742036, 
        -162.93173660940349, 
        -162.05324873991165, 
        -161.18183816850581, 
        -160.31742795648492, 
        -159.45994220654106, 
        -158.60930604527272, 
        -157.76544560645794, 
        -156.9282880146626, 
        -156.09776136893268, 
        -155.27379472699201, 
        -154.45631808952595, 
        -153.64526238508162, 
        -152.84055945494654, 
        -152.04214203847928, 
        -151.24994375864313, 
        -150.46389910785487, 
        -149.68394343417029, 
        -148.91001292746344, 
        -148.14204460618885, 
        -147.3799763042141, 
        -146.62374665780328, 
        -145.87329509319096, 
        -145.12856181392488, 
        -144.38948778888624, 
        -143.65601474008909, 
        -142.92808513112527, 
        -142.2056421555896, 
        -141.48862972565416, 
        -140.77699246103435, 
        -140.07067567805785, 
        -139.36962537892774, 
        -138.67378824125836, 
        -137.9831116075635, 
        -137.29754347537383, 
        -136.61703248700206, 
        -135.94152791998263, 
        -135.27097967726004, 
        -134.60533827786779, 
        -133.94455484766698, 
        -133.28858111013287, 
        -132.63736937744446, 
        -131.99087254174347, 
        -131.34904406644338, 
        -130.71183797777283, 
        -130.07920885641354, 
        -129.45111182932973, 
        -128.82750256172551, 
        -128.20833724908351, 
        -127.5935726095279, 
        -126.9831658760517, 
        -126.37707478898092, 
        -125.77525758881224, 
        -125.17767300874212, 
        -124.58428026768156, 
        -123.9950390632256, 
        -123.40990956473384, 
        -122.82885240661541, 
        -122.25182868161409, 
        -121.67879993442941, 
        -121.10972815511168, 
        -120.54457577277131, 
        -119.98330564949545, 
        -119.42588107416337, 
        -118.87226575643437, 
        -118.32242382085933, 
        -117.77631980107763, 
        -117.23391863416805, 
        -116.69518565492206, 
        -116.16008659044276, 
        -115.62858755465089, 
        -115.10065504295596, 
        -114.57625592704126, 
        -114.05535744968518, 
        -113.53792721964302, 
        -113.02393320678497, 
        -112.51334373701501, 
        -112.00612748752624, 
        -111.50225348204829, 
        -111.00169108619002, 
        -110.50441000280554, 
        -110.01038026741034, 
        -109.51957224384458, 
        -109.03195661990952, 
        -108.54750440289524, 
        -108.06618691546974, 
        -107.58797579147964, 
        -107.11284297179238, 
        -106.64076070031861, 
        -106.17170152005714, 
        -105.70563826906955, 
        -105.24254407672993, 
        -104.78239235989031, 
        -104.325156819125, 
        -103.87081143513623, 
        -103.41933046501559, 
        -102.97068843880164, 
        -102.52486015594864, 
        -102.08182068180734, 
        -101.64154534432177, 
        -101.20400973060148, 
        -100.76918968368304, 
        -100.33706129925594, 
        -99.907600922536375, 
        -99.480785145027312, 
        -99.056590801476744, 
        -98.634994966840551, 
        -98.215974953241215, 
        -97.799508307040824, 
        -97.385572805939574, 
        -96.974146456068709, 
        -96.565207489194947, 
        -96.158734359970509, 
        -95.754705743029348, 
        -95.353100530551487, 
        -94.953897829376871, 
        -94.557076958509981, 
        -94.162617446496, 
        -93.770499028899593, 
        -93.38070164572521, 
        -92.993205439081549, 
        -92.607990750597935, 
        -92.2250381191282, 
        -91.844328278448785, 
        -91.46584215468711, 
        -91.089560864394926, 
        -90.715465711915186, 
        -90.34353818736507, 
        -89.973759964408885, 
        -89.606112898093699, 
        -89.240579022710747, 
        -88.877140549618375, 
        -88.515779865339411, 
        -88.156479529340956, 
        -87.799222272161302, 
        -87.443990993300233, 
        -87.090768759397633, 
        -86.73953880213827, 
        -86.390284516539381, 
        -86.042989458895036, 
        -85.697637345047028, 
        -85.354212048547183, 
        -85.01269759881481, 
        -84.673078179341815, 
        -84.335338126050999, 
        -83.999461925452422, 
        -83.66543421300166, 
        -83.333239771493524, 
        -83.002863529212831, 
        -82.674290558540818, 
        -82.34750607412775, 
        -82.022495431447737, 
        -81.699244125150329, 
        -81.37773778760932, 
        -81.057962187287899, 
        -80.739903227317257, 
        -80.423546943943293, 
        -80.108879505172027, 
        -79.795887209171241, 
        -79.484556483007353, 
        -79.174873881127851, 
        -78.866826083961243, 
        -78.560399896628354, 
        -78.255582247606569, 
        -77.952360187283318, 
        -77.650720886700086, 
        -77.350651636267742, 
        -77.052139844494064, 
        -76.755173036692753, 
        -76.459738853659502, 
        -76.165825050628285, 
        -75.873419495840793, 
        -75.582510169520774, 
        -75.293085162577242, 
        -75.005132675503944, 
        -74.718641017115374, 
        -74.433598603527116, 
        -74.149993957024094, 
        -73.867815704832196, 
        -73.587052578116939, 
        -73.307693410860011, 
        -73.029727138831547, 
        -72.753142798460416, 
        -72.477929525868475, 
        -72.204076555791147, 
        -71.93157322051556, 
        -71.66040894897003, 
        -71.390573265712675, 
        -71.122055789884143, 
        -70.854846234257906, 
        -70.588934404323339, 
        -70.324310197328629, 
        -70.060963601301182, 
        -69.798884694186796, 
        -69.538063642863094, 
        -69.278490702333883, 
        -69.020156214720359, 
        -68.763050608512529, 
        -68.507164397580581, 
        -68.252488180378748, 
        -67.999012639123734, 
        -67.746728538806067, 
        -67.495626726533985, 
        -67.245698130740223, 
        -66.996933760159862, 
        -66.749324703178615, 
        -66.502862126988603, 
        -66.257537276939146, 
        -66.013341475536492, 
        -65.770266121857631, 
        -65.528302690704621, 
        -65.287442731918517, 
        -65.047677869584106, 
        -64.808999801349856, 
        -64.5714002976801, 
        -64.334871201104136, 
        -64.099404425618957, 
        -63.86499195584404, 
        -63.631625846446902, 
        -63.399298221479562, 
        -63.168001273575776, 
        -62.937727263365431, 
        -62.708468518847702, 
        -62.4802174346162, 
        -62.252966471350518, 
        -62.026708155148405, 
        -61.801435076797091, 
        -61.577139891273866, 
        -61.353815317037103, 
        -61.131454135455186, 
        -60.910049190198748, 
        -60.689593386640702, 
        -60.470079691259194, 
        -60.251501131055264, 
        -60.033850792965339, 
        -59.817121823321955, 
        -59.601307427241011, 
        -59.386400868053165, 
        -59.172395466786298, 
        -58.95928460165679, 
        -58.747061707433872, 
        -58.535720274871672, 
        -58.325253850327144, 
        -58.115656035119812, 
        -57.906920485030405, 
        -57.699040909803273, 
        -57.492011072593833, 
        -57.285824789529947, 
        -57.080475929137137, 
        -56.875958411872581, 
        -56.672266209645116, 
        -56.469393345312618, 
        -56.267333892174705, 
        -56.066081973622921, 
        -55.865631762486579, 
        -55.665977480635149, 
        -55.467113398596197, 
        -55.269033834946669, 
        -55.071733156014204, 
        -54.875205775315365, 
        -54.679446153154053, 
        -54.484448796191828, 
        -54.290208256981629, 
        -54.096719133518036, 
        -53.903976068876823, 
        -53.711973750727971, 
        -53.520706910915798, 
        -53.330170325147556, 
        -53.140358812421553, 
        -52.951267234688977, 
        -52.762890496471861, 
        -52.575223544470312, 
        -52.388261367097648, 
        -52.201998994149513, 
        -52.016431496364639, 
        -51.831553985119378, 
        -51.647361611944746, 
        -51.463849568192892, 
        -51.281013084660685, 
        -51.098847431276312, 
        -50.917347916628664, 
        -50.736509887606168, 
        -50.556328729162452, 
        -50.376799863785813, 
        -50.197918751261447, 
        -50.01968088835995, 
        -49.842081808311455, 
        -49.665117080638893, 
        -49.488782310700167, 
        -49.31307313941273, 
        -49.137985242905529, 
        -48.963514332142445, 
        -48.789656152694484, 
        -48.616406484259876, 
        -48.443761140507583, 
        -48.271715968655222, 
        -48.10026684916236, 
        -47.929409695476295, 
        -47.75914045363438, 
        -47.589455102011343, 
        -47.420349651007328, 
        -47.251820142728072, 
        -47.083862650709662, 
        -46.91647327961617, 
        -46.749648164936794, 
        -46.583383472689754, 
        -46.417675399153232, 
        -46.252520170593328, 
        -46.087914042931352, 
        -45.92385330153239, 
        -45.760334260852446, 
        -45.597353264258729, 
        -45.43490668368927, 
        -45.272990919351081, 
        -45.111602399564575, 
        -44.950737580460022, 
        -44.790392945650638, 
        -44.630565006098216, 
        -44.471250299734777, 
        -44.312445391295256, 
        -44.154146872049566, 
        -43.996351359517064, 
        -43.839055497302162, 
        -43.682255954778682, 
        -43.525949426935227, 
        -43.370132634001372, 
        -43.214802321405642, 
        -43.059955259370717, 
        -42.905588242826333, 
        -42.751698091072647, 
        -42.598281647644825, 
        -42.44533578005251, 
        -42.292857379570805, 
        -42.140843361034563, 
        -41.989290662620107, 
        -41.838196245650039, 
        -41.6875570943686, 
        -41.537370215778502, 
        -41.387632639382417, 
        -41.238341417063623, 
        -41.089493622812135, 
        -40.941086352594908, 
        -40.793116724136453, 
        -40.645581876735811, 
        -40.498478971094826, 
        -40.351805189143086, 
        -40.205557733817059, 
        -40.059733828984228, 
        -39.91433071912202, 
        -39.769345669317545, 
        -39.624775964959674, 
        -39.480618911626642, 
        -39.336871834936169, 
        -39.193532080423971, 
        -39.050597013272174, 
        -38.908064018297374, 
        -38.76593049970338, 
        -38.624193880902716, 
        -38.482851604504681, 
        -38.341901132058517, 
        -38.20133994394849, 
        -38.06116553930358, 
        -37.921375435760304, 
        -37.781967169430594, 
        -37.64293829471081, 
        -37.504286384163002, 
        -37.366009028412506, 
        -37.228103836036951, 
        -37.09056843340575, 
        -36.953400464571317, 
        -36.816597591188511, 
        -36.680157492380538, 
        -36.544077864647612, 
        -36.40835642169116, 
        -36.272990894420793, 
        -36.137979030779327, 
        -36.003318595640778, 
        -35.869007370809456, 
        -35.735043154782829, 
        -35.601423762753804, 
        -35.468147026500837, 
        -35.335210794309276, 
        -35.202612930858443, 
        -35.070351317215426, 
        -34.938423850665586, 
        -34.80682844466714, 
        -34.675563028827987, 
        -34.544625548742417, 
        -34.414013965997022, 
        -34.283726258128731, 
        -34.153760418466312, 
        -34.024114456104527, 
        -33.894786395904383, 
        -33.765774278335343, 
        -33.637076159505696, 
        -33.508690111114653, 
        -33.38061422030642, 
        -33.252846589737636, 
        -33.125385337452975, 
        -32.998228596857011, 
        -32.871374516699476, 
        -32.744821261044443, 
        -32.618567009157566, 
        -32.492609955611591, 
        -32.366948310103744, 
        -32.241580297486195, 
        -32.116504157774443, 
        -31.991718146076373, 
        -31.867220532565764, 
        -31.743009602532471, 
        -31.619083656256372, 
        -31.495441009039812, 
        -31.372079991218804, 
        -31.248998948085202, 
        -31.126196239944989, 
        -31.003670242050358, 
        -30.881419344609061, 
        -30.759441952828741, 
        -30.637736486805384, 
        -30.516301381623883, 
        -30.395135087296339, 
        -30.274236068749985, 
        -30.153602805880219, 
        -30.033233793552331, 
        -29.913127541549553, 
        -29.793282574620516, 
        -29.673697432491274, 
        -29.554370669833126, 
        -29.43530085631836, 
        -29.316486576638496, 
        -29.19792643045427, 
        -29.079619032481201, 
        -28.961563012442873, 
        -28.84375701515777, 
        -28.726199700482447, 
        -28.608889743387444, 
        -28.49182583395865, 
        -28.375006677381254, 
        -28.258430994025659, 
        -28.14209751945944, 
        -28.026005004425503, 
        -27.910152214903352, 
        -27.794537932137857, 
        -27.679160952635524, 
        -27.564020088220822, 
        -27.449114166082008, 
        -27.334442028733768, 
        -27.220002534127222, 
        -27.105794555623191, 
        -26.991816982014047, 
        -26.878068717595788, 
        -26.764548682238086, 
        -26.651255811288674, 
        -26.53818905573716, 
        -26.425347382151966, 
        -26.312729772779942, 
        -26.200335225532509, 
        -26.088162754067596, 
        -25.976211387778392, 
        -25.864480171836252, 
        -25.752968167259635, 
        -25.641674450890452, 
        -25.530598115462155, 
        -25.419738269695937, 
        -25.309094038182032, 
        -25.198664561568386, 
        -25.08844899648081, 
        -24.9784465156295, 
        -24.868656307790559, 
        -24.75907757790128, 
        -24.649709547028973, 
        -24.540551452413148, 
        -24.431602547545012, 
        -24.322862102130536, 
        -24.2143294021574, 
        -24.106003749982044, 
        -23.997884464254927, 
        -23.889970879937174, 
        -23.782262348483737, 
        -23.67475823766997, 
        -23.567457931765851, 
        -23.460360831557615, 
        -23.353466354249662, 
        -23.246773933596515, 
        -23.140283019892436, 
        -23.0339930799624, 
        -22.92790359721867, 
        -22.822014071725036, 
        -22.716324020064139, 
        -22.610832975564616, 
        -22.505540488110938, 
        -22.40044612426188, 
        -22.295549467261498, 
        -22.190850117033829, 
        -22.086347690183466, 
        -21.98204182003218, 
        -21.877932156576932, 
        -21.77401836656411, 
        -21.67030013342282, 
        -21.566777157292105, 
        -21.46344915503094, 
        -21.360315860228244, 
        -21.257377023161954, 
        -21.154632410804098, 
        -21.052081806853753, 
        -20.949725011635024, 
        -20.847561842206577, 
        -20.745592132254341, 
        -20.643815732149317, 
        -20.542232508810471, 
        -20.440842345864688, 
        -20.339645143435845, 
        -20.238640818287255, 
        -20.137829303671104, 
        -20.037210549378688, 
        -19.936784521682707, 
        -19.836551203286181, 
        -19.736510593344434, 
        -19.636662707380186, 
        -19.537007577209742, 
        -19.437545250995381, 
        -19.33827579317375, 
        -19.239199284374614, 
        -19.140315821351248, 
        -19.041625517009944, 
        -18.943128500333863, 
        -18.844824916271545, 
        -18.746714925750645, 
        -18.648798705575459, 
        -18.551076448348439, 
        -18.453548362458179, 
        -18.356214671995311, 
        -18.259075616654062, 
        -18.162131451670518, 
        -18.065382447772226, 
        -17.968828891070544, 
        -17.87247108298136, 
        -17.776309340197095, 
        -17.680343994497804, 
        -17.584575392777232, 
        -17.489003896823753, 
        -17.393629883410267, 
        -17.298453744002224, 
        -17.203475884739714, 
        -17.108696726380209, 
        -17.014116704135933, 
        -16.919736267578063, 
        -16.82555588057804, 
        -16.731576021099837, 
        -16.637797181182478, 
        -16.544219866795025, 
        -16.450844597580513, 
        -16.357671906977352, 
        -16.264702341950123, 
        -16.171936462883227, 
        -16.079374843397339, 
        -15.987018070325165, 
        -15.894866743519605, 
        -15.802921475722027, 
        -15.711182892357762, 
        -15.619651631497614, 
        -15.528328343712245, 
        -15.437213691822139, 
        -15.346308350803586, 
        -15.255613007681438, 
        -15.165128361260981, 
        -15.074855122091959, 
        -14.98479401225787, 
        -14.894945765175388, 
        -14.805311125511317, 
        -14.715890848914574, 
        -14.626685701957022, 
        -14.537696461827721, 
        -14.448923916352566, 
        -14.360368863588119, 
        -14.2720321118227, 
        -14.183914479304251, 
        -14.096016794063765, 
        -14.008339893768792, 
        -13.920884625527336, 
        -13.83365184563934, 
        -13.746642419530142, 
        -13.659857221405655, 
        -13.573297134153988, 
        -13.486963049097424, 
        -13.400855865889314, 
        -13.314976492165659, 
        -13.229325843455218, 
        -13.143904842915605, 
        -13.05871442117067, 
        -12.973755516061422, 
        -12.88902907245255, 
        -12.804536042027307, 
        -12.720277383057466, 
        -12.636254060224767, 
        -12.552467044311939, 
        -12.46891731211907, 
        -12.385605846120665, 
        -12.302533634372592, 
        -12.219701670067533, 
        -12.137110951592698, 
        -12.054762482113214, 
        -11.972657269416711, 
        -11.890796325641112, 
        -11.809180667076431, 
        -11.727811313980538, 
        -11.646689290260756, 
        -11.565815623228332, 
        -11.485191343480452, 
        -11.404817484580201, 
        -11.324695082830528, 
        -11.244825177067771, 
        -11.165208808401641, 
        -11.085847019933063, 
        -11.006740856618611, 
        -10.927891364940452, 
        -10.849299592708599, 
        -10.770966588828912, 
        -10.69289340302047, 
        -10.615081085604849, 
        -10.537530687274545, 
        -10.460243258776885, 
        -10.383219850799801, 
        -10.306461513580073, 
        -10.229969296791779, 
        -10.153744249218708, 
        -10.077787418527427, 
        -10.002099851078242, 
        -9.926682591603269, 
        -9.8515366829524034, 
        -9.7766631659582082, 
        -9.7020630790696352, 
        -9.6277374582071431, 
        -9.5536873364208628, 
        -9.4799137437303678, 
        -9.4064177068591874, 
        -9.3332002489617061, 
        -9.2602623893882807, 
        -9.1876051434749364, 
        -9.1152295222654036, 
        -9.043136532293536, 
        -8.9713271753159241, 
        -8.8998024480903073, 
        -8.8285633421544425, 
        -8.7576108435269528, 
        -8.6869459325365757, 
        -8.6165695835194036, 
        -8.5464827646521133, 
        -8.4766864376512814, 
        -8.4071815575560791, 
        -8.3379690725111058, 
        -8.2690499235335775, 
        -8.2004250442260194, 
        -8.1320953606653799, 
        -8.0640617910256243, 
        -7.9963252454207012, 
        -7.9288866256814732, 
        -7.8617468251292033, 
        -7.7949067283254942, 
        -7.7283672108406227, 
        -7.662129139068055, 
        -7.5961933699786268, 
        -7.5305607508996486, 
        -7.4652321192840869, 
        -7.4002083024854723, 
        -7.3354901176532179, 
        -7.271078371308457, 
        -7.206973859328734, 
        -7.1431773665742879, 
        -7.0796896668496307, 
        -7.0165115225247687, 
        -6.9536436844188492, 
        -6.8910868915754726, 
        -6.8288418710897654, 
        -6.7669093378202554, 
        -6.7052899943253159, 
        -6.6439845305161587, 
        -6.5829936235437927, 
        -6.5223179375801532, 
        -6.4619581236660997, 
        -6.4019148194444258, 
        -6.3421886490370598, 
        -6.2827802228094107, 
        -6.223690137238445, 
        -6.1649189746867972, 
        -6.1064673031941403, 
        -6.0483356763883158, 
        -5.990524633224787, 
        -5.9330346978668196, 
        -5.8758663794538437, 
        -5.8190201719912569, 
        -5.7624965541507116, 
        -5.7062959891110152, 
        -5.6504189243684557, 
        -5.5948657916038309, 
        -5.5396370065517226, 
        -5.484732968745071, 
        -5.4301540614901933, 
        -5.3759006516173313, 
        -5.3219730892932979, 
        -5.2683717079995933, 
        -5.2150968243524929, 
        -5.162148737864122, 
        -5.1095277309157661, 
        -5.0572340685227815, 
        -5.0052679983109094, 
        -4.9536297502619346, 
        -4.9023195366528709, 
        -4.8513375519374691, 
        -4.8006839725189954, 
        -4.7503589567859201, 
        -4.7003626448372948, 
        -4.6506951584722591, 
        -4.6013566010127072, 
        -4.5523470572049858, 
        -4.5036665931223565, 
        -4.4553152560331126, 
        -4.4072930742917471, 
        -4.3596000572763796, 
        -4.3122361952053918, 
        -4.2652014591394334, 
        -4.2184958008004987, 
        -4.1721191525201329, 
        -4.1260714271599825, 
        -4.0803525179627966, 
        -4.0349622985408908, 
        -3.9899006227292726, 
        -3.9451673245336298, 
        -3.9007622180585253, 
        -3.8566850973989579, 
        -3.8129357365862062, 
        -3.7695138895708751, 
        -3.7264192900405679, 
        -3.6836516514349857, 
        -3.6412106668719084, 
        -3.5990960090359874, 
        -3.5573073301964202, 
        -3.5158442621127075, 
        -3.4747064159640306, 
        -3.4338933823344706, 
        -3.3934047311197792, 
        -3.3532400115576633, 
        -3.313398752083637, 
        -3.2738804603748322, 
        -3.2346846232624094, 
        -3.1958107067180186, 
        -3.1572581558095481, 
        -3.119026394693682, 
        -3.0811148265370756, 
        -3.0435228335755298, 
        -3.0062497769790513, 
        -2.9692949969511813, 
        -2.9326578126099871, 
        -2.8963375220181788, 
        -2.8603334021529681, 
        -2.8246447089729969, 
        -2.7892706772703639, 
        -2.7542105207788796, 
        -2.7194634321239946, 
        -2.6850285828067428, 
        -2.6509051232502854, 
        -2.6170921827861084, 
        -2.5835888696409142, 
        -2.5503942709670473, 
        -2.5175074528520716, 
        -2.4849274602993612, 
        -2.4526533172836276, 
        -2.4206840267967777, 
        -2.3890185707930587, 
        -2.3576559102193713, 
        -2.326594985129804, 
        -2.2958347145847231, 
        -2.2653739968241791, 
        -2.2352117091319288, 
        -2.2053467080365494, 
        -2.1757778292461656, 
        -2.1465038877288323, 
        -2.1175236776961794, 
        -2.0888359727313008, 
        -2.0604395257809136, 
        -2.032333069201707, 
        -2.0045153148535788, 
        -1.9769849540821507, 
        -1.9497406578521572, 
        -1.9227810767443576, 
        -1.8961048410118369, 
        -1.8697105606932805, 
        -1.8435968256388997, 
        -1.8177622055759779, 
        -1.7922052501864143, 
        -1.7669244891621601, 
        -1.7419184323014285, 
        -1.7171855695404536, 
        -1.6927243710860425, 
        -1.6685332874367054, 
        -1.6446107494831974, 
        -1.6209551686111745, 
        -1.5975649367343647, 
        -1.5744384264255928, 
        -1.5515739910124147, 
        -1.5289699646103974, 
        -1.5066246622477737, 
        -1.484536379965995, 
        -1.4627033948943535, 
        -1.4411239653402168, 
        -1.4197963309625357, 
        -1.3987187127591729, 
        -1.377889313211409, 
        -1.3573063164245516, 
        -1.3369678882049945, 
        -1.3168721761609548, 
        -1.2970173098135573, 
        -1.2774014007162331, 
        -1.2580225425707379, 
        -1.23887881131445, 
        -1.2199682652819774, 
        -1.2012889452770055, 
        -1.1828388746979561, 
        -1.1646160596851649, 
        -1.1466184892298068, 
        -1.1288441352866194, 
        -1.1112909529073707, 
        -1.0939568803658668, 
        -1.0768398393014427, 
        -1.0599377348184724, 
        -1.0432484556437644, 
        -1.0267698742443243, 
        -1.0104998469700039, 
        -0.99443621417872208, 
        -0.97857680040008999, 
        -0.96291941442610995, 
        -0.94746184951302503, 
        -0.93220188346498989, 
        -0.91713727879954776, 
        -0.90226578290371295, 
        -0.88758512816264323, 
        -0.87309303210960731, 
        -0.85878719758411504, 
        -0.84466531285638491, 
        -0.83072505181989464, 
        -0.81696407408410787, 
        -0.80338002519288632, 
        -0.78997053671718598, 
        -0.77673322645702714, 
        -0.76366569856081634, 
        -0.75076554372668203, 
        -0.73803033931478201, 
        -0.72545764953012382, 
        -0.71304502558561167, 
        -0.70079000585042051, 
        -0.68869011604126285, 
        -0.67674286932779126, 
        -0.66494576657336402, 
        -0.65329629643717591, 
        -0.6417919355866134, 
        -0.63043014882796666, 
        -0.61920838930234123, 
        -0.60812409864397332, 
        -0.59717470715539622, 
        -0.58635763396117158, 
        -0.57567028721296132, 
        -0.56511006422137244, 
        -0.55467435167301804, 
        -0.54436052577274541, 
        -0.53416595243509124, 
        -0.52408798745357421, 
        -0.51412397668527798, 
        -0.50427125621942692, 
        -0.4945271525552416, 
        -0.48488898280475196, 
        -0.47535405483512699, 
        -0.46591966747203911, 
        -0.45658311067271001, 
        -0.44734166572897582, 
        -0.43819260540992699, 
        -0.42913319419003065, 
        -0.42016068839929088, 
        -0.41127233638667987, 
        -0.40246537879225552, 
        -0.39373704866086912, 
        -0.38508457161863624, 
        -0.37650516607715984, 
        -0.36799604346567422, 
        -0.35955440837322861, 
        -0.35117745865844585, 
        -0.34286238593289231, 
        -0.33460637525459735, 
        -0.32640660578567227, 
        -0.3182602508940976, 
        -0.31016447764614519, 
        -0.30211644855388964, 
        -0.29411331998895146, 
        -0.28615224361967395, 
        -0.2782303660680911, 
        -0.27034483093373796, 
        -0.26249276999484694, 
        -0.25466969921346028, 
        -0.24687874270276372, 
        -0.23910872547899917, 
        -0.23136189446171576, 
        -0.22363413644255881, 
        -0.21592259775660028, 
        -0.20822438535850646, 
        -0.20053660688875027, 
        -0.19285636874908718, 
        -0.18518077230972907, 
        -0.17750691772758939, 
        -0.16983190219261765, 
        -0.1621528212732512, 
        -0.15446676854742208, 
        -0.14677083586595085, 
        -0.1390621133878249, 
        -0.13133769046330934, 
        -0.12359465488933721, 
        -0.11583009382180659, 
        -0.1080410935183336, 
        -0.1002247398209145, 
        -0.092378118180935498, 
        -0.084498313905008712, 
        -0.076582412350841594, 
        -0.068627499113381382, 
        -0.060630660186183974, 
        -0.052588982218758164, 
        -0.044499552641468806, 
        -0.03635945989018427, 
        -0.028165793588307966, 
        -0.019915644716981019, 
        -0.011606105839877976, 
        -0.0032342712591154105, 
        0.0052027627632299763, 
        0.013707897857931759, 
        0.022284033321578755, 
        0.030934065953939934, 
        0.039660889866663426, 
        0.048467396288943858, 
        0.057356473391179573, 
        0.066331006097112899, 
        0.075393875877759198, 
        0.084547960601264613, 
        0.093796134339472551, 
        0.10314126717547291, 
        0.11258622500948545, 
        0.12213386940589722, 
        0.13178705738839719, 
        0.14154864127404462, 
        0.15142146847967111, 
        0.16140838134753371, 
        0.17151221697044164, 
        0.18173580700680086, 
        0.192081977500419, 
        0.20255354871099462, 
        0.21315333493623462, 
        0.22388414433488896, 
        0.2347487787378707, 
        0.2457500334987682, 
        0.25689069730252995, 
        0.2681735519977691, 
        0.27960137242908717, 
        0.29117692625302077, 
        0.30290297378304409, 
        0.31478226781384205, 
        0.32681755343578139, 
        0.3390115679003935, 
        0.35136704042369593, 
        0.36388669203863205, 
        0.37657323541622645, 
        0.38942937471089734, 
        0.40245780539499798, 
        0.41566121408394846, 
        0.42904227840992815, 
        0.44260366680976732, 
        0.45634803840817784, 
        0.47027804283346614, 
        0.48439632008083389, 
        0.49870550033927885, 
        0.51320820383165111, 
        0.5279070406822739, 
        0.54280461074707742, 
        0.55790350346326334, 
        0.5732062977043515, 
        0.58871556162319194, 
        0.60443385249669002, 
        0.62036371660070067, 
        0.63650768903218247, 
        0.65286829358905596, 
        0.66944804262380386, 
        0.68624943687762574, 
        0.70327496536604395, 
        0.72052710521847163, 
        0.7380083215412484, 
        0.75572106728994115, 
        0.773667783123411, 
        0.79185089726320312, 
        0.8102728253785606, 
        0.82893597043178535, 
        0.84784272254114235, 
        0.86699545888052432, 
        0.8863965435175355, 
        0.90604832731471929, 
        0.92595314776121906, 
        0.9461133288916862, 
        0.96653118114216741, 
        0.98720900120985089, 
        1.0081490719839417, 
        1.029353662362094, 
        1.0508250271549131, 
        1.0725654069944348, 
        1.0945770281767384, 
        1.1168621025881504, 
        1.1394228275465053, 
        1.1622613857396626, 
        1.1853799450626159, 
        1.2087806585463372, 
        1.2324656642625775, 
        1.2564370851646738, 
        1.2806970290190003, 
        1.3052475883040284, 
        1.3300908400855738, 
        1.3552288459454944, 
        1.380663651867482, 
        1.4063972881349978, 
        1.4324317692549533, 
        1.4587690938525713, 
        1.4854112445463623, 
        1.5123601879202271, 
        1.5396178744028575, 
        1.5671862381712609, 
        1.5950671970755046, 
        1.6232626525582206, 
        1.6517744895518511, 
        1.6806045764147843, 
        1.7097547648778841, 
        1.7392268899042891, 
        1.7690227696563179, 
        1.7991442053993465, 
        1.8295929814751608, 
        1.8603708651786941, 
        1.891479606662021, 
        1.9229209389696595, 
        1.9546965778756091, 
        1.9868082218442442, 
        2.0192575520547127, 
        2.0520462321726431, 
        2.0851759084303527, 
        2.1186482094932049, 
        2.1524647464450726, 
        2.1866271127278334, 
        2.2211368840280907, 
        2.2559956183189325, 
        2.2912048557776288, 
        2.3267661187254491, 
        2.3626809115250276, 
        2.3989507206621097, 
        2.4355770146208959, 
        2.4725612438370699, 
        2.50990484072523, 
        2.5476092195784021, 
        2.5856757765051337, 
        2.6241058894896159, 
        2.6629009183317818, 
        2.7020622045441924, 
        2.7415910714361025, 
        2.7814888239691031, 
        2.8217567488499999, 
        2.8623961143975198, 
        2.9034081706202679, 
        2.9447941491202947, 
        2.9865552631125674, 
        3.0286927074068686, 
        3.071207658386081, 
        3.1141012739991942, 
        3.1573746937499449, 
        3.2010290386904376, 
        3.2450654114041617, 
        3.2894848960296335, 
        3.3342885581947006, 
        3.3794774451071192, 
        3.4250525854540101, 
        3.4710149894821631, 
        3.5173656489967535, 
        3.5641055373166997, 
        3.6112356093053615, 
        3.6587568014047416, 
        3.7066700316170045, 
        3.7549761995668138, 
        3.8036761863768409, 
        3.8527708549007524, 
        3.9022610495484074, 
        3.9521475964184729, 
        4.002431303301635, 
        4.0531129596900479, 
        4.1041933367229202, 
        4.1556731873856947, 
        4.2075532464140561, 
        4.2598342303525989, 
        4.3125168376162009, 
        4.365601748467272, 
        4.4190896251292644, 
        4.4729811117713902, 
        4.5272768345044128, 
        4.58197740153647, 
        4.6370834031580301, 
        4.692595411778945, 
        4.7485139819553392, 
        4.8048396504817807, 
        4.8615729364676303, 
        4.9187143412957726, 
        4.9762643487549134, 
        5.0342234250414668, 
        5.0925920189070393, 
        5.1513705615718131, 
        5.2105594669588466, 
        5.2701591316005381, 
        5.3301699347850313, 
        5.3905922385719132, 
        5.4514263880202583, 
        5.5126727109684905, 
        5.5743315184097284, 
        5.6364031043351348, 
        5.6988877459050054, 
        5.7617857035455584, 
        5.8250972209642304, 
        5.8888225253080657, 
        5.9529618271186866, 
        6.0175153205894008, 
        6.0824831834563531, 
        6.1478655772540165, 
        6.2136626472929022, 
        6.2798745227965487, 
        6.3465013169700821, 
        6.4135431271466796, 
        6.4810000347019878, 
        6.548872105412058, 
        6.6171593893732208, 
        6.6858619211733394, 
        6.7549797198650738, 
        6.824512789203335, 
        6.894461117850418, 
        6.9648246791522679, 
        7.035603431490574, 
        7.1067973183577742, 
        7.1784062683205185, 
        7.2504301953298382, 
        7.3228689987588389, 
        7.3957225634226855, 
        7.4689907598298326, 
        7.5426734441717596, 
        7.6167704585485065, 
        7.6912816309987955, 
        7.7662067756528197, 
        7.8415456928703113, 
        7.9172981693132218, 
        7.9934639781241339, 
        8.0700428789960643, 
        8.1470346182988145, 
        8.2244389293326385, 
        8.3022555322212792, 
        8.3804841342347736, 
        8.4591244297991786, 
        8.5381761007382746, 
        8.6176388162846589, 
        8.6975122332842094, 
        8.7777959963143815, 
        8.8584897378078864, 
        8.9395930782103541, 
        9.0211056260600859, 
        9.1030269782046442, 
        9.1853567198673467, 
        9.2680944248074297, 
        9.3512396555378299, 
        9.4347919632936765, 
        9.5187508883480074, 
        9.6031159600406717, 
        9.6878866969505211, 
        9.7730626070727009, 
        9.8586431879048249, 
        9.9446279266478452, 
        10.031016300310611, 
        10.117807775864495, 
        10.205001810427216, 
        10.292597851336396, 
        10.380595336380955, 
        10.468993693883258, 
        10.55779234285348, 
        10.646990693199808, 
        10.736588145800138, 
        10.826584092713093, 
        10.916977917299965, 
        11.007768994365291, 
        11.098956690360682, 
        11.190540363485756, 
        11.282519363813703, 
        11.374893033532631, 
        11.467660707052257, 
        11.560821711171769, 
        11.654375365139543, 
        11.748320980971723, 
        11.842657863498539, 
        11.937385310558872, 
        12.032502613089745, 
        12.128009055367693, 
        12.223903915149974, 
        12.3201864637554, 
        12.416855966327981, 
        12.51391168191144, 
        12.611352863588124, 
        12.709178758751047, 
        12.807388609120183, 
        12.905981651015345, 
        13.004957115420268, 
        13.10431422818993, 
        13.204052210225287, 
        13.304170277576352, 
        13.404667641574198, 
        13.505543509096213, 
        13.606797082614536, 
        13.708427560433519, 
        13.810434136737667, 
        13.912816001830418, 
        14.015572342360658, 
        14.118702341278256, 
        14.222205178127101, 
        14.326080029163553, 
        14.430326067532794, 
        14.534942463374049, 
        14.639928384016301, 
        14.745282994114451, 
        14.85100545578018, 
        14.957094928816797, 
        15.06355057067624, 
        15.170371536871226, 
        15.277556980927642, 
        15.385106054596656, 
        15.493017908073547, 
        15.601291690008313, 
        15.709926547744859, 
        15.818921627470129, 
        15.928276074280655, 
        16.037989032461827, 
        16.148059645477929, 
        16.258487056290534, 
        16.369270407294501, 
        16.480408840615247, 
        16.591901498337457, 
        16.703747522369085, 
        16.815946054778223, 
        16.928496237874874, 
        17.041397214441567, 
        17.154648127722758, 
        17.268248121666534, 
        17.382196341038583, 
        17.496491931532411, 
        17.611134039960351, 
        17.726121814336487, 
        17.841454404049038, 
        17.957130959958544, 
        18.073150634568179, 
        18.189512582127829, 
        18.306215958772871, 
        18.42325992267542, 
        18.540643634113533, 
        18.658366255719297, 
        18.776426952419577, 
        18.894824891820527, 
        19.013559244074205, 
        19.132629182132341, 
        19.252033881893517, 
        19.371772522225715, 
        19.49184428521232, 
        19.612248356188612, 
        19.732983923872318, 
        19.854050180559479, 
        19.975446322120316, 
        20.097171548190886, 
        20.219225062280561, 
        20.341606071910128, 
        20.46431378868418, 
        20.587347428410162, 
        20.71070621124548, 
        20.83438936179347, 
        20.958396109186388, 
        21.082725687280661, 
        21.207377334643965, 
        21.332350294762875, 
        21.457643816121578, 
        21.583257152251523, 
        21.709189561968479, 
        21.835440309315072, 
        21.962008663832375, 
        22.08889390050064, 
        22.216095299975038, 
        22.343612148620135, 
        22.471443738602172, 
        22.599589368051674, 
        22.728048341100241, 
        22.856819967964352, 
        22.98590356512247, 
        23.115298455355045, 
        23.245003967853663, 
        23.375019438292288, 
        23.505344208966687, 
        23.635977628843186, 
        23.766919053679242, 
        23.898167846125112, 
        24.029723375739938, 
        24.16158501921436, 
        24.293752160305161, 
        24.426224190064424, 
        24.559000506821469, 
        24.692080516312728, 
        24.825463631808329, 
        24.959149274060959, 
        25.093136871551167, 
        25.227425860542589, 
        25.362015685050128, 
        25.496905797032888, 
        25.63209565647049, 
        25.76758473131007, 
        25.903372497759936, 
        26.039458440230771, 
        26.17584205143498, 
        26.312522832494366, 
        26.449500293004419, 
        26.58677395103641, 
        26.72434333337419, 
        26.862207975457792, 
        27.000367421525116, 
        27.138821224644754, 
        27.27756894681206, 
        27.416610159059339, 
        27.555944441459513, 
        27.695571383239592, 
        27.835490582849342, 
        27.975701648050268, 
        28.116204195964649, 
        28.256997853110811, 
        28.398082255575911, 
        28.539457049016228, 
        28.681121888701853, 
        28.823076439713073, 
        28.965320376865041, 
        29.107853384812877, 
        29.250675158203506, 
        29.39378540165632, 
        29.537183829878256, 
        29.68087016772958, 
        29.824844150265935, 
        29.969105522829256, 
        30.113654041119151, 
        30.258489471254951, 
        30.403611589847959, 
        30.549020184059707, 
        30.694715051686323, 
        30.840696001234512, 
        30.986962851915703, 
        31.133515433884003, 
        31.280353588081496, 
        31.427477166504861, 
        31.57488603217265, 
        31.72258005914431, 
        31.870559132732655, 
        32.018823149489414, 
        32.167372017318002, 
        32.316205655363682, 
        32.465323994365811, 
        32.614726976578623, 
        32.764414555811399, 
        32.914386697577712, 
        33.064643379093191, 
        33.215184589416609, 
        33.366010329445558, 
        33.517120612109316, 
        33.668515462313422, 
        33.820194917028267, 
        33.97215902543573, 
        34.124407848985818, 
        34.276941461423398, 
        34.429759948858717, 
        34.582863409921671, 
        34.736251955754078, 
        34.889925710125539, 
        35.043884809526411, 
        35.198129403180651, 
        35.352659653208939, 
        35.507475734628464, 
        35.662577835484896, 
        35.817966156884573, 
        35.973640913165944, 
        36.129602331876342, 
        36.285850653869865, 
        36.442386133488306, 
        36.59920903848036, 
        36.756319650252998, 
        36.91371826386559, 
        37.071405188124359, 
        37.229380745671854, 
        37.387645273095302, 
        37.546199120988057, 
        37.705042654056705, 
        37.864176251195275, 
        38.023600305583813, 
        38.183315224811963, 
        38.343321430945117, 
        38.503619360546864, 
        38.664209464922976, 
        38.825092210101637, 
        38.986268076997746, 
        39.147737561446469, 
        39.30950117434692, 
        39.471559441807379, 
        39.633912905137691, 
        39.796562121034299, 
        39.959507661664226, 
        40.122750114738913, 
        40.286290083731103, 
        40.450128187749236, 
        40.614265061928641, 
        40.778701357400962, 
        40.943437741392117, 
        41.108474897349844, 
        41.273813525089281, 
        41.439454340906877, 
        41.605398077638093, 
        41.771645484892161, 
        41.938197329043135, 
        42.105054393415806, 
        42.27221747843965, 
        42.439687401674739, 
        42.607464998039546, 
        42.775551119938569, 
        42.94394663730597, 
        43.112652437788427, 
        43.281669426888818, 
        43.450998528087489, 
        43.620640682974646, 
        43.79059685138504, 
        43.96086801153573, 
        44.131455160226494, 
        44.30235931290197, 
        44.473581503779513, 
        44.645122786100792, 
        44.816984232222097, 
        44.989166933756486, 
        45.161672001711878, 
        45.334500566704143, 
        45.507653779042933, 
        45.681132808936667, 
        45.854938846654115, 
        46.029073102682894, 
        46.20353680779774, 
        46.378331213400465, 
        46.5534575915527, 
        46.728917235207625, 
        46.904711458356076, 
        47.080841596172348, 
        47.257309005321297, 
        47.434115063961876, 
        47.611261171987195, 
        47.788748751304432, 
        47.966579245856707, 
        48.144754121981876, 
        48.323274868413783, 
        48.502142996677179, 
        48.681360041087892, 
        48.860927559130054, 
        49.040847131454804, 
        49.221120362285177, 
        49.40174887946467, 
        49.582734334781748, 
        49.764078404023778, 
        49.94578278736649, 
        50.127849209469353, 
        50.31027941971886, 
        50.493075192482294, 
        50.676238327271655, 
        50.859770648967725, 
        51.043674008134047, 
        51.227950281121593, 
        51.412601370397581, 
        51.597629204751861, 
        51.783035739504932, 
        51.968822956767795, 
        52.154992865661306, 
        52.341547502662316, 
        52.528488931721967, 
        52.715819244536739, 
        52.903540560891997, 
        53.091655028826111, 
        53.280164824943881, 
        53.469072154664644, 
        53.65837925247331, 
        53.848088382212488, 
        54.038201837354499, 
        54.228721941228578, 
        54.419651047362855, 
        54.610991539769586, 
        54.802745833157694, 
        54.994916373292995, 
        55.187505637249842, 
        55.380516133722892, 
        55.573950403321035, 
        55.767811018900588, 
        55.962100585831436, 
        56.156821742258508, 
        56.351977159567987, 
        56.547569542547038, 
        56.743601629778233, 
        56.940076194001847, 
        57.136996042357765, 
        57.334364016721956, 
        57.532182994125037, 
        57.730455887037117, 
        57.929185643717581, 
        58.128375248518338, 
        58.328027722314452, 
        58.52814612284341, 
        58.728733545008836, 
        58.92979312129809, 
        59.131328022121046, 
        59.333341456232276, 
        59.535836671031412, 
        59.738816952996416, 
        59.942285628064788, 
        60.146246062007023, 
        60.350701660812447, 
        60.555655871181401, 
        60.761112180779357, 
        60.967074118758468, 
        61.17354525612879, 
        61.38052920615857, 
        61.588029624831222, 
        61.796050211325635, 
        62.004594708363385, 
        62.213666902580172, 
        62.423270625190149, 
        62.633409752222718, 
        62.844088205090053, 
        63.055309951071315, 
        63.267079003656988, 
        63.479399423120746, 
        63.692275316955502, 
        63.905710840358033, 
        64.11971019674759, 
        64.334277638198472, 
        64.549417466012358, 
        64.765134031158638, 
        64.981431734827851, 
        65.198315028947022, 
        65.415788416660646, 
        65.633856452935305, 
        65.852523745007645, 
        66.071794953014106, 
        66.29167479047166, 
        66.512168024878136, 
        66.733279478262162, 
        66.955014027690908, 
        67.177376605993089, 
        67.400372202159616, 
        67.624005862084573, 
        67.848282689107137, 
        68.073207844569993, 
        68.29878654852503, 
        68.525024080250773, 
        68.751925778984031, 
        68.97949704446836, 
        69.207743337614517, 
        69.436670181172062, 
        69.666283160403296, 
        69.896587923675924, 
        70.127590183277562, 
        70.359295715867688, 
        70.591710363450218, 
        70.824840033860923, 
        71.058690701470169, 
        71.293268408082028, 
        71.528579263507481, 
        71.764629446330204, 
        72.001425204675982, 
        72.238972856913747, 
        72.477278792487368, 
        72.716349472622312, 
        72.95619143115367, 
        73.196811275265418, 
        73.438215686357182, 
        73.680411420782875, 
        73.923405310714131, 
        74.167204264936544, 
        74.411815269773598, 
        74.657245389832894, 
        74.903501768871877, 
        75.150591630780468, 
        75.398522280335214, 
        75.647301104179391, 
        75.896935571689667, 
        76.147433235896187, 
        76.398801734419862, 
        76.651048790401859, 
        76.904182213447399, 
        77.158209900599672, 
        77.413139837362735, 
        77.668980098586999, 
        77.925738849541844, 
        78.183424346894995, 
        78.442044939787593, 
        78.701609070791406, 
        78.962125277089683, 
        79.223602191373089, 
        79.48604854304466, 
        79.749473159265122, 
        80.013884966048735, 
        80.279292989441117, 
        80.545706356582301, 
        80.813134296891789, 
        81.081586143238511, 
        81.351071333059735, 
        81.621599409702981, 
        81.893180023453141, 
        82.16582293285866, 
        82.439538005969823, 
        82.714335221532167, 
        82.990224670354351, 
        83.267216556513887, 
        83.545321198681506, 
        83.824549031543484, 
        84.104910606982713, 
        84.386416595495461, 
        84.66907778758862, 
        84.95290509522215, 
        85.237909553065876, 
        85.52410232011681, 
        85.811494680968366, 
        86.1000980474371, 
        86.389923959915606, 
        86.680984088929279, 
        86.973290236694481, 
        87.266854338617463, 
        87.561688464901763, 
        87.857804822079174, 
        88.155215754650172, 
        88.453933746738571, 
        88.753971423677314, 
        89.055341553722016, 
        89.358057049728188, 
        89.662130970893998, 
        89.967576524434975, 
        90.274407067482542, 
        90.582636108666293, 
        90.892277310128208, 
        91.203344489195942, 
        91.515851620328618, 
        91.829812837000347, 
        92.145242433545377, 
        92.462154867160677, 
        92.780564759845717, 
        93.100486900351271, 
        93.421936246244528, 
        93.744927925941894, 
        94.069477240729213, 
        94.39559966691138, 
        94.72331085794039, 
        95.052626646522384, 
        95.383563046807325, 
        95.716136256647289, 
        96.050362659811526, 
        96.386258828247833, 
        96.723841524444154, 
        97.063127703675889, 
        97.404134516441715, 
        97.746879310843624, 
        98.091379635031814, 
        98.437653239677275, 
        98.785718080441029, 
        99.135592320559795, 
        99.487294333378827, 
        99.840842704961631, 
        100.19625623682263, 
        100.55355394849514, 
        100.91275508028004, 
        101.27387909609233, 
        101.63694568607796, 
        102.00197476964237, 
        102.36898649826234, 
        102.73800125833377, 
        103.10903967424488, 
        103.48212261129046, 
        103.8572711787278, 
        104.23450673295477, 
        104.61385088047184, 
        104.99532548126665, 
        105.37895265183627, 
        105.76475476861502, 
        106.15275447122579, 
        106.54297466582327, 
        106.93543852851879, 
        107.33016950891479, 
        107.72719133347715, 
        108.1265280092574, 
        108.52820382739132, 
        108.93224336681199, 
        109.33867149804095, 
        109.74751338685169, 
        110.15879449811834, 
        110.57254059979974, 
        110.98877776682956, 
        111.40753238509491, 
        111.82883115557371, 
        112.25270109844702, 
        112.67916955717587, 
        113.10826420293533, 
        113.54001303883319, 
        113.97444440432301, 
        114.41158697952662, 
        114.85146978995263, 
        115.29412221103028, 
        115.73957397264661, 
        116.18785516395451, 
        116.63899623819218, 
        117.09302801752838, 
        117.54998169798793, 
        118.0098888545091, 
        118.47278144602463, 
        118.93869182068242, 
        119.40765272105867, 
        119.87969728950688, 
        120.35485907358255, 
        120.83317203164091, 
        121.31467053831125, 
        121.79938939021159, 
        122.28736381177123, 
        122.7786294611364, 
        123.27322243599788, 
        123.77117927978381, 
        124.27253698770745, 
        124.77733301312007, 
        125.28560527374745, 
        125.79739215829306, 
        126.31273253283281, 
        126.83166574763501, 
        127.35423164382664, 
        127.88047056031876, 
        128.41042334084767, 
        128.94413134095674, 
        129.4816364353658, 
        130.02298102532433, 
        130.56820804594764, 
        131.11736097395465, 
        131.67048383531258, 
        132.22762121303796, 
        132.78881825532449, 
        133.35412068355166, 
        133.92357480062302, 
        134.49722749916765, 
        135.07512627034541, 
        135.65731921235076, 
        136.24385503931236, 
        136.8347830901418, 
        137.43015333790291, 
        138.03001639888942, 
        138.63442354217437, 
        139.24342669926597, 
        139.85707847377037, 
        140.47543215145089, 
        141.09854171030361, 
        141.72646183084615, 
        142.3592479066516, 
        142.99695605505212, 
        143.63964312786246, 
        144.28736672259268, 
        144.94018519359756, 
        145.59815766352338, 
        146.26134403503357, 
        146.92980500267348, 
        147.60360206488266, 
        148.28279753631276, 
        148.9674545604525, 
        149.65763712216847, 
        150.35341006091232, 
        151.05483908384971, 
        151.76199077931756, 
        152.47493263050035, 
        153.19373302951621, 
        153.91846129150747, 
        154.64918766929753, 
        155.38598336794098, 
        156.1289205599652, 
        156.87807240061616, 
        157.63351304347316, 
        158.39531765625637, 
        159.16356243726423, 
        159.93832463167178, 
        160.71968254851686, 
        161.50771557781943, 
        162.30250420803884, 
        163.10413004381672, 
        163.91267582441913, 
        164.72822544198357, 
        165.55086396056933, 
        166.38067763531043, 
        167.21775393215009, 
        168.06218154780407, 
        168.91405043015536, 
        169.77345179915429, 
        170.64047816792961, 
        171.51522336461437, 
        172.39778255428351, 
        173.2882522615441, 
        174.18673039355767, 
        175.09331626347009, 
        176.00811061431597, 
        176.93121564343747, 
        177.86273502742597, 
        178.80277394756186, 
        179.7514391157207, 
        180.70883880083156, 
        181.67508285587476, 
        182.65028274576781, 
        183.63455157502258, 
        184.62800411689864, 
        185.63075684249935, 
        186.64292795110356, 
        187.66463740029877, 
        188.69600693748069, 
        189.73716013174811, 
        190.78822240648185, 
        191.84932107262955, 
        192.92058536265324, 
        194.00214646532049
    ], 
    [
        0.002233, 
        0.002261160356782206, 
        0.002289593852976174, 
        0.002318301882408704, 
        0.002347286298993764, 
        0.00237654896282059, 
        0.002406091740113443, 
        0.0024359165031982294, 
        0.0024660251304597005, 
        0.0024964195063011344, 
        0.0025271015211026145, 
        0.002558073071181819, 
        0.0025893360587482903, 
        0.0026208923918630443, 
        0.002652743984394269, 
        0.002684892755972722, 
        0.002717340631943978, 
        0.00275008954332724, 
        0.002783141426768418, 
        0.0028164982244877784, 
        0.0028501618842418633, 
        0.002884134359263758, 
        0.0029184176082255385, 
        0.002953013595179118, 
        0.0029879242895135957, 
        0.003023151665897979, 
        0.0030586977042399155, 
        0.0030945643896234196, 
        0.003130753712257597, 
        0.003167267667432967, 
        0.0032041082554561825, 
        0.0032412774816056437, 
        0.0032787773560708595, 
        0.0033166098939022568, 
        0.0033547771149447683, 
        0.0033932810437984928, 
        0.003432123709746204, 
        0.003471307146709519, 
        0.003510833393176312, 
        0.0035507044921561284, 
        0.0035909224911187085, 
        0.0036314894419276844, 
        0.0036724074007888565, 
        0.0037136784281843727, 
        0.0037553045888201473, 
        0.0037972879515558587, 
        0.0038396305893494804, 
        0.0038823345791940047, 
        0.003925402002055962, 
        0.003968834942813885, 
        0.0040126354901893315, 
        0.0040568057366938085, 
        0.004101347778557592, 
        0.004146263715667375, 
        0.004191555651508409, 
        0.004237225693087365, 
        0.004283275950880519, 
        0.004329708538756987, 
        0.004376525573925532, 
        0.004423729176858736, 
        0.004471321471227707, 
        0.0045193045838431084, 
        0.004567680644582514, 
        0.0046164517863253015, 
        0.004665620144885679, 
        0.00471518785894238, 
        0.004765157069982481, 
        0.004815529922215045, 
        0.004866308562522417, 
        0.004917495140376005, 
        0.004969091807781144, 
        0.005021100719200898, 
        0.00507352403148609, 
        0.005126363903813532, 
        0.005179622497615475, 
        0.005233301976505998, 
        0.005287404506215656, 
        0.0053419322545212745, 
        0.005396887391177436, 
        0.005452272087847198, 
        0.0055080885180299, 
        0.005564338856998661, 
        0.005621025281717021, 
        0.005678149970783399, 
        0.0057357151043637596, 
        0.005793722864102115, 
        0.00585217543307267, 
        0.005911074995696004, 
        0.005970423737673482, 
        0.006030223845920826, 
        0.006090477508493369, 
        0.006151186914524535, 
        0.006212354254138411, 
        0.006273981718400407, 
        0.0063360714992445975, 
        0.006398625789391194, 
        0.006461646782286176, 
        0.006525136672032168, 
        0.006589097653318425, 
        0.006653531921351768, 
        0.006718441671782276, 
        0.0067838291006450105, 
        0.006849696404280399, 
        0.006916045779272697, 
        0.0069828794223793554, 
        0.007050199530461275, 
        0.007118008300414549, 
        0.007186307929107536, 
        0.007255100613297497, 
        0.007324388549583389, 
        0.007394173934328092, 
        0.007464458963589269, 
        0.007535245833051294, 
        0.007606536737960798, 
        0.007678333873070516, 
        0.00775063943255403, 
        0.007823455609938275, 
        0.007896784598058584, 
        0.007970628588976082, 
        0.008044989773913254, 
        0.008119870343198323, 
        0.008195272486187666, 
        0.008271198391198853, 
        0.008347650245462749, 
        0.008424630235040885, 
        0.008502140544770607, 
        0.00858018335820284, 
        0.008658760857525365, 
        0.008737875223519759, 
        0.008817528635478435, 
        0.008897723271145285, 
        0.008978461306665906, 
        0.009059744916507084, 
        0.009141576273410319, 
        0.0092239575483209, 
        0.00930689091033095, 
        0.00939037852660499, 
        0.009474422562340698, 
        0.009559025180691759, 
        0.009644188542712035, 
        0.009729914807297464, 
        0.0098162061311253, 
        0.009903064668586493, 
        0.00999049257174106, 
        0.010078491990247948, 
        0.010167065071302083, 
        0.010256213959611075, 
        0.010345940797278557, 
        0.010436247723798347, 
        0.01052713687596754, 
        0.010618610387839308, 
        0.010710670390663545, 
        0.010803319012843279, 
        0.01089655837985319, 
        0.01099039061421366, 
        0.011084817835417517, 
        0.01117984215985509, 
        0.011275465700821892, 
        0.011371690568373642, 
        0.011468518869363425, 
        0.011565952707338392, 
        0.011663994182489621, 
        0.011762645391604756, 
        0.01186190842800986, 
        0.01196178538154318, 
        0.012062278338454715, 
        0.01216338938140242, 
        0.012265120589362303, 
        0.012367474037611568, 
        0.012470451797641531, 
        0.012574055937148571, 
        0.01267828851993885, 
        0.01278315160592171, 
        0.012888647251027344, 
        0.012994777507164237, 
        0.013101544422181081, 
        0.013208950039823497, 
        0.013316996399655156, 
        0.013425685537047108, 
        0.0135350194831076, 
        0.013645000264614947, 
        0.01375562990403307, 
        0.013866910419384716, 
        0.013978843824277994, 
        0.014091432127812036, 
        0.01420467733455878, 
        0.01431858144448537, 
        0.01443314645294588, 
        0.01454837435060717, 
        0.014664267123429683, 
        0.014780826752582575, 
        0.014898055214455135, 
        0.015015954480551914, 
        0.015134526517492945, 
        0.015253773286972541, 
        0.01537369674568423, 
        0.015494298845274746, 
        0.01561558153234126, 
        0.015737546748366665, 
        0.015860196429671902, 
        0.01598353250736953, 
        0.016107556907327406, 
        0.016232271550166103, 
        0.016357678351131385, 
        0.016483779220144563, 
        0.016610576061687896, 
        0.016738070774808204, 
        0.016866265253047366, 
        0.016995161384446667, 
        0.017124761051457875, 
        0.017255066130895415, 
        0.017386078493955175, 
        0.01751780000613007, 
        0.017650232527183264, 
        0.017783377911091268, 
        0.017917238006037468, 
        0.018051814654333552, 
        0.01818710969240349, 
        0.018323124950766014, 
        0.01845986225394687, 
        0.018597323420447946, 
        0.01873551026273943, 
        0.018874424587214833, 
        0.019014068194126002, 
        0.01915444287755212, 
        0.019295550425385312, 
        0.019437392619254517, 
        0.019579971234527448, 
        0.019723288040224655, 
        0.019867344799036655, 
        0.020012143267220398, 
        0.020157685194620238, 
        0.02030397232459992, 
        0.02045100639398091, 
        0.02059878913309456, 
        0.020747322265640897, 
        0.020896607508634764, 
        0.021046646572489704, 
        0.021197441160892627, 
        0.021348992970794685, 
        0.021501303692293635, 
        0.021654375008728334, 
        0.02180820859653528, 
        0.02196280612526147, 
        0.022118169257485967, 
        0.022274299648818382, 
        0.022431198947824155, 
        0.022588868796002786, 
        0.022747310827769842, 
        0.02290652667034763, 
        0.023066517943820565, 
        0.023227286261013797, 
        0.023388833227448204, 
        0.023551160441370213, 
        0.023714269493669206, 
        0.023878161967804592, 
        0.024042839439850503, 
        0.024208303478357767, 
        0.02437455564432687, 
        0.024541597491237282, 
        0.024709430564914876, 
        0.02487805640354913, 
        0.025047476537624475, 
        0.025217692489870262, 
        0.025388705775227137, 
        0.025560517900792907, 
        0.025733130365780194, 
        0.025906544661478688, 
        0.026080762271175405, 
        0.026255784670142487, 
        0.02643161332560016, 
        0.026608249696635902, 
        0.02678569523411452, 
        0.026963951380712548, 
        0.027143019570889167, 
        0.02732290123070657, 
        0.027503597777877854, 
        0.027685110621690462, 
        0.027867441162946205, 
        0.02805059079393544, 
        0.02823456089832303, 
        0.028419352851168454, 
        0.02860496801882896, 
        0.028791407758906554, 
        0.02897867342019615, 
        0.029166766342658437, 
        0.02935568785723818, 
        0.029545439285975285, 
        0.029736021941886206, 
        0.02992743712881658, 
        0.030119686141530894, 
        0.03031277026549863, 
        0.030506690776935984, 
        0.030701448942706447, 
        0.03089704602023772, 
        0.031093483257488633, 
        0.03129076189290329, 
        0.031488883155264685, 
        0.03168784826370054, 
        0.03188765842761322, 
        0.03208831484648855, 
        0.0322898187100069, 
        0.032492171197885306, 
        0.03269537347978845, 
        0.032899426715238066, 
        0.03310433205361843, 
        0.03331009063402778, 
        0.03351670358525696, 
        0.03372417202561708, 
        0.033932497062981945, 
        0.034141679794648286, 
        0.034351721307259386, 
        0.03456262267665617, 
        0.03477438496790465, 
        0.03498700923521552, 
        0.03520049652170649, 
        0.035414847859514494, 
        0.03563006426957311, 
        0.035846146761473026, 
        0.03606309633358373, 
        0.03628091397274682, 
        0.03649960065432704, 
        0.03671915734203524, 
        0.03693958498785255, 
        0.03716088453198563, 
        0.03738305690264499, 
        0.03760610301613978, 
        0.03783002377655752, 
        0.0380548200758065, 
        0.03828049279348819, 
        0.03850704279671874, 
        0.038734470940141257, 
        0.03896277806573549, 
        0.03919196500273317, 
        0.03942203256751637, 
        0.03965298156348772, 
        0.03988481278095847, 
        0.04011752699705139, 
        0.04035112497559131, 
        0.04058560746696533, 
        0.04082097520798317, 
        0.04105722892183655, 
        0.041294369317876285, 
        0.041532397091603265, 
        0.04177131292440885, 
        0.04201111748355064, 
        0.04225181142208024, 
        0.04249339537854922, 
        0.04273586997694935, 
        0.042979235826671174, 
        0.043223493522198446, 
        0.04346864364315833, 
        0.043714686754061934, 
        0.043961623404193746, 
        0.044209454127546004, 
        0.04445817944254215, 
        0.04470779985202788, 
        0.044958315842988296, 
        0.04520972788663803, 
        0.04546203643795848, 
        0.04571524193585022, 
        0.045969344802745685, 
        0.04622434544464602, 
        0.04648024425083934, 
        0.046737041593808266, 
        0.04699473782906573, 
        0.04725333329500543, 
        0.047512828312729224, 
        0.0477732231858915, 
        0.048034518200567713, 
        0.04829671362502117, 
        0.04855980970965577, 
        0.04882380668670313, 
        0.049088704770210094, 
        0.049354504155749816, 
        0.049621205020326214, 
        0.04988880752218971, 
        0.050157311800638996, 
        0.050426717975856454, 
        0.050697026148807216, 
        0.05096823640086781, 
        0.05124034879394727, 
        0.051513363369970554, 
        0.051787280150992744, 
        0.052062099138891635, 
        0.05233782031519012, 
        0.05261444364077794, 
        0.05289196905596835, 
        0.053170396480019255, 
        0.05344972581116159, 
        0.05372995692644481, 
        0.05401108968129286, 
        0.05429312390954978, 
        0.05457605942319615, 
        0.05485989601208448, 
        0.05514463344394651, 
        0.05543027146396603, 
        0.055716809794750195, 
        0.05600424813609049, 
        0.056292586164722914, 
        0.05658182353410823, 
        0.05687195987430852, 
        0.05716299479178964, 
        0.057454927869122686, 
        0.05774775866484268, 
        0.058041486713206115, 
        0.058336111524133, 
        0.058631632582754195, 
        0.05892804934937542, 
        0.059225361259274134, 
        0.05952356772226, 
        0.05982266812281925, 
        0.060122661819668764, 
        0.0604235481455901, 
        0.06072532640722718, 
        0.06102799588490852, 
        0.061331555832271276, 
        0.061636005476273736, 
        0.0619413440168843, 
        0.06224757062675178, 
        0.06255468445121201, 
        0.06286268460789818, 
        0.06317157018644508, 
        0.06348134024851293, 
        0.0637919938274701, 
        0.0641035299280414, 
        0.06441594752632215, 
        0.06472924556934523, 
        0.06504342297487509, 
        0.06535847863137301, 
        0.0656744113975616, 
        0.06599122010229692, 
        0.06630890354441873, 
        0.06662746049238075, 
        0.06694688968404164, 
        0.06726718982661407, 
        0.06758835959611276, 
        0.06791039763748292, 
        0.06823330256423162, 
        0.06855707295810835, 
        0.06888170736900795, 
        0.06920720431472814, 
        0.0695335622805656, 
        0.06986077971938297, 
        0.07018885505121676, 
        0.07051778666302023, 
        0.07084757290857407, 
        0.07117821210808205, 
        0.07150970254811408, 
        0.07184204248131787, 
        0.07217523012605544, 
        0.07250926366646214, 
        0.07284414125197229, 
        0.0731798609972091, 
        0.07351642098182828, 
        0.07385381925015616, 
        0.07419205381095201, 
        0.07453112263734381, 
        0.07487102366651373, 
        0.07521175479943605, 
        0.07555331390080923, 
        0.07589569879867047, 
        0.07623890728418466, 
        0.07658293711159672, 
        0.07692778599781837, 
        0.07727345162238966, 
        0.07761993162706, 
        0.0779672236157885, 
        0.07831532515437531, 
        0.07866423377030322, 
        0.07901394695263744, 
        0.07936446215163251, 
        0.07971577677854232, 
        0.08006788820556948, 
        0.08042079376555702, 
        0.08077449075175339, 
        0.08112897641772603, 
        0.08148424797706214, 
        0.08184030260312002, 
        0.08219713742903367, 
        0.0825547495472757, 
        0.08291313600962943, 
        0.08327229382705106, 
        0.08363221996930406, 
        0.0839929113647139, 
        0.08435436490032418, 
        0.08471657742135455, 
        0.08507954573127258, 
        0.08544326659143203, 
        0.08580773672104991, 
        0.08617295279685526, 
        0.08653891145307821, 
        0.08690560928124931, 
        0.08727304282991201, 
        0.08764120860465095, 
        0.08801010306780847, 
        0.08837972263812824, 
        0.08875006369110641, 
        0.08912112255829593, 
        0.0894928955275753, 
        0.0898653788427055, 
        0.09023856870339392, 
        0.09061246126491261, 
        0.09098705263819734, 
        0.09136233888964901, 
        0.09173831604084925, 
        0.09211498006865594, 
        0.09249232690496831, 
        0.09287035243635386, 
        0.09324905250433599, 
        0.0936284229052911, 
        0.09400845938980006, 
        0.09438915766323032, 
        0.09477051338511289, 
        0.09515252216904471, 
        0.09553517958300406, 
        0.09591848114891431, 
        0.09630242234260433, 
        0.09668699859387647, 
        0.09707220528627103, 
        0.09745803775679135, 
        0.09784449129644955, 
        0.09823156114932205, 
        0.09861924251330671, 
        0.09900753053963975, 
        0.09939642033286344, 
        0.09978590695077826, 
        0.100175985404485, 
        0.10056665065820929, 
        0.10095789762940946, 
        0.10134972118851504, 
        0.10174211615912597, 
        0.10213507731791431, 
        0.10252859939453576, 
        0.10292267707158562, 
        0.10331730498470047, 
        0.10371247772252867, 
        0.10410818982657129, 
        0.1045044357914952, 
        0.1049012100647244, 
        0.10529850704682378, 
        0.10569632109115319, 
        0.10609464650442274, 
        0.10649347754598061, 
        0.10689280842864367, 
        0.10729263331799799, 
        0.10769294633298254, 
        0.10809374154561567, 
        0.10849501298117696, 
        0.10889675461828584, 
        0.10929896038881165, 
        0.10970162417805875, 
        0.11010473982504788, 
        0.11050830112213877, 
        0.11091230181532859, 
        0.11131673560439509, 
        0.11172159614311404, 
        0.11212687703902814, 
        0.11253257185363456, 
        0.11293867410279466, 
        0.11334517725642103, 
        0.11375207473889573, 
        0.11415935992921113, 
        0.1145670261608892, 
        0.11497506672217749, 
        0.11538347485630739, 
        0.11579224376165326, 
        0.11620136659168957, 
        0.11661083645535926, 
        0.11702064641717475, 
        0.1174307894971892, 
        0.11784125867161678, 
        0.11825204687251785, 
        0.11866314698851776, 
        0.1190745518642458, 
        0.11948625430134964, 
        0.11989824705839817, 
        0.12031052285083779, 
        0.1207230743515088, 
        0.12113589419082768, 
        0.12154897495673775, 
        0.12196230919544442, 
        0.12237588941114796, 
        0.12278970806648727, 
        0.12320375758330249, 
        0.12361803034191711, 
        0.1240325186819473, 
        0.12444721490255403, 
        0.12486211126285689, 
        0.12527719998183498, 
        0.12569247323878438, 
        0.12610792317362204, 
        0.1265235418874383, 
        0.12693932144236525, 
        0.12735525386180743, 
        0.12777133113132136, 
        0.128187545198578, 
        0.1286038879735094, 
        0.12902035132919187, 
        0.12943692710153626, 
        0.12985360708990223, 
        0.1302703830576474, 
        0.13068724673197885, 
        0.13110418980492775, 
        0.13152120393303904, 
        0.13193828073846703, 
        0.13235541180834426, 
        0.13277258869632502, 
        0.1331898029220066, 
        0.13360704597179215, 
        0.134024309299274, 
        0.13444158432537784, 
        0.13485886243877915, 
        0.13527613499669788, 
        0.13569339332453945, 
        0.13611062871713805, 
        0.13652783243865882, 
        0.13694499572325688, 
        0.1373621097750087, 
        0.13777916576907784, 
        0.1381961548515524, 
        0.13861306814019136, 
        0.1390298967245931, 
        0.13944663166690346, 
        0.1398632640020737, 
        0.14027978473834277, 
        0.1406961848577533, 
        0.14111245531636007, 
        0.14152858704520102, 
        0.14194457095006835, 
        0.14236039791255725, 
        0.14277605878988128, 
        0.1431915444164936, 
        0.14360684560310194, 
        0.14402195313807672, 
        0.1444368577876208, 
        0.1448515502964152, 
        0.14526602138799435, 
        0.14568026176488258, 
        0.14609426210969903, 
        0.14650801308550188, 
        0.14692150533583317, 
        0.1473347294855873, 
        0.1477476761414525, 
        0.14816033589226116, 
        0.14857269930960343, 
        0.14898475694851576, 
        0.1493964993475111, 
        0.1498079170294727, 
        0.15021900050199838, 
        0.15062974025781756, 
        0.15104012677551945, 
        0.1514501505199156, 
        0.15185980194242651, 
        0.15226907148207178, 
        0.15267794956523592, 
        0.15308642660694127, 
        0.15349449301071533, 
        0.15390213916950643, 
        0.15430935546612465, 
        0.15471613227343753, 
        0.15512245995530907, 
        0.15552832886716247, 
        0.15593372935593647, 
        0.15633865176118225, 
        0.15674308641509085, 
        0.15714702364354385, 
        0.15755045376616636, 
        0.1579533670969251, 
        0.15835575394481982, 
        0.15875760461437105, 
        0.15915890940597532, 
        0.15955965861651705, 
        0.1599598425398538, 
        0.16035945146740832, 
        0.1607584756886054, 
        0.16115690549124026, 
        0.1615547311623547, 
        0.16195194298837112, 
        0.1623485312559068, 
        0.16274448625192875, 
        0.16313979826459354, 
        0.1635344575837049, 
        0.16392845450105512, 
        0.16432177931093028, 
        0.16471442231092873, 
        0.16510637380177182, 
        0.1654976240886388, 
        0.16588816348127758, 
        0.1662779822943786, 
        0.16666707084816798, 
        0.16705541946895905, 
        0.16744301848968257, 
        0.16782985825025973, 
        0.16821592909804603, 
        0.16860122138846062, 
        0.16898572548549537, 
        0.16936943176220043, 
        0.16975233060052639, 
        0.17013441239300525, 
        0.17051566754212877, 
        0.17089608646169308, 
        0.17127565957627913, 
        0.17165437732273187, 
        0.1720322301500765, 
        0.17240920852008182, 
        0.17278530290757652, 
        0.1731605038013855, 
        0.17353480170395388, 
        0.1739081871327289, 
        0.17428065062007175, 
        0.17465218271388286, 
        0.17502277397779759, 
        0.17539241499204838, 
        0.1757610963534898, 
        0.1761288086764429, 
        0.1764955425926374, 
        0.17686128875208268, 
        0.1772260378235333, 
        0.17758978049438268, 
        0.17795250747165636, 
        0.17831420948204962, 
        0.17867487727271478, 
        0.17903450161125625, 
        0.17939307328645085, 
        0.17975058310853795, 
        0.1801070219097476, 
        0.18046238054456284, 
        0.1808166498899969, 
        0.18116982084653546, 
        0.1815218843375915, 
        0.1818728313108972, 
        0.18222265273862204, 
        0.18257133961736274, 
        0.1829188829684822, 
        0.1832652738392638, 
        0.18361050330247153, 
        0.18395456245729852, 
        0.18429744242917154, 
        0.18463913437067556, 
        0.18497962946171292, 
        0.18531891890953966, 
        0.18565699394994956, 
        0.18599384584651915, 
        0.18632946589202787, 
        0.18666384540790085, 
        0.18699697574524785, 
        0.1873288482848393, 
        0.187659454437437, 
        0.18798878564438853, 
        0.18831683337778046, 
        0.18864358914058701, 
        0.18896904446763457, 
        0.18929319092505856, 
        0.18961602011131026, 
        0.18993752365723102, 
        0.19025769322600494, 
        0.19057652051433133, 
        0.19089399725185494, 
        0.19121011520199677, 
        0.1915248661621224, 
        0.19183824196371227, 
        0.19215023447293267, 
        0.19246083559083318, 
        0.1927700372530032, 
        0.19307783143107715, 
        0.1933842101320803, 
        0.193689165398909, 
        0.1939926893110509, 
        0.1942947739841842, 
        0.1945954115708459, 
        0.1948945942606078, 
        0.19519231428041284, 
        0.19548856389488403, 
        0.19578333540610915, 
        0.19607662115472205, 
        0.19636841351940423, 
        0.19665870491769466, 
        0.19694748780578367, 
        0.19723475467905954, 
        0.1975204980721647, 
        0.1978047105595981, 
        0.19808738475519616, 
        0.19836851331343097, 
        0.1986480889284696, 
        0.19892610433543845, 
        0.19920255231010656, 
        0.19947742566933835, 
        0.19975071727068952, 
        0.2000224200136886, 
        0.2002925268391901, 
        0.20056103072992085, 
        0.2008279247108884, 
        0.2010932018491395, 
        0.20135685525423086, 
        0.20161887807830403, 
        0.20187926351652866, 
        0.2021380048070115, 
        0.20239509523127944, 
        0.2026505281143264, 
        0.2029042968244037, 
        0.20315639477386463, 
        0.20340681541945094, 
        0.20365555226138396, 
        0.20390259884497877, 
        0.20414794875947345, 
        0.20439159563954074, 
        0.2046335331642215, 
        0.20487375505774688, 
        0.20511225508958342, 
        0.2053490270750344, 
        0.20558406487450998, 
        0.20581736239427534, 
        0.20604891358670221, 
        0.2062787124499928, 
        0.20650675302877622, 
        0.2067330294139159, 
        0.20695753574275413, 
        0.2071802661996861, 
        0.2074012150155926, 
        0.20762037646843381, 
        0.20783774488335896, 
        0.20805331463266935, 
        0.20826708013616518, 
        0.2084790358611266, 
        0.20868917632257278, 
        0.2088974960832239, 
        0.2091039897538658, 
        0.20930865199338497, 
        0.2095114775086519, 
        0.20971246105528307, 
        0.20991159743693394, 
        0.21010888150596363, 
        0.2103043081635136, 
        0.2104978723595444, 
        0.21068956909287084, 
        0.2108793934113724, 
        0.2110673404123284, 
        0.21125340524174097, 
        0.21143758309537491, 
        0.2116198692187224, 
        0.21180025890645002, 
        0.2119787475032049, 
        0.21215533040322387, 
        0.2123300030509053, 
        0.2125027609403779, 
        0.2126735996162704, 
        0.21284251467314805, 
        0.2130095017558301, 
        0.21317455655965464, 
        0.2133376748304861, 
        0.21349885236492935, 
        0.21365808500979047, 
        0.21381536866307868, 
        0.21397069927342927, 
        0.21412407284062943, 
        0.21427548541519964, 
        0.21442493309899777, 
        0.21457241204492397, 
        0.21471791845719163, 
        0.21486144859147466, 
        0.2150029987545895, 
        0.2151425653051466, 
        0.21528014465314446, 
        0.21541573326015348, 
        0.2155493276395568, 
        0.21568092435675537, 
        0.21581052002864395, 
        0.21593811132404958, 
        0.21606369496410072, 
        0.21618726772154706, 
        0.21630882642195787, 
        0.216428367941707, 
        0.21654588921117177, 
        0.21666138721158126, 
        0.21677485897734927, 
        0.21688630159502562, 
        0.2169957122035138, 
        0.21710308799457972, 
        0.21720842621211756, 
        0.2173117241527938, 
        0.2174129791661725, 
        0.2175121886547032, 
        0.2176093500729153, 
        0.21770446092860612, 
        0.2177975187825089, 
        0.21788852124854713, 
        0.2179774659924372, 
        0.21806435073475314, 
        0.21814917324689093, 
        0.2182319313560531, 
        0.21831262293949424, 
        0.21839124593016893, 
        0.2184677983129182, 
        0.21854227812617877, 
        0.2186146834619558, 
        0.21868501246455202, 
        0.2187532633329231, 
        0.21881943431917333, 
        0.21888352372831305, 
        0.21894552991818672, 
        0.21900545130205815, 
        0.2190632863441238, 
        0.21911903356557833, 
        0.21917269153661553, 
        0.2192242588860358, 
        0.2192737342916432, 
        0.21932111648873195, 
        0.21936640426264636, 
        0.21940959645269587, 
        0.21945069196187209, 
        0.21948968973135502, 
        0.21952658876103162, 
        0.2195613881096436, 
        0.21959408689103563, 
        0.21962468426510948, 
        0.2196531794435008, 
        0.2196795717159064, 
        0.2197038603703475, 
        0.21972604482022626, 
        0.21974612448559908, 
        0.21976409881820752, 
        0.21977996746498596, 
        0.21979372990102336, 
        0.21980538584424894, 
        0.21981493496721907, 
        0.21982237702173155, 
        0.21982771141372834, 
        0.2198309392707021, 
        0.21983242885567514, 
        0.21983081172290836, 
        0.21982798302561582, 
        0.21982277425926036, 
        0.21981546492283024, 
        0.2198060478777579, 
        0.21979452420746656, 
        0.21978089421765823, 
        0.2197651579066312, 
        0.21974731586326726, 
        0.21972736845252194, 
        0.2197053162501569, 
        0.21968115978753125, 
        0.21965489967637258, 
        0.21962653658896605, 
        0.21959607130067235, 
        0.21956350452875856, 
        0.21952883714481938, 
        0.21949207001281282, 
        0.2194532040897343, 
        0.2194122403614392, 
        0.21936917987721188, 
        0.2193240237418421, 
        0.21927677310860813, 
        0.21922742918793336, 
        0.21917599324534, 
        0.21912246659356713, 
        0.21906685060638564, 
        0.21900914670590785, 
        0.21894935636850504, 
        0.21888748112752004, 
        0.21882352256597312, 
        0.218757482323327, 
        0.21868936208891818, 
        0.21861916360947817, 
        0.21854688868230904, 
        0.2184725391595515, 
        0.21839611694560568, 
        0.21831762399901303, 
        0.21823706233165466, 
        0.2181544340069098, 
        0.21806974114443037, 
        0.21798298591395743, 
        0.21789417053949225, 
        0.21780329729865489, 
        0.21771036852155679, 
        0.2176153865913341, 
        0.2175183539434196, 
        0.21741927306739328, 
        0.21731814650492176, 
        0.2172149768503222, 
        0.21710976675089763, 
        0.21700251890661756, 
        0.21689323607006844, 
        0.2167819210463732, 
        0.2166685766931492, 
        0.21655320592059546, 
        0.21643581169142798, 
        0.21631639702036226, 
        0.21619496497469934, 
        0.21607151867391147, 
        0.21594606128966978, 
        0.2158185960456866, 
        0.21568912621761382, 
        0.2155576551334166, 
        0.2154241861728251, 
        0.21528872276735006, 
        0.21515126840042562, 
        0.2150118266070374, 
        0.2148704009739495, 
        0.21472699513948074, 
        0.2145816127933253, 
        0.21443425767681554, 
        0.21428493358248354, 
        0.2141336443540491, 
        0.21398039388652557, 
        0.21382518612622026, 
        0.21366802507006474, 
        0.21350891476626568, 
        0.2133478593137593, 
        0.21318486286241792, 
        0.2130199296123358, 
        0.2128530638146876, 
        0.2126842697710146, 
        0.21251355183302278, 
        0.21234091440316225, 
        0.2121663619336345, 
        0.21198989892723136, 
        0.2118115299365268, 
        0.2116312595638541, 
        0.21144909246167867, 
        0.21126503333194893, 
        0.21107908692632793, 
        0.21089125804597733, 
        0.21070155154145967, 
        0.21050997231270002, 
        0.21031652530862663, 
        0.21012121552729365, 
        0.20992404801562864, 
        0.20972502786970798, 
        0.20952416023388495, 
        0.20932145030138533, 
        0.20911690331372396, 
        0.20891052456098375, 
        0.2087023193812721, 
        0.20849229316071025, 
        0.20828045133369777, 
        0.20806679938201456, 
        0.20785134283544537, 
        0.2076340872711928, 
        0.20741503831400793, 
        0.2071942016358162, 
        0.2069715829556556, 
        0.20674718803971218, 
        0.2065210227007174, 
        0.20629309279840716, 
        0.20606340423899527, 
        0.20583196297486395, 
        0.20559877500476878, 
        0.2053638463737718, 
        0.20512718317249548, 
        0.20488879153752526, 
        0.2046486776511012, 
        0.2044068477407261, 
        0.2041633080793192, 
        0.20391806498478673, 
        0.20367112481985203, 
        0.2034224939925455, 
        0.20317217895488776, 
        0.20292018620340388, 
        0.20266652227904328, 
        0.20241119376664551, 
        0.2021542072948929, 
        0.2018955695361672, 
        0.20163528720648974, 
        0.20137336706466238, 
        0.20110981591307575, 
        0.20084464059674176, 
        0.20057784800361864, 
        0.20030944506361076, 
        0.20003943874934108, 
        0.19976783607553547, 
        0.1994946440985692, 
        0.19921986991657226, 
        0.1989435206691607, 
        0.1986656035366936, 
        0.19838612574103628, 
        0.1981050945446477, 
        0.19782251725055747, 
        0.19753840120196486, 
        0.19725275378216509, 
        0.1969655824146763, 
        0.19667689456215276, 
        0.1963866977266991, 
        0.1960949994495068, 
        0.19580180731099345, 
        0.19550712892987748, 
        0.19521097196324383, 
        0.19491334410647213, 
        0.19461425309244473, 
        0.19431370669193399, 
        0.19401171271318546, 
        0.19370827900140378, 
        0.19340341343823822, 
        0.19309712394233766, 
        0.192789418468274, 
        0.19248030500685598, 
        0.19216979158432843, 
        0.1918578862627118, 
        0.19154459713860855, 
        0.191229932343951, 
        0.1909139000450076, 
        0.19059650844222326, 
        0.1902777657702502, 
        0.18995768029707183, 
        0.18963626032417122, 
        0.1893135141860404, 
        0.18898945024987332, 
        0.18866407691523818, 
        0.1883374026139413, 
        0.1880094358092158, 
        0.18768018499622743, 
        0.18734965870093492, 
        0.18701786547992777, 
        0.18668481392054967, 
        0.18635051264016297, 
        0.18601497028589145, 
        0.1856781955342627, 
        0.18534019709075183, 
        0.18500098369008655, 
        0.18466056409479212, 
        0.18431894709578295, 
        0.18397614151147917, 
        0.1836321561875753, 
        0.18328699999662018, 
        0.18294068183823498, 
        0.18259321063782946, 
        0.18224459534660134, 
        0.1818948449414054, 
        0.18154396842402357, 
        0.18119197482105137, 
        0.18083887318324643, 
        0.1804846725852767, 
        0.1801293821256785, 
        0.17977301092578, 
        0.1794155681295893, 
        0.17905706290356785, 
        0.17869750443624685, 
        0.17833690193747778, 
        0.177975264638132, 
        0.17761260178997254, 
        0.17724892266493675, 
        0.17688423655492827, 
        0.17651855277107398, 
        0.17615188064377157, 
        0.175784229521658, 
        0.175415608771808, 
        0.1750460277789378, 
        0.1746754959453211, 
        0.17430402268922485, 
        0.17393161744637367, 
        0.17355828966746806, 
        0.17318404881945276, 
        0.17280890438410684, 
        0.17243286585769202, 
        0.17205594275087677, 
        0.17167814458761527, 
        0.17129948090566738, 
        0.17091996125498338, 
        0.17053959519837347, 
        0.1701583923100336, 
        0.1697763621757907, 
        0.16939351439228467, 
        0.16900985856659717, 
        0.16862540431557238, 
        0.1682401612661546, 
        0.16785413905372404, 
        0.16746734732227206, 
        0.16707979572375303, 
        0.16669149391808577, 
        0.16630245157222176, 
        0.16591267835870127, 
        0.16552218395721247, 
        0.16513097805276183, 
        0.16473907033515336, 
        0.164346470499458, 
        0.16395318824430274, 
        0.16355923327188465, 
        0.16316461528781237, 
        0.16276934400000073, 
        0.16237342911878402, 
        0.16197688035577865, 
        0.1615797074238734, 
        0.16118192003660908, 
        0.1607835279074116, 
        0.16038454074948263, 
        0.1599849682748919, 
        0.15958482019443607, 
        0.15918410621705387, 
        0.15878283604861798, 
        0.15838101939269345, 
        0.15797866594900456, 
        0.15757578541350686, 
        0.15717238747733725, 
        0.1567684818268225, 
        0.15636407814271766, 
        0.15595918609965415, 
        0.15555381536578985, 
        0.15514797560203467, 
        0.15474167646194367, 
        0.15433492759073417, 
        0.15392773862511966, 
        0.15352011919273473, 
        0.15311207891128129, 
        0.1527036273886115, 
        0.15229477422168203, 
        0.15188552899640595, 
        0.15147590128702143, 
        0.15106590065543687, 
        0.15065553665099657, 
        0.1502448188097086, 
        0.14983375665390578, 
        0.14942235969177697, 
        0.1490106374165013, 
        0.14859859930636657, 
        0.14818625482366432, 
        0.1477736134145547, 
        0.14736068450854098, 
        0.14694747751777937, 
        0.14653400183677465, 
        0.14612026684178347, 
        0.1457062818903388, 
        0.14529205632086153, 
        0.14487759945191286, 
        0.14446292058196358, 
        0.1440480289890785, 
        0.14363293392989013, 
        0.14321764463950698, 
        0.14280217033084813, 
        0.14238652019468168, 
        0.14197070339836979, 
        0.1415547290858369, 
        0.1411386063771159, 
        0.14072234436788733, 
        0.1403059521289326, 
        0.1398894387055279, 
        0.13947281311744944, 
        0.1390560843579631, 
        0.13863926139378027, 
        0.1382223531646953, 
        0.13780536858265105, 
        0.13738831653181777, 
        0.13697120586776917, 
        0.1365540454173827, 
        0.13613684397821194, 
        0.1357196103180114, 
        0.13530235317446485, 
        0.13488508125498996, 
        0.13446780323572927, 
        0.13405052776173457, 
        0.1336332634461152, 
        0.13321601887011897, 
        0.13279880258238155, 
        0.13238162309829177, 
        0.13196448890038964, 
        0.13154740843737395, 
        0.13113039012396996, 
        0.13071344234037147, 
        0.13029657343210524, 
        0.12987979170951652, 
        0.12946310544748, 
        0.12904652288503163, 
        0.12863005222486995, 
        0.12821370163361392, 
        0.12779747924052395, 
        0.12738139313798946, 
        0.12696545138076337, 
        0.1265496619856431, 
        0.12613403293146896, 
        0.12571857215854262, 
        0.12530328756838613, 
        0.12488818702355699, 
        0.12447327834709833, 
        0.12405856932257116, 
        0.12364406769338736, 
        0.12322978116308267, 
        0.1228157173945978, 
        0.12240188400967855, 
        0.12198828858958002, 
        0.12157493867418682, 
        0.12116184176185561, 
        0.12074900530899767, 
        0.12033643673025186, 
        0.11992414339791052, 
        0.11951213264179744, 
        0.11910041174915625, 
        0.11868898796420589, 
        0.11827786848810244, 
        0.11786706047863997, 
        0.11745657105016725, 
        0.11704640727323289, 
        0.11663657617454674, 
        0.1162270847366805, 
        0.11581793989796221, 
        0.11540914855234675, 
        0.11500071754896549, 
        0.11459265369255087, 
        0.1141849637424071, 
        0.1137776544131719, 
        0.11337073237423383, 
        0.11296420424940476, 
        0.11255807661735069, 
        0.11215235601083651, 
        0.11174704891699908, 
        0.11134216177719865, 
        0.11093770098659943, 
        0.1105336728945247, 
        0.11013008380410257, 
        0.10972693997219028, 
        0.10932424760923046, 
        0.10892201287928073, 
        0.10852024189998732, 
        0.10811894074233301, 
        0.10771811543061091, 
        0.10731777194255984, 
        0.10691791620894919, 
        0.10651855411391807, 
        0.10611969149468092, 
        0.10572133414153162, 
        0.10532348779795354, 
        0.10492615816031532, 
        0.10452935087814363, 
        0.10413307155380795, 
        0.10373732574284909, 
        0.10334211895362244, 
        0.1029474566475168, 
        0.10255334423888657, 
        0.10215978709500927, 
        0.10176679053618268, 
        0.10137435983577564, 
        0.10098250022009758, 
        0.10059121686847652, 
        0.10020051491336328, 
        0.09981039944031511, 
        0.09942087548801326, 
        0.09903194804831543, 
        0.09864362206636411, 
        0.0982559024405064, 
        0.09786879402253039, 
        0.097482301617472, 
        0.09709642998401494, 
        0.09671118383420918, 
        0.09632656783382043, 
        0.09594258660228062, 
        0.09555924471266658, 
        0.0951765466921863, 
        0.09479449702176274, 
        0.09441310013629457, 
        0.09403236042491808, 
        0.09365228223101546, 
        0.09327286985214901, 
        0.09289412754059592, 
        0.09251605950296113, 
        0.09213866990049613, 
        0.09176196284935802, 
        0.09138594242048519, 
        0.09101061263984712, 
        0.09063597748876677, 
        0.09026204090361661, 
        0.08988880677629664, 
        0.0895162789542203, 
        0.08914446124053407, 
        0.08877335739424186, 
        0.08840297113021725, 
        0.08803330611958589, 
        0.0876643659897501, 
        0.08729615432452473, 
        0.08692867466433618, 
        0.08656193050629546, 
        0.08619592530464916, 
        0.08583066247053328, 
        0.08546614537241178, 
        0.08510237733622433, 
        0.08473936164533089, 
        0.08437710154102472, 
        0.08401560022258216, 
        0.08365486084732411, 
        0.08329488653090122, 
        0.08293568034749033, 
        0.08257724532990307, 
        0.0822195844698274, 
        0.08186270071809748, 
        0.08150659698471065, 
        0.08115127613912054, 
        0.0807967410104545, 
        0.08044299438762716, 
        0.08009003901965757, 
        0.07973787761572114, 
        0.07938651284554739, 
        0.07903594733929756, 
        0.07868618368819315, 
        0.07833722444436098, 
        0.07798907212121145, 
        0.07764172919377209, 
        0.077295198098569, 
        0.07694948123404943, 
        0.07660458096067346, 
        0.07626049960153863, 
        0.07591723944196636, 
        0.07557480273002427, 
        0.07523319167685806, 
        0.07489240845670979, 
        0.07455245520723541, 
        0.0742133340297233, 
        0.07387504698931815, 
        0.0735375961150487, 
        0.07320098340034316, 
        0.07286521080320073, 
        0.0725302802461939, 
        0.07219619361686865, 
        0.07186295276790976, 
        0.07153055951747062, 
        0.07119901564922908, 
        0.07086832291269976, 
        0.07053848302349777, 
        0.0702094976634411, 
        0.06988136848095773, 
        0.06955409709106522, 
        0.0692276850758772, 
        0.06890213398458625, 
        0.06857744533390035, 
        0.06825362060800072, 
        0.06793066125903964, 
        0.06760856870728114, 
        0.06728734434117109, 
        0.06696698951788062, 
        0.06664750556318716, 
        0.06632889377187785, 
        0.06601115540798831, 
        0.06569429170496438, 
        0.06537830386594312, 
        0.06506319306391846, 
        0.06474896044200236, 
        0.06443560711366164, 
        0.06412313416290219, 
        0.06381154264449919, 
        0.06350083358422055, 
        0.0631910079791559, 
        0.06288206679771875, 
        0.0625740109800759, 
        0.06226684143822557, 
        0.06196055905632173, 
        0.06165516469085611, 
        0.061350659170754364, 
        0.06104704329785643, 
        0.060744317846882265, 
        0.060442483565790954, 
        0.06014154117598777, 
        0.05984149137238157, 
        0.0595423348239893, 
        0.05924407217364556, 
        0.05894670403851927, 
        0.058650231010251755, 
        0.058354653655265716, 
        0.058059972514804034, 
        0.05776618810523868, 
        0.057473300918317385, 
        0.05718131142120715, 
        0.05689022005690911, 
        0.05660002724435971, 
        0.05631073337857695, 
        0.0560223388310491, 
        0.05573484394974041, 
        0.05544824905930892, 
        0.05516255446146613, 
        0.0548777604350453, 
        0.05459386723623517, 
        0.05431087509875324, 
        0.0540287842340611, 
        0.05374759483161811, 
        0.05346730705897216, 
        0.05318792106195046, 
        0.05290943696492441, 
        0.052631854871065004, 
        0.052355174862327485, 
        0.052079396999764174, 
        0.05180452132370717, 
        0.05153054785396443, 
        0.05125747658992729, 
        0.05098530751087419, 
        0.05071404057602735, 
        0.05044367572478731, 
        0.05017421287688641, 
        0.04990565193271928, 
        0.04963799277323727, 
        0.049371235260361065, 
        0.04910537923700928, 
        0.0488404245273891, 
        0.04857637093706926, 
        0.048313218253154384, 
        0.048050966244481096, 
        0.04778961466190355, 
        0.047529163238178886, 
        0.04726961168842064, 
        0.04701095971000906, 
        0.0467532069829908, 
        0.04649635317002361, 
        0.046240397916680984, 
        0.0459853408515002, 
        0.04573118158629273, 
        0.04547791971608983, 
        0.04522555481947336, 
        0.04497408645857479, 
        0.04472351417942354, 
        0.044473837511862735, 
        0.044225055969852045, 
        0.04397716905154987, 
        0.043730176239486225, 
        0.04348407700064636, 
        0.04323887078674297, 
        0.04299455703417704, 
        0.042751135164310235, 
        0.042508604583557194, 
        0.04226696468344843, 
        0.04202621484090112, 
        0.04178635441825966, 
        0.04154738276346865, 
        0.04130929921008983, 
        0.04107210307759022, 
        0.040835793671421476, 
        0.04060037028304264, 
        0.040365832190174054, 
        0.040132178656825696, 
        0.039899408933462055, 
        0.039667522257122674, 
        0.039436517851497016, 
        0.03920639492709704, 
        0.038977152681345745, 
        0.03874879029869623, 
        0.03852130695068039, 
        0.03829470179612902, 
        0.038068973981219965, 
        0.03784412263956648, 
        0.03762014689238466, 
        0.03739704584853775, 
        0.03717481860465211, 
        0.036953464245229266, 
        0.03673298184280486, 
        0.03651337045792688, 
        0.03629462913934589, 
        0.03607675692410012, 
        0.035859752837524204, 
        0.03564361589347533, 
        0.03542834509437875, 
        0.03521393943128272, 
        0.03500039788394458, 
        0.0347877194209681, 
        0.03457590299991943, 
        0.034364947567310324, 
        0.0341548520587479, 
        0.033945615399021925, 
        0.03373723650218282, 
        0.033529714271628715, 
        0.03332304760013229, 
        0.03311723537001074, 
        0.03291227645315206, 
        0.03270816971109554, 
        0.03250491399511984, 
        0.032302508146335625, 
        0.03210095099566602, 
        0.03190024136406596, 
        0.03170037806250697, 
        0.03150135989203515, 
        0.03130318564393064, 
        0.031105854099683177, 
        0.03090936403105778, 
        0.03071371420023737, 
        0.030518903359902105, 
        0.030324930253158265, 
        0.03013179361377968, 
        0.029939492166142227, 
        0.029748024625289114, 
        0.02955738969710093, 
        0.029367586078265704, 
        0.029178612456366416, 
        0.02899046750995105, 
        0.028803149908558923, 
        0.028616658312845038, 
        0.028430991374548478, 
        0.02824614773663544, 
        0.028062126033283244, 
        0.027878924890004028, 
        0.02769654292364484, 
        0.02751497874246043, 
        0.027334230946190606, 
        0.027154298126062494, 
        0.026975178864915142, 
        0.026796871737160666, 
        0.026619375308915352, 
        0.026442688138030534, 
        0.02626680877410031, 
        0.02609173575858024, 
        0.025917467624769642, 
        0.025744002897897054, 
        0.025571340095166803, 
        0.025399477725790213, 
        0.025228414291070648, 
        0.02505814828437269, 
        0.02488867819125694, 
        0.02472000248949532, 
        0.024552119649098644, 
        0.024385028132337703, 
        0.024218726393881545, 
        0.024053212880717927, 
        0.023888486032329685, 
        0.023724544280590343, 
        0.023561386049933884, 
        0.023399009757380285, 
        0.023237413812502876, 
        0.02307659661751522, 
        0.02291655656732317, 
        0.02275729204957132, 
        0.022598801444647584, 
        0.022441083125759875, 
        0.022284135458962104, 
        0.022127956803187403, 
        0.02197254551031059, 
        0.021817899925168284, 
        0.021664018385604767, 
        0.021510899222530112, 
        0.02135854075993277, 
        0.021206941314917654, 
        0.021056099197762558, 
        0.020906012711989004, 
        0.020756680154316417, 
        0.02060809981479109, 
        0.02046026997675729, 
        0.020313188916936474, 
        0.020166854905451267, 
        0.020021266205867656, 
        0.01987642107523121, 
        0.019732317764115534, 
        0.019588954516654742, 
        0.01944632957055977, 
        0.01930444115719758, 
        0.01916328750161793, 
        0.01902286682257706, 
        0.018883177332569334, 
        0.018744217237919466, 
        0.018605984738728976, 
        0.018468478029015564, 
        0.018331695296692083, 
        0.018195634723616974, 
        0.018060294485642423, 
        0.017925672752644475, 
        0.017791767688563692, 
        0.017658577451440775, 
        0.017526100193483662, 
        0.017394334061072464, 
        0.01726327719478884, 
        0.01713292772950771, 
        0.017003283794407166, 
        0.0168743435129917, 
        0.016746105003180602, 
        0.01661856637728551, 
        0.01649172574211196, 
        0.016365581198966375, 
        0.016240130843671062, 
        0.01611537276666745, 
        0.015991305053040597, 
        0.015867925782526493, 
        0.015745233029565892, 
        0.015623224863383573, 
        0.015501899347963454, 
        0.015381254542169643, 
        0.015261288499717963, 
        0.015141999269261767, 
        0.015023384894434512, 
        0.014905443413864045, 
        0.014788172861237982, 
        0.014671571265348113, 
        0.014555636650116355, 
        0.014440367034668817, 
        0.014325760433342213, 
        0.014211814855769637, 
        0.014098528306889884, 
        0.013985898787021278, 
        0.013873924291878947, 
        0.013762602812660105, 
        0.01365193233602441, 
        0.013541910844226665, 
        0.013432536315083222, 
        0.013323806722080042, 
        0.013215720034375182, 
        0.013108274216876749, 
        0.013001467230275357, 
        0.01289529703109647, 
        0.012789761571745242, 
        0.012684858800560247, 
        0.012580586661860536, 
        0.01247694309599483, 
        0.012373926039391378, 
        0.012271533424609838, 
        0.012169763180381491, 
        0.012068613231667523, 
        0.011968081499731158, 
        0.011868165902142123, 
        0.011768864352867359, 
        0.011670174762308373, 
        0.011572095037343263, 
        0.011474623081400324, 
        0.011377756794503856, 
        0.01128149407332028, 
        0.01118583281120806, 
        0.011090770898286154, 
        0.010996306221486254, 
        0.010902436664589678, 
        0.0108091601083074, 
        0.010716474430315199, 
        0.010624377505308294, 
        0.010532867205077625, 
        0.010441941398545053, 
        0.010351597951827236, 
        0.01026183472830519, 
        0.010172649588657484, 
        0.010084040390925066, 
        0.009996004990584078, 
        0.009908541240581593, 
        0.009821646991413161, 
        0.009735320091170474, 
        0.00964955838560205, 
        0.009564359718176547, 
        0.009479721930133233, 
        0.009395642860556165, 
        0.009312120346420816, 
        0.009229152222656953, 
        0.009146736322213947, 
        0.009064870476126278, 
        0.008983552513557449, 
        0.008902780261888, 
        0.008822551546747217, 
        0.00874286419210089, 
        0.008663716020301639, 
        0.008585104852143166, 
        0.008507028506940227, 
        0.008429484802598699, 
        0.008352471555648089, 
        0.008275986581331139, 
        0.008200027693658955, 
        0.00812459270547355, 
        0.008049679428515984, 
        0.007975285673501536, 
        0.007901409250161688, 
        0.007828047967326317, 
        0.007755199632978491, 
        0.007682862054346163, 
        0.007611033037933485, 
        0.007539710389597701, 
        0.007468891914630392, 
        0.00739857541781474, 
        0.007328758703488874, 
        0.007259439575615246, 
        0.007190615837848099, 
        0.0071222852936092, 
        0.0070544457461435865, 
        0.0069870949985835805, 
        0.006920230854035926, 
        0.006853851115636281, 
        0.006787953586621925, 
        0.006722536070390625, 
        0.00665759637058203, 
        0.006593132291149177, 
        0.006529141636412011, 
        0.006465622211129473, 
        0.00640257182058298, 
        0.0063399882706278, 
        0.0062778693677761396, 
        0.006216212919256136, 
        0.006155016733088741, 
        0.006094278618152444, 
        0.006033996384255781, 
        0.005974167842203641, 
        0.005914790803870718, 
        0.005855863082268613, 
        0.0057973824916113265, 
        0.005739346847404737, 
        0.005681753966490067, 
        0.00562460166711905, 
        0.0055678877690442915, 
        0.005511610093559689, 
        0.005455766463593817, 
        0.005400354703770969, 
        0.005345372640477386, 
        0.005290818101929805, 
        0.005236688918251227, 
        0.005182982921543, 
        0.005129697945942676, 
        0.005076831827698369, 
        0.005024382405238764, 
        0.004972347519249174, 
        0.0049207250127244724, 
        0.004869512731051132, 
        0.00481870852207123, 
        0.004768310236144485, 
        0.004718315726231324, 
        0.004668722847945605, 
        0.00461952945963337, 
        0.004570733422435357, 
        0.004522332600356563, 
        0.004474324860328723, 
        0.0044267080722853215, 
        0.00437948010922134, 
        0.004332638847262961, 
        0.004286182165737194, 
        0.00424010794723126, 
        0.0041944140776589015, 
        0.0041490984463320195, 
        0.004104158946021776, 
        0.004059593473021177, 
        0.004015399927217973, 
        0.003971576212148369, 
        0.003928120235065727, 
        0.0038850299070044216, 
        0.003842303142847296, 
        0.0037999378613779245, 
        0.003757931985353211, 
        0.003716283441557751, 
        0.0036749901608742024, 
        0.0036340500783358263, 
        0.003593461133189771, 
        0.0035532212689591055, 
        0.003513328433508727, 
        0.003473780579090566, 
        0.003434575662415322, 
        0.0033957116447048213, 
        0.003357186491751221, 
        0.0033189981739749834, 
        0.0032811446664867904, 
        0.003243623949134746, 
        0.003206434006568647, 
        0.003169572828290535, 
        0.003133038408714694, 
        0.0030968287472178885, 
        0.0030609418481944337, 
        0.003025375721111798, 
        0.002990128380562355, 
        0.0029551978463159194, 
        0.002920582143368855, 
        0.0028862793020013517, 
        0.0028522873578216805, 
        0.0028186043518220643, 
        0.002785228330422064, 
        0.0027521573455226776, 
        0.0027193894545532657, 
        0.002686922720518291, 
        0.0026547552120415045, 
        0.002622885003419082, 
        0.002591310174660393, 
        0.0025600288115360703, 
        0.002529039005615384, 
        0.0024983388543214713, 
        0.0024679264609647864, 
        0.0024377999347938973, 
        0.002407957391022867, 
        0.0023783969508902104, 
        0.002349116741690564, 
        0.0023201148968119514, 
        0.0022913895557797738, 
        0.002262938864291907, 
        0.002234760974258474, 
        0.0022068540438375667
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-30.json <==
[
    [
        -52.645408478781704, 
        -52.570792884096569, 
        -52.49634456762503, 
        -52.422066654048663, 
        -52.347959244975463, 
        -52.274022422902604, 
        -52.20025626166094, 
        -52.126660791582573, 
        -52.053236021047574, 
        -51.979981936019676, 
        -51.906898503542365, 
        -51.833985663505338, 
        -51.761243322278425, 
        -51.688671361355695, 
        -51.616269673476744, 
        -51.544038088900258, 
        -51.471976426555287, 
        -51.400084484856166, 
        -51.328362034178419, 
        -51.256808819795573, 
        -51.185424583879787, 
        -51.114209028639721, 
        -51.043161830619098, 
        -50.972282657068405, 
        -50.901571144893957, 
        -50.83102691369691, 
        -50.760649562322961, 
        -50.690438652232878, 
        -50.620393771000245, 
        -50.550514441800523, 
        -50.480800174261866, 
        -50.411250464496327, 
        -50.34186479617108, 
        -50.272642613447104, 
        -50.203583374663197, 
        -50.134686484611962, 
        -50.065951355323783, 
        -49.997377359118254, 
        -49.928963873425587, 
        -49.860710242719641, 
        -49.792615793427963, 
        -49.724679841520533, 
        -49.656901684911809, 
        -49.589280599922532, 
        -49.521815859310578, 
        -49.454506706955087, 
        -49.38735237731953, 
        -49.320352089227065, 
        -49.253505041449159, 
        -49.186810421356093, 
        -49.12026740738299, 
        -49.053875146108368, 
        -48.987632800864873, 
        -48.921539491168488, 
        -48.855594338159413, 
        -48.789796440730242, 
        -48.724144894729697, 
        -48.658638777016321, 
        -48.593277148098487, 
        -48.528059059865967, 
        -48.462983557160598, 
        -48.398049647599109, 
        -48.333256381647338, 
        -48.26860274584579, 
        -48.204087731931381, 
        -48.139710302609949, 
        -48.075469464555951, 
        -48.011364157224421, 
        -47.947393328507857, 
        -47.883555915869529, 
        -47.819850843140863, 
        -47.756277027965105, 
        -47.692833373202106, 
        -47.62951877527243, 
        -47.566332117699893, 
        -47.503272272932598, 
        -47.440338110995711, 
        -47.37752848400676, 
        -47.314842237277688, 
        -47.252278205678515, 
        -47.189835216272705, 
        -47.127512082607282, 
        -47.065307616675774, 
        -47.003220613451163, 
        -46.941249862106865, 
        -46.87939413691285, 
        -46.817652217529464, 
        -46.756022855062994, 
        -46.694504812008674, 
        -46.633096825141997, 
        -46.571797630415887, 
        -46.510605951791177, 
        -46.449520505125044, 
        -46.388539997971719, 
        -46.327663127715866, 
        -46.266888584912301, 
        -46.20621504826817, 
        -46.145641190196784, 
        -46.085165672455553, 
        -46.024787148429304, 
        -45.964504263446869, 
        -45.904315647960559, 
        -45.844219936801295, 
        -45.784215743402804, 
        -45.724301676814996, 
        -45.664476335608093, 
        -45.604738308984842, 
        -45.545086177678847, 
        -45.485518513247364, 
        -45.426033877371246, 
        -45.366630822909649, 
        -45.30730789149294, 
        -45.248063618213038, 
        -45.188896523634028, 
        -45.129805127099978, 
        -45.070787925122353, 
        -45.011843421336515, 
        -44.952970093576241, 
        -44.894166419009906, 
        -44.835430859889527, 
        -44.776761869751581, 
        -44.718157891368314, 
        -44.659617357949237, 
        -44.601138691606593, 
        -44.542720303074873, 
        -44.484360592783773, 
        -44.426057949853018, 
        -44.367810751774464, 
        -44.309617366712253, 
        -44.251476145690447, 
        -44.193385440051742, 
        -44.135343578614197, 
        -44.077348880758123, 
        -44.019399653196601, 
        -43.961494196242853, 
        -43.903630792767871, 
        -43.845807712979067, 
        -43.788023214734487, 
        -43.730275547153362, 
        -43.672562941400606, 
        -43.614883618242679, 
        -43.557235784272159, 
        -43.499617632966711, 
        -43.442027344016751, 
        -43.384463083442263, 
        -43.326923002410602, 
        -43.269405240253974, 
        -43.211907919012106, 
        -43.154429148434296, 
        -43.096967022211594, 
        -43.039519620513971, 
        -42.982085006527946, 
        -42.924661229924148, 
        -42.867246323660261, 
        -42.809838305550095, 
        -42.75243517769934, 
        -42.695034925046883, 
        -42.637635514903202, 
        -42.580234904183477, 
        -42.522831026508292, 
        -42.465421802433511, 
        -42.408005121269284, 
        -42.350578890099079, 
        -42.293140961368081, 
        -42.235689192239555, 
        -42.178221406396581, 
        -42.120735423075679, 
        -42.063229030065962, 
        -42.005700009560073, 
        -41.948146113576279, 
        -41.890565082684155, 
        -41.832954633917673, 
        -41.775312465411368, 
        -41.717636255237416, 
        -41.659923663163653, 
        -41.602172320944106, 
        -41.54437985828887, 
        -41.486543863705542, 
        -41.428661919216879, 
        -41.370731577062777, 
        -41.312750370130956, 
        -41.254715809474135, 
        -41.196625386607629, 
        -41.138476568079618, 
        -41.080266798963095, 
        -41.02199350110854, 
        -40.963654076475642, 
        -40.905245899491881, 
        -40.846766326084989, 
        -40.788212684499236, 
        -40.729582281772757, 
        -40.670872394188059, 
        -40.612080291146533, 
        -40.553203197507244, 
        -40.494238327340234, 
        -40.435182854576034, 
        -40.376033954600977, 
        -40.31678875250757, 
        -40.257444356738141, 
        -40.197997850107612, 
        -40.138446288552124, 
        -40.078786698122933, 
        -40.019016092222309, 
        -39.959131444311041, 
        -39.899129705930235, 
        -39.839007801197454, 
        -39.778762626585511, 
        -39.718391051747261, 
        -39.657889920016892, 
        -39.597256046051143, 
        -39.536486217138226, 
        -39.475577191688458, 
        -39.414525703077459, 
        -39.353328453010164, 
        -39.291982116839186, 
        -39.230483340549661, 
        -39.168828742565388, 
        -39.107014910723763, 
        -39.04503840801501, 
        -38.982895765752993, 
        -38.92058348527425, 
        -38.858098037442566, 
        -38.79543587339414, 
        -38.732593405625963, 
        -38.669567021029366, 
        -38.606353076725561, 
        -38.542947900183336, 
        -38.479347786894344, 
        -38.415549012911868, 
        -38.351547816942627, 
        -38.287340408138014, 
        -38.222922970199583, 
        -38.158291654199402, 
        -38.093442583186786, 
        -38.028371856337614, 
        -37.96307554065212, 
        -37.897549669621142, 
        -37.831790250950405, 
        -37.765793271998398, 
        -37.699554684449666, 
        -37.633070410324244, 
        -37.56633634738256, 
        -37.499348366550429, 
        -37.43210230520954, 
        -37.364593988077566, 
        -37.296819202649907, 
        -37.228773706904732, 
        -37.160453237847435, 
        -37.09185351066423, 
        -37.022970207546891, 
        -36.953798995201566, 
        -36.884335506778989, 
        -36.814575360383742, 
        -36.744514144347043, 
        -36.674147427626295, 
        -36.603470757384677, 
        -36.532479656144908, 
        -36.461169631161255, 
        -36.389536162693425, 
        -36.317574718779184, 
        -36.245280743571051, 
        -36.172649665573473, 
        -36.099676898353913, 
        -36.02635783790403, 
        -35.952687863171377, 
        -35.878662342437828, 
        -35.804276626994941, 
        -35.729526059711645, 
        -35.654405969094768, 
        -35.57891167526072, 
        -35.503038491142789, 
        -35.426781718991734, 
        -35.350136658119325, 
        -35.273098601202868, 
        -35.195662835168079, 
        -35.117824648602102, 
        -35.039579324897076, 
        -34.960922143901371, 
        -34.881848409004029, 
        -34.802353404353212, 
        -34.722432430807139, 
        -34.64208079137817, 
        -34.561293800928389, 
        -34.480066777157091, 
        -34.398395069861969, 
        -34.316274022892081, 
        -34.233699008439217, 
        -34.150665412322887, 
        -34.067168639775389, 
        -33.983204120882199, 
        -33.898767311868994, 
        -33.813853696796443, 
        -33.728458782059349, 
        -33.642578108502754, 
        -33.556207262576088, 
        -33.469341843717544, 
        -33.381977525919638, 
        -33.294109994498989, 
        -33.205734989143927, 
        -33.116848297313446, 
        -33.027445753423812, 
        -32.937523249505773, 
        -32.847076726740582, 
        -32.756102189527674, 
        -32.664595703136818, 
        -32.572553390380982, 
        -32.479971458417815, 
        -32.386846163329444, 
        -32.293173856198109, 
        -32.198950942161552, 
        -32.104173931499631, 
        -32.008839391503393, 
        -31.912944002382623, 
        -31.816484516499539, 
        -31.719457780538775, 
        -31.621860742609947, 
        -31.523690450007571, 
        -31.424944056921575, 
        -31.325618813199497, 
        -31.225712093898462, 
        -31.125221374161786, 
        -31.024144251748805, 
        -30.922478456091376, 
        -30.820221826572119, 
        -30.717372338927902, 
        -30.613928094326823, 
        -30.50988733579814, 
        -30.405248441968787, 
        -30.300009928806109, 
        -30.194170466360745, 
        -30.087728864431565, 
        -29.980684095038914, 
        -29.873035275377426, 
        -29.764781690292462, 
        -29.655922782670441, 
        -29.546458159813906, 
        -29.436387605287909, 
        -29.325711072700923, 
        -29.214428674749612, 
        -29.102540719107743, 
        -28.990047689941871, 
        -28.876950259840463, 
        -28.763249269671086, 
        -28.648945765813867, 
        -28.534040982716544, 
        -28.418536344612246, 
        -28.302433477059328, 
        -28.185734200264722, 
        -28.06844053201117, 
        -27.950554694982564, 
        -27.832079117594361, 
        -27.713016430119346, 
        -27.593369471157292, 
        -27.473141288725035, 
        -27.352335134742415, 
        -27.230954474209611, 
        -27.109002988485194, 
        -26.986484557684456, 
        -26.86340329378616, 
        -26.739763504399907, 
        -26.615569713213556, 
        -26.49082666144178, 
        -26.365539291134198, 
        -26.239712762667555, 
        -26.113352454116573, 
        -25.986463943853064, 
        -25.859053019964151, 
        -25.731125679427215, 
        -25.602688125383825, 
        -25.473746765981986, 
        -25.344308205504369, 
        -25.214379257457271, 
        -25.08396692053487, 
        -24.953078407374843, 
        -24.821721092265403, 
        -24.68990256697785, 
        -24.557630593716436, 
        -24.42491312773484, 
        -24.291758288015959, 
        -24.158174375581591, 
        -24.024169872389461, 
        -23.889753409406143, 
        -23.754933793524224, 
        -23.619719985212896, 
        -23.484121083405324, 
        -23.348146356313073, 
        -23.211805193576101, 
        -23.0751071341348, 
        -22.938061852214112, 
        -22.800679143643364, 
        -22.662968913773469, 
        -22.524941202270924, 
        -22.386606131576169, 
        -22.247973944768969, 
        -22.109054980332381, 
        -21.969859667011484, 
        -21.830398496671428, 
        -21.690682054894413, 
        -21.550721001576502, 
        -21.410526049058721, 
        -21.27010796726487, 
        -21.129477570697627, 
        -20.988645736555672, 
        -20.847623356475818, 
        -20.70642135959843, 
        -20.565050693056989, 
        -20.423522325051156, 
        -20.281847221531926, 
        -20.140036366191961, 
        -19.998100730899576, 
        -19.856051254096105, 
        -19.713898877310942, 
        -19.571654516173837, 
        -19.429329044994631, 
        -19.286933302150629, 
        -19.144478084862996, 
        -19.001974120936151, 
        -18.859432096381195, 
        -18.716862626696859, 
        -18.574276258973192, 
        -18.43168345386302, 
        -18.289094598935694, 
        -18.146519985620184, 
        -18.00396981078266, 
        -17.861454180502815, 
        -17.718983085976468, 
        -17.576566404577427, 
        -17.434213893379653, 
        -17.291935216134895, 
        -17.149739880559874, 
        -17.007637272873456, 
        -16.86563664448925, 
        -16.723747105359291, 
        -16.581977632329341, 
        -16.440337025137218, 
        -16.298833959538445, 
        -16.157476945908709, 
        -16.016274331918563, 
        -15.87523431318243, 
        -15.734364908745269, 
        -15.593673971060145, 
        -15.453169187080821, 
        -15.312858052125657, 
        -15.172747904471841, 
        -15.032845885755684, 
        -14.893158963230936, 
        -14.753693927832252, 
        -14.614457371718135, 
        -14.475455707376366, 
        -14.336695155024872, 
        -14.198181741548209, 
        -14.059921313059704, 
        -13.921919499205773, 
        -13.784181754647358, 
        -13.646713339514996, 
        -13.509519310223158, 
        -13.372604530379794, 
        -13.235973660462461, 
        -13.099631179428473, 
        -12.963581353550415, 
        -12.827828258104114, 
        -12.692375764318045, 
        -12.557227562049929, 
        -12.422387130885667, 
        -12.287857754476336, 
        -12.153642526626667, 
        -12.019744339166087, 
        -11.886165888808556, 
        -11.752909693877351, 
        -11.619978069376666, 
        -11.487373125154328, 
        -11.355096798310186, 
        -11.22315083178834, 
        -11.091536777976135, 
        -10.96025600516715, 
        -10.829309696001642, 
        -10.698698842732341, 
        -10.568424261746404, 
        -10.438486586964428, 
        -10.308886270438638, 
        -10.179623592697022, 
        -10.050698652286959, 
        -9.9221113771976821, 
        -9.793861523000718, 
        -9.6659486725482839, 
        -9.5383722387142509, 
        -9.4111314822455299, 
        -9.2842254843297933, 
        -9.157653172264018, 
        -9.0314133088561377, 
        -8.90550450506875, 
        -8.7799252118726905, 
        -8.6546737298525116, 
        -8.5297482093880603, 
        -8.4051466473781495, 
        -8.2808669019566459, 
        -8.1569066802394001, 
        -8.0332635550583511, 
        -7.909934953740394, 
        -7.7869181714016618, 
        -7.6642103684574847, 
        -7.5418085725467137, 
        -7.4197096833160847, 
        -7.2979104695931536, 
        -7.1764075859556735, 
        -7.0551975570499232, 
        -6.9342767873429354, 
        -6.8136415679742921, 
        -6.6932880762813936, 
        -6.5732123772762261, 
        -6.453410423497469, 
        -6.3338780663733143, 
        -6.2146110492373321, 
        -6.0956050162671396, 
        -5.9768555115066002, 
        -5.8583579804702053, 
        -5.7401077811596224, 
        -5.6221001771315819, 
        -5.5043303397876562, 
        -5.3867933570068764, 
        -5.269484234541169, 
        -5.1523978930952561, 
        -5.0355291815612411, 
        -4.9188728702262265, 
        -4.8024236533362759, 
        -4.6861761507998247, 
        -4.5701249291388555, 
        -4.4542644639853712, 
        -4.3385892006255089, 
        -4.2230934889853478, 
        -4.1077716497852448, 
        -3.992617913432865, 
        -3.877626529201792, 
        -3.7627915984842248, 
        -3.6481072460883248, 
        -3.5335675233049475, 
        -3.4191664258814867, 
        -3.3048979217541246, 
        -3.190756027611545, 
        -3.0767345240511892, 
        -2.9628273913671679, 
        -2.8490283574207882, 
        -2.7353313281869678, 
        -2.6217298371693016, 
        -2.5082181998193889, 
        -2.3947901112926355, 
        -2.2814379619230767, 
        -2.1681565838275558, 
        -2.0549404579967501, 
        -1.9400522298739311, 
        -1.8288191984537001, 
        -1.7158174483068858, 
        -1.6027666795202096, 
        -1.4897785309792111, 
        -1.3768130521549953, 
        -1.2638693063485378, 
        -1.1509402651795029, 
        -1.0380182842692949, 
        -0.92509731419393904, 
        -0.81217129229918084, 
        -0.69923381626994796, 
        -0.58627868250531934, 
        -0.47329970601859356, 
        -0.36029060998353946, 
        -0.24724526847097633, 
        -0.13415750522937575, 
        -0.021021219765306708, 
        0.092169675394234055, 
        0.20542120888154072, 
        0.31873940250931959, 
        0.43213020489263726, 
        0.54559954477524197, 
        0.65915329105162834, 
        0.77279726160757412, 
        0.88653721973757171, 
        1.0003788960019719, 
        1.1143279428159361, 
        1.2283899637214033, 
        1.3425704938824841, 
        1.4568750079643589, 
        1.5713089155692195, 
        1.6858775557667214, 
        1.8005861945054489, 
        1.9154400262521443, 
        2.0304441662529999, 
        2.1456036585429152, 
        2.2609234502741771, 
        2.3764084153057601, 
        2.4920633406306196, 
        2.6078929244011988, 
        2.723901768212142, 
        2.8400943837346224, 
        2.9564751871712098, 
        3.0730484975399115, 
        3.1898185227748121, 
        3.306789380077122, 
        3.4239650685137195, 
        3.5413494866518955, 
        3.6589464211028315, 
        3.776759544428431, 
        3.8947924112485772, 
        4.0130484639497848, 
        4.1315310142054633, 
        4.2502432591739412, 
        4.3691882689595731, 
        4.4883689876813539, 
        4.6077882251335964, 
        4.727448662056446, 
        4.8473528473789012, 
        4.9675031889009773, 
        5.0879019590857393, 
        5.2085512902845466, 
        5.329453165583061, 
        5.4506094321562992, 
        5.572021779873813, 
        5.6936917607116593, 
        5.8156207633706289, 
        5.9378100340434345, 
        6.0602606564034094, 
        6.1829735643855166, 
        6.3059495236569871, 
        6.4291891495912123, 
        6.552692885892359, 
        6.6764610187301265, 
        6.8004936669534111, 
        6.9247907819831749, 
        7.0493521463443853, 
        7.1741773752230724, 
        7.2992659050591016, 
        7.4246170076850042, 
        7.5502297754213323, 
        7.6761031320310069, 
        7.8022358136886192, 
        7.9286263892675892, 
        8.0552732471878308, 
        8.1821745990498602, 
        8.309328467392783, 
        8.4367327072806404, 
        8.5643849802785414, 
        8.6922827713365187, 
        8.8204233947767374, 
        8.9488039716597108, 
        9.0774214375176623, 
        9.2062725508211098, 
        9.3353538948331707, 
        9.4646618604835062, 
        9.5941926645973084, 
        9.7239423352030521, 
        9.8539067327209295, 
        9.9840815243049423, 
        10.114462209329471, 
        10.245044106901364, 
        10.375822348339312, 
        10.50679190360847, 
        10.637947563208103, 
        10.769283941436964, 
        10.900795496330867, 
        11.032476501510159, 
        11.164321071357676, 
        11.296323149020946, 
        11.428476528252407, 
        11.560774828940481, 
        11.693211523202921, 
        11.825779918005276, 
        11.95847318624331, 
        12.091284344210244, 
        12.224206244606787, 
        12.357231621549369, 
        12.490353064247307, 
        12.623563028746366, 
        12.756853830830782, 
        12.890217672402853, 
        13.023646620178233, 
        13.157132635775607, 
        13.290667550191717, 
        13.424243107611623, 
        13.557850915040612, 
        13.691482511748207, 
        13.825129318896801, 
        13.958782677895087, 
        14.092433850780793, 
        14.226074006786448, 
        14.359694253517768, 
        14.49328561553733, 
        14.626839073247147, 
        14.760345531433931, 
        14.893795855998897, 
        15.027180855133993, 
        15.160491313911454, 
        15.293717970522547, 
        15.426851537581102, 
        15.559882706131573, 
        15.692802159663051, 
        15.825600565218021, 
        15.958268585703387, 
        16.09079688729614, 
        16.223176158277536, 
        16.355397088259259, 
        16.487450395501767, 
        16.6193268242078, 
        16.751017157442028, 
        16.882512221586136, 
        17.013802872998095, 
        17.14488004942686, 
        17.275734713633906, 
        17.406357919885352, 
        17.536740790913562, 
        17.666874518787008, 
        17.796750383893681, 
        17.926359766131959, 
        18.055694098663995, 
        18.184744961624894, 
        18.313504012260296, 
        18.441963034466681, 
        18.570113913439975, 
        18.697948674832524, 
        18.825459434838979, 
        18.952638474937999, 
        19.079478188984158, 
        19.20597112333995, 
        19.332109954942901, 
        19.457887519566668, 
        19.583296790541052, 
        19.708330901196163, 
        19.832983153170844, 
        19.957246987523796, 
        20.081116036550643, 
        20.20458407675174, 
        20.327645062940757, 
        20.450293119547236, 
        20.572522552271646, 
        20.694327848394291, 
        20.815703640828026, 
        20.936644775465378, 
        21.05714627951679, 
        21.177203350831995, 
        21.296811377521124, 
        21.415965937285055, 
        21.534662778663041, 
        21.652897860006615, 
        21.770667301275861, 
        21.887967438759873, 
        22.004794764640845, 
        22.121145981358165, 
        22.237017978034771, 
        22.352407815403364, 
        22.467312764218931, 
        22.581730266305815, 
        22.695657934586045, 
        22.809093590046526, 
        22.922035218610937, 
        23.034480987200318, 
        23.146429269313483, 
        23.257878582679343, 
        23.368827637283498, 
        23.479275312582985, 
        23.589220661475885, 
        23.698662908980555, 
        23.807601441863774, 
        23.916035817359134, 
        24.023965757941159, 
        24.131391140684848, 
        24.23831200772252, 
        24.344728547432769, 
        24.450641114421188, 
        24.556050205789109, 
        24.66095645682033, 
        24.765360661152247, 
        24.869263747740614, 
        24.972666780385119, 
        25.075570972891018, 
        25.177977658285059, 
        25.279888296630411, 
        25.381304480105573, 
        25.48222792780717, 
        25.582660466342144, 
        25.682604057129037, 
        25.782060756216993, 
        25.881032744613012, 
        25.979522299546225, 
        26.077531810604718, 
        26.175063764230082, 
        26.272120741850873, 
        26.368705426419631, 
        26.46482058368537, 
        26.560469073419984, 
        26.655653842191676, 
        26.750377914682193, 
        26.844644394926682, 
        26.938456458646382, 
        27.031817372175933, 
        27.124730449194754, 
        27.217199088916505, 
        27.30922675056383, 
        27.400816935821386, 
        27.491973227827966, 
        27.58269926069082, 
        27.672998718208362, 
        27.762875335262027, 
        27.852332897782031, 
        27.941375230348285, 
        28.030006209472283, 
        28.118229741692744, 
        28.206049787152548, 
        28.293470315911645, 
        28.38049535133468, 
        28.467128950002373, 
        28.553375180646189, 
        28.639238159244915, 
        28.724722017022689, 
        28.809830888357208, 
        28.894568958823623, 
        28.978940408949288, 
        29.062949448563572, 
        29.146600301021721, 
        29.229897202091472, 
        29.312844387918119, 
        29.395446117525463, 
        29.477706650047942, 
        29.559630254503826, 
        29.641221199480832, 
        29.722483766805318, 
        29.803422218399383, 
        29.884040843757852, 
        29.964343901680902, 
        30.044335670264193, 
        30.124020417152938, 
        30.203402406341237, 
        30.282485884990997, 
        30.36127510338174, 
        30.439774300979717, 
        30.517987705584222, 
        30.595919532783604, 
        30.673573990030242, 
        30.750955266108551, 
        30.828067539423728, 
        30.904914976892737, 
        30.981501722829822, 
        31.057831911807863, 
        31.133909656971714, 
        31.209739053987409, 
        31.285324179571521, 
        31.360669095212945, 
        31.435777848352981, 
        31.510654434928142, 
        31.585302864581639, 
        31.659727110837153, 
        31.7339311340818, 
        31.807918850356192, 
        31.881694182879446, 
        31.955260998048981, 
        32.028623163007857, 
        32.101784516457812, 
        32.174748865237419, 
        32.247519997926766, 
        32.320101672035364, 
        32.392497624416578, 
        32.464711559579783, 
        32.536747165603565, 
        32.608608096477973, 
        32.680297979045292, 
        32.751820421597834, 
        32.823178990617009, 
        32.894377243022753, 
        32.965418692206974, 
        33.036306840659968, 
        33.107045144287738, 
        33.17763704610509, 
        33.24808595916754, 
        33.318395261830581, 
        33.388568316349669, 
        33.458608451300243, 
        33.528518956474215, 
        33.59830311218262, 
        33.667964156656716, 
        33.737505309327389, 
        33.806929758239008, 
        33.876240662373, 
        33.945441158073983, 
        34.014534348951116, 
        34.083523312586145, 
        34.152411099962372, 
        34.221200732081492, 
        34.289895211698457, 
        34.358497493042442, 
        34.427010527578638, 
        34.495437223102982, 
        34.563780470992164, 
        34.632043128190887, 
        34.700228031376604, 
        34.768337984137759, 
        34.836375771325081, 
        34.904344141450423, 
        34.972245825044773, 
        35.04008352569717, 
        35.107859918454778, 
        35.175577654416301, 
        35.243239356716153, 
        35.310847629262149, 
        35.378405045532432, 
        35.445914153048541, 
        35.513377476702942, 
        35.580797520142958, 
        35.648176755361312, 
        35.715517638383609, 
        35.782822592166852, 
        35.850094024792362, 
        35.917334314309969, 
        35.984545817013377, 
        36.051730867262798, 
        36.118891773267777, 
        36.186030823106577, 
        36.253150281302823, 
        36.320252389196135, 
        36.387339367429711, 
        36.454413411577605, 
        36.521476699749414, 
        36.588531386119023, 
        36.655579598812302, 
        36.722623450669786, 
        36.789665031932358, 
        36.856706414200893, 
        36.923749637721201, 
        36.990796733063945, 
        37.057849709096317, 
        37.124910552520326, 
        37.191981226914699, 
        37.259063686931491, 
        37.326159846586222, 
        37.393271622493756, 
        37.460400899994056, 
        37.527549551127755, 
        37.594719421497977, 
        37.661912344372467, 
        37.729130135779897, 
        37.796374590828265, 
        37.86364748137153, 
        37.930950578119045, 
        37.998285603099959, 
        38.065654293381648, 
        38.133058343132369, 
        38.200499446501993, 
        38.26797927563603, 
        38.335499488882768, 
        38.403061711594319, 
        38.470667571342801, 
        38.538318670587948, 
        38.60601659814742, 
        38.673762923334628, 
        38.74155920248694, 
        38.809406974318605, 
        38.877307762880633, 
        38.94526307481118, 
        39.013274403139732, 
        39.08134322386892, 
        39.149471002312637, 
        39.217659178677629, 
        39.285909188116655, 
        39.354222445088382, 
        39.422600357226074, 
        39.491044302863664, 
        39.559555658376233, 
        39.628135782766549, 
        39.69678602500386, 
        39.765507704404129, 
        39.83430214210518, 
        39.903170639014512, 
        39.972114486637992, 
        40.041134952707431, 
        40.110233300605628, 
        40.179410776512263, 
        40.248668614314695, 
        40.318008033064672, 
        40.387430238666589, 
        40.456936425515963, 
        40.526527771957909, 
        40.59620544638026, 
        40.665970602869599, 
        40.735824378951712, 
        40.80576790308637, 
        40.875802290903842, 
        40.945928649977141, 
        41.016148056491168, 
        41.086461592540083, 
        41.156870321538129, 
        41.227375297201924, 
        41.297977551652842, 
        41.368678116856564, 
        41.439477997249348, 
        41.510378196313582, 
        41.581379702075125, 
        41.652483489319295, 
        41.72369051935874, 
        41.795001743016108, 
        41.866418095635197, 
        41.937940504565049, 
        42.00956987670066, 
        42.081307128555494, 
        42.15315311568483, 
        42.225108728864193, 
        42.297174827987192, 
        42.369352261457379, 
        42.441641864303506, 
        42.514044458910028, 
        42.58656085633676, 
        42.659191852682234, 
        42.731938232287021, 
        42.8048007684867, 
        42.877780213941705, 
        42.950877315457632, 
        43.024092805308982, 
        43.097427403255708, 
        43.170881809927351, 
        43.244456722602543, 
        43.318152812497814, 
        43.391970749351678, 
        43.465911177481615, 
        43.539974738837024, 
        43.614162052742749, 
        43.688473730184853, 
        43.762910362803829, 
        43.837472536752649, 
        43.912160808209023, 
        43.986975734388068, 
        44.061917849472401, 
        44.136987679261033, 
        44.212185723466668, 
        44.287512479816456, 
        44.362968419905769, 
        44.438554006772009, 
        44.514269684807935, 
        44.590115884437338, 
        44.666093018399813, 
        44.742201484272179, 
        44.818441664592854, 
        44.894813931282833, 
        44.971318617654362, 
        45.047956062829549, 
        45.124726581107836, 
        45.201630470387165, 
        45.278668009994014, 
        45.355839467651293, 
        45.433145080512801, 
        45.510585081509582, 
        45.588159674397346, 
        45.665869061123601, 
        45.743713398686282, 
        45.82169284659399, 
        45.899807541899435, 
        45.978057598789192, 
        46.056443115085806, 
        46.134964166116042, 
        46.213620810422334, 
        46.292413084799655, 
        46.371341006771303, 
        46.450404576418066, 
        46.529603763976148, 
        46.608938545756487, 
        46.688408822455358, 
        46.768014529844926, 
        46.847755551873426, 
        46.92763178144012, 
        47.007643032670885, 
        47.087789160655873, 
        47.168069957055692, 
        47.248485212311884, 
        47.329034688586312, 
        47.409718123536116, 
        47.490535238108762, 
        47.571485724701098, 
        47.652569255608761, 
        47.733785476935452, 
        47.815134019085711, 
        47.896614491698983, 
        47.978226456416195, 
        48.059969479677441, 
        48.141843091674097, 
        48.223846799854506, 
        48.30598009735801, 
        48.388242441233508, 
        48.470633275339686, 
        48.553152037163926, 
        48.635798071520405, 
        48.718570769513981, 
        48.801469478696532, 
        48.884493565685759, 
        48.967642239329678, 
        49.050914816985035, 
        49.134310557280919, 
        49.217828712114347, 
        49.301468438411042, 
        49.385228950679625, 
        49.46910939958881, 
        49.553108925201286, 
        49.637226654237736, 
        49.721461692988242, 
        49.80581308514018, 
        49.890279894681171, 
        49.974861160761421
    ], 
    [
        0.002233, 
        0.0022352239548361404, 
        0.002237446354277496, 
        0.0022396671759608838, 
        0.0022418863985418113, 
        0.0022441040011687992, 
        0.002246319963171508, 
        0.002248534265159833, 
        0.002250746888324761, 
        0.002252957814477227, 
        0.0022551670259411028, 
        0.002257374505819192, 
        0.0022595802381843895, 
        0.0022617842078142786, 
        0.0022639863990591464, 
        0.0022661867982037157, 
        0.002268385391785403, 
        0.002270582166941278, 
        0.002272777111636603, 
        0.002274970214568621, 
        0.0022771614644765312, 
        0.002279350851331697, 
        0.002281538365853617, 
        0.0022837239990067286, 
        0.0022859077426854745, 
        0.0022880895892880187, 
        0.0022902695318252433, 
        0.00229244756448279, 
        0.002294623680533856, 
        0.0022967978753388675, 
        0.002298970144606501, 
        0.0023011404844575398, 
        0.0023033088913819114, 
        0.002305475363124004, 
        0.0023076398969164406, 
        0.002309802491727899, 
        0.0023119631462313033, 
        0.0023141218603845615, 
        0.002316278633932692, 
        0.0023184334676909927, 
        0.002320586363022224, 
        0.002322737321607297, 
        0.0023248863457016105, 
        0.002327033438240862, 
        0.002329178602254561, 
        0.002331321841707138, 
        0.0023334631608433972, 
        0.0023356025644050787, 
        0.0023377400577753392, 
        0.0023398756466918988, 
        0.0023420093371686627, 
        0.002344141136262557, 
        0.0023462710504330987, 
        0.0023483990876124452, 
        0.002350525255624718, 
        0.002352649563030764, 
        0.0023547720184637455, 
        0.002356892631182056, 
        0.0023590114109613737, 
        0.002361128367845052, 
        0.002363243512088855, 
        0.0023653568551917745, 
        0.00236746840714678, 
        0.00236957818015117, 
        0.002371686186130718, 
        0.002373792438001577, 
        0.002375896947126517, 
        0.0023779997271976445, 
        0.002380100791516618, 
        0.0023822001537398265, 
        0.00238429782795234, 
        0.002386393828417898, 
        0.0023884881698746766, 
        0.0023905808672416776, 
        0.0023926719358488033, 
        0.0023947613913634447, 
        0.0023968492494965007, 
        0.002398935526542785, 
        0.0024010202389800317, 
        0.002403103403604797, 
        0.00240518503743693, 
        0.0024072651579186877, 
        0.00240934378249198, 
        0.0024114209291464573, 
        0.002413496616011341, 
        0.0024155708616839036, 
        0.0024176436845076157, 
        0.0024197151037831563, 
        0.0024217851383251435, 
        0.002423853807810783, 
        0.0024259211318603483, 
        0.002427987130453742, 
        0.002430051823783404, 
        0.0024321152322624114, 
        0.002434177376582992, 
        0.002436238277605633, 
        0.002438297956524486, 
        0.0024403564346743268, 
        0.002442413733680457, 
        0.0024444698753784497, 
        0.0024465248817957816, 
        0.0024485787754002612, 
        0.0024506315783882795, 
        0.0024526833136536263, 
        0.0024547340041141553, 
        0.0024567836729650367, 
        0.002458832343629071, 
        0.0024608800397170265, 
        0.002462926785055867, 
        0.002464972603709499, 
        0.0024670175199365155, 
        0.0024690615582756373, 
        0.0024711047433663693, 
        0.002473147100252891, 
        0.0024751886538789554, 
        0.002477229429879786, 
        0.002479269453487977, 
        0.002481308750731048, 
        0.0024833473475060182, 
        0.0024853852700993076, 
        0.0024874225449597583, 
        0.002489459198766291, 
        0.0024914952583806986, 
        0.0024935307509076523, 
        0.002495565703691938, 
        0.0024976001442771276, 
        0.0024996341004459594, 
        0.0025016676002183585, 
        0.0025037006717732605, 
        0.0025057333437228536, 
        0.0025077656444735742, 
        0.0025097976030671845, 
        0.0025118292486770097, 
        0.0025138606107398334, 
        0.0025158917187094107, 
        0.0025179226024825115, 
        0.002519953292187862, 
        0.0025219838181850442, 
        0.002524014210932182, 
        0.002526044501317237, 
        0.0025280747203686297, 
        0.002530104899403483, 
        0.002532135069971704, 
        0.0025341652638846027, 
        0.002536195513204988, 
        0.0025382258502800624, 
        0.0025402563076389073, 
        0.002542286918174847, 
        0.002544317714963997, 
        0.002546348731403506, 
        0.002548380001105357, 
        0.002550411558024399, 
        0.0025524434363231136, 
        0.002554475670489919, 
        0.002556508295270041, 
        0.0025585413456871886, 
        0.0025605748570916675, 
        0.0025626088651690324, 
        0.002564643405664599, 
        0.0025666785148819233, 
        0.002568714229258042, 
        0.002570750586069507, 
        0.002572787621556774, 
        0.002574825373723054, 
        0.002576863879959069, 
        0.0025789031786038023, 
        0.0025809433077575656, 
        0.00258298430636075, 
        0.002585026213155925, 
        0.0025870690676670417, 
        0.002589112909428641, 
        0.002591157778490879, 
        0.002593203715198933, 
        0.0025952507602522187, 
        0.0025972989546253493, 
        0.002599348339936358, 
        0.0026013989574450976, 
        0.0026034508495687034, 
        0.002605504058496084, 
        0.002607558627129928, 
        0.0026096145986387502, 
        0.002611672016568585, 
        0.0026137309247556955, 
        0.0026157913675066056, 
        0.0026178533894774016, 
        0.0026199170357265895, 
        0.0026219823515858712, 
        0.0026240493829468164, 
        0.0026261181759050464, 
        0.0026281887771143686, 
        0.0026302612335213447, 
        0.0026323355927304858, 
        0.0026344119021029806, 
        0.002636490210167625, 
        0.002638570565325026, 
        0.002640653016974002, 
        0.002642737613931567, 
        0.00264482440638241, 
        0.0026469134445803234, 
        0.0026490047792054106, 
        0.002651098461404294, 
        0.0026531945428871773, 
        0.0026552930752843265, 
        0.0026573941111835034, 
        0.0026594977034016527, 
        0.002661603905226396, 
        0.0026637127704041545, 
        0.0026658243531060394, 
        0.002667938707907243, 
        0.002670055889871689, 
        0.0026721759544920862, 
        0.0026742989577464705, 
        0.002676424955953863, 
        0.002678554006008577, 
        0.002680686165185356, 
        0.0026828214912440976, 
        0.002684960042359152, 
        0.002687101877230769, 
        0.002689247054863142, 
        0.0026913956348246122, 
        0.0026935476771661406, 
        0.002695703242441133, 
        0.0026978623913143105, 
        0.0027000251852596965, 
        0.002702191686053605, 
        0.0027043619559461557, 
        0.0027065360576477887, 
        0.002708714054408995, 
        0.0027108960095661213, 
        0.002713081987203567, 
        0.002715272051839487, 
        0.002717466268291237, 
        0.002719664701940557, 
        0.002721867418552341, 
        0.002724074484135848, 
        0.002726285965245537, 
        0.002728501929012728, 
        0.002730722442868163, 
        0.0027329475743686584, 
        0.002735177391740592, 
        0.0027374119636439037, 
        0.0027396513589952325, 
        0.002741895647067631, 
        0.0027441448977173744, 
        0.0027463991806525416, 
        0.0027486585663185474, 
        0.0027509231255933766, 
        0.002753192929506818, 
        0.002755468049284641, 
        0.002757748556736732, 
        0.002760034523636513, 
        0.0027623260223768493, 
        0.002764623125306588, 
        0.0027669259052691504, 
        0.002769234435227561, 
        0.0027715487883687028, 
        0.002773869038199646, 
        0.00277619525822965, 
        0.002778527522391203, 
        0.0027808659045211303, 
        0.0027832104787898415, 
        0.0027855613194071776, 
        0.002787918500622968, 
        0.0027902820968186835, 
        0.002792652182497186, 
        0.002795028832075064, 
        0.0027974121201140576, 
        0.002799802121033152, 
        0.002802198909329127, 
        0.002804602559377637, 
        0.002807013145414613, 
        0.0028094307416597054, 
        0.002811855422072169, 
        0.0028142872604893297, 
        0.002816726330607263, 
        0.0028191727057507014, 
        0.0028216264591184, 
        0.002824087663732369, 
        0.0028265563915795258, 
        0.002829032715038348, 
        0.0028315167056814187, 
        0.002834008434804273, 
        0.002836507973109683, 
        0.0028390153910213376, 
        0.0028415307577596234, 
        0.0028440541426001855, 
        0.002846585613757427, 
        0.00284912523890977, 
        0.0028516730850127042, 
        0.0028542292181558513, 
        0.0028567937035457796, 
        0.002859366605470736, 
        0.002861947987496472, 
        0.002864537912097587, 
        0.002867136440348571, 
        0.0028697436329616897, 
        0.0028723595483743395, 
        0.002874984244780582, 
        0.0028776177787639954, 
        0.0028802602055635384, 
        0.0028829115791146596, 
        0.0028855719517441743, 
        0.002888241374461641, 
        0.002890919896543471, 
        0.0028936075656431958, 
        0.0028963044279100908, 
        0.0028990105272029693, 
        0.0029017259062024676, 
        0.0029044506050191557, 
        0.002907184662484679, 
        0.0029099281146140114, 
        0.002912680996105584, 
        0.0029154433386644274, 
        0.0029182151722823295, 
        0.0029209965245686025, 
        0.002923787420585367, 
        0.002926587882941722, 
        0.0029293979315924506, 
        0.0029322175841923945, 
        0.0029350468552514744, 
        0.0029378857569103264, 
        0.002940734298290441, 
        0.0029435924852760894, 
        0.0029464603211650842, 
        0.0029493378059172164, 
        0.0029522249365107967, 
        0.0029551217064838105, 
        0.002958028106146369, 
        0.0029609441225473283, 
        0.0029638697390201967, 
        0.0029668049356210797, 
        0.0029697496885028084, 
        0.002972703970429131, 
        0.002975667750150465, 
        0.002978640992705077, 
        0.002981623659251634, 
        0.0029846157067589655, 
        0.0029876170882055055, 
        0.002990627752886403, 
        0.002993647645434241, 
        0.002996676706362843, 
        0.0029997148717386024, 
        0.0030027620737528163, 
        0.0030058182397001225, 
        0.003008883292487873, 
        0.00301195715058684, 
        0.003015039727726079, 
        0.0030181309330890504, 
        0.003021230671234168, 
        0.0030243388419040782, 
        0.003027455340010048, 
        0.0030305800557428202, 
        0.003033712874393292, 
        0.0030368536763326513, 
        0.003040002337152114, 
        0.0030431587274227312, 
        0.003046322712602679, 
        0.003049494153505474, 
        0.003052672905408295, 
        0.003055858819021751, 
        0.0030590517399202936, 
        0.0030622515085105303, 
        0.003065457960456946, 
        0.003068670926203699, 
        0.0030718902309931494, 
        0.003075115695300461, 
        0.003078347134567437, 
        0.0030815843592144104, 
        0.0030848271746914072, 
        0.00308807538149247, 
        0.00309132877536165, 
        0.0030945871469354293, 
        0.00309785028234293, 
        0.003101117962440431, 
        0.0031043899641313983, 
        0.0031076660589031036, 
        0.0031109460140213764, 
        0.0031142295919108524, 
        0.0031175165508819103, 
        0.003120806644626352, 
        0.0031240996222313684, 
        0.0031273952289500593, 
        0.003130693205485874, 
        0.003133993288535241, 
        0.0031372952111207645, 
        0.003140598701795414, 
        0.0031439034858083766, 
        0.00314720928436468, 
        0.0031505158149559196, 
        0.003153822791660606, 
        0.0031571299253996448, 
        0.0031604369232986823, 
        0.003163743489923993, 
        0.00316704932630511, 
        0.0031703541305397637, 
        0.0031736575978743653, 
        0.003176959421326906, 
        0.003180259290907128, 
        0.00318355689407022, 
        0.0031868519162013796, 
        0.0031901440404554305, 
        0.003193432948040871, 
        0.0031967183177541237, 
        0.00319999982711064, 
        0.0032032771517452687, 
        0.0032065499658602958, 
        0.003209817942118133, 
        0.00321308075216614, 
        0.0032163380661342895, 
        0.0032195895533141685, 
        0.0032228348826213843, 
        0.003226073721721096, 
        0.0032293057376923165, 
        0.0032325305973545364, 
        0.0032357479671153576, 
        0.003238957513079549, 
        0.003242158901671052, 
        0.00324535179897814, 
        0.003248535871404042, 
        0.0032517107855905927, 
        0.0032548762088175213, 
        0.003258031808678648, 
        0.003261177253597698, 
        0.003264312212770711, 
        0.003267436356072953, 
        0.003270549354596762, 
        0.003273650880600403, 
        0.003276740607652526, 
        0.0032798182100261314, 
        0.003282883364089695, 
        0.003285935747516932, 
        0.003288975039589895, 
        0.0032920009213382997, 
        0.003295013075356482, 
        0.003298011186755432, 
        0.0033009949420033124, 
        0.0033039640298390643, 
        0.0033069181412001282, 
        0.0033098569690036125, 
        0.003312780208673229, 
        0.003315687557924815, 
        0.003318578716754839, 
        0.0033214533879936917, 
        0.003324311276582279, 
        0.003327152090414928, 
        0.003329975539876965, 
        0.0033327813378994002, 
        0.003335569200431843, 
        0.003338338846054342, 
        0.003341089996250581, 
        0.0033438223754366525, 
        0.0033465357107246266, 
        0.0033492297326494164, 
        0.0033519041743420627, 
        0.003354558771951754, 
        0.003357193264832244, 
        0.003359807395335784, 
        0.003362400909037411, 
        0.003364973554325675, 
        0.00336752508302773, 
        0.003370055249994858, 
        0.003372563813378693, 
        0.0033750505342120263, 
        0.0033775151769775817, 
        0.003379957509343917, 
        0.003382377302076922, 
        0.0033847743292793873, 
        0.003387148368277585, 
        0.00338949919934076, 
        0.0033918266061535884, 
        0.0033941303758533046, 
        0.0033964102984678723, 
        0.003398666167325316, 
        0.0034008977790037243, 
        0.003403104933228923, 
        0.003405287432929371, 
        0.0034074450843225574, 
        0.0034095776966924975, 
        0.003411685082517174, 
        0.0034137670574735184, 
        0.003415823440283942, 
        0.003417854052907506, 
        0.003419858720363809, 
        0.003421837270786848, 
        0.003423789535438055, 
        0.0034257153486820114, 
        0.0034276145477290555, 
        0.0034294869730690527, 
        0.003431332468095707, 
        0.0034331508792788306, 
        0.0034349420559966573, 
        0.00343670585066647, 
        0.0034384421186151987, 
        0.0034401507181067367, 
        0.0034418315103763196, 
        0.0034434843594689873, 
        0.0034451091323864495, 
        0.0034467056989143916, 
        0.00344827393174072, 
        0.003449813706333141, 
        0.003451324900955854, 
        0.00345280739666748, 
        0.0034542610772808216, 
        0.003455685829382405, 
        0.0034570815421784223, 
        0.0034584481076653894, 
        0.003459785420534481, 
        0.0034610933781129877, 
        0.0034623718803427714, 
        0.003463620829839937, 
        0.003464840131840064, 
        0.0034660296941232474, 
        0.0034671894270713703, 
        0.0034683192436261666, 
        0.0034694190592488446, 
        0.0034704887919576968, 
        0.003471528362263233, 
        0.0034725376931048434, 
        0.0034735167100114583, 
        0.003474465340872425, 
        0.0034753835161246923, 
        0.003476271168486011, 
        0.003477128233290773, 
        0.003477954648051138, 
        0.003478750352772119, 
        0.0034795152900028324, 
        0.0034802494041960906, 
        0.003480952642849849, 
        0.0034816249549624112, 
        0.0034822662927063816, 
        0.0034828766098943184, 
        0.003483455863418688, 
        0.003484004010897114, 
        0.003484521014409708, 
        0.003485006836626055, 
        0.003485461443123684, 
        0.003485884802267734, 
        0.003486276884102229, 
        0.0034866376591384408, 
        0.0034869671045789355, 
        0.003487265194595608, 
        0.0034875319106613617, 
        0.0034877672317892767, 
        0.003487971146856247, 
        0.003488143629489612, 
        0.0034882846672767594, 
        0.0034883942820216744, 
        0.003488472440092379, 
        0.0034885191185976224, 
        0.003488572368803054, 
        0.003488518960959012, 
        0.0034884698867156515, 
        0.0034883913892272203, 
        0.0034882807729670626, 
        0.0034881388061356183, 
        0.003487965364823482, 
        0.0034877604804784824, 
        0.003487524193947309, 
        0.0034872565173296056, 
        0.00348695746403231, 
        0.0034866270583684936, 
        0.0034862653224728172, 
        0.0034858722810107113, 
        0.003485447963377212, 
        0.0034849923984503215, 
        0.0034845056192168576, 
        0.003483987659868748, 
        0.0034834385574934513, 
        0.0034828583506920927, 
        0.0034822470813674978, 
        0.0034816047927917633, 
        0.003480931531075348, 
        0.0034802273447798408, 
        0.003479492284351168, 
        0.003478726402502108, 
        0.003477929754890055, 
        0.0034771023990841526, 
        0.0034762443951366372, 
        0.003475355805542224, 
        0.0034744366951531117, 
        0.00347348713116255, 
        0.003472507183375436, 
        0.003471496923818815, 
        0.0034704564272381366, 
        0.003469385770551639, 
        0.003468285033382251, 
        0.003467154297924423, 
        0.0034659936486853516, 
        0.0034648031728207575, 
        0.0034635829599974476, 
        0.0034623331025727586, 
        0.0034610536953643637, 
        0.0034597448358544554, 
        0.0034584066241045296, 
        0.003457039162967259, 
        0.003455642557765863, 
        0.0034542169166960394, 
        0.003452762350529253, 
        0.0034512789727688224, 
        0.0034497668996969094, 
        0.0034482262503562444, 
        0.0034466571464894626, 
        0.0034450597128418727, 
        0.0034434340767621327, 
        0.003441780368521876, 
        0.003440098721229348, 
        0.0034383892709331483, 
        0.0034366521565110746, 
        0.0034348875197722263, 
        0.0034330955054689377, 
        0.003431276261283942, 
        0.003429429937863149, 
        0.003427556688944775, 
        0.0034256566711042733, 
        0.0034237300441334255, 
        0.0034217769706508514, 
        0.003419797616578606, 
        0.003417792150678402, 
        0.0034157607449733715, 
        0.0034137035744430206, 
        0.0034116208173546247, 
        0.003409512654934073, 
        0.0034073792717167154, 
        0.00340522085527377, 
        0.0034030375963824072, 
        0.0034008296890001197, 
        0.0033985973302771175, 
        0.003396340720508726, 
        0.0033940600633266503, 
        0.003391755565421409, 
        0.00338942743680003, 
        0.0033870758905625853, 
        0.003384701143242351, 
        0.0033823034144074703, 
        0.003379882926883494, 
        0.0033774399066801727, 
        0.0033749745831942683, 
        0.003372487188786633, 
        0.0033699779592589307, 
        0.003367447133522959, 
        0.0033648949534395784, 
        0.003362321664271616, 
        0.003359727514511114, 
        0.0033571127556739936, 
        0.003354477642261295, 
        0.0033518224320949184, 
        0.0033491473859094266, 
        0.0033464527676582583, 
        0.0033437388440501208, 
        0.003341005885061974, 
        0.0033382541633986303, 
        0.003335483954741499, 
        0.0033326955378885177, 
        0.003329889194184239, 
        0.0033270652078830664, 
        0.0033242238660840355, 
        0.0033213654582658855, 
        0.003318490276904129, 
        0.0033155986169018116, 
        0.0033126907758435622, 
        0.00330976705351051, 
        0.003306827752401583, 
        0.003303873177151705, 
        0.0033009036349151257, 
        0.0032979194346640043, 
        0.0032949208876702405, 
        0.0032919083076702912, 
        0.0032888820098608868, 
        0.003285842311458585, 
        0.003282789531451925, 
        0.0032797239907453057, 
        0.0032766460115741585, 
        0.0032735559179721766, 
        0.003270454035094317, 
        0.0032673406897878077, 
        0.0032642162096101616, 
        0.0032610809239646235, 
        0.003257935162522304, 
        0.003254779256371452, 
        0.0032516135371478596, 
        0.0032484383370193553, 
        0.0032452539890070685, 
        0.00324206082627227, 
        0.003238859182611526, 
        0.003235649391560453, 
        0.003232431787141685, 
        0.003229206703010144, 
        0.0032259744729037057, 
        0.0032227354298326933, 
        0.003219489906668868, 
        0.003216238235633069, 
        0.0032129807482341637, 
        0.0032097177749293732, 
        0.003206449645356117, 
        0.003203176688062012, 
        0.003199899230331013, 
        0.00319661759775801, 
        0.003193332114744801, 
        0.003190043103885718, 
        0.0031867508860306624, 
        0.0031834557800057258, 
        0.0031801581024982566, 
        0.003176858168435881, 
        0.003173556289722654, 
        0.0031702527766483022, 
        0.003166947936291758, 
        0.0031636420730801443, 
        0.0031603354888045886, 
        0.003157028482178712, 
        0.0031537213485649555, 
        0.0031504143811512614, 
        0.0031471078686744823, 
        0.0031438020971199707, 
        0.0031404973485604087, 
        0.003137193901780089, 
        0.0031338920313347105, 
        0.0031305920088056144, 
        0.003127294100978405, 
        0.003123998571145349, 
        0.0031207056781580333, 
        0.0031174156769736327, 
        0.003114128817977418, 
        0.0031108453475293505, 
        0.003107565507426245, 
        0.0031042895346985126, 
        0.0031010176623610854, 
        0.003097750118131362, 
        0.003094487125613, 
        0.0030912289034747287, 
        0.0030879756656723135, 
        0.003084727621170021, 
        0.003081484973931942, 
        0.0030782479238836234, 
        0.0030750166651947663, 
        0.0030717913870800403, 
        0.003068572274095602, 
        0.003065359505664418, 
        0.0030621532560823647, 
        0.0030589536950239612, 
        0.0030557609865442146, 
        0.0030525752903253346, 
        0.003049396760279636, 
        0.0030462255461067163, 
        0.003043061791918534, 
        0.0030399056368223807, 
        0.0030367572153342905, 
        0.003033616656393381, 
        0.0030304840843486825, 
        0.0030273596190082052, 
        0.0030242433746474943, 
        0.003021135461129518, 
        0.003018035983515605, 
        0.0030149450413692815, 
        0.0030118627303832575, 
        0.0030087891411592527, 
        0.0030057243597734875, 
        0.003002668467676968, 
        0.0029996215417296703, 
        0.002996583654470719, 
        0.002993554873887282, 
        0.0029905352635397836, 
        0.0029875248828482885, 
        0.0029845237868063768, 
        0.0029815320264778185, 
        0.002978549648456274, 
        0.0029755766954850335, 
        0.002972613206585189, 
        0.002969659216499006, 
        0.0029667147562813818, 
        0.002963779853337979, 
        0.0029608545309843864, 
        0.0029579388092635978, 
        0.0029550327047521614, 
        0.00295213623040028, 
        0.002949249395654632, 
        0.00294637220698077, 
        0.0029435046671203633, 
        0.002940646776155197, 
        0.0029377985306946962, 
        0.0029349599246289606, 
        0.0029321309486961423, 
        0.00292931159087363, 
        0.0029265018364392392, 
        0.0029237016677744463, 
        0.002920911064860246, 
        0.0029181300049727983, 
        0.0029153584628604954, 
        0.0029125964109666686, 
        0.0029098438194059524, 
        0.0029071006561482817, 
        0.0029043668864972777, 
        0.0029016424742495626, 
        0.0028989273806723295, 
        0.002896221565153639, 
        0.0028935249857175963, 
        0.0028908375979271508, 
        0.002888159355686954, 
        0.0028854902113023178, 
        0.0028828301154231605, 
        0.002880179017036399, 
        0.0028775368637954856, 
        0.0028749036016586333, 
        0.002872279175466968, 
        0.002869663528300856, 
        0.0028670566026782513, 
        0.0028644583393545218, 
        0.0028618686778407536, 
        0.002859287557009806, 
        0.002856714914115604, 
        0.0028541506856445856, 
        0.002851594807702125, 
        0.002849047214632863, 
        0.002846507840573285, 
        0.002843976618512514, 
        0.0028414534807115394, 
        0.0028389383587257835, 
        0.002836431183760424, 
        0.0028339318860229165, 
        0.0028314403953448274, 
        0.002828956640918076, 
        0.00282648055157821, 
        0.0028240120554085574, 
        0.0028215510806825135, 
        0.0028190975545180842, 
        0.0028166514045089965, 
        0.0028142125573303325, 
        0.0028117809395459257, 
        0.0028093564774328895, 
        0.0028069390973600858, 
        0.002804528725212375, 
        0.0028021252867737345, 
        0.002799728707759434, 
        0.002797338913832579, 
        0.0027949558304832703, 
        0.002792579383324227, 
        0.002790209497862235, 
        0.0027878460995206843, 
        0.0027854891139517247, 
        0.002783138466680946, 
        0.0027807940834331285, 
        0.0027784558900252375, 
        0.0027761238123999465, 
        0.002773797776527515, 
        0.0027714777083498077, 
        0.0027691635348954134, 
        0.0027668551823956046, 
        0.002764552577677311, 
        0.002762255647539031, 
        0.0027599643196493957, 
        0.0027576785210643236, 
        0.0027553981800472324, 
        0.002753123224458479, 
        0.0027508535825428787, 
        0.002748589183057438, 
        0.0027463299548880233, 
        0.0027440758274057155, 
        0.0027418267301814727, 
        0.0027395825933074153, 
        0.0027373433469583893, 
        0.002735108921882447, 
        0.0027328792492242026, 
        0.0027306542602695623, 
        0.0027284338871097443, 
        0.002726218061737717, 
        0.002724006716996782, 
        0.002721799785671848, 
        0.002719597201498998, 
        0.002717398898219249, 
        0.00271520481005001, 
        0.002713014871828063, 
        0.0027108290184971033, 
        0.002708647185579053, 
        0.00270646930936702, 
        0.0027042953260663144, 
        0.0027021251727152576, 
        0.0026999587865493874, 
        0.0026977961053470537, 
        0.002695637067367118, 
        0.002693481611177195, 
        0.0026913296759277223, 
        0.002689181201195172, 
        0.002687036126957045, 
        0.002684894393735915, 
        0.0026827559422262187, 
        0.0026806207141929664, 
        0.0026784886511668155, 
        0.0026763596955835384, 
        0.002674233790043143, 
        0.002672110877802105, 
        0.0026699909023943477, 
        0.002667873807981685, 
        0.0026657595389577996, 
        0.0026636480404456527, 
        0.0026615392577888303, 
        0.002659433136795839, 
        0.0026573296237884293, 
        0.002655228665487971, 
        0.002653130209120457, 
        0.002651034202176281, 
        0.002648940592720788, 
        0.0026468493292844913, 
        0.002644760360769592, 
        0.0026426736364028778, 
        0.0026405891060306253, 
        0.0026385067197073316, 
        0.002636426428133495, 
        0.002634348182190152, 
        0.002632271933335895, 
        0.0026301976334023596, 
        0.002628125234576832, 
        0.002626054689549428, 
        0.002623985951316966, 
        0.0026219189733088103, 
        0.0026198537093564977, 
        0.0026177901136428933, 
        0.002615728140817031, 
        0.0026136677457894103, 
        0.002611608883906312, 
        0.0026095515110227947, 
        0.0026074955832028506, 
        0.0026054410569139952, 
        0.002603387888923785, 
        0.0026013360366626955, 
        0.002599285457630697, 
        0.002597236109699894, 
        0.0025951879511595132, 
        0.0025931409407389085, 
        0.002591095037207046, 
        0.002589050200263523, 
        0.0025870063893388582, 
        0.0025849635645443358, 
        0.002582921686132854, 
        0.0025808807149193215, 
        0.0025788406118721833, 
        0.0025768013382364363, 
        0.0025747628556480376, 
        0.0025727251262080354, 
        0.002570688111845428, 
        0.0025686517757084098, 
        0.0025666160802902183, 
        0.0025645809891072053, 
        0.002562546465515926, 
        0.002560512473283788, 
        0.00255847897638566, 
        0.0025564459395442, 
        0.0025544133272583803, 
        0.002552381104529655, 
        0.0025503492365776754, 
        0.002548317688991115, 
        0.0025462864275527797, 
        0.002544255418366209, 
        0.002542224627773305, 
        0.0025401940224396976, 
        0.0025381635692414326, 
        0.002536133235363508, 
        0.002534102988123762, 
        0.002532072795394862, 
        0.0025300426250092984, 
        0.002528012445223585, 
        0.002525982224321554, 
        0.002523951931263922, 
        0.0025219215348907874, 
        0.0025198910043764474, 
        0.002517860309012504, 
        0.002515829418785322, 
        0.0025137983034595962, 
        0.0025117669332174563, 
        0.0025097352783446936, 
        0.0025077033096596846, 
        0.002505670997933028, 
        0.0025036383142769915, 
        0.0025016052299942876, 
        0.0024995717166580197, 
        0.0024975377460613496, 
        0.0024955032901719876, 
        0.002493468321261467, 
        0.0024914328117383445, 
        0.002489396734259313, 
        0.0024873600618122442, 
        0.002485322767486779, 
        0.0024832848245973775, 
        0.0024812462065287593, 
        0.0024792068874230416, 
        0.0024771668411062075, 
        0.002475126041785516, 
        0.0024730844638001146, 
        0.0024710420819691863, 
        0.0024689988709576845, 
        0.0024669548060826173, 
        0.0024649098625412983, 
        0.002462864015829537, 
        0.0024608172416807983, 
        0.0024587695160617536, 
        0.0024567208151147556, 
        0.0024546711152636847, 
        0.002452620393041715, 
        0.0024505686253977654, 
        0.0024485157889168317, 
        0.002446461861689552, 
        0.0024444068207837804, 
        0.0024423506439316244, 
        0.002440293309078337, 
        0.0024382347944100127, 
        0.0024361750783408573, 
        0.0024341141394720604, 
        0.002432051956692648, 
        0.0024299885090976812, 
        0.0024279237759578564, 
        0.002425857736997134, 
        0.0024237903719793582, 
        0.002421721660946486, 
        0.0024196515841687473, 
        0.0024175801223126738, 
        0.0024155072560365443, 
        0.002413432966588081, 
        0.002411357235144312, 
        0.0024092800434445177, 
        0.002407201373209809, 
        0.002405121206646366, 
        0.0024030395260834525, 
        0.002400956314257359, 
        0.0023988715539641965, 
        0.002396785228676705, 
        0.0023946973217712224, 
        0.0023926078171063927, 
        0.002390516698692764, 
        0.002388423951113609, 
        0.002386329558934736, 
        0.0023842335073087986, 
        0.0023821357815248727, 
        0.002380036367272314, 
        0.0023779352505280387, 
        0.0023758324176376263, 
        0.0023737278552750673, 
        0.002371621550411799, 
        0.00236951349022245, 
        0.002367403662820823, 
        0.002365292056089399, 
        0.002363178658476347, 
        0.002361063458791043, 
        0.0023589464462448143, 
        0.0023568276102941157, 
        0.0023547069411234546, 
        0.0023525844289592973, 
        0.002350460064710228, 
        0.002348333839287541, 
        0.002346205744706244, 
        0.0023440757728622743, 
        0.002341943916163445, 
        0.0023398101675703273, 
        0.002337674520414871, 
        0.002335536968562227, 
        0.002333397506262624, 
        0.002331256128293749, 
        0.002329112829886054, 
        0.0023269676066810796, 
        0.0023248204550623754, 
        0.002322671371210501, 
        0.0023205203532482357, 
        0.002318367398362671, 
        0.002316212505043319, 
        0.0023140556715309877, 
        0.0023118968980629807, 
        0.002309736183854787, 
        0.0023075735297007675, 
        0.0023054089364350464, 
        0.0023032424056068207, 
        0.0023010739394022026, 
        0.0022989035404339664, 
        0.002296731212059213, 
        0.0022945569581577434, 
        0.0022923807833023684, 
        0.0022902026924791546, 
        0.0022880226912258914, 
        0.002285840786350656, 
        0.002283656984563278, 
        0.0022814712935282505, 
        0.0022792837215413956, 
        0.0022770942772948966, 
        0.0022749029704628642, 
        0.002272709811098312, 
        0.002270514809472274, 
        0.0022683179782936273, 
        0.00226611932917462, 
        0.002263918874860488, 
        0.0022617166277010318, 
        0.002259512604155893, 
        0.0022573068180491967, 
        0.0022550992847095545, 
        0.00225289001975779, 
        0.002250679041340977, 
        0.002248466366262262, 
        0.0022462520130208732, 
        0.0022440360005218235, 
        0.002241818348113249, 
        0.0022395990757872668, 
        0.002237378205257153, 
        0.002235155757876095, 
        0.002232931755728001
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-31.json <==
[
    [
        49.972261960094869, 
        49.887687164714009, 
        49.80322387743557, 
        49.718876020524689, 
        49.634644580998106, 
        49.55053046939134, 
        49.466534578521724, 
        49.38265779151422, 
        49.298900977253851, 
        49.215264953822917, 
        49.131750566426099, 
        49.048358567060021, 
        48.965089775921101, 
        48.881944917703215, 
        48.79892470893666, 
        48.71602985408007, 
        48.633261030307345, 
        48.550618891067963, 
        48.468104067226527, 
        48.385717167076052, 
        48.303458771019535, 
        48.221329443114172, 
        48.139329713819038, 
        48.057460102046619, 
        47.975721092699374, 
        47.894113152495827, 
        47.812636729261065, 
        47.731292230856027, 
        47.650080072049484, 
        47.569000616772001, 
        47.488054216142025, 
        47.407241199015687, 
        47.32656186724796, 
        47.246016467436981, 
        47.165605333257638, 
        47.085328627664232, 
        47.005186640543144, 
        46.925179530034903, 
        46.845307462486822, 
        46.765570591829423, 
        46.685969041217945, 
        46.606502907324639, 
        46.527172300766225, 
        46.447977274416886, 
        46.368917868091955, 
        46.289994102101467, 
        46.211205988435317, 
        46.132553506610293, 
        46.054036613270767, 
        45.975655252700363, 
        45.897409348785175, 
        45.819298805711156, 
        45.741323503101455, 
        45.66348330988771, 
        45.585778067602419, 
        45.508207593648031, 
        45.43077172055785, 
        45.353470229090824, 
        45.276302886411777, 
        45.199269451953228, 
        45.122369658160927, 
        45.045603225705534, 
        44.968969857997223, 
        44.892469237823796, 
        44.816101035256757, 
        44.739864899487578, 
        44.663760466964519, 
        44.587787352240667, 
        44.511945162868813, 
        44.436233482967097, 
        44.360651879780335, 
        44.285199904531467, 
        44.20987710569517, 
        44.134682999698079, 
        44.059617098025818, 
        43.98467889272144, 
        43.909867859965033, 
        43.835183453912762, 
        43.760625143651794, 
        43.686192351753142, 
        43.611884499312694, 
        43.537700988988078, 
        43.463641214636951, 
        43.38970454918006, 
        43.315890361589638, 
        43.242197990606513, 
        43.168626788000246, 
        43.095176065614055, 
        43.021845133022012, 
        42.948633274196141, 
        42.875539792579254, 
        42.802563944424485, 
        42.729704985172283, 
        42.656962156626868, 
        42.584334686865844, 
        42.511821786771733, 
        42.439422669841548, 
        42.367136520157658, 
        42.294962514362275, 
        42.222899813698511, 
        42.150947576143153, 
        42.079104936772595, 
        42.007371021241603, 
        41.935744942993196, 
        41.864225802620147, 
        41.792812689120623, 
        41.721504676246958, 
        41.650300827434762, 
        41.579200192208226, 
        41.508201809039214, 
        41.437304701519217, 
        41.366507880322068, 
        41.29581035052022, 
        41.225211089327928, 
        41.154709083359506, 
        41.084303286919614, 
        41.013992654414579, 
        40.943776118238652, 
        40.873652602712284, 
        40.803621017754757, 
        40.733680262758064, 
        40.663829219613973, 
        40.594066765567035, 
        40.524391753965325, 
        40.454803035801227, 
        40.385299442589968, 
        40.315879793991392, 
        40.246542896173104, 
        40.177287542220029, 
        40.108112511363124, 
        40.039016571221104, 
        39.969998473969362, 
        39.901056959713685, 
        39.832190753055315, 
        39.763398567434614, 
        39.694679098695502, 
        39.626031032358931, 
        39.557453037374017, 
        39.488943769562503, 
        39.420501870110662, 
        39.352125966092586, 
        39.283814669657225, 
        39.215566578847792, 
        39.147380276012974, 
        39.079254330436804, 
        39.011187295058321, 
        38.943177707350934, 
        38.875224083901919, 
        38.807324945085021, 
        38.739478775029319, 
        38.671684051079446, 
        38.603939233922219, 
        38.536242767206886, 
        38.46859307341002, 
        38.400988576866176, 
        38.333427664532628, 
        38.265908719538665, 
        38.198430101112663, 
        38.130990157949704, 
        38.063587218035146, 
        37.996219591221603, 
        37.928885568284535, 
        37.861583432327777, 
        37.794311434686328, 
        37.727067825464658, 
        37.659850823622641, 
        37.592658633608337, 
        37.525489438446407, 
        37.458341412054956, 
        37.391212698493767, 
        37.324101431167193, 
        37.257005716443892, 
        37.189923652001006, 
        37.122853308688235, 
        37.055792737731821, 
        36.98873997044462, 
        36.921693022324902, 
        36.854649884663282, 
        36.787608530390685, 
        36.720566909686504, 
        36.65352295461927, 
        36.586474570894389, 
        36.519419653664379, 
        36.452356065446438, 
        36.385281655316746, 
        36.318194245470345, 
        36.251091638022338, 
        36.183971613138674, 
        36.116831926715832, 
        36.049670313608708, 
        35.982484487200331, 
        35.915272134866001, 
        35.848030925174974, 
        35.780758495946536, 
        35.713452474629072, 
        35.646110448037078, 
        35.578729996265345, 
        35.511308661468064, 
        35.443843968932484, 
        35.376333417536813, 
        35.308774480463363, 
        35.241164606010472, 
        35.17350122194707, 
        35.105781727155751, 
        35.038003493575928, 
        34.970163870390245, 
        34.902260180809151, 
        34.834289722584778, 
        34.766249765515212, 
        34.69813755541044, 
        34.629950310525054, 
        34.561685223014038, 
        34.493339459308814, 
        34.424910157794024, 
        34.356394431317952, 
        34.287789365495627, 
        34.219092017991485, 
        34.15029941669335, 
        34.08140857129748, 
        34.012416455198576, 
        33.943320019020916, 
        33.874116183867194, 
        33.804801841993189, 
        33.735373859198631, 
        33.665829076500714, 
        33.596164303265411, 
        33.526376322546447, 
        33.456461889135753, 
        33.38641773070367, 
        33.316240544977838, 
        33.245927006613798, 
        33.175473757949938, 
        33.104877414953926, 
        33.034134566651204, 
        32.963241771942386, 
        32.892195565669205, 
        32.82099245155473, 
        32.749628909820238, 
        32.678101388512047, 
        32.606406314355951, 
        32.534540080997445, 
        32.462499059421816, 
        32.390279593401907, 
        32.317877999832504, 
        32.245290568573516, 
        32.172513565114102, 
        32.099543228290834, 
        32.026375773858142, 
        31.953007386781376, 
        31.879434228630032, 
        31.805652446243514, 
        31.731658151273571, 
        31.657447437705926, 
        31.583016373543629, 
        31.508361005197791, 
        31.433477356106305, 
        31.358361429123295, 
        31.283009206165872, 
        31.207416646732657, 
        31.131579688457698, 
        31.055494260449152, 
        30.979156263533955, 
        30.902561581019611, 
        30.825706081081506, 
        30.748585616361606, 
        30.671196023669381, 
        30.593533122104699, 
        30.515592719877453, 
        30.43737061199521, 
        30.358862582402455, 
        30.280064400127934, 
        30.20097182481393, 
        30.121580615092061, 
        30.041886514945546, 
        29.961885260456036, 
        29.881572586144493, 
        29.800944220371886, 
        29.719995892360103, 
        29.638723322517045, 
        29.557122238358172, 
        29.475188363645557, 
        29.392917429923472, 
        29.31030516787909, 
        29.227347316828823, 
        29.144039625317799, 
        29.060377843793134, 
        28.976357748265375, 
        28.891975116891917, 
        28.807225739022964, 
        28.722105429746396, 
        28.636610012828612, 
        28.55073534422786, 
        28.464477287756324, 
        28.377831745993383, 
        28.29079463590185, 
        28.203361909759042, 
        28.115529553542302, 
        28.027293576477145, 
        27.938650039259837, 
        27.849595021397267, 
        27.760124662736839, 
        27.670235133713152, 
        27.579922647009774, 
        27.489183467970996, 
        27.398013918808623, 
        27.306410368685363, 
        27.214369239847475, 
        27.121887015491836, 
        27.028960247850879, 
        26.935585546576046, 
        26.841759586374099, 
        26.747479118884147, 
        26.652740961386748, 
        26.557542018299742, 
        26.461879256465057, 
        26.365749741422235, 
        26.269150612684953, 
        26.172079107540824, 
        26.074532545031282, 
        25.976508346792489, 
        25.878004027219966, 
        25.779017202273153, 
        25.6795455971615, 
        25.579587039090296, 
        25.479139466088153, 
        25.378200930763949, 
        25.276769602943467, 
        25.174843769167232, 
        25.072421846825165, 
        24.969502368988508, 
        24.866084009967604, 
        24.762165567568982, 
        24.657745976936695, 
        24.552824307281075, 
        24.447399785217538, 
        24.341471766135939, 
        24.235039757502911, 
        24.128103419678425, 
        24.020662558333001, 
        23.912717140190438, 
        23.804267293727094, 
        23.695313297440318, 
        23.58585560951402, 
        23.475894840337329, 
        23.365431770884051, 
        23.25446734982053, 
        23.143002709617296, 
        23.031039150200197, 
        22.918578136789431, 
        22.805621326238168, 
        22.692170551010967, 
        22.578227825782346, 
        22.463795342533889, 
        22.348875480118956, 
        22.233470804774107, 
        22.117584069753924, 
        22.001218199264805, 
        21.884376325256188, 
        21.767061747768746, 
        21.649277973123962, 
        21.531028676207615, 
        21.412317732668235, 
        21.29314920447889, 
        21.173527334653599, 
        21.053456561174187, 
        20.932941499853047, 
        20.811986953900295, 
        20.69059790914654, 
        20.568779534466813, 
        20.446537172172395, 
        20.323876361647756, 
        20.200802800403277, 
        20.07732236906757, 
        19.953441111341039, 
        19.829165259985409, 
        19.70450118765643, 
        19.57945546399602, 
        19.454034791815531, 
        19.328246044063491, 
        19.202096246396433, 
        19.07559256856592, 
        18.948742335972707, 
        18.821553010711011, 
        18.694032200493083, 
        18.566187635376632, 
        18.438027172639963, 
        18.309558829037236, 
        18.180790701138029, 
        18.051731022704129, 
        17.922388124151677, 
        17.792770453951743, 
        17.662886556089795, 
        17.532745055484082, 
        17.402354678537225, 
        17.271724237997756, 
        17.140862609386442, 
        17.009778759404995, 
        16.878481699431443, 
        16.746980515753688, 
        16.615284332685778, 
        16.483402340046567, 
        16.351343748477724, 
        16.219117823094759, 
        16.086733843026273, 
        15.954201112857215, 
        15.821528955056941, 
        15.688726699351069, 
        15.555803688578198, 
        15.422769238141475, 
        15.289632676860023, 
        15.156403312838453, 
        15.023090426441469, 
        14.889703282236498, 
        14.756251098279936, 
        14.622743060718406, 
        14.489188305111188, 
        14.355595918303795, 
        14.22197492587644, 
        14.088334297234077, 
        13.954682927384585, 
        13.82102963664382, 
        13.687383162025673, 
        13.553752172358045, 
        13.420145223954723, 
        13.286570798079953, 
        13.153037262790095, 
        13.019552881388663, 
        12.886125816533189, 
        12.752764101177249, 
        12.619475659534713, 
        12.486268300143291, 
        12.353149690654625, 
        12.220127377726406, 
        12.087208775004157, 
        11.954401135792885, 
        11.821711594788713, 
        11.689147133960198, 
        11.556714582126219, 
        11.424420628809139, 
        11.292271791340793, 
        11.16027444958099, 
        11.028434808266843, 
        10.896758913383856, 
        10.765252650388627, 
        10.633921729169858, 
        10.502771700938954, 
        10.371807937864208, 
        10.241035650459892, 
        10.110459858052586, 
        9.9800854219188029, 
        9.849917015682216, 
        9.7199591326321944, 
        9.5902161112308004, 
        9.4606920858651797, 
        9.3313910150013317, 
        9.2023166838327892, 
        9.0734726846110263, 
        8.944862439801712, 
        8.8164891814135409, 
        8.6883559661983725, 
        8.5604656624657647, 
        8.4328209611617542, 
        8.3054243704779136, 
        8.1782782166317958, 
        8.0513846459301543, 
        7.9247456262623368, 
        7.798362938008415, 
        7.6722381883963653, 
        7.5463728107085766, 
        7.4207680483882843, 
        7.2954249884618179, 
        7.1703445245736885, 
        7.0455273844111392, 
        6.9209741141239256, 
        6.7966851092343532, 
        6.6726605735685993, 
        6.5489005534743869, 
        6.4254049244607678, 
        6.3021733957494472, 
        6.179205514823316, 
        6.0565006671222337, 
        5.9340580747505349, 
        5.8118768061229051, 
        5.6899557643605894, 
        5.5682937110521395, 
        5.4468892441655123, 
        5.3257408094900942, 
        5.2048467027115208, 
        5.0842050899919764, 
        4.9638139754586792, 
        4.8436712182394022, 
        4.723774548382293, 
        4.6041215473807053, 
        4.4847096634324091, 
        4.3655362190712115, 
        4.2465983954190962, 
        4.1278932422558325, 
        4.0094176877348868, 
        3.8911685342504989, 
        3.7731424625235608, 
        3.655336024348856, 
        3.5377456658165012, 
        3.4203677059830899, 
        3.3031983586019296, 
        3.1862337248727939, 
        3.0694697963951865, 
        2.9529024574906155, 
        2.8365274919517027, 
        2.7203405789213093, 
        2.6043372996739138, 
        2.4885131446144717, 
        2.37286350536422, 
        2.2573836774900573, 
        2.1420688763857574, 
        2.0269142274039802, 
        1.9119147691271385, 
        1.7970654674847995, 
        1.6823611949420763, 
        1.5677967665384054, 
        1.4533669120726904, 
        1.3390662771544544, 
        1.2248894644501436, 
        1.1108309928780122, 
        0.99688531706444383, 
        0.88304684742951278, 
        0.76930991318189945, 
        0.65566879938820688, 
        0.54211772732605157, 
        0.42865088743913332, 
        0.3152623967485465, 
        0.20194633800966139, 
        0.088696761779330516, 
        -0.024492377481869786, 
        -0.13762708573497356, 
        -0.25071345478828139, 
        -0.36375759864505119, 
        -0.47676567352758126, 
        -0.58974390599154358, 
        -0.70269834733138326, 
        -0.81563546035408208, 
        -0.92856118053125725, 
        -1.0414819931868997, 
        -1.1544041838729289, 
        -1.267333954036864, 
        -1.3802777324694508, 
        -1.4932426967871513, 
        -1.6062324644910746, 
        -1.7192527762377843, 
        -1.8323189314534134, 
        -1.9445391178402753, 
        -2.0583723003990646, 
        -2.171627284292053, 
        -2.2849168335507684, 
        -2.3982721869151216, 
        -2.5117019760539203, 
        -2.6252166849121212, 
        -2.7388206405141453, 
        -2.8525206536113243, 
        -2.9663229746563928, 
        -3.080233631871653, 
        -3.1942586629686152, 
        -3.3084044677606657, 
        -3.4226768729697867, 
        -3.537082129748335, 
        -3.6516262081468431, 
        -3.7663150870184459, 
        -3.8811547426859243, 
        -3.9961510398070468, 
        -4.1113098350047803, 
        -4.2266369311048599, 
        -4.3421380672560783, 
        -4.4578189367154781, 
        -4.5736851731900678, 
        -4.6897423433219947, 
        -4.8059959567985224, 
        -4.922451446968811, 
        -5.0391142044582962, 
        -5.1559895138857099, 
        -5.2730826157516217, 
        -5.390398660856877, 
        -5.5079427161852283, 
        -5.6257197816976996, 
        -5.7437347629603153, 
        -5.8619924868052271, 
        -5.9804976826364005, 
        -6.0992549953840545, 
        -6.2182689765861152, 
        -6.3375440755259023, 
        -6.4570846490680038, 
        -6.5768949467643427, 
        -6.6969791169800708, 
        -6.8173411985580579, 
        -6.9379851289852201, 
        -7.0589147253455593, 
        -7.1801336942571705, 
        -7.3016456211044094, 
        -7.4234539832913633, 
        -7.5455621256501333, 
        -7.66797327077823, 
        -7.7906905188419202, 
        -7.9137168331133676, 
        -8.0370550541977899, 
        -8.160707879221281, 
        -8.2846778740959834, 
        -8.4089674692361989, 
        -8.5335789482454931, 
        -8.6585144494800126, 
        -8.783775971623152, 
        -8.9093653566352984, 
        -9.0352842985088611, 
        -9.1615343478658424, 
        -9.2881168847733164, 
        -9.4150331444830861, 
        -9.5422841941730994, 
        -9.6698709416789264, 
        -9.79779413244834, 
        -9.9260543420567267, 
        -10.054651981057887, 
        -10.183587290259847, 
        -10.312860337677765, 
        -10.442471014955197, 
        -10.572419040581996, 
        -10.702703956302813, 
        -10.833325123627997, 
        -10.964281719835832, 
        -11.095572741375632, 
        -11.227197006369854, 
        -11.35915314102785, 
        -11.491439583763681, 
        -11.624054588927214, 
        -11.756996217152194, 
        -11.890262342434664, 
        -12.023850642324339, 
        -12.157758606074477, 
        -12.291983524938091, 
        -12.426522497096991, 
        -12.561372428936366, 
        -12.696530023563492, 
        -12.831991797587374, 
        -12.967754061488908, 
        -13.103812933722915, 
        -13.240164334578598, 
        -13.376803983890991, 
        -13.51372740206661, 
        -13.650929928893861, 
        -13.78840669030002, 
        -13.926152619172273, 
        -14.064162454291393, 
        -14.202430742250529, 
        -14.340951833954955, 
        -14.479719880991096, 
        -14.618728855081239, 
        -14.757972520902872, 
        -14.897444468519081, 
        -15.037138093275459, 
        -15.177046607339046, 
        -15.317163036996249, 
        -15.457480231179852, 
        -15.597990848607283, 
        -15.738687379151374, 
        -15.879562139955857, 
        -16.020607275993182, 
        -16.161814749531704, 
        -16.303176369500449, 
        -16.444683785767523, 
        -16.586328478942836, 
        -16.728101779596585, 
        -16.869994867624598, 
        -17.011998763853629, 
        -17.154104356158559, 
        -17.296302391016049, 
        -17.438583481137009, 
        -17.580938096925848, 
        -17.723356594657371, 
        -17.865829206342664, 
        -18.008346041185224, 
        -18.15089711386841, 
        -18.293472319906606, 
        -18.436061451231762, 
        -18.578654213660926, 
        -18.721240221798787, 
        -18.863809003042483, 
        -19.006350017533347, 
        -19.148852643822455, 
        -19.291306201048663, 
        -19.433699947607533, 
        -19.576023089883833, 
        -19.718264789301035, 
        -19.860414166824661, 
        -20.002460308840956, 
        -20.144392284819801, 
        -20.286199153904892, 
        -20.427869910530465, 
        -20.569393596563497, 
        -20.710759246204585, 
        -20.851955891874301, 
        -20.992972583681077, 
        -21.133798392995459, 
        -21.274422425918868, 
        -21.41483382237864, 
        -21.555021754422306, 
        -21.694975457388534, 
        -21.834684216413674, 
        -21.974137369495697, 
        -22.113324361782794, 
        -22.252234678231655, 
        -22.390857894239367, 
        -22.529183683184893, 
        -22.667201804648329, 
        -22.804902125464189, 
        -22.942274625757495, 
        -23.079309381934674, 
        -23.215996624701255, 
        -23.35232668055767, 
        -23.488290013354209, 
        -23.623877230296145, 
        -23.759079076435565, 
        -23.89388644305652, 
        -24.028290385152005, 
        -24.162282105142381, 
        -24.29585296470702, 
        -24.428994512139564, 
        -24.561698424290554, 
        -24.693956590524198, 
        -24.825761072730408, 
        -24.957104106338903, 
        -25.087978117810771, 
        -25.218375722700195, 
        -25.348289721278167, 
        -25.477713111590123, 
        -25.606639102532089, 
        -25.735061087366514, 
        -25.862972663686058, 
        -25.990367639413421, 
        -26.117240018261555, 
        -26.243584022500322, 
        -26.369394072886369, 
        -26.494664801084625, 
        -26.619391065461009, 
        -26.743567923384703, 
        -26.86719063116686, 
        -26.990254680375472, 
        -27.11275575850712, 
        -27.234689774014932, 
        -27.356052847197525, 
        -27.476841309942845, 
        -27.597051696410524, 
        -27.716680760822634, 
        -27.835725463467128, 
        -27.954182976855485, 
        -28.072050666513391, 
        -28.189326116273538, 
        -28.306007112076511, 
        -28.422091639852621, 
        -28.53757788227858, 
        -28.652464219973311, 
        -28.766749241987647, 
        -28.880431711398963, 
        -28.993510602633219, 
        -29.105985064479761, 
        -29.217854433763133, 
        -29.329118228278084, 
        -29.439776162813985, 
        -29.549828107401378, 
        -29.659274126500197, 
        -29.768114444841466, 
        -29.876349453323662, 
        -29.983979726666867, 
        -30.091005965505286, 
        -30.197429068206404, 
        -30.303250063561844, 
        -30.408470142587806, 
        -30.513090651267895, 
        -30.61711307581734, 
        -30.720539030535978, 
        -30.823370293962078, 
        -30.925608750219851, 
        -31.027256445248092, 
        -31.12831552399718, 
        -31.228788284268358, 
        -31.32867711549137, 
        -31.427984544749506, 
        -31.526713212106916, 
        -31.624865862768569, 
        -31.72244534578121, 
        -31.819454616900948, 
        -31.915896737400679, 
        -32.011774857882259, 
        -32.107092222876204, 
        -32.20185216617525, 
        -32.296058115666916, 
        -32.389713571431734, 
        -32.482822123139435, 
        -32.575387428060431, 
        -32.6674132269697, 
        -32.758903328262861, 
        -32.849861594169447, 
        -32.940291964302425, 
        -33.030198445118145, 
        -33.119585089854503, 
        -33.208456010045403, 
        -33.296815368721141, 
        -33.384667385899448, 
        -33.472016323662011, 
        -33.558866481890909, 
        -33.64522220880523, 
        -33.731087897790886, 
        -33.816467970809022, 
        -33.901366881901858, 
        -33.985789120501515, 
        -34.069739209825421, 
        -34.153221693442092, 
        -34.236241142135697, 
        -34.318802148955932, 
        -34.400909328516597, 
        -34.482567311988888, 
        -34.563780749678607, 
        -34.644554311754455, 
        -34.724892657550114, 
        -34.804800482826913, 
        -34.88428248129572, 
        -34.96334335702678, 
        -35.041987815030019, 
        -35.120220569440598, 
        -35.198046331376112, 
        -35.275469813799454, 
        -35.35249573551453, 
        -35.429128802861136, 
        -35.505373727013172, 
        -35.581235214531048, 
        -35.656717948199535, 
        -35.731826625261007, 
        -35.806565921730325, 
        -35.880940507086933, 
        -35.954955043522723, 
        -36.028614176100831, 
        -36.101922536190202, 
        -36.174884740792784, 
        -36.247505399899694, 
        -36.319789097798406, 
        -36.391740405405024, 
        -36.463363872979784, 
        -36.534664041168682, 
        -36.605645419361643, 
        -36.676312507784679, 
        -36.746669777592551, 
        -36.816721683432448, 
        -36.88647265401486, 
        -36.95592710138618, 
        -37.02508940683213, 
        -37.093963936302089, 
        -37.162555024482906, 
        -37.230866985509195, 
        -37.298904109950563, 
        -37.366670652963542, 
        -37.434170855143286, 
        -37.501408925832159, 
        -37.568389053269783, 
        -37.635115384660445, 
        -37.70159205802684, 
        -37.767823167923595, 
        -37.833812792259444, 
        -37.899564977523042, 
        -37.965083741712348, 
        -38.03037307432308, 
        -38.095436938276961, 
        -38.16027926340503, 
        -38.224903959624356, 
        -38.289314892579753, 
        -38.353515912703784, 
        -38.417510838484155, 
        -38.48130345539392, 
        -38.544897524962714, 
        -38.608296776744552, 
        -38.671504907937319, 
        -38.734525595642324, 
        -38.797362473080348, 
        -38.860019159742023, 
        -38.922499234501444, 
        -38.984806253850721, 
        -39.046943743884476, 
        -39.108915203049655, 
        -39.170724093244914, 
        -39.232373856456206, 
        -39.293867901849268, 
        -39.355209609025231, 
        -39.416402334557858, 
        -39.477449400273812, 
        -39.538354102521367, 
        -39.599119711348379, 
        -39.65974946169851, 
        -39.720246570775352, 
        -39.780614217220936, 
        -39.840855560044155, 
        -39.900973729562615, 
        -39.960971829898106, 
        -40.020852930312458, 
        -40.080620083526703, 
        -40.140276307787495, 
        -40.19982461145009, 
        -40.259267938761688, 
        -40.318609246390899, 
        -40.377851448865727, 
        -40.436997436750808, 
        -40.496050077621504, 
        -40.555012209518694, 
        -40.613886649811867, 
        -40.67267618698434, 
        -40.731383588002785, 
        -40.790011594891915, 
        -40.848562921674748, 
        -40.907040263879693, 
        -40.965446289511569, 
        -41.023783644116307, 
        -41.082054951777479, 
        -41.140262811651631, 
        -41.198409799545146, 
        -41.256498470165255, 
        -41.314531354740218, 
        -41.372510962803609, 
        -41.430439782456119, 
        -41.488320282057494, 
        -41.546154900368009, 
        -41.603946068589551, 
        -41.661696179069779, 
        -41.719407619790182, 
        -41.777082749470281, 
        -41.834723908963568, 
        -41.892333420613511, 
        -41.949913594341744, 
        -42.007466690218415, 
        -42.064994983310342, 
        -42.122500712914295, 
        -42.179986105713084, 
        -42.23745336342283, 
        -42.294904680185304, 
        -42.352342212491763, 
        -42.409768117945717, 
        -42.467184527139537, 
        -42.524593555674443, 
        -42.581997301239483, 
        -42.639397844813267, 
        -42.696797248241573, 
        -42.754197558889473, 
        -42.811600807386064, 
        -42.869009007057684, 
        -42.926424156164927, 
        -42.983848236076895, 
        -43.041283213494289, 
        -43.098731040025811, 
        -43.156193648306626, 
        -43.213672960100929, 
        -43.271170880555687, 
        -43.328689302681454, 
        -43.386230097578178, 
        -43.443795129915955, 
        -43.501386247057937, 
        -43.559005283855818, 
        -43.616654057411779, 
        -43.67433437723259, 
        -43.73204803275074, 
        -43.789796804579041, 
        -43.847582459948441, 
        -43.905406751504742, 
        -43.963271421011548, 
        -44.021178196174503, 
        -44.079128792240596, 
        -44.137124914848989, 
        -44.195168251567473, 
        -44.253260484200517, 
        -44.311403278659618, 
        -44.369598292989082, 
        -44.42784716832697, 
        -44.486151539382014, 
        -44.544513027413345, 
        -44.602933244510886, 
        -44.661413786606218, 
        -44.719956244207339, 
        -44.778562194873409, 
        -44.83723320597101, 
        -44.895970833645897, 
        -44.954776631962147, 
        -45.013652121159488, 
        -45.072598835508963, 
        -45.131618288677366, 
        -45.190711989247767, 
        -45.249881428545059, 
        -45.309128094847402, 
        -45.368453463427535, 
        -45.427859005623247, 
        -45.48734616851258, 
        -45.546916411708573, 
        -45.606571158944874, 
        -45.666311850227444, 
        -45.726139894943216, 
        -45.786056707681681, 
        -45.84606368962816, 
        -45.906162235329255, 
        -45.966353720446847, 
        -46.026639531036608, 
        -46.087021012448815, 
        -46.147499535432367, 
        -46.208076433639292, 
        -46.268753050703154, 
        -46.329530716433958, 
        -46.390410749024248, 
        -46.451394458981667, 
        -46.512483147464287, 
        -46.573678108177823, 
        -46.634980623504127, 
        -46.696391969709531, 
        -46.757913412260173, 
        -46.819546206949795, 
        -46.881291602264632, 
        -46.943150836045042, 
        -47.005125139496649, 
        -47.067215730750455, 
        -47.129423821144385, 
        -47.191750614667882, 
        -47.254197303156509, 
        -47.316765069089449, 
        -47.379455094529263, 
        -47.442268527992333, 
        -47.505206544822094, 
        -47.568270263669966, 
        -47.63146083277941, 
        -47.694779376909757, 
        -47.758227012345053, 
        -47.821804842312467, 
        -47.88551396323038, 
        -47.949355457166511, 
        -48.013330399498365, 
        -48.077439852041884, 
        -48.141684874620587, 
        -48.20606649453179, 
        -48.270585757346929, 
        -48.335243665226074, 
        -48.400041237266741, 
        -48.46497946193562, 
        -48.53005932954801, 
        -48.595281808082134, 
        -48.660647857565145, 
        -48.726158428343503, 
        -48.791814453403639, 
        -48.857616855894022, 
        -48.923566542566292, 
        -48.989664413162899, 
        -49.055911346476222, 
        -49.122308214485066, 
        -49.188855870324112, 
        -49.255555155226688, 
        -49.322406901352494, 
        -49.389411908981891, 
        -49.456570996935866, 
        -49.523884914271122, 
        -49.591354444069118, 
        -49.658980336907689, 
        -49.726763327156618, 
        -49.794704134566253, 
        -49.862803461347781, 
        -49.931061992276767, 
        -49.999480395539415, 
        -50.068059324026088, 
        -50.136799408209427, 
        -50.205701268946122, 
        -50.274765501140003, 
        -50.343992685526821, 
        -50.413383392791218, 
        -50.482938143707777, 
        -50.552657491144551, 
        -50.622541898862224, 
        -50.692591877222341, 
        -50.762807875333621, 
        -50.833190344139972, 
        -50.903739704351345, 
        -50.974456358071933, 
        -51.045340686639626, 
        -51.116393049464826, 
        -51.187613782382478, 
        -51.259003206156024, 
        -51.330561605765297, 
        -51.402289253073775, 
        -51.474186403806918, 
        -51.54625327748996, 
        -51.618490082396924, 
        -51.690896994136487, 
        -51.763474171282574, 
        -51.836221750575774, 
        -51.909139829920299, 
        -51.982228497860532, 
        -52.055487820439119, 
        -52.128917831959988, 
        -52.202518543781764, 
        -52.276289982453498, 
        -52.350232035837642, 
        -52.424344685193084, 
        -52.4986278362083, 
        -52.573081379237472, 
        -52.647705185190908
    ], 
    [
        0.002233, 
        0.0022352239548000105, 
        0.002237446354241335, 
        0.0022396671765936254, 
        0.0022418863991546267, 
        0.0022441040014293196, 
        0.002246319963448608, 
        0.0022485342656090716, 
        0.002250746888771821, 
        0.0022529578152589505, 
        0.002255167026712158, 
        0.002257374507391995, 
        0.0022595802397283034, 
        0.0022617842088575543, 
        0.002263986400128087, 
        0.002266186799293956, 
        0.0022683853928769093, 
        0.002270582168089, 
        0.0022727771127817845, 
        0.002274970215445325, 
        0.0022771614653586234, 
        0.002279350852252856, 
        0.0022815383667811715, 
        0.0022837239999430976, 
        0.0022859077436348865, 
        0.0022880895902826623, 
        0.0022902695327969725, 
        0.0022924475651872594, 
        0.0022946236812454892, 
        0.002296797876155279, 
        0.0022989701454125774, 
        0.0023011404851045066, 
        0.002303308892030334, 
        0.0023054753644721703, 
        0.0023076398982525602, 
        0.0023098024939309505, 
        0.0023119631484198985, 
        0.0023141218623181814, 
        0.0023162786358746973, 
        0.002318433469648121, 
        0.0023205863649836487, 
        0.002322737323913011, 
        0.0023248863479993745, 
        0.002327033440367861, 
        0.002329178604400747, 
        0.0023313218439737723, 
        0.002333463163106036, 
        0.0023356025666524203, 
        0.0023377400600149163, 
        0.0023398756488591617, 
        0.0023420093393375896, 
        0.0023441411380633907, 
        0.0023462710522453075, 
        0.002348399089300064, 
        0.002350525257318821, 
        0.002352649564969606, 
        0.0023547720203943895, 
        0.002356892633110223, 
        0.0023590114128873158, 
        0.002361128369623998, 
        0.002363243513870078, 
        0.0023653568563981064, 
        0.0023674684083664385, 
        0.002369578181398496, 
        0.0023716861873654487, 
        0.0023737924386240477, 
        0.0023758969477671787, 
        0.002377999727900565, 
        0.002380100792209823, 
        0.002382200154426793, 
        0.0023842978286399454, 
        0.002386393829277291, 
        0.00238848817072376, 
        0.002390580868154219, 
        0.002392671936758306, 
        0.0023947613921605575, 
        0.0023968492503021787, 
        0.0023989355276400875, 
        0.002401020240066839, 
        0.0024031034046907195, 
        0.0024051850385209956, 
        0.002407265158974461, 
        0.0024093437835649863, 
        0.0024114209303238137, 
        0.0024134966172037805, 
        0.0024155708629486367, 
        0.0024176436857638256, 
        0.0024197151048815893, 
        0.002421785139440499, 
        0.002423853809215075, 
        0.0024259211332572066, 
        0.0024279871318621336, 
        0.0024300518251921728, 
        0.0024321152336805396, 
        0.002434177378000668, 
        0.0024362382792035057, 
        0.0024382979581117127, 
        0.002440356436265968, 
        0.002442413735271774, 
        0.0024444698770470096, 
        0.002446524883458456, 
        0.0024485787768965877, 
        0.002450631579872745, 
        0.002452683315123246, 
        0.0024547340055924515, 
        0.0024567836744356355, 
        0.0024588323450976776, 
        0.002460880041171053, 
        0.002462926786509483, 
        0.0024649726051439226, 
        0.0024670175213784753, 
        0.002469061559755465, 
        0.0024711047448294546, 
        0.002473147101820004, 
        0.0024751886554723657, 
        0.0024772294314065082, 
        0.0024792694550235983, 
        0.002481308752237521, 
        0.002483347349026318, 
        0.0024853852716550124, 
        0.002487422546518051, 
        0.0024894592003789702, 
        0.002491495259978183, 
        0.0024935307525932086, 
        0.0024955657053880773, 
        0.002497600145976632, 
        0.0024996341021413485, 
        0.002501667601881254, 
        0.002503700673436687, 
        0.0025057333452782227, 
        0.0025077656460435224, 
        0.0025097976046796603, 
        0.0025118292502920555, 
        0.0025138606122924448, 
        0.0025158917202473814, 
        0.002517922604056025, 
        0.002519953293759304, 
        0.0025219838197087963, 
        0.002524014212462278, 
        0.002526044502840858, 
        0.002528074721891167, 
        0.0025301049009344755, 
        0.0025321350715065047, 
        0.0025341652654493545, 
        0.002536195514778275, 
        0.002538225851830303, 
        0.002540256309197997, 
        0.0025422869199080455, 
        0.0025443177166801843, 
        0.00254634873312074, 
        0.002548380002830388, 
        0.0025504115597237364, 
        0.0025524434380195765, 
        0.002554475672356213, 
        0.0025565082971235956, 
        0.0025585413476205093, 
        0.0025605748590337312, 
        0.002562608867094511, 
        0.0025646434075888482, 
        0.002566678516751556, 
        0.002568714231124532, 
        0.0025707505876143987, 
        0.002572787623094925, 
        0.002574825375252093, 
        0.002576863881487799, 
        0.0025789031799950133, 
        0.0025809433091358858, 
        0.002582984307679557, 
        0.0025850262144560387, 
        0.002587069068938821, 
        0.0025891129106915206, 
        0.002591157779864185, 
        0.002593203716582818, 
        0.002595250761587748, 
        0.0025972989559482464, 
        0.0025993483410643764, 
        0.0026013989585651227, 
        0.002603450850571289, 
        0.0026055040594883585, 
        0.002607558628148626, 
        0.002609614599661246, 
        0.0026116720176911036, 
        0.0026137309259008437, 
        0.002615791368739442, 
        0.0026178533907172574, 
        0.002619917036936239, 
        0.0026219823527964007, 
        0.0026240493840839403, 
        0.0026261181770423523, 
        0.0026281887782552225, 
        0.002630261234661957, 
        0.0026323355937124897, 
        0.0026344119031047066, 
        0.0026364902111902016, 
        0.0026385705663289063, 
        0.002640653017788437, 
        0.002642737614756274, 
        0.0026448244072375515, 
        0.0026469134454419844, 
        0.0026490047800641387, 
        0.002651098462262073, 
        0.0026531945436104954, 
        0.0026552930759934316, 
        0.002657394111824167, 
        0.0026594977040341724, 
        0.002661603905865077, 
        0.0026637127710429564, 
        0.0026658243536989714, 
        0.0026679387084939878, 
        0.0026700558904378126, 
        0.00267217595505579, 
        0.002674298958284084, 
        0.0026764249565003114, 
        0.0026785540065653157, 
        0.0026806861657481915, 
        0.0026828214917823372, 
        0.00268496004289157, 
        0.0026871018778153277, 
        0.0026892470554516898, 
        0.0026913956354643154, 
        0.0026935476778040665, 
        0.002695703242924717, 
        0.0026978623917899066, 
        0.002700025185754571, 
        0.002702191686545708, 
        0.00270436195644775, 
        0.002706536058151952, 
        0.0027087140547996033, 
        0.0027108960099511948, 
        0.0027130819876759007, 
        0.002715272052319675, 
        0.002717466268809989, 
        0.002719664702458516, 
        0.0027218674189658535, 
        0.0027240744845457906, 
        0.002726285965695998, 
        0.0027285019294664577, 
        0.0027307224431550453, 
        0.0027329475746463183, 
        0.002735177392002052, 
        0.002737411963901784, 
        0.002739651359227489, 
        0.0027418956472930974, 
        0.002744144897761362, 
        0.0027463991806897224, 
        0.00274865856643194, 
        0.002750923125709303, 
        0.0027531929294892254, 
        0.002755468049258234, 
        0.002757748556740351, 
        0.002760034523640906, 
        0.002762326022343093, 
        0.002764623125271209, 
        0.002766925905205947, 
        0.002769234435152951, 
        0.00277154878832625, 
        0.00277386903815562, 
        0.0027761952582291806, 
        0.0027785275223916432, 
        0.0027808659046968383, 
        0.0027832104789831794, 
        0.0027855613195531337, 
        0.0027879185007668194, 
        0.0027902820970073234, 
        0.0027926521826877287, 
        0.002795028832264957, 
        0.0027974121203075, 
        0.002799802121263877, 
        0.002802198909563633, 
        0.0028046025595384015, 
        0.0028070131455685404, 
        0.0028094307418730664, 
        0.0028118554222876387, 
        0.0028142872606982078, 
        0.002816726330816859, 
        0.0028191727059879287, 
        0.0028216264593588164, 
        0.0028240876636394263, 
        0.0028265563914665593, 
        0.0028290327148135625, 
        0.0028315167054494593, 
        0.0028340084345035792, 
        0.0028365079728037783, 
        0.002839015390532735, 
        0.002841530757263639, 
        0.002844054142181931, 
        0.0028465856133404687, 
        0.0028491252384423614, 
        0.002851673084539457, 
        0.0028542292175644975, 
        0.0028567937029480646, 
        0.002859366604812594, 
        0.0028619479868325012, 
        0.0028645379111855883, 
        0.002867136439422952, 
        0.0028697436317531677, 
        0.0028723595471533566, 
        0.0028749842437026914, 
        0.0028776177776879217, 
        0.002880260204693131, 
        0.0028829115782504577, 
        0.0028855719508604507, 
        0.002888241373576834, 
        0.0028909198957317445, 
        0.0028936075648313387, 
        0.0028963044268697008, 
        0.0028990105261518405, 
        0.00290172590507123, 
        0.002904450603882503, 
        0.002907184661091589, 
        0.0029099281132091122, 
        0.0029126809944221344, 
        0.0029154433369662303, 
        0.0029182151704658576, 
        0.0029209965227398834, 
        0.002923787418668738, 
        0.00292658788101786, 
        0.0029293979296960817, 
        0.0029322175822892845, 
        0.0029350468534130934, 
        0.002937885755073334, 
        0.0029407342963793815, 
        0.002943592483355668, 
        0.0029464603191821674, 
        0.002949337803927151, 
        0.0029522249344703447, 
        0.0029551217044350604, 
        0.0029580281042275586, 
        0.002960944120626517, 
        0.002963869737261697, 
        0.0029668049338619977, 
        0.002969749686806576, 
        0.0029727039687289705, 
        0.002975667748618767, 
        0.002978640991170717, 
        0.002981623657635049, 
        0.0029846157051372025, 
        0.002987617086675235, 
        0.0029906277513578857, 
        0.002993647643948567, 
        0.002996676704872141, 
        0.00299971487055681, 
        0.0030027620725774076, 
        0.0030058182384914665, 
        0.003008883291275956, 
        0.0030119571494441237, 
        0.003015039726582873, 
        0.0030181309318415674, 
        0.00302123066997941, 
        0.0030243388406178745, 
        0.0030274553387190607, 
        0.0030305800543944487, 
        0.0030337128730406984, 
        0.003036853675066115, 
        0.003040002335887433, 
        0.0030431587259370993, 
        0.003046322711108228, 
        0.0030494941517054523, 
        0.00305267290359711, 
        0.0030558588170726095, 
        0.0030590517379632774, 
        0.0030622515066741946, 
        0.003065457958617825, 
        0.0030686709243441736, 
        0.00307189022912904, 
        0.0030751156934545006, 
        0.003078347132719614, 
        0.003081584357362441, 
        0.0030848271728364423, 
        0.0030880753798558248, 
        0.0030913287737262315, 
        0.0030945871454169495, 
        0.003097850280822973, 
        0.003101117961318724, 
        0.003104389963016333, 
        0.0031076660581004167, 
        0.0031109460132234114, 
        0.0031142295912555467, 
        0.0031175165502263596, 
        0.003120806643773116, 
        0.003124099621372503, 
        0.0031273952279718123, 
        0.0031306932045044628, 
        0.0031339932875973585, 
        0.0031372952101831183, 
        0.003140598701324775, 
        0.003143903485343081, 
        0.0031472092839233442, 
        0.003150515814513697, 
        0.0031538227914141193, 
        0.003157129925156771, 
        0.0031604369230913364, 
        0.0031637434897163214, 
        0.003167049326119742, 
        0.0031703541303551067, 
        0.0031736575980176106, 
        0.003176959421473919, 
        0.0031802592910531438, 
        0.0031835568942158, 
        0.003186851916497648, 
        0.0031901440407521874, 
        0.0031934329483020345, 
        0.003196718318015636, 
        0.0031999998273440546, 
        0.0032032771519785674, 
        0.0032065499660352548, 
        0.0032098179422937767, 
        0.0032130807520238513, 
        0.0032163380659925543, 
        0.003219589553391601, 
        0.003222834882701479, 
        0.0032260737218320415, 
        0.0032293057378017134, 
        0.00323253059749139, 
        0.003235747967253063, 
        0.0032389575133649202, 
        0.0032421589019556965, 
        0.0032453517993160973, 
        0.003248535871740537, 
        0.003251710785976164, 
        0.0032548762092020817, 
        0.0032580318092369116, 
        0.0032611772541543743, 
        0.0032643122133628293, 
        0.003267436356665316, 
        0.003270549355198394, 
        0.0032736508812011627, 
        0.0032767406079187225, 
        0.003279818210290643, 
        0.003282883364444059, 
        0.003285935747871719, 
        0.003288975040004763, 
        0.003292000921750162, 
        0.0032950130757885055, 
        0.0032980111871861876, 
        0.0033009949424377127, 
        0.003303964030270901, 
        0.0033069181416422485, 
        0.003309856969443451, 
        0.0033127802092385215, 
        0.0033156875584858217, 
        0.0033185787174210874, 
        0.0033214533886555316, 
        0.003324311277264343, 
        0.003327152091091373, 
        0.00332997554043114, 
        0.0033327813384497335, 
        0.0033355692008364096, 
        0.0033383388464554823, 
        0.0033410899966327674, 
        0.0033438223758156366, 
        0.0033465357114263695, 
        0.0033492297333478837, 
        0.003351904174955745, 
        0.0033545587725602143, 
        0.0033571932653586427, 
        0.0033598073958592627, 
        0.0033624009094267316, 
        0.003364973554709464, 
        0.0033675250833659185, 
        0.003370055250331486, 
        0.00337256381361909, 
        0.003375050534449869, 
        0.0033775151772444216, 
        0.003379957509607758, 
        0.003382377302317616, 
        0.0033847743295194344, 
        0.0033871483684546444, 
        0.003389499199514636, 
        0.0033918266065437125, 
        0.00339413037623954, 
        0.003396410298855595, 
        0.003398666167710578, 
        0.003400897779487455, 
        0.00340310493371012, 
        0.0034052874334672685, 
        0.0034074450848585315, 
        0.0034095776972145517, 
        0.003411685083029967, 
        0.003413767057958656, 
        0.00341582344076156, 
        0.003417854053399018, 
        0.0034198587208485154, 
        0.0034218372713428267, 
        0.003423789535989765, 
        0.003425715349123283, 
        0.003427614548160563, 
        0.003429486973565297, 
        0.0034313324685883895, 
        0.003433150879706514, 
        0.003434942056411106, 
        0.0034367058510456827, 
        0.0034384421189886014, 
        0.003440150718542493, 
        0.0034418315108152653, 
        0.003443484359908386, 
        0.0034451091328207965, 
        0.0034467056993721904, 
        0.0034482739321973948, 
        0.003449813706755642, 
        0.00345132490136259, 
        0.003452807397053676, 
        0.0034542610776440285, 
        0.003455685829703314, 
        0.0034570815424904257, 
        0.0034584481079799985, 
        0.003459785420841728, 
        0.0034610933784050913, 
        0.0034623718806348442, 
        0.003463620830155962, 
        0.00346484013215537, 
        0.003466029694431089, 
        0.0034671894273657607, 
        0.003468319243914997, 
        0.0034694190595380187, 
        0.00347048879223507, 
        0.003471528362521836, 
        0.003472537693385441, 
        0.003473516710287169, 
        0.0034744653412081042, 
        0.0034753835163449116, 
        0.003476271168719713, 
        0.003477128233447395, 
        0.00347795464818559, 
        0.0034787503529552432, 
        0.0034795152901000606, 
        0.0034802494043840184, 
        0.0034809526428988915, 
        0.003481624955164559, 
        0.0034822662928482755, 
        0.003482876610078383, 
        0.003483455863496404, 
        0.003484004011048593, 
        0.003484521014432613, 
        0.0034850068367614914, 
        0.0034854614435066876, 
        0.003485884802360251, 
        0.0034862768828363994, 
        0.0034866376592857123, 
        0.003486967102727508, 
        0.0034872651948139777, 
        0.003487531910767754, 
        0.0034877672319547598, 
        0.0034879711438158814, 
        0.0034881436295987837, 
        0.0034882846611568397, 
        0.003488394282148975, 
        0.003488472502301128, 
        0.0034885191171755182, 
        0.003488553766150712, 
        0.0034885190435616476, 
        0.003488470642921083, 
        0.0034883913848860093, 
        0.0034882807891192706, 
        0.0034881388015489618, 
        0.0034879653455237147, 
        0.003487760474182622, 
        0.0034875241902005524, 
        0.0034872565092768926, 
        0.0034869574544236, 
        0.003486627048482404, 
        0.00348626531001893, 
        0.0034858722692074073, 
        0.003485447950407506, 
        0.0034849923848290095, 
        0.0034845056048923378, 
        0.0034839876444478918, 
        0.0034834385409952535, 
        0.003482858333454589, 
        0.0034822470630973606, 
        0.003481604773747364, 
        0.003480931511285216, 
        0.003480227323986617, 
        0.003479492262556899, 
        0.003478726379913991, 
        0.0034779297315139595, 
        0.0034771023747466657, 
        0.003476244369976227, 
        0.0034753557794759728, 
        0.0034744366681310757, 
        0.0034734871033046013, 
        0.0034725071545898267, 
        0.0034714968941872973, 
        0.0034704563966545983, 
        0.0034693857391410402, 
        0.003468285001187809, 
        0.003467154264833372, 
        0.0034659936147496896, 
        0.003464803138002269, 
        0.0034635829243565997, 
        0.003462333066063948, 
        0.0034610536580304985, 
        0.003459744797662639, 
        0.0034584065851174166, 
        0.003457039123128801, 
        0.0034556425171741044, 
        0.003454216875261016, 
        0.003452762308241219, 
        0.0034512789296579347, 
        0.0034497668557428056, 
        0.0034482262055824616, 
        0.003446657100930683, 
        0.003445059666463404, 
        0.0034434340296009423, 
        0.003441780320550793, 
        0.0034400986724601045, 
        0.0034383892213677796, 
        0.003436652106116939, 
        0.003434887468584454, 
        0.0034330954535424945, 
        0.003431276208571779, 
        0.0034294298844508328, 
        0.0034275566347551256, 
        0.003425656616193549, 
        0.0034237299884598647, 
        0.003421776914265895, 
        0.0034197975594381443, 
        0.0034177920928316757, 
        0.00341576068638277, 
        0.0034137035151445313, 
        0.003411620757329482, 
        0.0034095125942365284, 
        0.0034073792102969802, 
        0.003405220793115322, 
        0.0034030375335153697, 
        0.003400829625472488, 
        0.003398597266052077, 
        0.003396340655617876, 
        0.003394059997751216, 
        0.0033917554991708065, 
        0.003389427369876734, 
        0.003387075823017363, 
        0.00338470107503649, 
        0.003382303345522149, 
        0.0033798828573513677, 
        0.0033774398365959833, 
        0.0033749745124761785, 
        0.003372487117551188, 
        0.0033699778874018973, 
        0.0033674470609683844, 
        0.0033648948802804095, 
        0.003362321590548612, 
        0.0033597274401944923, 
        0.0033571126808193473, 
        0.003354477566829285, 
        0.0033518223560436216, 
        0.003349147309297556, 
        0.003346452690439665, 
        0.003343738766283773, 
        0.003341005806656612, 
        0.0033382540844622806, 
        0.0033354838752876715, 
        0.0033326954579179432, 
        0.0033298891136956735, 
        0.0033270651268947613, 
        0.0033242237844883326, 
        0.003321365376187123, 
        0.0033184901942626566, 
        0.0033155985337907177, 
        0.0033126906922212145, 
        0.0033097669694387875, 
        0.0033068276677418306, 
        0.0033038730920598065, 
        0.0033009035493454008, 
        0.0032979193486778638, 
        0.0032949208014695784, 
        0.0032919082210724065, 
        0.0032888819227782423, 
        0.003285842223997337, 
        0.003282789443711539, 
        0.0032797239026449996, 
        0.0032766459231022864, 
        0.0032735558291569432, 
        0.003270453946054163, 
        0.003267340600424603, 
        0.0032642161202589707, 
        0.0032610808343068332, 
        0.0032579350726083304, 
        0.003254779166170824, 
        0.0032516134465990195, 
        0.0032484382462051914, 
        0.0032452538979386657, 
        0.003242060734957908, 
        0.0032388590909526067, 
        0.003235649299675473, 
        0.003232431694978983, 
        0.003229206610638731, 
        0.0032259743802117782, 
        0.003222735336952768, 
        0.0032194898136984973, 
        0.003216238142491825, 
        0.0032129806544443657, 
        0.0032097176809896496, 
        0.0032064495513891202, 
        0.0032031765939588746, 
        0.003199899135983783, 
        0.003196617503296071, 
        0.003193332020213753, 
        0.003190043009256945, 
        0.003186750791188708, 
        0.003183455685085771, 
        0.003180158007646923, 
        0.003176858073522196, 
        0.0031735561952771604, 
        0.0031702526821549525, 
        0.003166947841658887, 
        0.0031636419784241265, 
        0.003160335394053459, 
        0.003157028387420522, 
        0.0031537212542108546, 
        0.0031504142868000505, 
        0.003147107774687176, 
        0.003143802003153923, 
        0.0031404972546630414, 
        0.0031371938079248814, 
        0.0031338919377661566, 
        0.0031305919152899483, 
        0.0031272940077080808, 
        0.0031239984779436432, 
        0.003120705585047689, 
        0.0031174155839490424, 
        0.003114128724812073, 
        0.0031108452544670122, 
        0.0031075654144166456, 
        0.0031042894418028717, 
        0.0031010175694214034, 
        0.003097750025319639, 
        0.0030944870328631197, 
        0.003091228810863061, 
        0.0030879755732842297, 
        0.003084727528931807, 
        0.003081484882126185, 
        0.003078247832233935, 
        0.00307501657353603, 
        0.0030717912955971283, 
        0.0030685721827262164, 
        0.0030653594144790203, 
        0.003062153165374735, 
        0.0030589536045036096, 
        0.0030557608962266665, 
        0.0030525752002067822, 
        0.003049396670496791, 
        0.0030462254565300204, 
        0.0030430617025086547, 
        0.0030399055476289776, 
        0.0030367571261020244, 
        0.0030336165673900584, 
        0.0030304839957640078, 
        0.0030273595306516154, 
        0.0030242432864880688, 
        0.0030211353732072337, 
        0.003018035895597839, 
        0.0030149449537065437, 
        0.0030118626428946626, 
        0.0030087890539220404, 
        0.0030057242729121542, 
        0.0030026683810663946, 
        0.002999621455556845, 
        0.0029965835685496233, 
        0.0029935547881542695, 
        0.002990535178067131, 
        0.0029875247977442154, 
        0.0029845237019645904, 
        0.002981531941915236, 
        0.0029785495641597172, 
        0.0029755766115109497, 
        0.0029726131228773964, 
        0.0029696591327694173, 
        0.0029667146728287403, 
        0.0029637797699098023, 
        0.0029608544478360375, 
        0.002957938726558433, 
        0.0029550326223153705, 
        0.0029521361480134446, 
        0.00294924931355097, 
        0.002946372124813695, 
        0.0029435045852410154, 
        0.0029406466942904206, 
        0.002937798449112669, 
        0.002934959843082416, 
        0.0029321308674321836, 
        0.0029293115099944043, 
        0.0029265017558329203, 
        0.0029237015874509324, 
        0.002920910984810432, 
        0.0029181299252301588, 
        0.002915358383389453, 
        0.0029125963317625614, 
        0.0029098437404737813, 
        0.0029071005774021245, 
        0.002904366808022972, 
        0.0029016423960032205, 
        0.0028989273026958744, 
        0.0028962214877295144, 
        0.002893524908546973, 
        0.0028908375208244208, 
        0.0028881592788533523, 
        0.0028854901348520715, 
        0.002882830039227343, 
        0.0028801789411377803, 
        0.002877536788150023, 
        0.002874903526411421, 
        0.0028722791004668195, 
        0.002869663453668672, 
        0.0028670565282905972, 
        0.002864458265203727, 
        0.0028618686039365757, 
        0.0028592874831456995, 
        0.0028567148405027436, 
        0.0028541506125783493, 
        0.0028515947348635765, 
        0.002849047142149968, 
        0.0028465077683178437, 
        0.0028439765464607428, 
        0.0028414534088902683, 
        0.0028389382872702693, 
        0.0028364311125218117, 
        0.0028339318147895145, 
        0.0028314403243406795, 
        0.00282895657015552, 
        0.0028264804810311755, 
        0.0028240119852234995, 
        0.0028215510107066676, 
        0.00281909748491938, 
        0.0028166513351137283, 
        0.0028142124882021943, 
        0.0028117808706189947, 
        0.002809356408866178, 
        0.0028069390289797054, 
        0.002804528656804335, 
        0.0028021252185698926, 
        0.0027997286397246075, 
        0.002797338845991801, 
        0.0027949557629344305, 
        0.002792579315957672, 
        0.002790209430605354, 
        0.002787846032452968, 
        0.002785489047118292, 
        0.0027831384000230985, 
        0.0027807940169626362, 
        0.0027784558237310434, 
        0.0027761237463306424, 
        0.00277379771062518, 
        0.0027714776430053066, 
        0.0027691634697039795, 
        0.0027668551174027615, 
        0.002764552512845952, 
        0.002762255583122632, 
        0.0027599642553759423, 
        0.0027576784572427835, 
        0.002755398116366335, 
        0.0027531231608897847, 
        0.002750853519124604, 
        0.002748589119634448, 
        0.0027463298916155865, 
        0.002744075764237132, 
        0.0027418266671531306, 
        0.002739582530192709, 
        0.0027373432839902226, 
        0.0027351088589760274, 
        0.0027328791864515973, 
        0.0027306541977563663, 
        0.002728433824716705, 
        0.002726217999567325, 
        0.00272400665494837, 
        0.0027217997238422435, 
        0.00271959713978582, 
        0.002717398836446374, 
        0.0027152047484058474, 
        0.0027130148102373444, 
        0.0027108289570205077, 
        0.0027086471244001675, 
        0.0027064692482873937, 
        0.0027042952651174916, 
        0.002702125111871883, 
        0.0026999587256789684, 
        0.002697796044587245, 
        0.0026956370065946995, 
        0.0026934815505109105, 
        0.002691329615384114, 
        0.002689181140749394, 
        0.0026870360665491766, 
        0.0026848943334295567, 
        0.0026827558822001846, 
        0.002680620654247747, 
        0.002678488591446312, 
        0.0026763596359392727, 
        0.002674233730524429, 
        0.0026721108183633533, 
        0.002669990843002299, 
        0.0026678737486716263, 
        0.002665759479715748, 
        0.0026636479812797435, 
        0.0026615391986972267, 
        0.0026594330777801878, 
        0.0026573295647477828, 
        0.0026552286065222716, 
        0.002653130150122321, 
        0.0026510341432524316, 
        0.0026489405335011463, 
        0.002646849270141316, 
        0.0026447603016223347, 
        0.0026426735773196434, 
        0.002640589046993429, 
        0.0026385066607372432, 
        0.0026364263692037677, 
        0.0026343481233175926, 
        0.0026322718745466433, 
        0.002630197574667528, 
        0.0026281251758775424, 
        0.0026260546309072965, 
        0.0026239858927065503, 
        0.0026219189147434494, 
        0.0026198536508500636, 
        0.0026177900551854426, 
        0.0026157280823562346, 
        0.002613667687374426, 
        0.002611608825582456, 
        0.002609551452736777, 
        0.0026074955249537133, 
        0.002605440998703968, 
        0.0026033878307603286, 
        0.0026013359785342738, 
        0.0025992853993438846, 
        0.0025972360514563337, 
        0.0025951878929578683, 
        0.0025931408825617995, 
        0.002591094979258901, 
        0.00258905014232738, 
        0.002587006331132365, 
        0.002584963506393912, 
        0.002582921628039296, 
        0.00258088065684662, 
        0.0025788405537279383, 
        0.0025768012801235954, 
        0.0025747627974337874, 
        0.002572725068020621, 
        0.0025706880539356786, 
        0.0025686517178305844, 
        0.002566616022586768, 
        0.002564580931405978, 
        0.002562546407777445, 
        0.002560512415562952, 
        0.0025584789188453287, 
        0.002556445882004905, 
        0.0025544132697453625, 
        0.002552381047022966, 
        0.0025503491791093592, 
        0.002548317631524637, 
        0.002546286370050662, 
        0.0025442553608677207, 
        0.002542224570292392, 
        0.0025401939649618895, 
        0.002538163511695836, 
        0.002536133177824653, 
        0.0025341029306825205, 
        0.002532072737962578, 
        0.0025300425675663053, 
        0.0025280123877825904, 
        0.00252598216695654, 
        0.002523951873898309, 
        0.0025219214775258703, 
        0.0025198909470068175, 
        0.002517860251807777, 
        0.002515829361577925, 
        0.0025137982462520286, 
        0.0025117668760058424, 
        0.002509735221161407, 
        0.002507703252471348, 
        0.0025056709407213227, 
        0.0025036382570552853, 
        0.0025016051727251767, 
        0.002499571659384256, 
        0.0024975376887550757, 
        0.002495503232852494, 
        0.002493468263851397, 
        0.0024914327543203445, 
        0.002489396676874219, 
        0.002487360004416222, 
        0.0024853227100564822, 
        0.0024832847671488784, 
        0.002481246148988847, 
        0.0024792068298614073, 
        0.0024771667834962968, 
        0.0024751259841554944, 
        0.0024730844061705524, 
        0.0024710420243252576, 
        0.002468998813407406, 
        0.0024669547485195132, 
        0.0024649098047964594, 
        0.0024628639580687355, 
        0.002460817183672937, 
        0.0024587694580100903, 
        0.002456720756887807, 
        0.0024546710569986327, 
        0.002452620334809242, 
        0.002450568567124809, 
        0.0024485157308950733, 
        0.002446461803608933, 
        0.0024444067623547844, 
        0.00244235058545552, 
        0.002440293250377669, 
        0.0024382347356876654, 
        0.002436175019597899, 
        0.0024341140806911003, 
        0.0024320518978726466, 
        0.0024299884502456664, 
        0.0024279237171641564, 
        0.0024258576781723017, 
        0.0024237903131318407, 
        0.002421721602059536, 
        0.002419651525273722, 
        0.0024175800633663698, 
        0.0024155071971272406, 
        0.0024134329076490628, 
        0.002411357176206588, 
        0.002409279984457713, 
        0.002407201314254236, 
        0.002405121147651961, 
        0.002403039467066376, 
        0.002400956255191997, 
        0.0023988714947136046, 
        0.0023967851693565355, 
        0.0023946972619998193, 
        0.0023926077572668535, 
        0.0023905166388813303, 
        0.002388423891250726, 
        0.0023863294990563656, 
        0.0023842334473828625, 
        0.002382135721523705, 
        0.002380036307214892, 
        0.0023779351904035123, 
        0.002375832357454801, 
        0.002373727794798198, 
        0.0023716214898737973, 
        0.002369513429573628, 
        0.00236740360211842, 
        0.002365291995237827, 
        0.002363178597589818, 
        0.002361063397801049, 
        0.0023589463851880644, 
        0.00235682754933219, 
        0.0023547068801187047, 
        0.0023525843679792478, 
        0.0023504600036651363, 
        0.0023483337784439297, 
        0.0023462056838156916, 
        0.0023440757119321176, 
        0.0023419438551763746, 
        0.002339810106519084, 
        0.0023376744593163134, 
        0.00233553690721393, 
        0.002333397444848309, 
        0.0023312560663184194, 
        0.0023291127678409665, 
        0.00232696754466484, 
        0.0023248203929936667, 
        0.002322671309559753, 
        0.0023205202915571794, 
        0.0023183673367278075, 
        0.0023162124433594392, 
        0.002314055610260142, 
        0.002311896836715603, 
        0.0023097361227025735, 
        0.0023075734685078387, 
        0.002305408875206643, 
        0.0023032423443233676, 
        0.0023010738776927074, 
        0.0022989034786541312, 
        0.0022967311496251137, 
        0.0022945568956542904, 
        0.0022923807204731778, 
        0.002290202629585802, 
        0.0022880226284912853, 
        0.002285840723573167, 
        0.0022836569217847755, 
        0.0022814712306980733, 
        0.0022792836585386667, 
        0.0022770942142321285, 
        0.0022749029071524353, 
        0.002272709747722173, 
        0.0022705147467613727, 
        0.002268317915550939, 
        0.002266119266423187, 
        0.002263918812047623, 
        0.0022617165660280217, 
        0.0022595125424641825, 
        0.0022573067560741453, 
        0.002255099222694153, 
        0.0022528899584226643, 
        0.002250678979984917, 
        0.002248466304998503, 
        0.0022462519517339806, 
        0.002244035937985501, 
        0.0022418182855025973, 
        0.0022395990134007507, 
        0.002237378142830327, 
        0.00223515569539285, 
        0.002232931693199166
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-32.json <==
[
    [
        49.229555485479715, 
        49.094714686053798, 
        48.958996200960826, 
        48.822389616655485, 
        48.684878160490065, 
        48.546444731351258, 
        48.407071913698026, 
        48.266741967144895, 
        48.125436824243565, 
        47.983138077116578, 
        47.839826978901641, 
        47.695484428785413, 
        47.550090982665537, 
        47.403626825367638, 
        47.256071781146964, 
        47.107405300361506, 
        46.957606454532623, 
        46.806653931821238, 
        46.654526033208398, 
        46.501200659408809, 
        46.346655317684281, 
        46.190867102646855, 
        46.03381270001902, 
        45.875468376521802, 
        45.715809984803549, 
        45.554812943851744, 
        45.392452248962371, 
        45.228702457031112, 
        45.063537692714874, 
        44.896931637150558, 
        44.728857531609172, 
        44.559288174513249, 
        44.388195911821001, 
        44.215552655846231, 
        44.041329857267236, 
        43.86549853737997, 
        43.688029266763792, 
        43.5088921804291, 
        43.328056979095997, 
        43.145492935839307, 
        42.961168893200849, 
        42.775053287756897, 
        42.587114153625969, 
        42.397319130432614, 
        42.205635480704061, 
        42.012030107878722, 
        41.816469569514823, 
        41.618920104327302, 
        41.419347653122074, 
        41.217717878446464, 
        41.013996221218108, 
        40.80814789386212, 
        40.60013795003357, 
        40.389931314723889, 
        40.177492811760324, 
        39.962787249476918, 
        39.745779449452925, 
        39.526434314027618, 
        39.304716893095723, 
        39.080592447210527, 
        38.854026544203663, 
        38.624985120671717, 
        38.39343457738768, 
        38.159341884228787, 
        37.922674698033155, 
        37.683401442006705, 
        37.441491452702373, 
        37.196915098518048, 
        36.949643922515328, 
        36.699650782543856, 
        36.446910013233357, 
        36.191397580746489, 
        35.933091260396985, 
        35.671970808391158, 
        35.408018169922869, 
        35.14121764506551, 
        34.871556111743701, 
        34.599023225123425, 
        34.323611637076333, 
        34.045317214850591, 
        33.764139236745542, 
        33.480080659001032, 
        33.193148294468678, 
        32.903353069459165, 
        32.610710189061301, 
        32.315239401763797, 
        32.016965157539033, 
        31.715916808376669, 
        31.412128787624834, 
        31.105640739218579, 
        30.796497684023855, 
        30.484750096096107, 
        30.170454000861444, 
        29.853671030848883, 
        29.534468425802739, 
        29.21291904144649, 
        28.889101281915952, 
        28.563099001627744, 
        28.235001409183866, 
        27.904902842229426, 
        27.572902593067461, 
        27.23910463535347, 
        26.903617350809679, 
        26.56655317344628, 
        26.228028253410681, 
        25.888162038187367, 
        25.547076852595694, 
        25.204897470897372, 
        24.861750610804954, 
        24.517764500854341, 
        24.173068357610564, 
        23.827791917335706, 
        23.482064905926869, 
        23.136016610955782, 
        22.789775373107684, 
        22.443468140421615, 
        22.097220057639269, 
        21.751154031574703, 
        21.405390339920508, 
        21.060046317166925, 
        20.715236060662392, 
        20.371070066094912, 
        20.027655057151737, 
        19.685093727460593, 
        19.343484602138936, 
        19.002921850499931, 
        18.663495242139575, 
        18.325289994580476, 
        17.988386782071686, 
        17.652861681768826, 
        17.318786222351445, 
        16.986227353843169, 
        16.655247579336699, 
        16.325904943899474, 
        15.99825317732717, 
        15.672341774349542, 
        15.348216122810054, 
        15.025917613608677, 
        14.705483794939779, 
        14.386948491688123, 
        14.070341966364726, 
        13.75569106227463, 
        13.4430193573107, 
        13.132347317921086, 
        12.823692447046009, 
        12.517069445932693, 
        12.21249034982273, 
        11.909964683778037, 
        11.609499629927404, 
        11.311100117915748, 
        11.0147690151513, 
        10.720507219283681, 
        10.42831381452369, 
        10.138186185465697, 
        9.8501201202062401, 
        9.5641099589835434, 
        9.2801486726896307, 
        8.9982279866127737, 
        8.7183384558048989, 
        8.4404695947724093, 
        8.164609908323623, 
        7.8907470386090051, 
        7.6188678032042381, 
        7.3489582729799245, 
        7.0810038524020884, 
        6.8149893268526744, 
        6.5508989204646815, 
        6.2887163601386922, 
        6.0284249159474372, 
        5.7700074487974673, 
        5.5134464254942088, 
        5.2587239839115227, 
        5.0058219607055046, 
        4.7547218937598466, 
        4.5054050411871991, 
        4.2578524311009529, 
        4.0120448488244396, 
        3.7679628523235276, 
        3.5255867887687993, 
        3.284896779522942, 
        3.0458727519550903, 
        2.8084944124567937, 
        2.5727412427482332, 
        2.3385925192337669, 
        2.106027307113886, 
        1.8750244173687407, 
        1.6455624685645822, 
        1.4176198023134301, 
        1.1911745357275052, 
        0.96620453942571338, 
        0.74268743933226888, 
        0.5206006013206993, 
        0.29992113880350646, 
        0.080625942958457167, 
        -0.13730843296482517, 
        -0.35390558103605424, 
        -0.56918927212747217, 
        -0.78318370419388728, 
        -0.99591308154057179, 
        -1.2074022137436549, 
        -1.4176749484283824, 
        -1.6267566042152635, 
        -1.8346727563503367, 
        -2.0407601750711555, 
        -2.2472203111570019, 
        -2.451800378868314, 
        -2.6553029668491499, 
        -2.8577650412219602, 
        -3.0592128298315622, 
        -3.2596706914652458, 
        -3.4591641384745233, 
        -3.6577180965173106, 
        -3.8553573950477773, 
        -4.0521067896302645, 
        -4.2479907892152546, 
        -4.4430336099336172, 
        -4.6372592470178464, 
        -4.8306914390871798, 
        -5.0233535830837202, 
        -5.2152687433010092, 
        -5.406459615112464, 
        -5.5969485207338705, 
        -5.7867573756982349, 
        -5.9759076713469446, 
        -6.1644204307944612, 
        -6.3523162567329887, 
        -6.539615249560355, 
        -6.7263370285253048, 
        -6.9125007097469204, 
        -7.0981248965889483, 
        -7.2832276687185233, 
        -7.4678265753108333, 
        -7.6519386217257308, 
        -7.835580273800141, 
        -8.0187674455310614, 
        -8.2015154976655307, 
        -8.3838392336840464, 
        -8.5657529008604563, 
        -8.7472701869358733, 
        -8.9284042224710554, 
        -9.1091675795738851, 
        -9.2895722790283095, 
        -9.4696297795304147, 
        -9.649351002118415, 
        -9.828746312229395, 
        -10.007825541114848, 
        -10.186597983703972, 
        -10.36507240405953, 
        -10.543257041108628, 
        -10.721159620227652, 
        -10.898787349855885, 
        -11.076146942362671, 
        -11.253244610796212, 
        -11.430086085442866, 
        -11.606676609129268, 
        -11.783020962238041, 
        -11.959123460297008, 
        -12.134987969095791, 
        -12.310617903024889, 
        -12.486016249253085, 
        -12.661185569374608, 
        -12.836128007505723, 
        -13.010845303617961, 
        -13.185338801315188, 
        -13.359609458238765, 
        -13.533657856620872, 
        -13.707484211955036, 
        -13.881088384526507, 
        -14.054469888862055, 
        -14.227627902815764, 
        -14.40056128099449, 
        -14.573268561235931, 
        -14.74574797439139, 
        -14.917997458744662, 
        -15.090014666977448, 
        -15.261796977567451, 
        -15.433341501018655, 
        -15.604645096944763, 
        -15.77570437734563, 
        -15.946515721927803, 
        -16.117075281710175, 
        -16.287378995520193, 
        -16.457422595953027, 
        -16.62720162019124, 
        -16.796711416798654, 
        -16.965947160956325, 
        -17.134903857704803, 
        -17.303576355608961, 
        -17.471959354458573, 
        -17.640047414119323, 
        -17.807834963378909, 
        -17.975316309838394, 
        -18.142485648010094, 
        -18.309337069006371, 
        -18.475864565578139, 
        -18.642062045840227, 
        -18.807923337852984, 
        -18.973442200377278, 
        -19.138612324897657, 
        -19.303427352311566, 
        -19.467880875366014, 
        -19.631966449189054, 
        -19.795677588668205, 
        -19.959007791941207, 
        -20.121950537255188, 
        -20.284499292014537, 
        -20.446647517526007, 
        -20.608388680432245, 
        -20.769716255182608, 
        -20.930623733467417, 
        -21.091104624604391, 
        -21.251152470462053, 
        -21.410760841974604, 
        -21.569923351703107, 
        -21.728633657568054, 
        -21.8868854674323, 
        -22.044672539136219, 
        -22.201988696605198, 
        -22.35882782620838, 
        -22.515183885858477, 
        -22.671050901536173, 
        -22.826422982234135, 
        -22.981294320967692, 
        -23.13565919208218, 
        -23.289511964300235, 
        -23.442847097341275, 
        -23.595659147906503, 
        -23.747942775619212, 
        -23.899692738734768, 
        -24.050903906131847, 
        -24.201571255239784, 
        -24.351689872660277, 
        -24.501254964982223, 
        -24.650261851827793, 
        -24.798705967464358, 
        -24.946582871899899, 
        -25.093888248918443, 
        -25.240617902436831, 
        -25.386767766641462, 
        -25.532333900193951, 
        -25.677312490047214, 
        -25.82169985402107, 
        -25.965492441604603, 
        -26.108686834748106, 
        -26.251279741918005, 
        -26.393268012061448, 
        -26.534648623481132, 
        -26.675418692799703, 
        -26.815575463456291, 
        -26.955116321566855, 
        -27.094038782507639, 
        -27.232340498040191, 
        -27.370019256481442, 
        -27.50707297747898, 
        -27.64349971564841, 
        -27.77929765847345, 
        -27.914465128152283, 
        -28.049000579640186
    ], 
    [
        0.002233, 
        0.002235964050756415, 
        0.0022389407621270715, 
        0.0022419302960891446, 
        0.0022449328384597164, 
        0.002247948578491404, 
        0.002250977708427814, 
        0.002254020423649682, 
        0.002257076922618675, 
        0.0022601474070674883, 
        0.0022632320818594055, 
        0.0022663311551972608, 
        0.002269444838289689, 
        0.002272573345830769, 
        0.0022757168956533845, 
        0.002278875708900803, 
        0.0022820500100032156, 
        0.0022852400266479495, 
        0.002288445989732552, 
        0.002291668133509706, 
        0.0022949066953053296, 
        0.0022981619157865954, 
        0.002301434038736084, 
        0.0023047233111237195, 
        0.0023080299828498073, 
        0.00231135430700394, 
        0.002314696539500451, 
        0.0023180569392256293, 
        0.002321435767740558, 
        0.002324833289362054, 
        0.0023282497709042177, 
        0.002331685481570317, 
        0.0023351406929803336, 
        0.002338615678591088, 
        0.002342110714102972, 
        0.00234562607659861, 
        0.002349162044801875, 
        0.002352718898571847, 
        0.002356296918676992, 
        0.0023598963864810618, 
        0.002363517583781132, 
        0.0023671607921233718, 
        0.00237082629252803, 
        0.0023745143651283792, 
        0.0023782252886115716, 
        0.002381959339661583, 
        0.0023857167924870616, 
        0.002389497918081037, 
        0.0023933029836114244, 
        0.002397132251814547, 
        0.002400985979712769, 
        0.002404864418525762, 
        0.0024087678121334994, 
        0.002412696396305124, 
        0.002416650397976505, 
        0.0024206300334273104, 
        0.0024246355075722005, 
        0.0024286670125028436, 
        0.002432724726068187, 
        0.002436808810550549, 
        0.002440919410719116, 
        0.002445056652557356, 
        0.002449220641391641, 
        0.0024534114598668104, 
        0.002457629165705039, 
        0.002461873790226369, 
        0.0024661453356162447, 
        0.002470443772804976, 
        0.0024747690389125333, 
        0.0024791210347912228, 
        0.002483499622236269, 
        0.0024879046213602905, 
        0.002492335807625543, 
        0.0024967929090341967, 
        0.0025012756027486694, 
        0.002505783512509019, 
        0.0025103162051311693, 
        0.0025148731874817505, 
        0.0025194539032002247, 
        0.0025240577295022283, 
        0.002528683974463436, 
        0.002533331873183571, 
        0.002538000585543297, 
        0.00254268919272325, 
        0.0025473966953546887, 
        0.0025521220101206088, 
        0.0025568639682150705, 
        0.002561621313189163, 
        0.0025663926992525103, 
        0.0025711766904754894, 
        0.002575971759471282, 
        0.0025807762876315188, 
        0.0025855885650553022, 
        0.00259040679125665, 
        0.00259522907678346, 
        0.00260005344476674, 
        0.002604877833700727, 
        0.0026097001007022655, 
        0.002614518024780305, 
        0.002619329312062165, 
        0.00262413160021673, 
        0.0026289224643531394, 
        0.0026336994228684536, 
        0.002638459944445109, 
        0.002643201454673211, 
        0.0026479213437938676, 
        0.0026526169743173998, 
        0.0026572856886504024, 
        0.0026619248176697912, 
        0.0026665316881029004, 
        0.002671103631019631, 
        0.0026756379893611085, 
        0.0026801321261395034, 
        0.002684583431045412, 
        0.002688989327967416, 
        0.0026933472814402296, 
        0.0026976548024579714, 
        0.002701909454391407, 
        0.0027061088581332975, 
        0.002710250696082891, 
        0.0027143327157386813, 
        0.0027183527339607124, 
        0.0027223086386664822, 
        0.002726198391499362, 
        0.002730020028896897, 
        0.0027337716636375515, 
        0.002737451484607651, 
        0.0027410577577473747, 
        0.002744588825062567, 
        0.0027480431043213913, 
        0.0027514190875792435, 
        0.002754715340535481, 
        0.002757930500159162, 
        0.0027610632738394735, 
        0.0027641124369371856, 
        0.002767076831056421, 
        0.0027699553618693628, 
        0.00277274699718526, 
        0.002775450764686125, 
        0.0027780657500609944, 
        0.002780591094863611, 
        0.0027830259946429875, 
        0.0027853696970801724, 
        0.002787621500265442, 
        0.0027897807511287186, 
        0.002791846843916969, 
        0.002793819218988553, 
        0.00279569736160256, 
        0.0027974808007972993, 
        0.0027991691089137793, 
        0.002800761900601964, 
        0.002802258832615905, 
        0.0028036596033440557, 
        0.0028049639527490894, 
        0.0028061716624769753, 
        0.0028072825558833427, 
        0.0028082964985426174, 
        0.00280921339864701, 
        0.0028100332077333617, 
        0.0028107559213135652, 
        0.002811381579930595, 
        0.0028119102699163292, 
        0.002812342124590848, 
        0.0028126773253409894, 
        0.002812916102775241, 
        0.002813058737958905, 
        0.00281310556360792, 
        0.0028130569652849036, 
        0.0028129133825847857, 
        0.002812675310253659, 
        0.002812343299216585, 
        0.002811917957519032, 
        0.0028113999511836787, 
        0.002810790004855337, 
        0.0028100889022708167, 
        0.0028092974866542513, 
        0.0028084166607761606, 
        0.002807447386859326, 
        0.002806390686227997, 
        0.0028052476386568053, 
        0.002804019381595795, 
        0.002802707108913091, 
        0.0028013120694715173, 
        0.002799835565481252, 
        0.002798278950569857, 
        0.0027966436273400893, 
        0.002794931045115783, 
        0.002793142696901061, 
        0.0027912801166783095, 
        0.0027893448758892596, 
        0.002787338580496433, 
        0.002785262866891959, 
        0.002783119398733083, 
        0.002780909862700398, 
        0.00277863596507801, 
        0.0027762994274019206, 
        0.0027739019829745677, 
        0.002771445372625443, 
        0.0027689313409188926, 
        0.002766361632317923, 
        0.002763737988179587, 
        0.0027610621419840702, 
        0.0027583358168575744, 
        0.0027555589820529667, 
        0.0027527367974439277, 
        0.0027498691916770213, 
        0.002746957831885391, 
        0.00274400434174349, 
        0.0027410103204981023, 
        0.0027379773358677784, 
        0.0027349069255974356, 
        0.002731800594657975, 
        0.002728659814468553, 
        0.0027254860210693087, 
        0.0027222806154456533, 
        0.0027190449612368847, 
        0.002715780385399659, 
        0.002712488177300525, 
        0.0027091695886962757, 
        0.0027058258337189106, 
        0.002702458089010009, 
        0.0026990674938414095, 
        0.0026956551506341873, 
        0.002692222125165096, 
        0.0026887694476952976, 
        0.002685298112798319, 
        0.0026818090808381823, 
        0.0026783032782115995, 
        0.0026747815984654645, 
        0.002671244903093282, 
        0.0026676940224364086, 
        0.0026641297566232292, 
        0.0026605528766083285, 
        0.002656964124998062, 
        0.002653364217127664, 
        0.002649753842010943, 
        0.0026461336633456355, 
        0.002642504320443411, 
        0.0026388664292146986, 
        0.002635220583101425, 
        0.0026315673540429256, 
        0.002627907293257928, 
        0.0026242409324466714, 
        0.0026205687841785808, 
        0.0026168913432297147, 
        0.002613209087001442, 
        0.0026095224764954646, 
        0.0026058319570617045, 
        0.0026021379591428732, 
        0.002598440898874147, 
        0.0025947411789696184, 
        0.002591039189106621, 
        0.002587335306754755, 
        0.0025836298976033, 
        0.0025799233163920562, 
        0.002576215907113304, 
        0.0025725080037507925, 
        0.0025687999306507874, 
        0.0025650920031975934, 
        0.002561384527961032, 
        0.0025576778032606862, 
        0.002553972119599316, 
        0.002550267759956044, 
        0.0025465650001853402, 
        0.0025428641093312105, 
        0.00253916534993197, 
        0.002535468978335367, 
        0.002531775244951831, 
        0.002528084394518588, 
        0.0025243966663664064, 
        0.002520712294578328, 
        0.002517031508275465, 
        0.0025133545318181323, 
        0.002509681584913685, 
        0.0025060128828368693, 
        0.0025023486365707633, 
        0.0024986890530277806, 
        0.0024950343350472718, 
        0.0024913846816523697, 
        0.0024877402880555174, 
        0.0024841013459014362, 
        0.0024804680432145305, 
        0.00247684056458402, 
        0.00247321909120256, 
        0.0024696038010109784, 
        0.0024659948686501943, 
        0.002462392465647371, 
        0.0024587967603730823, 
        0.002455207918137602, 
        0.002451626101233525, 
        0.0024480514689837907, 
        0.002444484177754511, 
        0.0024409243810025057, 
        0.002437372229283989, 
        0.002433827870354535, 
        0.002430291449071756, 
        0.0024267631075067316, 
        0.002423242984890327, 
        0.0024197312177596827, 
        0.0024162279397962425, 
        0.0024127332819277665, 
        0.0024092473722917246, 
        0.002405770336442889, 
        0.0024023022970278887, 
        0.0023988433740017878, 
        0.0023953936845864565, 
        0.0023919533433198288, 
        0.002388522461964966, 
        0.0023851011495828792, 
        0.002381689512486263, 
        0.002378287654346382, 
        0.0023748956760230966, 
        0.0023715136757494703, 
        0.0023681417489981164, 
        0.00236477998851612, 
        0.002361428484345673, 
        0.00235808732392549, 
        0.0023547565918805285, 
        0.002351436370187406, 
        0.002348126738086312, 
        0.0023448277722529884, 
        0.0023415395465964943, 
        0.002338262132310899, 
        0.0023349955980319324, 
        0.0023317400096525493, 
        0.0023284954304736206, 
        0.002325261921165951, 
        0.0023220395397234787, 
        0.0023188283416260037, 
        0.0023156283796759904, 
        0.00231243970409308, 
        0.002309262362594048, 
        0.0023060964002194345, 
        0.002302941859541469, 
        0.0022997987807102088, 
        0.002296667201260569, 
        0.002293547156226338, 
        0.0022904386782677307, 
        0.0022873417975147847, 
        0.002284256541734865, 
        0.0022811829363126677, 
        0.0022781210042321295, 
        0.0022750707661170597, 
        0.002272032240249732, 
        0.0022690054427344473, 
        0.0022659903872644187, 
        0.0022629870853668505, 
        0.0022599955462727847, 
        0.002257015777171749, 
        0.002254047782937455, 
        0.002251091566424089, 
        0.002248147128341523, 
        0.002245214467293095, 
        0.0022422935799051367, 
        0.002239384460773922, 
        0.0022364871025367284, 
        0.0022336014958523106, 
        0.0022307276294616773
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-33.json <==
[
    [
        -27.942625584925572, 
        -27.80759548075978, 
        -27.671929152040512, 
        -27.535633665652888, 
        -27.398710807680107, 
        -27.261162495116782, 
        -27.122990778678915, 
        -26.98419784381208, 
        -26.844786011184485, 
        -26.704757734792061, 
        -26.564115604267684, 
        -26.422862342384658, 
        -26.281000809022668, 
        -26.13853399557566, 
        -25.995465028343077, 
        -25.851797166116533, 
        -25.7075338020415, 
        -25.562678456809032, 
        -25.417234790834097, 
        -25.27120658618534, 
        -25.124597757498798, 
        -24.977412346827233, 
        -24.829654519997799, 
        -24.681328569720414, 
        -24.532438912940741, 
        -24.382990086240223, 
        -24.232986744120044, 
        -24.082433660076273, 
        -23.931335721733213, 
        -23.779697928643248, 
        -23.627525391635697, 
        -23.474823324711778, 
        -23.321597053194953, 
        -23.167851997102247, 
        -23.013593675308368, 
        -22.85882770153966, 
        -22.703559781739845, 
        -22.547795706287289, 
        -22.391541352163578, 
        -22.234802672886101, 
        -22.077585696266461, 
        -21.919896521207828, 
        -21.761741314743812, 
        -21.60312630250386, 
        -21.44405776599265, 
        -21.284542039531537, 
        -21.124585500776664, 
        -20.964194570749694, 
        -20.803375701363052, 
        -20.642135378720067, 
        -20.480480103966336, 
        -20.318416401850296, 
        -20.155950805539554, 
        -19.993089850705253, 
        -19.82984007426267, 
        -19.666207998378191, 
        -19.502200135333663, 
        -19.337822968277006, 
        -19.173082952694244, 
        -19.00798650281331, 
        -18.842539993588815, 
        -18.676749740036872, 
        -18.510622000070914, 
        -18.344162959032687, 
        -18.177378729314164, 
        -18.010275334532952, 
        -17.842858704567149, 
        -17.675134666068082, 
        -17.507108939293627, 
        -17.338787118705142, 
        -17.170174674023105, 
        -17.001276936661494, 
        -16.832099087017035, 
        -16.662646153609266, 
        -16.492922999863023, 
        -16.3229343108219, 
        -16.15268459307185, 
        -15.982178152411322, 
        -15.811419098544306, 
        -15.640411322941674, 
        -15.469158493848942, 
        -15.297664047908622, 
        -15.125931180970094, 
        -14.953962833067727, 
        -14.781761683631009, 
        -14.609330139006328, 
        -14.436670320408362, 
        -14.263784059413762, 
        -14.090672881288608, 
        -13.917337999153014, 
        -13.743780305702851, 
        -13.570000355859726, 
        -13.395998363480498, 
        -13.221774187226252, 
        -13.047327322800735, 
        -12.872656892337819, 
        -12.697761632095988, 
        -12.522639885204564, 
        -12.347289595341735, 
        -12.171708288433114, 
        -11.995893068355514, 
        -11.819840605196623, 
        -11.643547133727305, 
        -11.467008430942085, 
        -11.290219817165669, 
        -11.113176142602903, 
        -10.935871781787487, 
        -10.758300621208363, 
        -10.580456057870121, 
        -10.402330983238171, 
        -10.223917782754302, 
        -10.045208323091808, 
        -9.8661939529739211, 
        -9.6868654891137691, 
        -9.507213213159238, 
        -9.327226867693911, 
        -9.1468956540455899, 
        -8.9662082208267453, 
        -8.785152666431518, 
        -8.6037165327448335, 
        -8.4218868100677557, 
        -8.2396499244357368, 
        -8.0569917465447745, 
        -7.8738975884360247, 
        -7.6903522054890514, 
        -7.506339799221398, 
        -7.3218440205205999, 
        -7.1368479731914887, 
        -6.9513342225572217, 
        -6.7652847978696062, 
        -6.5786812082883053, 
        -6.3915044416117368, 
        -6.2037349837731135, 
        -6.0153528281128184, 
        -5.8263374899122482, 
        -5.636668018484678, 
        -5.4463230198686556, 
        -5.2552806637532763, 
        -5.0635187261428625, 
        -4.871014574327968, 
        -4.6777452221071059, 
        -4.4836873374596413, 
        -4.2888172624809586, 
        -4.0931110589422808, 
        -3.8965445234705482, 
        -3.6990931753532563, 
        -3.5007324431688263, 
        -3.3014373297755348, 
        -3.1011831271661343, 
        -2.8999445301597269, 
        -2.6976963471051172, 
        -2.4944142360559018, 
        -2.2900703289176763, 
        -2.0846309191808086, 
        -1.8781095474978724, 
        -1.6704377449724432, 
        -1.4615916914735911, 
        -1.2515698371645327, 
        -1.0403383486670812, 
        -0.82787091443782124, 
        -0.61414368955529153, 
        -0.39913216377536176, 
        -0.18281230975475909, 
        0.034839814860086971, 
        0.25384788551726195, 
        0.4742353327764553, 
        0.69602529408352942, 
        0.91924075876424938, 
        1.1439043885304507, 
        1.3700386223264693, 
        1.5976656520831174, 
        1.8268073984912057, 
        2.057485554959797, 
        2.2897215727917923, 
        2.5235366842774951, 
        2.7589518716238643, 
        2.9959879105979659, 
        3.234665348966574, 
        3.4750045332943928, 
        3.7170255860352333, 
        3.96074842057654, 
        4.2061927443319931, 
        4.4533780385072497, 
        4.7023235692656797, 
        4.9530483616370935, 
        5.2055712044801847, 
        5.4599106094236669, 
        5.7160848133062201, 
        5.9741117546213314, 
        6.2340090186338868, 
        6.4957938444201, 
        6.7594830548659255, 
        7.0250930078988416, 
        7.2926395940266442, 
        7.5621381456735639, 
        7.8336034024641465, 
        8.1070494301718519, 
        8.3824895809638011, 
        8.6599363917826491, 
        8.939401533372326, 
        9.2208957207861371, 
        9.5044286201025709, 
        9.7900087599658541, 
        10.077643435780361, 
        10.367338613832969, 
        10.659098812038817, 
        10.952926983865597, 
        11.248824416209203, 
        11.546790601331692, 
        11.846823095680746, 
        12.148917413984215, 
        12.453066861193649, 
        12.759262417903001, 
        13.067492579567421, 
        13.377743219166133, 
        13.689997439266282, 
        14.004235392579421, 
        14.320434176199431, 
        14.638567638516669, 
        14.958606252879477, 
        15.280516943306088, 
        15.604262960071402, 
        15.929803729472324, 
        16.257094713681909, 
        16.586087284177506, 
        16.916728608590013, 
        17.248961547928896, 
        17.582724555331385, 
        17.917951605273526, 
        18.254572139690961, 
        18.59251103361127, 
        18.931688579470702, 
        19.272020493004362, 
        19.613417973995574, 
        19.955787754095358, 
        20.299032227012134, 
        20.643049534523211, 
        20.987733794490797, 
        21.332975272977276, 
        21.67866061804953, 
        22.024673159533158, 
        22.370893203548057, 
        22.717198332201868, 
        23.063463861000908, 
        23.409563186681506, 
        23.755368216514739, 
        24.100749835674634, 
        24.445578363532654, 
        24.789724014307421, 
        25.13305741926494, 
        25.47545012939463, 
        25.816775040359953, 
        26.156906955024674, 
        26.495722961544338, 
        26.833103020509771, 
        27.168930230133242, 
        27.503091357303173, 
        27.835477133494404, 
        28.165982644117424, 
        28.494507593628359, 
        28.820956570277431, 
        29.145239295161474, 
        29.467270767854949, 
        29.786971439052643, 
        30.104267280644049, 
        30.419089879282858, 
        30.73137641364826, 
        31.041069694608229, 
        31.348118086275694, 
        31.652475447132112, 
        31.954100998153777, 
        32.252959244012168, 
        32.549019766739164, 
        32.842257112939635, 
        33.132650563119348, 
        33.420183972258179, 
        33.704845536585381, 
        33.986627588996818, 
        34.265526408846029, 
        34.541541946448049, 
        34.814677640970196, 
        35.084940180991197, 
        35.35233931284214, 
        35.616887591133953, 
        35.878600182560639, 
        36.137494682057124, 
        36.393590873009572, 
        36.646910590926019, 
        36.897477496849042, 
        37.145316927406206, 
        37.390455738938499, 
        37.632922125058712, 
        37.872745471510349, 
        38.109956248269889, 
        38.344585835041123, 
        38.576666439208616, 
        38.806230953021398, 
        39.033312855572547, 
        39.257946129300713, 
        39.480165138751218, 
        39.700004560131767, 
        39.917499307507015, 
        40.132684453090334, 
        40.345595165257912, 
        40.556266637898794, 
        40.764734049574862, 
        40.971032499061572, 
        41.175196968162119, 
        41.377262275846803, 
        41.577263044644326, 
        41.775233648687205, 
        41.971208208500698, 
        42.165220557611939, 
        42.357304209178544, 
        42.547492319802551, 
        42.735817710862193, 
        42.922312822382679, 
        43.107009705986684, 
        43.28994001123565, 
        43.471134980751231, 
        43.650625426688549, 
        43.828441743987348, 
        44.00461388829769, 
        44.179171380701995, 
        44.352143295961746, 
        44.523558263746509, 
        44.693444482678657, 
        44.861829688250673, 
        45.028741180396842, 
        45.194205812150003, 
        45.358249989387474, 
        45.520899684346958, 
        45.682180427871394, 
        45.842117317660446, 
        46.000735022114824, 
        46.158057783693131, 
        46.314109416259278, 
        46.468913326951842, 
        46.622492498210946, 
        46.774869515060146, 
        46.92606655717028, 
        47.076105408084416, 
        47.22500745987778, 
        47.372793723337146, 
        47.519484820237487, 
        47.665101009225815, 
        47.809662176401382, 
        47.953187848739105, 
        48.095697195530057, 
        48.237209038786915, 
        48.377741854483503, 
        48.517313789160902, 
        48.65594263850749, 
        48.793645892016734, 
        48.930440710975518, 
        49.066343959565614, 
        49.201372147647191, 
        49.335541532061086
    ], 
    [
        0.002233, 
        0.0022358831323185196, 
        0.002238778034028535, 
        0.002241684694858036, 
        0.002244603122541612, 
        0.0022475333229138848, 
        0.002250475299804278, 
        0.002253429054998053, 
        0.002256394588206581, 
        0.0022593718970692726, 
        0.002262360977086213, 
        0.002265361821630297, 
        0.002268374421842665, 
        0.0022713987667024164, 
        0.002274434842929083, 
        0.0022774826349972093, 
        0.002280542125042744, 
        0.0022836132929912063, 
        0.0022866961162220046, 
        0.0022897905699415864, 
        0.0022928966268812114, 
        0.0022960142573585384, 
        0.002299143429313112, 
        0.0023022841081765852, 
        0.002305436256881945, 
        0.00230859983589066, 
        0.0023117748031848766, 
        0.002314961114163392, 
        0.00231815872169231, 
        0.0023213675760829066, 
        0.002324587625029137, 
        0.002327818813713613, 
        0.0023310610845574805, 
        0.0023343143774915316, 
        0.002337578629798817, 
        0.0023408537761012006, 
        0.0023441397483434123, 
        0.002347436475861949, 
        0.0023507438852592563, 
        0.0023540619005029437, 
        0.0023573904428977875, 
        0.0023607294310442253, 
        0.0023640787807971395, 
        0.002367438405370703, 
        0.0023708082152781402, 
        0.0023741881182925075, 
        0.002377578019525232, 
        0.002380977821316518, 
        0.00238438742337124, 
        0.002387806722565698, 
        0.0023912356132262656, 
        0.002394673986814689, 
        0.002398121732119252, 
        0.002401578735229822, 
        0.002405044879432064, 
        0.002408520045393601, 
        0.002412004110916302, 
        0.002415496951175248, 
        0.0024189984385432324, 
        0.0024225084427061117, 
        0.0024260268304503773, 
        0.0024295534659383687, 
        0.0024330882104565835, 
        0.0024366309225723314, 
        0.002440181457938539, 
        0.0024437396694561033, 
        0.0024473054071589106, 
        0.0024508785182224702, 
        0.002454458846820815, 
        0.0024580462343074543, 
        0.002461640518982085, 
        0.0024652415361463547, 
        0.0024688491181298782, 
        0.002472463094069747, 
        0.0024760832899351857, 
        0.0024797095285525018, 
        0.0024833416293306774, 
        0.0024869794084736102, 
        0.002490622678581516, 
        0.0024942712488290886, 
        0.002497924924774834, 
        0.002501583508211966, 
        0.0025052467970525976, 
        0.0025089145853012373, 
        0.002512586662811435, 
        0.002516262815201478, 
        0.0025199428237279225, 
        0.0025236264650059645, 
        0.002527313510963271, 
        0.0025310037285579392, 
        0.0025346968795280115, 
        0.0025383927203220724, 
        0.0025420910017132465, 
        0.002545791468636821, 
        0.0025494938598608122, 
        0.0025531979077149073, 
        0.0025569033378308468, 
        0.002560609868756165, 
        0.002564317211536398, 
        0.002568025069528483, 
        0.0025717331378935743, 
        0.002575441103242674, 
        0.002579148643020533, 
        0.0025828554253475777, 
        0.002586561108303145, 
        0.0025902653395275766, 
        0.002593967755619902, 
        0.0025976679816592228, 
        0.002601365630482161, 
        0.0026050603022399143, 
        0.00260875158361161, 
        0.0026124390472493444, 
        0.0026161222509229567, 
        0.0026198007369660223, 
        0.0026234740314483754, 
        0.0026271416433819917, 
        0.002630803063864484, 
        0.0026344577653728608, 
        0.002638105200798774, 
        0.0026417448026385504, 
        0.002645375981959353, 
        0.0026489981276556565, 
        0.0026526106053667104, 
        0.002656212756591547, 
        0.0026598038976752285, 
        0.002663383318865987, 
        0.0026669502833193714, 
        0.0026705040261271874, 
        0.002674043753315411, 
        0.0026775686409410155, 
        0.002681077834074285, 
        0.0026845704459531137, 
        0.0026880455570668016, 
        0.0026915022143037415, 
        0.0026949394301861115, 
        0.0026983561821220274, 
        0.002701751411730683, 
        0.0027051240243211204, 
        0.0027084728882895612, 
        0.002711796834862567, 
        0.0027150946577814577, 
        0.0027183651131178228, 
        0.002721606919319129, 
        0.0027248187573447316, 
        0.00272799927096169, 
        0.0027311470673384484, 
        0.0027342607174015146, 
        0.0027373387574387755, 
        0.002740379688724429, 
        0.00274338198060572, 
        0.002746344070893833, 
        0.0027492643688852886, 
        0.0027521412530018496, 
        0.0027549730806404296, 
        0.0027577581819679224, 
        0.002760494885561533, 
        0.0027631814530144957, 
        0.0027658161815825475, 
        0.0027683973376721187, 
        0.002770923182491305, 
        0.002773391971644833, 
        0.002775801960282802, 
        0.0027781514064829527, 
        0.0027804385751222, 
        0.00278266174177092, 
        0.002784819196755498, 
        0.0027869092488089836, 
        0.0027889302292169954, 
        0.002790880495539117, 
        0.002792758435229268, 
        0.0027945624692081597, 
        0.002796291055457377, 
        0.0027979426920382217, 
        0.0027995159202895623, 
        0.0028010093275991376, 
        0.0028024215498815867, 
        0.0028037512739964234, 
        0.0028049972396902672, 
        0.0028061582414721066, 
        0.0028072331299696077, 
        0.0028082208132417363, 
        0.0028091202576490753, 
        0.002809930488539851, 
        0.0028106505906721805, 
        0.0028112797083348607, 
        0.002811817045348113, 
        0.0028122618646924274, 
        0.0028126134881367583, 
        0.0028128712955563873, 
        0.002813034724106162, 
        0.002813103267370176, 
        0.0028130764742747907, 
        0.002812953948018911, 
        0.0028127353449226805, 
        0.002812420373199596, 
        0.002812008791756008, 
        0.0028115004089939153, 
        0.00281089508160974, 
        0.0028101927134964004, 
        0.0028093932546409094, 
        0.002808496700138137, 
        0.002807503089316591, 
        0.0028064125049506584, 
        0.0028052250725999323, 
        0.002803940960046198, 
        0.0028025603769528933, 
        0.0028010835746596894, 
        0.002799510846039588, 
        0.0027978425256042693, 
        0.002796078989837509, 
        0.002794220657493449, 
        0.0027922679903635765, 
        0.0027902214939211256, 
        0.002788081718356749, 
        0.0027858492596362634, 
        0.00278352476075489, 
        0.002781108913361527, 
        0.0027786024590024934, 
        0.0027760061910928327, 
        0.0027733209565530105, 
        0.0027705476579016667, 
        0.0027676872550820727, 
        0.0027647407675604075, 
        0.0027617092764524068, 
        0.0027585939265969196, 
        0.0027553959285736593, 
        0.0027521165606602858, 
        0.0027487571708184086, 
        0.00274531917841026, 
        0.0027418040757467292, 
        0.002738213429422828, 
        0.0027345488814393593, 
        0.0027308121500534653, 
        0.0027270050299893337, 
        0.0027231293926945166, 
        0.002719187185607944, 
        0.002715180431800069, 
        0.002711111227904784, 
        0.002706981742493003, 
        0.0027027942136178236, 
        0.0026985509453963815, 
        0.0026942543044564593, 
        0.002689906716153912, 
        0.0026855106586701144, 
        0.002681068658191777, 
        0.0026765832829305646, 
        0.0026720571364240585, 
        0.0026674928507602236, 
        0.0026628930795577523, 
        0.0026582604899478657, 
        0.002653597754583285, 
        0.002648907544523779, 
        0.002644192520129582, 
        0.002639455324249298, 
        0.002634698572464793, 
        0.0026299248475687327, 
        0.0026251366903649103, 
        0.002620336593557279, 
        0.0026155269943328716, 
        0.0026107102686047006, 
        0.0026058887252811123, 
        0.0026010646007130255, 
        0.0025962400546565498, 
        0.0025914171658737526, 
        0.0025865979292545483, 
        0.0025817842526690204, 
        0.002576977955589125, 
        0.0025721807668595414, 
        0.002567394324325864, 
        0.002562620174261651, 
        0.0025578597720038823, 
        0.002553114481869615, 
        0.0025483855791404524, 
        0.002543674250707484, 
        0.002538981597649818, 
        0.0025343086368188423, 
        0.0025296563036662804, 
        0.0025250254547481395, 
        0.002520416870067626, 
        0.002515831256899746, 
        0.002511269252217647, 
        0.0025067314261012206, 
        0.002502218284479669, 
        0.0024977302728810408, 
        0.002493267779403854, 
        0.0024888311375312893, 
        0.002484420629958498, 
        0.0024800364907395355, 
        0.002475678909021041, 
        0.0024713480315202738, 
        0.0024670439651639994, 
        0.002462766780216975, 
        0.0024585165128273956, 
        0.002454293166956003, 
        0.0024500967174839678, 
        0.0024459271117743316, 
        0.0024417842722827842, 
        0.0024376680984456753, 
        0.00243357846830168, 
        0.002429515240827719, 
        0.0024254782573827176, 
        0.0024214673432124524, 
        0.0024174823090944804, 
        0.0024135229526594327, 
        0.0024095890598985824, 
        0.002405680406111657, 
        0.00240179675730954, 
        0.002397937871141865, 
        0.0023941034979445947, 
        0.0023902933816009435, 
        0.002386507260726583, 
        0.0023827448690195833, 
        0.002379005936082627, 
        0.0023752901882823753, 
        0.0023715973496774277, 
        0.0023679271418154423, 
        0.002364279284839499, 
        0.0023606534978367613, 
        0.002357049499313658, 
        0.0023534670075121386, 
        0.002349905741058255, 
        0.00234636541892297, 
        0.002342845761047602, 
        0.0023393464884464044, 
        0.002335867323642607, 
        0.00233240799082667, 
        0.0023289682157716226, 
        0.0023255477266452486, 
        0.002322146253653815, 
        0.002318763529436551, 
        0.0023153992892436933, 
        0.00231205327084377, 
        0.002308725214834791, 
        0.002305414864641134, 
        0.0023021219666015218, 
        0.002298846270044938, 
        0.002295587527498828, 
        0.0022923454944030293, 
        0.0022891199295989035, 
        0.0022859105949330997, 
        0.0022827172555378267, 
        0.002279539679789605, 
        0.0022763776393350415, 
        0.0022732309090097097, 
        0.0022700992671253854, 
        0.0022669824950495073, 
        0.0022638803775183115, 
        0.0022607927024760016, 
        0.002257719261150914, 
        0.0022546598479540178, 
        0.0022516142605475543, 
        0.002248582299615304, 
        0.0022455637693939113, 
        0.002242558476859296, 
        0.0022395662322494863, 
        0.0022365868485229646, 
        0.0022336201426687366, 
        0.002230665933629024
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-34.json <==
[
    [
        -39.109242690440404, 
        -39.029360985952046, 
        -38.948997468675607, 
        -38.868150602941405, 
        -38.786815012233973, 
        -38.704985320263212, 
        -38.622656151723298, 
        -38.53982213306422, 
        -38.456477911654353, 
        -38.372618121452639, 
        -38.288237433502076, 
        -38.203330512128552, 
        -38.117892036822596, 
        -38.031916707670348, 
        -37.945399247986977, 
        -37.858334398534765, 
        -37.770716920990701, 
        -37.682541601899338, 
        -37.593803269862484, 
        -37.50449676617243, 
        -37.414616983224711, 
        -37.324158836685001, 
        -37.233117285373737, 
        -37.141487331741594, 
        -37.049264016741162, 
        -36.956442431529695, 
        -36.863017723679818, 
        -36.768985081456897, 
        -36.674339766703469, 
        -36.579077088799224, 
        -36.483192415752839, 
        -36.386681189908963, 
        -36.289538917916225, 
        -36.191761184849696, 
        -36.093343638347498, 
        -35.994282021093269, 
        -35.894572141043774, 
        -35.794209907458416, 
        -35.693191306496303, 
        -35.591512420310522, 
        -35.489169438777004, 
        -35.386158634797347, 
        -35.282476399103814, 
        -35.178119218077228, 
        -35.073083697024451, 
        -34.967366551825684, 
        -34.860964616728332, 
        -34.753874848781997, 
        -34.646094332509705, 
        -34.537620282545298, 
        -34.428450041100724, 
        -34.318581096564706, 
        -34.208011068254237, 
        -34.096737729372215, 
        -33.984758995971589, 
        -33.872072940355899, 
        -33.758677787957396, 
        -33.644571929437802, 
        -33.529753907984201, 
        -33.414222448651138, 
        -33.297976430359768, 
        -33.181014919597352, 
        -33.063337157732846, 
        -32.944942572126827, 
        -32.825830758513519, 
        -32.706001519983772, 
        -32.585454837572669, 
        -32.464190895337751, 
        -32.342210072354803, 
        -32.219512951447314, 
        -32.096100312473723, 
        -31.97197314893145, 
        -31.847132661050889, 
        -31.721580266281482, 
        -31.595317584364356, 
        -31.468346461476031, 
        -31.34066896752887, 
        -31.212287373370934, 
        -31.083204215238457, 
        -30.953422219069882, 
        -30.822944343048036, 
        -30.691773781911859, 
        -30.559913957771563, 
        -30.427368520703734, 
        -30.294141367080176, 
        -30.160236601286595, 
        -30.025658602096922, 
        -29.890411945996306, 
        -29.754501463447216, 
        -29.617932198326269, 
        -29.480709475968599, 
        -29.342838812620869, 
        -29.204325977997662, 
        -29.065176956871234, 
        -28.925398010404162, 
        -28.784995594413793, 
        -28.643976400110631, 
        -28.502347353329547, 
        -28.360115613116196, 
        -28.217288557047002, 
        -28.073873786261306, 
        -27.929879131993282, 
        -27.785312622908343, 
        -27.640182526802754, 
        -27.494497305518653, 
        -27.348265632139356, 
        -27.20149640987853, 
        -27.054198711884062, 
        -26.906381829119532, 
        -26.758055244259783, 
        -26.609228605528433, 
        -26.45991177628775, 
        -26.310114778741614, 
        -26.159847826394401, 
        -26.00912128426457, 
        -25.857945696544068, 
        -25.706331756352817, 
        -25.554290312442692, 
        -25.401832363450072, 
        -25.248969044472496, 
        -25.095711623547913, 
        -24.942071492391271, 
        -24.78806018222333, 
        -24.633689330397761, 
        -24.47897065585493, 
        -24.323916013342615, 
        -24.16853732904563, 
        -24.012846628489992, 
        -23.8568560076137, 
        -23.700577639111611, 
        -23.544023756177722, 
        -23.387206652585135, 
        -23.230138663938167, 
        -23.072832172012198, 
        -22.915299594877887, 
        -22.757553368337621, 
        -22.599605958904544, 
        -22.441469841565738, 
        -22.283157472108435, 
        -22.124681333481927, 
        -21.966053868211617, 
        -21.807287519304158, 
        -21.648394693427583, 
        -21.489387778021463, 
        -21.3302790766922, 
        -21.171080885470282, 
        -21.011805423172408, 
        -20.852464842981693, 
        -20.693071247893837, 
        -20.533636640833944, 
        -20.374172941583943, 
        -20.214691984577964, 
        -20.055205498140229, 
        -19.89572510645305, 
        -19.73626233246495, 
        -19.576828561115196, 
        -19.417435080375355, 
        -19.258093025948138, 
        -19.098813402246094, 
        -18.93960705859023, 
        -18.780484745890394, 
        -18.621457013060859, 
        -18.462534270430336, 
        -18.303726773936379, 
        -18.145044582007859, 
        -17.986497614237447, 
        -17.828095599763145, 
        -17.669848090905607, 
        -17.511764458427727, 
        -17.353853882462531, 
        -17.196125349174714, 
        -17.038587651824052, 
        -16.8812493904192, 
        -16.72411896728018, 
        -16.567204554475897, 
        -16.41051414152918, 
        -16.254055511516775, 
        -16.097836225213065, 
        -15.941863631054487, 
        -15.786144864916754, 
        -15.630686844359236, 
        -15.475496269023136, 
        -15.320579615908265, 
        -15.165943147073873, 
        -15.011592889989512, 
        -14.857534663988591, 
        -14.703774048199966, 
        -14.550316415207098, 
        -14.397166890991674, 
        -14.244330379828595, 
        -14.091811595795683, 
        -13.939614981187542, 
        -13.787744783354627, 
        -13.636205002427522, 
        -13.484999434018922, 
        -13.334131631616211, 
        -13.183604942767268, 
        -13.033422471565375, 
        -12.883587127684715, 
        -12.734101588574338, 
        -12.584968287242047, 
        -12.436189470496966, 
        -12.287767156898974, 
        -12.139703149156503, 
        -11.991999039849876, 
        -11.844656206481901, 
        -11.697675813263519, 
        -11.551058814041802, 
        -11.404805970446356, 
        -11.258917815394934, 
        -11.11339470746794, 
        -10.968236775098173, 
        -10.823443973472321, 
        -10.679016047183319, 
        -10.53495254183227, 
        -10.391252810437285, 
        -10.24791604444904, 
        -10.104941223395437, 
        -9.9623271355719361, 
        -9.8200723934996166, 
        -9.6781754533103257, 
        -9.5366345629819627, 
        -9.3954478148123428, 
        -9.2546131159941627, 
        -9.1141282191523025, 
        -8.9739907046605811, 
        -8.8341979800522914, 
        -8.6947472895433151, 
        -8.5556357565898864, 
        -8.4168603143046496, 
        -8.2784177467974978, 
        -8.1403046970999711, 
        -8.0025176571520742, 
        -7.8650529803658253, 
        -7.7279068744722581, 
        -7.5910754156754958, 
        -7.4545545339447008, 
        -7.318340033093774, 
        -7.182427598849876, 
        -7.0468127763641935, 
        -6.9114909982072072, 
        -6.7764575592079224, 
        -6.6417076698474569, 
        -6.5072364035994141, 
        -6.3730387203028034, 
        -6.2391094688301498, 
        -6.105443418569287, 
        -5.9720352172399309, 
        -5.8388794146505756, 
        -5.7059704665279254, 
        -5.5733027367482126, 
        -5.4408704972412778, 
        -5.3086679347670245, 
        -5.1766891456914799, 
        -5.0449281612275279, 
        -4.9133789144237436, 
        -4.7820352823349381, 
        -4.6508910617756536, 
        -4.5199399788215544, 
        -4.3891756842161156, 
        -4.2585917803286435, 
        -4.1281818064364275, 
        -3.9979392526744348, 
        -3.8678575185028512, 
        -3.7379300089131533, 
        -3.6081500300156195, 
        -3.4785108522019117, 
        -3.3490057439197614, 
        -3.2196278577400279, 
        -3.0903703368604312, 
        -2.9612264915094362, 
        -2.8321891999953741, 
        -2.7032516515289227, 
        -2.5744075791403738, 
        -2.4456475149242554, 
        -2.3169673684096708, 
        -2.1883587540945508, 
        -2.0597327705817028, 
        -1.931733491813693, 
        -1.803021551437854, 
        -1.6744224972465882, 
        -1.5460699001609592, 
        -1.4177415829301188, 
        -1.289438950008621, 
        -1.1611502723538401, 
        -1.0328703692187422, 
        -0.90459275015067442, 
        -0.77630897538005073, 
        -0.64801290599205397, 
        -0.51969710274606462, 
        -0.39135492874504352, 
        -0.26297931711015349, 
        -0.1345634002601456, 
        -0.0061004020955788213, 
        0.12241644046684265, 
        0.25099398243820575, 
        0.37963891670865402, 
        0.50835792699723914, 
        0.63715763883656384, 
        0.76604464751597912, 
        0.89502546503278946, 
        1.0241065518920762, 
        1.1532943314849391, 
        1.2825951444088939, 
        1.4120152705636129, 
        1.5415609475583696, 
        1.6712382892617885, 
        1.80105336522477, 
        1.9310121787923986, 
        2.0611206319029605, 
        2.1913845592516914, 
        2.3218096990984853, 
        2.4524017052999301, 
        2.583166137065549, 
        2.7141084647108156, 
        2.8452340516176693, 
        2.976548171792925, 
        3.1080559903592833, 
        3.2397625613417329, 
        3.3716728388586508, 
        3.5037916533970543, 
        3.6361237293520614, 
        3.7686736727155012, 
        3.9014459667926391, 
        4.0344449703983241, 
        4.1676749296301976, 
        4.3011399256016452, 
        4.4348439366216423, 
        4.5687908057007833, 
        4.7029842305140948, 
        4.8374277695200467, 
        4.9721248493661356, 
        5.1070787179316852, 
        5.2422924999719926, 
        5.3777691765869458, 
        5.5135115541137898, 
        5.6495222998462324, 
        5.7858039098938008, 
        5.9223587209052653, 
        6.0591889113967818, 
        6.1962964781962526, 
        6.3336832632062015, 
        6.4713509323530927, 
        6.609300977007277, 
        6.7475347127301823, 
        6.8860532740201013, 
        7.0248576192444938, 
        7.1639485157594178, 
        7.303326557992035, 
        7.4429921429630364, 
        7.5829454800319676, 
        7.7231865866278273, 
        7.8637152951907616, 
        8.0045312339440695, 
        8.1456338394676155, 
        8.2870223437457806, 
        8.4286957938501388, 
        8.5706530168335604, 
        8.7128926558575248, 
        8.8554131409900858, 
        8.9982126894926413, 
        9.1412893222260152, 
        9.2846408563991751, 
        9.4282648924961077, 
        9.5721588305262717, 
        9.7163198562752751, 
        9.8607449457689196, 
        10.005430873910933, 
        10.150374183475156, 
        10.295571237825918, 
        10.441018152953312, 
        10.586710861619308, 
        10.732645084841224, 
        10.878816319481677, 
        11.025219874956786, 
        11.17185083195454, 
        11.318704074266831, 
        11.465774280074799, 
        11.613055907874397, 
        11.760543220048287, 
        11.908230296198164, 
        12.056110998067016, 
        12.204178972025883, 
        12.352427691015055, 
        12.500850430129997, 
        12.64944027618334, 
        12.79819009896608, 
        12.947092608492408, 
        13.096140326889879, 
        13.245325585944219, 
        13.394640549775854, 
        13.544077186678534, 
        13.693627336562788, 
        13.843282629052222, 
        13.993034553469101, 
        14.142874431649949, 
        14.292793430202519, 
        14.442782587249271, 
        14.592832738907971, 
        14.742934636384964, 
        14.89307887494517, 
        15.043255920870386, 
        15.193456112051209, 
        15.343669681086212, 
        15.49388670794337, 
        15.644097195883797, 
        15.794291048962291, 
        15.944458069980836, 
        16.09458793816799, 
        16.244670287361036, 
        16.394694658850408, 
        16.544650511554334, 
        16.694527272955149, 
        16.84431427692833, 
        16.994000817828432, 
        17.143576141684598, 
        17.293029464126434, 
        17.442349973073117, 
        17.591526799583761, 
        17.740549092751071, 
        17.889405980132985, 
        18.038086593978441, 
        18.186580043521747, 
        18.334875468466198, 
        18.482962042921208, 
        18.63082894126914, 
        18.778465374733866, 
        18.925860596074799, 
        19.073003910885387, 
        19.219884671646636, 
        19.366492288407166, 
        19.512816245397183, 
        19.658846094786007, 
        19.804571489001127, 
        19.949982118687693, 
        20.095067823070028, 
        20.239818505204937, 
        20.384224199685526, 
        20.528275030915331, 
        20.671961261909278, 
        20.815273262092909, 
        20.958201536106113, 
        21.100736742982818, 
        21.242869664245763, 
        21.384591220242633, 
        21.525892493254542, 
        21.666764732565944, 
        21.807199338252172, 
        21.947187861020677, 
        22.086722046894433, 
        22.225793795068281, 
        22.364395193281123, 
        22.502518514462654, 
        22.640156200829178, 
        22.777300908315851, 
        22.913945466545343, 
        23.050082891160258, 
        23.18570641024446, 
        23.320809450272172, 
        23.455385663819182, 
        23.589428819259641, 
        23.722932993673236, 
        23.855892406657837, 
        23.988301527632316, 
        24.120155001141335, 
        24.251447699579678, 
        24.382174721594275, 
        24.51233134723249, 
        24.64191310094078, 
        24.770915701837851, 
        24.89933507359148, 
        25.027167377611434, 
        25.154408959604062, 
        25.281056411557554, 
        25.407106493844612, 
        25.532556207025483, 
        25.657402769500361, 
        25.78164359765308, 
        25.905276287690985, 
        26.028298682245051, 
        26.15070880215006, 
        26.272504877185177, 
        26.393685352197966, 
        26.514248845190686, 
        26.634194193791746, 
        26.753520416333021, 
        26.872226717240757, 
        26.990312499500583, 
        27.107777354761883, 
        27.224621056355954, 
        27.34084354646993, 
        27.456444953331552, 
        27.571425597683913, 
        27.68578594117642, 
        27.799526646030319, 
        27.912648515803706, 
        28.025152528031164, 
        28.137039820596694, 
        28.248311676916774, 
        28.358969541549904, 
        28.469015016032021, 
        28.578449836633361, 
        28.687275883800773, 
        28.795495191583214, 
        28.903109894714564, 
        29.010122289650958, 
        29.116534805889504, 
        29.222349983410822, 
        29.327570482507163, 
        29.432199083617821, 
        29.536238698458792, 
        29.639692336378129, 
        29.742563100742483, 
        29.8448542233008, 
        29.946569021890081, 
        30.047710921729944, 
        30.148283430642927, 
        30.248290152838802, 
        30.347734787560999, 
        30.44662111310895, 
        30.544952971915659, 
        30.642734313179108, 
        30.739969128243455, 
        30.836661509670598, 
        30.932815593521095, 
        31.028435598478548, 
        31.123525793678688, 
        31.218090515365269, 
        31.312134145626239, 
        31.405661126307692, 
        31.498675950527257, 
        31.591183149045534, 
        31.683187313720662, 
        31.774693063690044, 
        31.865705059360561, 
        31.9562280015606, 
        32.046266621470686, 
        32.135825692284641, 
        32.224909989757315, 
        32.313524350234445, 
        32.401673601680088, 
        32.489362614704547, 
        32.576596281368211, 
        32.663379502535378, 
        32.749717192694916, 
        32.835614284688518, 
        32.921075723754633, 
        33.00610646165822, 
        33.090711456552206, 
        33.17489568051559, 
        33.258664092249774, 
        33.342021668595081, 
        33.424973382826501, 
        33.507524201812515, 
        33.589679101110235, 
        33.6714430399158, 
        33.75282097659079
    ], 
    [
        0.002233, 
        0.002234787364075752, 
        0.0022365809425239744, 
        0.0022383807843114746, 
        0.002240186951095455, 
        0.0022419995043180697, 
        0.0022438185051984402, 
        0.002245644014724482, 
        0.0022474760932309464, 
        0.0022493148012088593, 
        0.0022511601981406236, 
        0.002253012343548896, 
        0.0022548712964750106, 
        0.0022567371153906133, 
        0.002258609858155704, 
        0.0022604895821636793, 
        0.002262376344271551, 
        0.0022642702007302797, 
        0.0022661712068219016, 
        0.0022680794175339632, 
        0.002269994886707387, 
        0.0022719176676912027, 
        0.002273847812901532, 
        0.002275785373840696, 
        0.0022777304012236562, 
        0.0022796829447387654, 
        0.0022816430529355, 
        0.002283610773584537, 
        0.0022855861529754674, 
        0.0022875692365163978, 
        0.0022895600684924317, 
        0.00229155869175559, 
        0.002293565147966524, 
        0.002295579477303296, 
        0.002297601718825179, 
        0.0022996319097916195, 
        0.002301670086327814, 
        0.0023037162826671682, 
        0.0023057705317004384, 
        0.0023078328645792677, 
        0.0023099033105023056, 
        0.0023119818972506543, 
        0.002314068650468398, 
        0.0023161635941624935, 
        0.0023182667502206805, 
        0.002320378138619692, 
        0.002322497777271594, 
        0.002324625681957752, 
        0.0023267618662517016, 
        0.002328906341482651, 
        0.0023310591168046687, 
        0.0023332201988371993, 
        0.0023353895919930303, 
        0.0023375672980286283, 
        0.002339753316289344, 
        0.00234194764344979, 
        0.002344150273598914, 
        0.002346361198010714, 
        0.0023485804054129544, 
        0.0023508078814181723, 
        0.002353043609100212, 
        0.0023552875683257885, 
        0.0023575397360387326, 
        0.0023598000860417944, 
        0.002362068589357386, 
        0.0023643452134725737, 
        0.002366629922932284, 
        0.0023689226788560025, 
        0.002371223439105313, 
        0.00237353215812441, 
        0.00237584878707671, 
        0.002378173273531446, 
        0.002380505561607559, 
        0.002382845591777353, 
        0.0023851933011564473, 
        0.0023875486230439265, 
        0.0023899114869893336, 
        0.0023922818192163974, 
        0.0023946595414089922, 
        0.0023970445721583143, 
        0.002399436826131666, 
        0.0024018362140095103, 
        0.0024042426426560196, 
        0.002406656015103449, 
        0.0024090762302056827, 
        0.0024115031833540457, 
        0.00241393676523017, 
        0.002416376863236813, 
        0.002418823360431091, 
        0.0024212761362780175, 
        0.0024237350653868446, 
        0.0024262000191789933, 
        0.00242867086470346, 
        0.002431147465349784, 
        0.002433629679713014, 
        0.0024361173630771484, 
        0.0024386103666429126, 
        0.0024411085375409397, 
        0.0024436117188425814, 
        0.002446119749810295, 
        0.0024486324657850933, 
        0.002451149698058496, 
        0.0024536712744354576, 
        0.00245619701847228, 
        0.0024587267502656964, 
        0.002461260286119211, 
        0.0024637974381980627, 
        0.0024663380155735787, 
        0.0024688818233462462, 
        0.002471428663097142, 
        0.002473978333314725, 
        0.0024765306285057555, 
        0.002479085340165694, 
        0.002481642256179213, 
        0.0024842011614967453, 
        0.002486761837624225, 
        0.002489324063129732, 
        0.002491887613499147, 
        0.0024944522612148127, 
        0.0024970177759607594, 
        0.002499583924656824, 
        0.002502150471596529, 
        0.00250471717814942, 
        0.0025072838033168847, 
        0.002509850104107289, 
        0.0025124158345998264, 
        0.002514980747019195, 
        0.002517544591228321, 
        0.0025201071152044677, 
        0.0025226680648977253, 
        0.0025252271844911933, 
        0.002527784216372165, 
        0.0025303389014255328, 
        0.0025328909789369405, 
        0.0025354401867415184, 
        0.0025379862615071344, 
        0.002540528938500567, 
        0.002543067951941017, 
        0.002545603035426292, 
        0.002548133921157597, 
        0.002550660341035333, 
        0.0025531820259639747, 
        0.002555698706445743, 
        0.002558210112284847, 
        0.0025607159736145105, 
        0.0025632160196493526, 
        0.0025657099798052207, 
        0.002568197583494055, 
        0.0025706785598654976, 
        0.0025731526386001615, 
        0.002575619549615126, 
        0.002578079023103363, 
        0.002580530789847573, 
        0.0025829745811832045, 
        0.0025854101289511273, 
        0.002587837166061056, 
        0.0025902554258478614, 
        0.002592664642938815, 
        0.0025950645529073794, 
        0.0025974548926454106, 
        0.0025998353994966476, 
        0.0026022058128463144, 
        0.0026045658731367084, 
        0.0026069153221220595, 
        0.00260925390351842, 
        0.002611581362116728, 
        0.0026138974445746336, 
        0.0026162018992060545, 
        0.0026184944760574602, 
        0.0026207749270559986, 
        0.002623043006054565, 
        0.002625298468825652, 
        0.00262754107307803, 
        0.002629770578526852, 
        0.002631986747375127, 
        0.0026341893436222542, 
        0.002636378133434442, 
        0.0026385528853779985, 
        0.002640713370279204, 
        0.002642859361243071, 
        0.0026449906337432543, 
        0.00264710696563454, 
        0.002649208137225806, 
        0.00265129393118062, 
        0.002653364132812962, 
        0.0026554185297225667, 
        0.00265745691225722, 
        0.002659479073063494, 
        0.002661484807642668, 
        0.0026634739140229983, 
        0.00266544619236353, 
        0.002667401446056525, 
        0.0026693394807027586, 
        0.0026712601048367534, 
        0.0026731631293693972, 
        0.002675048368094618, 
        0.002676915637231434, 
        0.0026787647559333772, 
        0.002680595545661197, 
        0.0026824078306961403, 
        0.0026842014382830147, 
        0.002685976197927449, 
        0.0026877319419410356, 
        0.002689468505292584, 
        0.002691185725556257, 
        0.0026928834429861045, 
        0.002694561500505519, 
        0.002696219743685112, 
        0.0026978580205480555, 
        0.002699476182007225, 
        0.0027010740812499156, 
        0.0027026515743885805, 
        0.0027042085198331206, 
        0.0027057447787195606, 
        0.0027072602147890324, 
        0.0027087546943317256, 
        0.002710228085873554, 
        0.002711680260723752, 
        0.0027131110927566234, 
        0.002714520458262175, 
        0.0027159082357708702, 
        0.0027172743065899062, 
        0.002718618554275979, 
        0.0027199408649388386, 
        0.0027212411269700158, 
        0.0027225192311991237, 
        0.002723775070920418, 
        0.002725008541809886, 
        0.002726219541557274, 
        0.0027274079704933604, 
        0.0027285737312174683, 
        0.0027297167285654173, 
        0.002730836869681279, 
        0.002731934063928739, 
        0.0027330082229369344, 
        0.0027340592605504498, 
        0.002735087092870623, 
        0.002736091638174919, 
        0.0027370728168405667, 
        0.002738030551489372, 
        0.0027389647668419883, 
        0.00273987538984081, 
        0.0027407623493838082, 
        0.0027416255765609705, 
        0.002742465004559923, 
        0.0027432805687045824, 
        0.002744072206235305, 
        0.002744839856468337, 
        0.002745583460809588, 
        0.0027463029626529855, 
        0.0027469983073904747, 
        0.00274766944240273, 
        0.0027483163170823784, 
        0.0027489388827312785, 
        0.002749537092674188, 
        0.0027501109020610605, 
        0.0027506602681949023, 
        0.002751185150033186, 
        0.002751685508564169, 
        0.002752161306755309, 
        0.0027526125095044466, 
        0.002753039083434002, 
        0.002753440996885371, 
        0.0027538182207153907, 
        0.002754170726760862, 
        0.0027544984894349585, 
        0.0027548014849503627, 
        0.00275507969056825, 
        0.002755333086869088, 
        0.002755561655487024, 
        0.0027557653773037137, 
        0.0027559442404845153, 
        0.0027560982303600373, 
        0.0027562273229351, 
        0.002756331549474527, 
        0.0027564108596526272, 
        0.0027564652663218665, 
        0.00275649584884725, 
        0.0027564937835755617, 
        0.0027564762328321163, 
        0.0027564337380559323, 
        0.002756363530468164, 
        0.002756268495462017, 
        0.0027561485170196592, 
        0.002756003674597344, 
        0.002755833948302342, 
        0.0027556393471108026, 
        0.002755419902129492, 
        0.0027551756190380364, 
        0.00275490652152906, 
        0.002754612625469446, 
        0.002754293953584416, 
        0.0027539505306936525, 
        0.0027535823802740987, 
        0.0027531895288920136, 
        0.0027527720065440497, 
        0.002752329843554443, 
        0.0027518630725902682, 
        0.0027513717281423635, 
        0.0027508558463645917, 
        0.0027503154661832536, 
        0.0027497506271828677, 
        0.002749161371877062, 
        0.002748547744171657, 
        0.0027479097899543695, 
        0.0027472475571706585, 
        0.002746561096065425, 
        0.002745850458234965, 
        0.002745115697651848, 
        0.0027443568701595385, 
        0.0027435740336175193, 
        0.0027427672479804657, 
        0.0027419365751375252, 
        0.0027410820791550932, 
        0.0027402038260304416, 
        0.0027393018839922388, 
        0.0027383763231627945, 
        0.0027374272159592043, 
        0.0027364546368545285, 
        0.002735458662442657, 
        0.0027344393715178217, 
        0.0027333968450400405, 
        0.002732331166075537, 
        0.002731242420005639, 
        0.002730130694354316, 
        0.0027289960787926855, 
        0.002727838665642074, 
        0.002726658549078895, 
        0.002725455825649524, 
        0.0027242305942969487, 
        0.002722982956236194, 
        0.002721713014900466, 
        0.002720420876453131, 
        0.0027191066491067057, 
        0.0027177704433875224, 
        0.002716412372507314, 
        0.002715032551827942, 
        0.0027136310993293214, 
        0.002712208135401448, 
        0.0027107637828166302, 
        0.0027092981670077563, 
        0.0027078114157485242, 
        0.002706303659350887, 
        0.0027047750306860565, 
        0.0027032256651473236, 
        0.0027016557006963853, 
        0.0027000652778190154, 
        0.0026984545396635993, 
        0.0026968236318296247, 
        0.0026951727026354277, 
        0.0026935019029769355, 
        0.0026918113864109845, 
        0.0026901013089859977, 
        0.002688371829545286, 
        0.002686623109469074, 
        0.0026848553129138752, 
        0.0026830686064686967, 
        0.002681263159648882, 
        0.0026794391443596887, 
        0.0026775967353205145, 
        0.002675736110010396, 
        0.0026738574484282923, 
        0.0026719609332054315, 
        0.002670046749745864, 
        0.0026681150859836763, 
        0.002666166132586139, 
        0.0026642000828428596, 
        0.0026622171325521313, 
        0.002660217480429976, 
        0.0026582013273578307, 
        0.0026561688773307497, 
        0.002654120336524436, 
        0.002652055913695166, 
        0.0026499758203400356, 
        0.0026478802701513137, 
        0.002645769479602016, 
        0.002643643667475939, 
        0.00264150305496584, 
        0.0026393478658774117, 
        0.0026371783262760353, 
        0.002634994664265947, 
        0.0026327971104978106, 
        0.002630585898115694, 
        0.0026283612621421206, 
        0.0026261234398117814, 
        0.0026238726704136597, 
        0.002621609195721072, 
        0.002619333259128831, 
        0.002617045106048463, 
        0.0026147449839419084, 
        0.002612433141976261, 
        0.002610109831434437, 
        0.0026077753046737434, 
        0.0026054298163829923, 
        0.0026030736225042856, 
        0.002600706980616674, 
        0.002598330149777086, 
        0.002595943390071176, 
        0.0025935469637640377, 
        0.0025911411334849184, 
        0.0025887261632959882, 
        0.0025863023182992394, 
        0.002583869864603864, 
        0.002581429068974909, 
        0.002578980199565689, 
        0.0025765235247367613, 
        0.00257405931338449, 
        0.0025715878349809275, 
        0.0025691093599435983, 
        0.0025666241583911105, 
        0.002564132500865537, 
        0.0025616346582168765, 
        0.0025591309007499713, 
        0.002556621499243461, 
        0.0025541067240940508, 
        0.0025515868454445566, 
        0.0025490621329064453, 
        0.0025465328555195803, 
        0.0025439992822386265, 
        0.002541461680725056, 
        0.0025389203179741297, 
        0.002536375459919877, 
        0.0025338273718873362, 
        0.002531276317737214, 
        0.0025287225597851125, 
        0.002526166359381516, 
        0.00252360797634542, 
        0.002521047668863202, 
        0.0025184856933286007, 
        0.0025159223044503077, 
        0.0025133577550933315, 
        0.00251079229600147, 
        0.002508226175922429, 
        0.00250565964107421, 
        0.0025030929362156976, 
        0.002500526302791273, 
        0.0024979599803625903, 
        0.0024953942055026554, 
        0.0024928292125019846, 
        0.0024902652325562015, 
        0.0024877024943344753, 
        0.0024851412235036446, 
        0.002482581642401105, 
        0.0024800239706088624, 
        0.002477468424693964, 
        0.002474915217821711, 
        0.002472364559671554, 
        0.0024698166567384597, 
        0.0024672717123614724, 
        0.0024647299259601347, 
        0.00246219149376329, 
        0.002459656608237219, 
        0.0024571254581318394, 
        0.0024545982287843735, 
        0.002452075101361854, 
        0.002449556253552496, 
        0.0024470418593949125, 
        0.002444532088810923, 
        0.0024420271078584785, 
        0.0024395270782468594, 
        0.002437032159333323, 
        0.002434542504709564, 
        0.002432058265119274, 
        0.0024295795866039398, 
        0.002427106611824471, 
        0.00242463947914598, 
        0.0024221783226515215, 
        0.002419723272965108, 
        0.002417274456147402, 
        0.0024148319945541236, 
        0.002412396006711974, 
        0.0024099666067043373, 
        0.0024075439051352817, 
        0.002405128008030642, 
        0.0024027190182353423, 
        0.002400317034145529, 
        0.002397922150079242, 
        0.00239553445665037, 
        0.00239315404113011, 
        0.0023907809862207517, 
        0.0023884153712810142, 
        0.00238605727179575, 
        0.002383706759240458, 
        0.0023813639018627915, 
        0.002379028763828715, 
        0.002376701405931575, 
        0.0023743818855016963, 
        0.002372070256170105, 
        0.002369766568045649, 
        0.002367470867835083, 
        0.002365183199095177, 
        0.0023629036019108467, 
        0.0023606321127504397, 
        0.0023583687654284246, 
        0.002356113590011362, 
        0.0023538666138814995, 
        0.002351627861164392, 
        0.0023493973529389086, 
        0.0023471751075385024, 
        0.0023449611402393566, 
        0.0023427554633316393, 
        0.002340558086525597, 
        0.0023383690167874086, 
        0.0023361882581322, 
        0.002334015812637295, 
        0.0023318516792766183, 
        0.0023296958544333766, 
        0.0023275483323340713, 
        0.0023254091048716323, 
        0.002323278161588218, 
        0.002321155489442867, 
        0.002319041073449009, 
        0.0023169348967637836, 
        0.0023148369399945113, 
        0.00231274718200155, 
        0.0023106655994924543, 
        0.0023085921674812545, 
        0.0023065268590297386, 
        0.0023044696452409886, 
        0.002302420495572982, 
        0.002300379378128678, 
        0.0022983462588118037, 
        0.0022963211025688168, 
        0.0022943038722415487, 
        0.002292294529673604, 
        0.0022902930349469226, 
        0.0022882993469989957, 
        0.002286313423285535, 
        0.0022843352201987253, 
        0.002282364692779433, 
        0.0022804017948801036, 
        0.0022784464794174354, 
        0.002276498697915737, 
        0.0022745584011482018, 
        0.0022726255388812906, 
        0.002270700059860327, 
        0.002268781912012489, 
        0.002266871042202885, 
        0.002264967397020562, 
        0.00226307092161978, 
        0.002261181561068291, 
        0.002259299259354554, 
        0.0022574239597706576, 
        0.0022555556051747348, 
        0.002253694137904462, 
        0.002251839499656263, 
        0.0022499916316137784, 
        0.0022481504745406797, 
        0.0022463159688047014, 
        0.002244488054201278, 
        0.002242666670515182, 
        0.0022408517568722917, 
        0.002239043252169922, 
        0.002237241095129882, 
        0.0022354452240201574, 
        0.002233655577095341, 
        0.0022318720923450884
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-35.json <==
[
    [
        33.701365414628221, 
        33.619747136164925, 
        33.537736370711087, 
        33.455331505339217, 
        33.372527572197136, 
        33.289319601075164, 
        33.205702620952536, 
        33.12167165905052, 
        33.037221745918259, 
        32.952347915950398, 
        32.867045203120675, 
        32.781308647830414, 
        32.695133313511455, 
        32.60851425842241, 
        32.521446562001834, 
        32.433925316949761, 
        32.34594562557902, 
        32.25750261854639, 
        32.168591440941604, 
        32.079207259945541, 
        31.98934528316229, 
        31.899000730440921, 
        31.808168858123828, 
        31.716844955811943, 
        31.625024344189974, 
        31.532702387294812, 
        31.439874486238683, 
        31.346536085227438, 
        31.252682681300755, 
        31.158309814637263, 
        31.063413075424354, 
        30.967988110803415, 
        30.872030628545527, 
        30.775536394231242, 
        30.678501234579841, 
        30.580921048984663, 
        30.482791799156832, 
        30.384109508836346, 
        30.284870324093507, 
        30.185070424253968, 
        30.08470608849947, 
        29.983773677540295, 
        29.882269645056191, 
        29.780190539117729, 
        29.677532994547771, 
        29.574293747431369, 
        29.470469655493677, 
        29.366057663194425, 
        29.261054830426602, 
        29.155458327542217, 
        29.04926545119454, 
        28.942473609326026, 
        28.835080338194071, 
        28.727083303454702, 
        28.618480291799461, 
        28.509269223309641, 
        28.39944818472933, 
        28.289015375420377, 
        28.177969145174533, 
        28.066307998740509, 
        27.954030582021897, 
        27.841135704611887, 
        27.72762233338532, 
        27.613489592572758, 
        27.498736778832072, 
        27.383363350813521, 
        27.267368938105616, 
        27.150753342494362, 
        27.033516553712175, 
        26.915658734083522, 
        26.797180221231759, 
        26.678081548105272, 
        26.558363434730374, 
        26.438026788401235, 
        26.317072712790445, 
        26.195502507541867, 
        26.073317662084794, 
        25.950519877621272, 
        25.827111041728294, 
        25.703093259124667, 
        25.578468831930412, 
        25.453240266201853, 
        25.327410292253521, 
        25.200981831336495, 
        25.073958025075665, 
        24.94634222357287, 
        24.8181379839275, 
        24.689349076166089, 
        24.559979498420933, 
        24.430033434596297, 
        24.299515318453494, 
        24.168429768001026, 
        24.036781618288899, 
        23.904575923143064, 
        23.771817941215733, 
        23.638513147106753, 
        23.504667221303848, 
        23.370286055780905, 
        23.235375742781578, 
        23.099942586689515, 
        22.963993086140157, 
        22.827533939892636, 
        22.690572062111219, 
        22.553114543871892, 
        22.415168673870973, 
        22.276741927637119, 
        22.137841976591009, 
        21.998476667257734, 
        21.858654023301685, 
        21.718382257089985, 
        21.577669725560831, 
        21.436524969263186, 
        21.294956706963667, 
        21.152973780244917, 
        21.010585227690079, 
        20.867800193645245, 
        20.724627995346335, 
        20.58107806808216, 
        20.437159990346899, 
        20.292883464709906, 
        20.148258307456434, 
        20.003294457953608, 
        19.858001961937717, 
        19.712390972539151, 
        19.566471722919022, 
        19.420254538804958, 
        19.273749861126554, 
        19.126968163942564, 
        18.979920023347038, 
        18.832616056958532, 
        18.685066947437434, 
        18.537283423080659, 
        18.389276257669227, 
        18.241056254861803, 
        18.092634253692523, 
        17.944021104471929, 
        17.795227682975511, 
        17.646264861932003, 
        17.497143515659214, 
        17.34787450781463, 
        17.198468698947963, 
        17.048936915621621, 
        16.899289960616336, 
        16.749538605003544, 
        16.599693561698942, 
        16.449765494940404, 
        16.29976505153131, 
        16.149702768749975, 
        15.999589138858243, 
        15.849434559865802, 
        15.699249373506428, 
        15.549043811723182, 
        15.398828015941714, 
        15.248612015883962, 
        15.098405774304295, 
        14.948219099214054, 
        14.798061699919586, 
        14.647943154313358, 
        14.497872917895611, 
        14.347860304796059, 
        14.197914500256541, 
        14.048044517510084, 
        13.898259281213655, 
        13.748567495508571, 
        13.598977757865102, 
        13.449498474524734, 
        13.300137888528548, 
        13.150904076130605, 
        13.001804953460123, 
        12.85284824918692, 
        12.704041503054295, 
        12.555392080016263, 
        12.406907170395368, 
        12.258593761603613, 
        12.110458649665194, 
        11.962508444424481, 
        11.814749550398943, 
        11.667188167899329, 
        11.519830334434387, 
        11.372681841352721, 
        11.225748304525622, 
        11.079035118287164, 
        10.932547481202597, 
        10.786290383141674, 
        10.640268596261011, 
        10.494486691134615, 
        10.348949037729769, 
        10.203659772520075, 
        10.058622858418378, 
        9.9138420129909814, 
        9.7693207621950879, 
        9.6250624173697208, 
        9.4810700695998911, 
        9.3373466149834261, 
        9.1938947309474415, 
        9.050716892052451, 
        8.9078153593522327, 
        8.7651921888628284, 
        8.6228492340399949, 
        8.4807881361783597, 
        8.3390103397908248, 
        8.1975170783040223, 
        8.0563093925530698, 
        7.9153881196242537, 
        7.774753889480654, 
        7.6344071424955269, 
        7.4943481301943775, 
        7.3545769023562029, 
        7.2150933139699438, 
        7.0758970403394335, 
        6.9369875547375353, 
        6.7983641598786742, 
        6.6600259609188255, 
        6.5219718837436789, 
        6.3842006928923158, 
        6.2467109541977717, 
        6.1095010655198854, 
        5.9725692533276131, 
        5.8359135712023242, 
        5.6995319085332694, 
        5.5634219859872349, 
        5.4275813634259595, 
        5.2920074409247251, 
        5.1566974626490882, 
        5.0216485091158756, 
        4.8868575189644154, 
        4.7523212755110382, 
        4.6180364135538694, 
        4.4839994342272984, 
        4.3502066872929017, 
        4.2166543814898434, 
        4.0833385937901765, 
        3.9502552752136699, 
        3.8174002060879499, 
        3.6847691341737927, 
        3.552357582770572, 
        3.4201610026258007, 
        3.2881747176938041, 
        3.1563939169314987, 
        3.0248137019380672, 
        2.8934290518310801, 
        2.7622348402678281, 
        2.6312258386648875, 
        2.5003966904339237, 
        2.3697420147316128, 
        2.2392562314801223, 
        2.1089337743011458, 
        1.9787688967471919, 
        1.848755819255343, 
        1.7188886534451615, 
        1.589161440476669, 
        1.459568126345999, 
        1.330102623746398, 
        1.200758734601459, 
        1.0715301823476915, 
        0.94241066370180238, 
        0.81339378370930804, 
        0.68447309115651622, 
        0.55564209439956391, 
        0.42689422443590119, 
        0.29822286201106368, 
        0.16962135409483528, 
        0.041082988124674875, 
        -0.087399008080965845, 
        -0.21583136283428039, 
        -0.34422097289564013, 
        -0.47257464454559328, 
        -0.60089928849985352, 
        -0.72920188179224232, 
        -0.85748961428219683, 
        -0.98576868103699311, 
        -1.1140465282486445, 
        -1.24233067093684, 
        -1.3706271247758177, 
        -1.4989440372708198, 
        -1.6272869040373452, 
        -1.7556651003924582, 
        -1.8840125010477908, 
        -2.0129267816515712, 
        -2.1409847090117125, 
        -2.2696865730412314, 
        -2.3983411493321798, 
        -2.5270688499425242, 
        -2.6558812833634495, 
        -2.7847839876029536, 
        -2.9137836385607114, 
        -3.0428877403696615, 
        -3.1721025689477642, 
        -3.3014354848028846, 
        -3.4308930392838723, 
        -3.5604821447650576, 
        -3.6902095822268612, 
        -3.8200820966750912, 
        -3.9501063584158058, 
        -4.0802890412267327, 
        -4.2106367637432776, 
        -4.3411559571783229, 
        -4.4718531764970839, 
        -4.6027348774609393, 
        -4.7338073641481628, 
        -4.8650769743714806, 
        -4.9965499362376651, 
        -5.1282323727062504, 
        -5.260130423873167, 
        -5.3922500332602841, 
        -5.5245971649258143, 
        -5.657177665159808, 
        -5.7899972969735307, 
        -5.9230617114483044, 
        -6.0563765059317669, 
        -6.1899471473416208, 
        -6.3237790301686694, 
        -6.457877439442659, 
        -6.5922475502014537, 
        -6.7268944486604703, 
        -6.861823083200008, 
        -6.9970383205225017, 
        -7.1325448997438983, 
        -7.2683474131812336, 
        -7.4044503670703783, 
        -7.5408581362428029, 
        -7.677574960043855, 
        -7.8146049483802624, 
        -7.9519520884245338, 
        -8.0896202039493943, 
        -8.2276130023002789, 
        -8.3659340509201066, 
        -8.5045867572099265, 
        -8.6435743892998307, 
        -8.7829000626699134, 
        -8.9225667322467661, 
        -9.0625772104647098, 
        -9.2029341297500391, 
        -9.3436399738712499, 
        -9.4846970654942311, 
        -9.6261075513504633, 
        -9.7678734039852451, 
        -9.9099964348081695, 
        -10.052478262618417, 
        -10.195320341206523, 
        -10.338523939634653, 
        -10.482090140755659, 
        -10.62601984468612, 
        -10.770313762400649, 
        -10.914972406790726, 
        -11.059996106789063, 
        -11.20538498938552, 
        -11.351138985166031, 
        -11.49725782839203, 
        -11.643741045443607, 
        -11.790587963040302, 
        -11.937797703113503, 
        -12.085369166011738, 
        -12.233301056815957, 
        -12.381591864423486, 
        -12.530239862119657, 
        -12.679243113024826, 
        -12.828599456939557, 
        -12.978306524899498, 
        -13.128361719857773, 
        -13.278762231066372, 
        -13.429505030985226, 
        -13.580586845733684, 
        -13.732004202826523, 
        -13.88375340078302, 
        -14.035830504093468, 
        -14.188231371434632, 
        -14.340951622843335, 
        -14.49398664566132, 
        -14.647331613037554, 
        -14.80098147407366, 
        -14.95493095396635, 
        -15.10917453331481, 
        -15.263706487887855, 
        -15.418520869522602, 
        -15.573611491715827, 
        -15.72897197398891, 
        -15.884595685312771, 
        -16.040475796919189, 
        -16.196605254317664, 
        -16.352976775999807, 
        -16.509582880506173, 
        -16.666415872595842, 
        -16.823467844339717, 
        -16.980730678320679, 
        -17.1381960626634, 
        -17.295855460605004, 
        -17.453700153543455, 
        -17.611721232777402, 
        -17.769909579595172, 
        -17.928255902185636, 
        -18.086750712061988, 
        -18.2453843425061, 
        -18.404146939894222, 
        -18.56302850753103, 
        -18.722018844688709, 
        -18.881107611733697, 
        -19.040284298153033, 
        -19.199538235204134, 
        -19.358858617886654, 
        -19.518234484127351, 
        -19.677654759961339, 
        -19.837108188450653, 
        -19.996583428687856, 
        -20.156069019329387, 
        -20.315553362323097, 
        -20.475024776195294, 
        -20.634471449992944, 
        -20.79388151227451, 
        -20.953242969163174, 
        -21.112543774196475, 
        -21.27177179644513, 
        -21.430914817546661, 
        -21.589960591107697, 
        -21.748896794491415, 
        -21.907711070224757, 
        -22.066391030332859, 
        -22.224924237798497, 
        -22.383298256316568, 
        -22.541500613280604, 
        -22.699518839916031, 
        -22.857340464173852, 
        -23.014953019184755, 
        -23.172344059454282, 
        -23.329501156326227, 
        -23.486411916758467, 
        -23.643063985074743, 
        -23.799445040028676, 
        -23.955542848324569, 
        -24.111345200034236, 
        -24.266839975770843, 
        -24.422015124290798, 
        -24.576858675101306, 
        -24.731358746457232, 
        -24.885503577005306, 
        -25.039281481262137, 
        -25.192680905800721, 
        -25.345690396941404, 
        -25.498298651706499, 
        -25.650494468393148, 
        -25.802266816606785, 
        -25.953604784733649, 
        -26.10449761873074, 
        -26.254934721121089, 
        -26.404905659104006, 
        -26.554400163778322, 
        -26.703408140321869, 
        -26.851919669591481, 
        -26.999925020693173, 
        -27.147414644420259, 
        -27.294379185705761, 
        -27.440809490109832, 
        -27.58669658934534, 
        -27.732031731700136, 
        -27.876806373816905, 
        -28.021012175316134, 
        -28.164641019896703, 
        -28.307684991854664, 
        -28.450136425063977, 
        -28.591987845171708, 
        -28.733232021780243, 
        -28.873861948142711, 
        -29.013870829999984, 
        -29.153252113068273, 
        -29.29199949856854, 
        -29.430106884325674, 
        -29.567568427620213, 
        -29.70437850167805, 
        -29.840531731107742, 
        -29.97602296679355, 
        -30.110847291578143, 
        -30.245000044399251, 
        -30.378476757204965, 
        -30.511273246606109, 
        -30.643385519368085, 
        -30.774809845377114, 
        -30.90554271809615, 
        -31.035580860915164, 
        -31.164921224409071, 
        -31.293561002177899, 
        -31.421497577155542, 
        -31.548728592403972, 
        -31.675251904226254, 
        -31.801065581996802, 
        -31.926167925744025, 
        -32.050557441976487, 
        -32.174232848001012, 
        -32.29719308068033, 
        -32.419437275117687, 
        -32.540964781668734, 
        -32.661775141998355, 
        -32.781868111446194, 
        -32.90124361913508, 
        -33.019901797650611, 
        -33.137842990283708, 
        -33.255067698403394, 
        -33.371576613408784, 
        -33.487370611609791, 
        -33.602450735929871, 
        -33.716818219654755, 
        -33.83047443085011, 
        -33.943420933579247, 
        -34.055659444269025, 
        -34.167191839076501, 
        -34.27802013467344, 
        -34.388146520154123, 
        -34.497573302085961, 
        -34.606302963912569, 
        -34.714338087998762, 
        -34.821681426518403, 
        -34.928335843215351, 
        -35.034304337748459, 
        -35.139590030324037, 
        -35.244196157694894, 
        -35.348126082667058, 
        -35.451383281302753, 
        -35.553971307425194, 
        -35.655893862108989, 
        -35.757154714174682, 
        -35.857757750177242, 
        -35.957706947659219, 
        -36.057006366900289, 
        -36.15566016702023, 
        -36.253672577906642, 
        -36.351047920107199, 
        -36.447790582002511, 
        -36.543905032892631, 
        -36.639395821455508, 
        -36.734267520328835, 
        -36.828524817624306, 
        -36.922172427668443, 
        -37.015215135938305, 
        -37.107657790620586, 
        -37.199505280581334, 
        -37.290762534244998, 
        -37.381434539810492, 
        -37.471526324749092, 
        -37.561042954721451, 
        -37.649989532431192, 
        -37.738371196367275, 
        -37.826193115881985, 
        -37.913460492232723, 
        -38.000178547790092, 
        -38.086352534297724, 
        -38.171987726924215, 
        -38.257089428611685, 
        -38.341662926237625, 
        -38.425713559097481, 
        -38.509246664518557, 
        -38.592267594617809, 
        -38.674781706638477, 
        -38.756794369384544, 
        -38.838310953604292, 
        -38.919336835407123, 
        -38.99987739322912, 
        -39.079938007930664, 
        -39.159524046953969
    ], 
    [
        0.002233, 
        0.0022347873640753886, 
        0.0022365809425236006, 
        0.0022383807842822965, 
        0.0022401869510638773, 
        0.0022419995043145456, 
        0.002243818505196612, 
        0.002245644014617664, 
        0.002247476093117105, 
        0.002249314800861371, 
        0.0022511601977765194, 
        0.0022530123433410253, 
        0.002254871296275134, 
        0.0022567371151883953, 
        0.0022586098579524395, 
        0.002260489581922723, 
        0.002262376344031256, 
        0.002264270200341027, 
        0.002266171206424388, 
        0.002268079417153108, 
        0.0022699948863253204, 
        0.002271917667321386, 
        0.002273847812530782, 
        0.0022757853734775785, 
        0.0022777304008632384, 
        0.002279682944303046, 
        0.0022816430524944804, 
        0.002283610773083788, 
        0.002285586152469321, 
        0.0022875692360376215, 
        0.0022895600680127954, 
        0.002291558691318187, 
        0.0022935651475268254, 
        0.002295579476920603, 
        0.002297601718443328, 
        0.0022996319094501934, 
        0.0023016700859822448, 
        0.0023037162827289565, 
        0.0023057705317772697, 
        0.0023078328645966236, 
        0.002309903310515606, 
        0.0023119818972038523, 
        0.00231406865042029, 
        0.0023161635939983535, 
        0.0023182667500471618, 
        0.002320378138600949, 
        0.0023224977772589627, 
        0.002324625681932079, 
        0.0023267618662248814, 
        0.0023289063415685416, 
        0.002331059116898831, 
        0.0023332201990089053, 
        0.002335389592172403, 
        0.0023375672981543623, 
        0.002339753316411728, 
        0.002341947643806129, 
        0.0023441502739642113, 
        0.0023463611984306607, 
        0.002348580405839863, 
        0.0023508078818733663, 
        0.0023530436095573325, 
        0.0023552875687870775, 
        0.0023575397364991855, 
        0.0023598000866638155, 
        0.002362068589988668, 
        0.002364345214151683, 
        0.0023666299236194993, 
        0.002368922679627577, 
        0.002371223439881811, 
        0.002373532158872764, 
        0.0023758487878277994, 
        0.0023781732743039076, 
        0.0023805055623812056, 
        0.0023828455926508895, 
        0.0023851933020381843, 
        0.0023875486238228217, 
        0.002389911487764016, 
        0.0023922818196507717, 
        0.0023946595418374004, 
        0.002397044572602567, 
        0.002399436826576661, 
        0.0024018362145798865, 
        0.002404242643230888, 
        0.00240665601563244, 
        0.002409076230737076, 
        0.0024115031836213618, 
        0.0024139367654910223, 
        0.0024163768635601826, 
        0.002418823360753726, 
        0.002421276136544861, 
        0.002423735065652868, 
        0.0024262000193831477, 
        0.0024286708649083363, 
        0.0024311474652712562, 
        0.0024336296796257802, 
        0.0024361173630258926, 
        0.0024386103665934447, 
        0.0024411085374095942, 
        0.002443611718712127, 
        0.0024461197496516507, 
        0.0024486324656260014, 
        0.002451149698148422, 
        0.002453671274533756, 
        0.0024561970186458048, 
        0.002458726750440867, 
        0.0024612602861873206, 
        0.0024637974382640056, 
        0.00246633801553825, 
        0.002468881823308315, 
        0.002471428663055908, 
        0.0024739783332742163, 
        0.0024765306286874634, 
        0.002479085340352189, 
        0.0024816422566830117, 
        0.0024842011620057123, 
        0.0024867618382830104, 
        0.0024893240637918527, 
        0.002491887614170709, 
        0.0024944522618845985, 
        0.002497017776592218, 
        0.0024995839252893643, 
        0.002502150472123335, 
        0.0025047171786751437, 
        0.0025072838039230795, 
        0.0025098501047129836, 
        0.0025124158354955265, 
        0.0025149807479186623, 
        0.0025175445922849876, 
        0.0025201071162610916, 
        0.0025226680659803714, 
        0.002525227185574595, 
        0.0025277842175047034, 
        0.0025303389025555676, 
        0.0025328909800793873, 
        0.0025354401878832887, 
        0.0025379862626473135, 
        0.0025405289396394377, 
        0.0025430679532132214, 
        0.002545603036699659, 
        0.0025481339226108768, 
        0.0025506603424879384, 
        0.002553182027436516, 
        0.0025556987079149085, 
        0.002558210113875758, 
        0.002560715975202455, 
        0.00256321602152226, 
        0.002565709981678728, 
        0.0025681975853011295, 
        0.00257067856166757, 
        0.0025731526405521742, 
        0.0025756195515626032, 
        0.002578079025060278, 
        0.0025805307918004244, 
        0.0025829745832919005, 
        0.0025854101310521078, 
        0.002587837168068582, 
        0.002590255427850846, 
        0.002592664644973235, 
        0.0025950645549355452, 
        0.0025974548944600975, 
        0.002599835401301671, 
        0.0026022058149365716, 
        0.0026045658752176445, 
        0.0026069153245282303, 
        0.002609253905916108, 
        0.002611581364485637, 
        0.00261389744693141, 
        0.0026162019016122843, 
        0.0026184944784550046, 
        0.002620774929388765, 
        0.0026230430083726127, 
        0.0026252984711795466, 
        0.0026275410754168314, 
        0.002629770580963261, 
        0.0026319867497953085, 
        0.0026341893459334046, 
        0.0026363781357309963, 
        0.002638552887871154, 
        0.002640713372753296, 
        0.0026428593637773967, 
        0.00264499063626106, 
        0.00264710696817068, 
        0.0026492081397425445, 
        0.002651293933673018, 
        0.002653364135285796, 
        0.002655418532288437, 
        0.0026574569148068027, 
        0.002659479075823576, 
        0.0026614848103803487, 
        0.0026634739165894167, 
        0.0026654461949093765, 
        0.002667401448444485, 
        0.0026693394830722785, 
        0.002671260107097544, 
        0.0026731631316080436, 
        0.0026750483702309307, 
        0.002676915639349973, 
        0.002678764757956485, 
        0.0026805955476625325, 
        0.0026824078328335573, 
        0.002684201440399799, 
        0.0026859762000561453, 
        0.0026877319440474657, 
        0.0026894685073123098, 
        0.0026911857275535803, 
        0.0026928834450163676, 
        0.0026945615025124, 
        0.0026962197455837307, 
        0.0026978580224223756, 
        0.0026994761837324964, 
        0.00270107408294666, 
        0.002702651575968721, 
        0.0027042085213851495, 
        0.002705744780367945, 
        0.0027072602164166957, 
        0.0027087546958319106, 
        0.0027102280873468245, 
        0.0027116802622273594, 
        0.002713111094235111, 
        0.0027145204596151834, 
        0.0027159082371028998, 
        0.002717274307868693, 
        0.002718618555534446, 
        0.002719940866120093, 
        0.0027212411281190706, 
        0.002722519232361705, 
        0.0027237750720685372, 
        0.002725008542843771, 
        0.0027262195425694813, 
        0.0027274079714939277, 
        0.0027285737322031234, 
        0.002729716729566394, 
        0.002730836870663499, 
        0.0027319340650930027, 
        0.0027330082241142683, 
        0.002734059261766348, 
        0.0027350870940707887, 
        0.0027360916392812074, 
        0.002737072817899374, 
        0.002738030552501319, 
        0.0027389647678222957, 
        0.0027398753907399037, 
        0.0027407623502326214, 
        0.0027416255774748983, 
        0.0027424650055148884, 
        0.002743280569673002, 
        0.0027440722071853537, 
        0.002744839857430955, 
        0.0027455834617386645, 
        0.0027463029635528247, 
        0.0027469983082623515, 
        0.0027476694432531515, 
        0.0027483163179253278, 
        0.0027489388835914195, 
        0.002749537093393686, 
        0.0027501109027811437, 
        0.0027506602687979785, 
        0.002751185150546696, 
        0.00275168550912612, 
        0.0027521613073333666, 
        0.0027526125099726463, 
        0.0027530390838032062, 
        0.0027534409973145164, 
        0.002753818220855115, 
        0.002754170727171105, 
        0.0027544984897868983, 
        0.0027548014853039722, 
        0.002755079691428633, 
        0.00275533308713949, 
        0.0027555616525952, 
        0.0027557653776995286, 
        0.002755944243922424, 
        0.0027560982306810314, 
        0.002756227340625577, 
        0.00275633154945665, 
        0.0027564108702987306, 
        0.002756465266239038, 
        0.002756495735351225, 
        0.0027564943613675452, 
        0.0027564806018439423, 
        0.0027564337510395495, 
        0.002756363575575244, 
        0.002756268536184617, 
        0.002756148579727322, 
        0.002756003734548175, 
        0.0027558340153549165, 
        0.002755639426188711, 
        0.002755419990433583, 
        0.0027551757171103307, 
        0.002754906628383675, 
        0.0027546127424938286, 
        0.0027542940808984034, 
        0.0027539506667775605, 
        0.002753582525550241, 
        0.002753189683890773, 
        0.0027527721705962937, 
        0.002752330017305032, 
        0.002751863255975251, 
        0.0027513719206910155, 
        0.0027508560486203476, 
        0.0027503156775858214, 
        0.0027497508478958, 
        0.002749161601934869, 
        0.0027485479833022335, 
        0.0027479100385146733, 
        0.002747247815193491, 
        0.0027465613632724393, 
        0.0027458507346280097, 
        0.0027451159832609273, 
        0.0027443571648892986, 
        0.002743574337544412, 
        0.0027427675610342556, 
        0.0027419368973325667, 
        0.00274108241047023, 
        0.0027402041663960497, 
        0.002739302233401895, 
        0.002738376681592837, 
        0.0027374275832969005, 
        0.0027364550131682847, 
        0.0027354590477254377, 
        0.0027344397657017225, 
        0.0027333972480592795, 
        0.0027323315779450032, 
        0.0027312428406017033, 
        0.0027301311237376545, 
        0.0027289965170832187, 
        0.002727839112610795, 
        0.0027266590046894656, 
        0.0027254562898890574, 
        0.0027242310670992772, 
        0.002722983437593308, 
        0.002721713504840636, 
        0.0027204213748530867, 
        0.002719107155892042, 
        0.002717770958560271, 
        0.002716412895937521, 
        0.0027150330835601917, 
        0.0027136316392757406, 
        0.00271220868355077, 
        0.002710764339180258, 
        0.0027092987314768775, 
        0.0027078119882759685, 
        0.002706304239884705, 
        0.002704775619145735, 
        0.0027032262615073136, 
        0.002701656304879411, 
        0.002700065889795705, 
        0.0026984551593555697, 
        0.0026968242592075725, 
        0.0026951733376552405, 
        0.002693502545568085, 
        0.002691812036412161, 
        0.002690101966442575, 
        0.0026883724943763385, 
        0.0026866237816277803, 
        0.0026848559922857903, 
        0.002683069293039878, 
        0.0026812638533147215, 
        0.0026794398450917223, 
        0.002677597443120297, 
        0.002675736824737804, 
        0.002673858169882931, 
        0.0026719616614478445, 
        0.002670047484691001, 
        0.0026681158275752856, 
        0.002666166880830624, 
        0.002664200837586927, 
        0.002662217893760984, 
        0.0026602182479853543, 
        0.0026582021013496363, 
        0.002656169657514137, 
        0.002654121122686018, 
        0.0026520567058882926, 
        0.002649976618423116, 
        0.002647881074104273, 
        0.0026457702894336194, 
        0.00264364448300861, 
        0.002641503876247647, 
        0.002639348692688208, 
        0.0026371791583360065, 
        0.0026349955016827897, 
        0.0026327979533207185, 
        0.002630586746116271, 
        0.0026283621151884516, 
        0.0026261242978540904, 
        0.002623873533403978, 
        0.002621610063524003, 
        0.0026193341316814276, 
        0.002617045983225316, 
        0.0026147458656632944, 
        0.0026124340281310993, 
        0.0026101107217180175, 
        0.002607776199197371, 
        0.002605430715148663, 
        0.0026030745253097184, 
        0.002600707887457507, 
        0.0025983310604635224, 
        0.0025959443047443966, 
        0.00259354788208321, 
        0.002591142055301338, 
        0.002588727088555906, 
        0.0025863032466800647, 
        0.0025838707962258433, 
        0.0025814300040122033, 
        0.0025789811376374953, 
        0.0025765244657455625, 
        0.0025740602572228034, 
        0.0025715887818928895, 
        0.0025691103094802456, 
        0.002566625110545441, 
        0.0025641334554422236, 
        0.002561635614787819, 
        0.0025591318595360956, 
        0.0025566224600656147, 
        0.002554107686919952, 
        0.0025515878101915503, 
        0.002549063099450989, 
        0.0025465338240504747, 
        0.0025440002523585917, 
        0.002541462652349152, 
        0.0025389212909866436, 
        0.00253637643434674, 
        0.0025338283474993385, 
        0.002531277294264807, 
        0.002528723537300417, 
        0.002526167337817228, 
        0.002523608955567959, 
        0.0025210486489101788, 
        0.0025184866739640303, 
        0.0025159232856627484, 
        0.002513358736699107, 
        0.0025107932778952674, 
        0.00250822715802243, 
        0.002505660623689679, 
        0.0025030939188426314, 
        0.0025005272855109077, 
        0.0024979609629145424, 
        0.002495395188006127, 
        0.0024928301946576027, 
        0.0024902662144905127, 
        0.0024877034757470684, 
        0.002485142204166597, 
        0.0024825826223754126, 
        0.0024800249499202505, 
        0.0024774694031491394, 
        0.0024749161952455695, 
        0.002472365536081025, 
        0.0024698176322050726, 
        0.0024672726866533596, 
        0.002464730899078807, 
        0.002462192465560652, 
        0.0024596575785104375, 
        0.002457126426937449, 
        0.002454599195955522, 
        0.0024520760669288137, 
        0.0024495572175892715, 
        0.0024470428216901456, 
        0.0024445330494251493, 
        0.002442028066601068, 
        0.002439528035646949, 
        0.002437033114736442, 
        0.002434543458139943, 
        0.0024320592164445596, 
        0.0024295805360868483, 
        0.002427107559085609, 
        0.0024246404240856716, 
        0.0024221792652767216, 
        0.002419724213157119, 
        0.002417275393927313, 
        0.0024148329299345057, 
        0.002412396939587521, 
        0.0024099675369321067, 
        0.0024075448327756203, 
        0.0024051289330766475, 
        0.002402719940612223, 
        0.002400317953701682, 
        0.0023979230668991465, 
        0.002395535370894928, 
        0.002393154952560277, 
        0.002390781894670294, 
        0.0023884162768676013, 
        0.002386058174393638, 
        0.0023837076589203264, 
        0.002381364798563281, 
        0.0023790296575592605, 
        0.0023767022966989567, 
        0.0023743827732535766, 
        0.0023720711408038186, 
        0.002369767449629596, 
        0.002367471746391069, 
        0.0023651840745612038, 
        0.0023629044740145783, 
        0.002360632981749035, 
        0.0023583696313406416, 
        0.0023561144527861223, 
        0.0023538674734760547, 
        0.0023516287176036685, 
        0.0023493982062403546, 
        0.002347175957669048, 
        0.0023449619869298863, 
        0.0023427563068535583, 
        0.0023405589269058016, 
        0.0023383698539816804, 
        0.002336189092265081, 
        0.0023340166435823857, 
        0.002331852506782203, 
        0.002329696678764748, 
        0.002327549153342662, 
        0.002325409922708689, 
        0.0023232789760781708, 
        0.002321156300774678, 
        0.0023190418817625913, 
        0.002316935701920875, 
        0.002314837742111637, 
        0.002312747980979167, 
        0.002310666395175021, 
        0.002308592960051311, 
        0.0023065276482871324, 
        0.0023044704314098743, 
        0.0023024212788251334, 
        0.002300380158307332, 
        0.0022983470361551592, 
        0.0022963218768625162, 
        0.0022943046436497186, 
        0.002292295298063237, 
        0.0022902938004083166, 
        0.002288300109476091, 
        0.002286314182552333, 
        0.0022843359765240476, 
        0.0022823654460329963, 
        0.002280402545228419, 
        0.002278447226877125, 
        0.002276499442497861, 
        0.0022745591427984074, 
        0.002272626277696415, 
        0.0022707007958870503, 
        0.0022687826452393142, 
        0.0022668717728129323, 
        0.002264968124865202, 
        0.0022630716468699076, 
        0.0022611822835928597, 
        0.0022592999790733846, 
        0.002257424676820589, 
        0.0022555563196424828, 
        0.0022536948497459785, 
        0.002251840208635689, 
        0.002249992338026712, 
        0.0022481511784062146, 
        0.00224631667013301, 
        0.002244488753100884, 
        0.002242667366922244, 
        0.002240852450784789, 
        0.002239043943642194, 
        0.0022372417841343556, 
        0.002235445910638113, 
        0.0022336562612604435, 
        0.002231872774165258
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-4.json <==
[
    [
        -147.84602812176672, 
        -147.38537152492344, 
        -146.92613470549603, 
        -146.46831513208136, 
        -146.01190720907337, 
        -145.55690536580968, 
        -145.10330406218205, 
        -144.65109778037714, 
        -144.20028103127007, 
        -143.75084835019291, 
        -143.30279430064047, 
        -142.85611346996936, 
        -142.41080047254005, 
        -141.9668499475579, 
        -141.52425656011829, 
        -141.08301500017276, 
        -140.64311998373287, 
        -140.20456625119951, 
        -139.76734856773106, 
        -139.33146172337655, 
        -138.8969005334672, 
        -138.46365983749786, 
        -138.03173449852324, 
        -137.60111940479874, 
        -137.1718094682908, 
        -136.74379962457158, 
        -136.31708483467514, 
        -135.89166008175107, 
        -135.46752037287413, 
        -135.04466073871865, 
        -134.62307623350054, 
        -134.20276193396708, 
        -133.78371294133382, 
        -133.36592437823836, 
        -132.94939139142201, 
        -132.53410914918911, 
        -132.12007284377694, 
        -131.70727768893212, 
        -131.29571892076052, 
        -130.88539179810101, 
        -130.47629160146423, 
        -130.06841363258857, 
        -129.66175321832756, 
        -129.2563057037647, 
        -128.85206645768298, 
        -128.44903086929691, 
        -128.04719434973927, 
        -127.64655233089141, 
        -127.24710026736798, 
        -126.84883363347609, 
        -126.45174792484208, 
        -126.05583865813176, 
        -125.66110137056259, 
        -125.26753161986407, 
        -124.87512498524134, 
        -124.48387706364346, 
        -124.09378347798332, 
        -123.70483986622448, 
        -123.31704188773416, 
        -122.93038522207365, 
        -122.54486556941278, 
        -122.16047864897342, 
        -121.7772201999603, 
        -121.39508597915462, 
        -121.01407176867497, 
        -120.63417336427445, 
        -120.2553865830279, 
        -119.87770726129335, 
        -119.50113125393479, 
        -119.12565443515268, 
        -118.75127269870258, 
        -118.37798195591436, 
        -118.00577813832807, 
        -117.63465719421892, 
        -117.26461509282193, 
        -116.89564781971166, 
        -116.52775137966808, 
        -116.16092179544206, 
        -115.79515510815258, 
        -115.43044737649655, 
        -115.06679467802151, 
        -114.70419310726895, 
        -114.34263877719532, 
        -113.98212781712159, 
        -113.62265637679171, 
        -113.26422062133824, 
        -112.90681673263236, 
        -112.55044091108007, 
        -112.19508937458546, 
        -111.84075835789548, 
        -111.48744411210261, 
        -111.13514290605768, 
        -110.78385102544547, 
        -110.433564772631, 
        -110.08428046662524, 
        -109.7359944429617, 
        -109.38870305438432, 
        -109.04240266927104, 
        -108.69708967313517, 
        -108.35276046697142, 
        -108.00941146905741, 
        -107.66703911206839, 
        -107.32563984764064, 
        -106.98521014073884, 
        -106.6457464733069, 
        -106.30724534279554, 
        -105.96970326271951, 
        -105.63311676182161, 
        -105.29748238509407, 
        -104.96279669167713, 
        -104.62905625876679, 
        -104.29625767635403, 
        -103.96439755084316, 
        -103.63347250339815, 
        -103.30347917081696, 
        -102.97441420442489, 
        -102.64627427105424, 
        -102.31905605212512, 
        -101.99275624376804, 
        -101.66737155690736, 
        -101.34289871766302, 
        -101.01933446637923, 
        -100.69667555766382, 
        -100.37491876042536, 
        -100.05406085949097, 
        -99.734098652386379, 
        -99.415028951510095, 
        -99.096848583418577, 
        -98.779554388603003, 
        -98.463143221680284, 
        -98.147611951482943, 
        -97.83295746056848, 
        -97.519176645165203, 
        -97.206266415386864, 
        -96.894223695310899, 
        -96.583045422419076, 
        -96.272728547573521, 
        -95.963270035449582, 
        -95.654666863954418, 
        -95.346916024245516, 
        -95.040014521439957, 
        -94.733959373078079, 
        -94.428747610492863, 
        -94.124376277755189, 
        -93.820842431989803, 
        -93.518143142534313, 
        -93.21627549422081, 
        -92.915236582103105, 
        -92.615023514988593, 
        -92.315633413904479, 
        -92.017063413709423, 
        -91.719310660991965, 
        -91.422372314513908, 
        -91.12624554623504, 
        -90.830927540250443, 
        -90.536415493082998, 
        -90.242706613439779, 
        -89.949798122209302, 
        -89.657687252837803, 
        -89.366371250206001, 
        -89.075847372110815, 
        -88.786112887245991, 
        -88.497165077599703, 
        -88.209001235766721, 
        -87.921618666923138, 
        -87.635014687762009, 
        -87.349186626311948, 
        -87.064131822815824, 
        -86.779847628615542, 
        -86.496331406819735, 
        -86.213580532096231, 
        -85.931592390015112, 
        -85.650364378472034, 
        -85.369893905519788, 
        -85.090178391384072, 
        -84.81121526677309, 
        -84.533001973881326, 
        -84.25553596548427, 
        -83.978814706368283, 
        -83.702835671255528, 
        -83.427596346259421, 
        -83.153094227837229, 
        -82.879326824203929, 
        -82.606291653235516, 
        -82.333986244251079, 
        -82.062408136331626, 
        -81.791554880411482, 
        -81.52142403654598, 
        -81.252013176365764, 
        -80.983319880988773, 
        -80.715341742626165, 
        -80.448076363356293, 
        -80.181521355396072, 
        -79.9156743413741, 
        -79.65053295400638, 
        -79.386094835469308, 
        -79.122357639718473, 
        -78.859319029230846, 
        -78.596976676066021, 
        -78.335328262937665, 
        -78.074371482317872, 
        -77.814104036309644, 
        -77.554523636487161, 
        -77.295628004244094, 
        -77.037414870794194, 
        -76.779881976683001, 
        -76.523027071746526, 
        -76.266847915357999, 
        -76.011342276706387, 
        -75.756507933621265, 
        -75.50234267391015, 
        -75.248844293945098, 
        -74.99601059977347, 
        -74.74383940614122, 
        -74.492328537288714, 
        -74.241475826003622, 
        -73.99127911458136, 
        -73.741736253760166, 
        -73.492845103356302, 
        -73.24460353211532, 
        -72.997009416965753, 
        -72.750060643998779, 
        -72.503755108120572, 
        -72.258090712583879, 
        -72.013065369047908, 
        -71.768676997911143, 
        -71.524923527886514, 
        -71.281802896115138, 
        -71.039313048103836, 
        -70.797451937573072, 
        -70.556217526583723, 
        -70.315607785126559, 
        -70.075620691818017, 
        -69.836254232633195, 
        -69.597506402483617, 
        -69.35937520338986, 
        -69.121858645888892, 
        -68.884954747705024, 
        -68.648661535519949, 
        -68.412977042839969, 
        -68.177899310954899, 
        -67.943426389130025, 
        -67.709556334039362, 
        -67.476287209901201, 
        -67.243617088777853, 
        -67.011544049784987, 
        -66.780066179662086, 
        -66.549181572338227, 
        -66.31888832922354, 
        -66.089184558909594, 
        -65.860068377016773, 
        -65.631537906607178, 
        -65.403591277489411, 
        -65.176226626611211, 
        -64.949442098301304, 
        -64.723235843355383, 
        -64.497606019611311, 
        -64.272550791572129, 
        -64.048068330960163, 
        -63.824156815684027, 
        -63.600814430769645, 
        -63.378039367629071, 
        -63.155829824169345, 
        -62.934184005043448, 
        -62.713100121103338, 
        -62.492576389787295, 
        -62.272611034930534, 
        -62.053202286616056, 
        -61.834348381079671, 
        -61.616047561017552, 
        -61.398298074845556, 
        -61.181098177375446, 
        -60.964446129587344, 
        -60.748340198132063, 
        -60.532778655918285, 
        -60.317759781492313, 
        -60.103281859349821, 
        -59.889343179830384, 
        -59.675942038733048, 
        -59.463076737551901, 
        -59.250745584104116, 
        -59.038946890594907, 
        -58.827678976225585, 
        -58.616940164416583, 
        -58.406728784559363, 
        -58.197043171167458, 
        -57.98788166437938, 
        -57.77924260922812, 
        -57.571124356403317, 
        -57.363525261607954, 
        -57.156443685158649, 
        -56.949877992669876, 
        -56.743826555659403, 
        -56.538287749637064, 
        -56.333259955041456, 
        -56.128741557641789, 
        -55.924730947459089, 
        -55.721226519916769, 
        -55.518226674406876, 
        -55.315729815319166, 
        -55.11373435216889, 
        -54.912238698277896, 
        -54.711241271858434, 
        -54.510740495284828, 
        -54.310734795790871, 
        -54.111222604496419, 
        -53.912202357211683, 
        -53.713672493711094, 
        -53.515631458208595, 
        -53.318077698878923, 
        -53.121009668259205, 
        -52.924425822765947, 
        -52.728324622896324, 
        -52.532704533037361, 
        -52.337564021792772, 
        -52.142901561340963, 
        -51.948715627883537, 
        -51.755004701337519, 
        -51.561767265365511, 
        -51.369001807101405, 
        -51.176706818137113, 
        -50.984880793035259, 
        -50.793522229751439, 
        -50.60262963021129, 
        -50.412201499668065, 
        -50.222236346806206, 
        -50.032732683845538, 
        -49.843689025995516, 
        -49.655103892542741, 
        -49.466975805304955, 
        -49.279303289746878, 
        -49.092084874443763, 
        -48.905319090981202, 
        -48.719004474252039, 
        -48.533139562288213, 
        -48.347722895867086, 
        -48.162753019415774, 
        -47.978228479741155, 
        -47.794147826892669, 
        -47.610509613835859, 
        -47.427312396167864, 
        -47.244554732679219, 
        -47.062235184741489, 
        -46.88035231667893, 
        -46.698904695513214, 
        -46.517890890981107, 
        -46.337309475619712, 
        -46.157159024081736, 
        -45.977438115098636, 
        -45.79814532869861, 
        -45.619279247838932, 
        -45.440838458178561, 
        -45.26282154788381, 
        -45.085227107634388, 
        -44.908053730732348, 
        -44.731300012660498, 
        -44.554964552029027, 
        -44.379045949125064, 
        -44.203542807396353, 
        -44.028453732102882, 
        -43.853777331388855, 
        -43.679512215741909, 
        -43.505656997422967, 
        -43.332210291597079, 
        -43.159170716100135, 
        -42.986536890560636, 
        -42.814307437265619, 
        -42.642480980691815, 
        -42.471056147773155, 
        -42.300031567620096, 
        -42.129405872007524, 
        -41.959177694674729, 
        -41.789345672012523, 
        -41.619908442178485, 
        -41.450864646857596, 
        -41.282212929148628, 
        -41.113951934386755, 
        -40.946080310658218, 
        -40.778596708576089, 
        -40.611499780765385, 
        -40.444788182603858, 
        -40.278460571554959, 
        -40.112515607871643, 
        -39.946951954016036, 
        -39.781768274957315, 
        -39.616963238162491, 
        -39.452535513787829, 
        -39.288483773822492, 
        -39.124806694513502, 
        -38.961502953084356, 
        -38.798571229968545, 
        -38.636010208151944, 
        -38.473818573608987, 
        -38.311995014778304, 
        -38.150538223022359, 
        -37.98944689251293, 
        -37.828719720208738, 
        -37.668355406030145, 
        -37.508352652997942, 
        -37.348710166860158, 
        -37.189426656850145, 
        -37.0305008350362, 
        -36.871931416561878, 
        -36.713717119979393, 
        -36.55585666719989, 
        -36.398348783383682, 
        -36.241192197124889, 
        -36.084385640537462, 
        -35.927927849318564, 
        -35.771817562714148, 
        -35.616053523891431, 
        -35.460634479443094, 
        -35.305559180420254, 
        -35.150826381402609, 
        -34.996434840929908, 
        -34.842383321867587, 
        -34.688670591394263, 
        -34.535295421044033, 
        -34.382256586207554, 
        -34.229552867270471, 
        -34.077183049400809, 
        -33.925145921970341, 
        -33.773440279765452, 
        -33.622064922056261, 
        -33.471018653283124, 
        -33.320300283245231, 
        -33.169908626540902, 
        -33.019842503557072, 
        -32.870100740336156, 
        -32.720682167785007, 
        -32.571585624248506, 
        -32.422809952481025, 
        -32.274354001715572, 
        -32.126216627547173, 
        -31.97839669168361, 
        -31.830893062502945, 
        -31.68370461502472, 
        -31.536830230830375, 
        -31.390268798956395, 
        -31.244019214949024, 
        -31.098080382129094, 
        -30.952451210506922, 
        -30.807130618993209, 
        -30.66211753327298, 
        -30.517410886834046, 
        -30.373009621689221, 
        -30.228912688362367, 
        -30.085119045433487, 
        -29.941627660471198, 
        -29.798437509625611, 
        -29.655547578469484, 
        -29.512956861235356, 
        -29.370664362630201, 
        -29.22866909598152, 
        -29.086970085196352, 
        -28.945566363976248, 
        -28.804456976102809, 
        -28.663640976183384, 
        -28.523117429570057, 
        -28.382885412426869, 
        -28.242944012212661, 
        -28.103292327769552, 
        -27.963929469511378, 
        -27.824854560050756, 
        -27.686066733452549, 
        -27.547565136615802, 
        -27.409348929360377, 
        -27.271417283801213, 
        -27.133769385521099, 
        -26.996404433245846, 
        -26.859321639518917, 
        -26.722520230648488, 
        -26.585999447161683, 
        -26.449758543930233, 
        -26.313796790700312, 
        -26.178113471931763, 
        -26.042707887621621, 
        -25.907579352997615, 
        -25.772727199341531, 
        -25.638150773768885, 
        -25.503849440049965, 
        -25.369822578268959, 
        -25.236069585915164, 
        -25.102589877333237, 
        -24.969382884571278, 
        -24.836448057510324, 
        -24.703784864076322, 
        -24.571392790761351, 
        -24.4392713427196, 
        -24.307420044202743, 
        -24.175838438783671, 
        -24.044526089903549, 
        -23.913482580427257, 
        -23.782707513958741, 
        -23.652200514776716, 
        -23.521961227804962, 
        -23.391989319312422, 
        -23.262284476953926, 
        -23.132846410611439, 
        -23.003674851859071, 
        -22.87476955524486, 
        -22.746130297713137, 
        -22.617756879578817, 
        -22.489649124413319, 
        -22.361806879761399, 
        -22.234230016904242, 
        -22.106918432024848, 
        -21.979872045640086, 
        -21.853090803161795, 
        -21.726574675615993, 
        -21.600323659479528, 
        -21.474337777430634, 
        -21.348617077873257, 
        -21.223161636226038, 
        -21.097971554638026, 
        -20.973046962425521, 
        -20.848388016178266, 
        -20.723994900405788, 
        -20.599867827560825, 
        -20.476007038299194, 
        -20.352412802216811, 
        -20.229085417483454, 
        -20.106025211297307, 
        -19.983232540252988, 
        -19.860707791196088, 
        -19.738451380314228, 
        -19.61646375389147, 
        -19.494745389004162, 
        -19.373296792959302, 
        -19.252118504259808, 
        -19.131211092339964, 
        -19.010575158011573, 
        -18.890211333515801, 
        -18.770120283100749, 
        -18.650302702166044, 
        -18.530759318986682, 
        -18.411490893586766, 
        -18.292498218676869, 
        -18.173782119343159, 
        -18.05534345353329, 
        -17.937183111751644, 
        -17.81930201774108, 
        -17.701701127979494, 
        -17.584381432078896, 
        -17.467343953451905, 
        -17.350589748122871, 
        -17.234119905684771, 
        -17.117935549261745, 
        -17.002037834816967, 
        -16.886427952291452, 
        -16.771107124812197, 
        -16.656076609069206, 
        -16.541337694623252, 
        -16.426891704760209, 
        -16.312739995895857, 
        -16.198883957449524, 
        -16.085325012126457, 
        -15.972064615286914, 
        -15.859104255187738, 
        -15.746445452927841, 
        -15.634089761238902, 
        -15.522038765928329, 
        -15.410294084487688, 
        -15.298857366415129, 
        -15.1877302922823, 
        -15.076914574349594, 
        -14.966411955683155, 
        -14.856224210202852, 
        -14.746353141517044, 
        -14.63680058355833, 
        -14.527568400257055, 
        -14.418658483975543, 
        -14.310072756239144, 
        -14.201813166627922, 
        -14.093881692521393, 
        -13.986280338708577, 
        -13.879011136612272, 
        -13.772076144161476, 
        -13.665477444450774, 
        -13.559217146046681, 
        -13.453297382006653, 
        -13.347720309253129, 
        -13.242488107247144, 
        -13.137602978569085, 
        -13.033067147468119, 
        -12.928882859110979, 
        -12.825052378942834, 
        -12.721577992053755, 
        -12.618462001885829, 
        -12.515706729932742, 
        -12.413314515035877, 
        -12.311287711773996, 
        -12.20962869001591, 
        -12.108339834174302, 
        -12.007423541687803, 
        -11.906882222848941, 
        -11.806718298980716, 
        -11.706934202232105, 
        -11.607532373798044, 
        -11.508515263431656, 
        -11.409885328283758, 
        -11.311645031444197, 
        -11.213796841391563, 
        -11.116343230345285, 
        -11.019286673438941, 
        -10.92262964740353, 
        -10.826374629633079, 
        -10.730524096623494, 
        -10.635080523041449, 
        -10.540046380538106, 
        -10.445424135877525, 
        -10.351216250729328, 
        -10.257425179505026, 
        -10.164053368679776, 
        -10.071103254871174, 
        -9.9785772640330812, 
        -9.8864778103583646, 
        -9.794807294063137, 
        -9.7035681008967529, 
        -9.6127626003098765, 
        -9.5223931442836776, 
        -9.4324620660894087, 
        -9.3429716784526349, 
        -9.25392427284382, 
        -9.1653221176222246, 
        -9.0771674567265102, 
        -8.9894625086974767, 
        -8.9022094646857592, 
        -8.8154104872899577, 
        -8.7290677094630169, 
        -8.6431832326260736, 
        -8.5577591258403771, 
        -8.4727974238313344, 
        -8.3883001260717034, 
        -8.3042691953948999, 
        -8.2207065562390316, 
        -8.1376140936451566, 
        -8.0549936517150016, 
        -7.9728470323400122, 
        -7.8911759937863524, 
        -7.8099822495349143, 
        -7.7292674665703158, 
        -7.6490332647113206, 
        -7.5692812145471802, 
        -7.4900128366202194, 
        -7.4112295999107713, 
        -7.3329329209652006, 
        -7.255124161991934, 
        -7.177804630188418, 
        -7.1009755761848536, 
        -7.0246381928199497, 
        -6.9487936142792517, 
        -6.8734429142417373, 
        -6.7985871055322074, 
        -6.7242271382298933, 
        -6.6503638990990623, 
        -6.5769982098739614, 
        -6.5041308266028937, 
        -6.4317624386774659, 
        -6.3598936671422992, 
        -6.2885250640641654, 
        -6.2176571114609942, 
        -6.1472902201231916, 
        -6.0774247287634982, 
        -6.0080609029469008, 
        -5.9391989341339926, 
        -5.8708389386160569, 
        -5.8029809568066444, 
        -5.7356249520162343, 
        -5.6687708097485139, 
        -5.6024183369618967, 
        -5.5365672607886989, 
        -5.4712172278581175, 
        -5.4063678034918681, 
        -5.3420184710850211, 
        -5.2781686308394331, 
        -5.2148175991782013, 
        -5.1519646080116726, 
        -5.0896088040672689, 
        -5.0277492477728503, 
        -4.9663849129091853, 
        -4.9055146854852332, 
        -4.8451373634939721, 
        -4.7852516556985316, 
        -4.7258561811882904, 
        -4.6669494686978288, 
        -4.6085299557987058, 
        -4.5505959882291682, 
        -4.4931458195722653, 
        -4.4361776099911792, 
        -4.3796894258664105, 
        -4.3236792392148118, 
        -4.268144926896686, 
        -4.2130842699865729, 
        -4.1584949531335402, 
        -4.1043745638951732, 
        -4.0507205919567504, 
        -3.9975304287286049, 
        -3.9448013662995458, 
        -3.8925305971688235, 
        -3.8407152131909705, 
        -3.7893522050945223, 
        -3.7384384618496136, 
        -3.6879707696511166, 
        -3.6379458114483896, 
        -3.5883601660775528, 
        -3.5392103075268948, 
        -3.4904926042235429, 
        -3.4422033180654785, 
        -3.3943386037961814, 
        -3.346894508124961, 
        -3.2998669687552349, 
        -3.2532518135955604, 
        -3.2070447598086633, 
        -3.1612414129512691, 
        -3.1158372659271771, 
        -3.0708276979225979, 
        -3.0262079735633529, 
        -2.9819732418120686, 
        -2.9381185347272694, 
        -2.8946387666102984, 
        -2.8515287325609844, 
        -2.8087831075463607, 
        -2.7663964449989744, 
        -2.7243631757096698, 
        -2.6826776064158895, 
        -2.641333918670056, 
        -2.6003261673048019, 
        -2.5596482791701152, 
        -2.5192940517304172, 
        -2.4792571516726585, 
        -2.4395311134024755, 
        -2.4001093377240954, 
        -2.360985090250904, 
        -2.3221515000425978, 
        -2.283601558130516, 
        -2.2453281160989791, 
        -2.2073238846519989, 
        -2.1695814322952933, 
        -2.1320931839174824, 
        -2.0948514196983434, 
        -2.0578482737346606, 
        -2.0210757330745053, 
        -1.9845256367243043, 
        -1.9481896748662493, 
        -1.9120593881383914, 
        -1.8761261672163358, 
        -1.8403812525776206, 
        -1.8048157344596938, 
        -1.7694205533319876, 
        -1.7341865002304264, 
        -1.6991042181903155, 
        -1.6641642033085791, 
        -1.6293568068521247, 
        -1.5946722375978424, 
        -1.5601005648044584, 
        -1.5256317217905051, 
        -1.4912555101342473, 
        -1.4569616048071736, 
        -1.4227395595316323, 
        -1.3885788139293931, 
        -1.3544687000368927, 
        -1.3203984519460614, 
        -1.2863572136086898, 
        -1.2523340492713324, 
        -1.218317955653677, 
        -1.1842978743001809, 
        -1.1502627016960734, 
        -1.1162013065574838, 
        -1.0821025441496266, 
        -1.0479552677903523, 
        -1.0137483523790718, 
        -0.979470708096985, 
        -0.94511129378472625, 
        -0.91065913407950494, 
        -0.87610333306165111, 
        -0.84143316126815304, 
        -0.80663968480497994, 
        -0.77170652883256896, 
        -0.7366300668946304, 
        -0.70139730865972805, 
        -0.66599815835508946, 
        -0.63042303154210566, 
        -0.59466224223498187, 
        -0.55870638849091969, 
        -0.52254625394311705, 
        -0.48617284197964478, 
        -0.44957737495980243, 
        -0.41275128765540142, 
        -0.37568622735536716, 
        -0.3383740463110958, 
        -0.30080679715202413, 
        -0.26297672294621754, 
        -0.22487624525381991, 
        -0.18649795526741486, 
        -0.14783460184653657, 
        -0.10887907852021796, 
        -0.069624410684701418, 
        -0.030063744207730777, 
        0.0098096669950425031, 
        0.050002470473625452, 
        0.090521228770322135, 
        0.13137242700891658, 
        0.17256248082020226, 
        0.21409774521513081, 
        0.25598451895406188, 
        0.29822905068286176, 
        0.34083754224425561, 
        0.38381615107706474, 
        0.42717099205920089, 
        0.4709081385947676, 
        0.51503362138373154, 
        0.55955342858578483, 
        0.60447350307407521, 
        0.64979974132846707, 
        0.69553798994005644, 
        0.74169404348917389, 
        0.78827364089726015, 
        0.83528246147541407, 
        0.88272612284761187, 
        0.93061017609322161, 
        0.97894010297999179, 
        1.0277213125364049, 
        1.0769591371796576, 
        1.1266588299393381, 
        1.1768255612329139, 
        1.2274644161530714, 
        1.2785803914525162, 
        1.3301783936574894, 
        1.3822632359863884, 
        1.4348396369564749, 
        1.4879122179755506, 
        1.5414855021933136, 
        1.5955639124871011, 
        1.6501517703743449, 
        1.7052532948139134, 
        1.7608726016059035, 
        1.817013701844304, 
        1.8736805018906288, 
        1.9308768025111893, 
        1.9886062983547534, 
        2.0468725780099728, 
        2.1056791236213424, 
        2.1650293107837397, 
        2.2249264083178057, 
        2.2853735787992728, 
        2.3463738783146844, 
        2.4079302568695033, 
        2.4700455584577612, 
        2.5327225214881599, 
        2.5959637793761372, 
        2.6597718604701983, 
        2.7241491886894198, 
        2.7890980842434496, 
        2.8546207635234784, 
        2.9207193402820151, 
        2.9873958259148057, 
        3.0546521298048099, 
        3.1224900602181771, 
        3.1909113247056538, 
        3.2599175306070451, 
        3.3295101859710865, 
        3.3996906998714747, 
        3.4704603831619107, 
        3.5418204492160936, 
        3.6137720142115985, 
        3.6863160982572407, 
        3.759453625510806, 
        3.8331854252746487, 
        3.9075122323729481, 
        3.9824346877973018, 
        4.057953339646299, 
        4.1340686433016902, 
        4.2107809625764414, 
        4.2880905701707519, 
        4.365997648275652, 
        4.4445022892427453, 
        4.5236044963611564, 
        4.6033041845463369, 
        4.6836011808702711, 
        4.7644952253205846, 
        4.845985971555395, 
        4.9280729874299052, 
        5.0107557558034017, 
        5.0940336754297242, 
        5.1779060612097529, 
        5.262372145304222, 
        5.3474310776883511, 
        5.4330819267646362, 
        5.5193236803712402, 
        5.6061552463527091, 
        5.6935754532213743, 
        5.7815830512997302, 
        5.8701767129215678, 
        5.9593550336510628, 
        6.0491165329139802, 
        6.1394596545999098, 
        6.2303827682052413, 
        6.3218841695702608, 
        6.4139620813797276, 
        6.5066146545498746, 
        6.599839968490457, 
        6.6936360323072073, 
        6.788000785577351, 
        6.8829320992429119, 
        6.9784277763741436, 
        7.0744855534522841, 
        7.1711031009452837, 
        7.2682780237217992, 
        7.366007863189159, 
        7.4642900973895001, 
        7.5631221422640724, 
        7.6625013521480154, 
        7.7624250214731871, 
        7.862890385301923, 
        7.9638946204236829, 
        8.0654348462849619, 
        8.1675081261808167, 
        8.2701114681942123, 
        8.3732418262869501, 
        8.4768961011638737, 
        8.5810711416050136, 
        8.6857637455665788, 
        8.7909706611554359, 
        8.8966885871898018, 
        9.0029141755557731, 
        9.1096440310141293, 
        9.216874713352448, 
        9.3246027378575498, 
        9.4328245767988665, 
        9.5415366604616452, 
        9.6507353781679424, 
        9.7604170800864711, 
        9.8705780775981911, 
        9.9812146446217849, 
        10.0923230193346, 
        10.203899405077314, 
        10.315939971551442, 
        10.428440855612864, 
        10.54139816342761, 
        10.65480797083184, 
        10.768666324801108, 
        10.88296924558964, 
        10.997712726352326, 
        11.112892735326136, 
        11.228505216855957, 
        11.344546093443235, 
        11.461011265527272, 
        11.577896613721443, 
        11.69519799990006, 
        11.812911268276372, 
        11.931032246886868, 
        12.049556748628657, 
        12.16848057257382, 
        12.287799505502271, 
        12.40750932266786, 
        12.527605789237827, 
        12.648084661681104, 
        12.768941688903659, 
        12.890172613314558, 
        13.011773172590381, 
        13.133739100199232, 
        13.256066127001088, 
        13.378749982524175, 
        13.501786395943338, 
        13.62517109750714, 
        13.748899819582736, 
        13.872968297649901, 
        13.997372272467054, 
        14.122107489832187, 
        14.24716970238779, 
        14.372554670920712, 
        14.498258165677571, 
        14.624275966519727, 
        14.750603865647145, 
        14.87723766697137, 
        15.004173188238743, 
        15.131406261944067, 
        15.258932736248305, 
        15.386748476219628, 
        15.514849364692154, 
        15.643231303651769, 
        15.771890214354785, 
        15.90082203959318, 
        16.030022743740481, 
        16.159488314031709, 
        16.289214761756963, 
        16.41919812264225, 
        16.549434458241567, 
        16.679919856503478, 
        16.81065043318792, 
        16.941622331926119, 
        17.072831726005575, 
        17.204274818315255, 
        17.335947842837644, 
        17.467847065006655, 
        17.599968782826913, 
        17.732309327174239, 
        17.864865063428052, 
        17.997632390938406, 
        18.1306077449056, 
        18.263787595931756, 
        18.397168452305259, 
        18.530746858745651, 
        18.66451939826376, 
        18.798482692306266, 
        18.932633401757023, 
        19.066968227165585, 
        19.201483908742325, 
        19.336177227968047, 
        19.471045008006481, 
        19.606084113222906, 
        19.741291450252707, 
        19.876663968610533, 
        20.01219866079575, 
        20.147892562914627, 
        20.283742754824228, 
        20.41974636046962, 
        20.555900549200459, 
        20.692202534565038, 
        20.828649575217607, 
        20.965238975809438, 
        21.101968086343433, 
        21.238834303085969, 
        21.37583506851805, 
        21.512967871359795, 
        21.65023024732599, 
        21.787619778580748, 
        21.925134094303658, 
        22.062770870629702, 
        22.200527831260295, 
        22.338402746826514, 
        22.476393435186001, 
        22.614497761695866, 
        22.752713639433786, 
        22.891039028285025, 
        23.029471936446495, 
        23.168010418659851, 
        23.306652577717806, 
        23.445396563228783, 
        23.58424057254544, 
        23.723182849931824, 
        23.862221686697595, 
        24.001355421228155, 
        24.140582438893123, 
        24.279901171596002, 
        24.419310097782972, 
        24.55880774228687, 
        24.698392676256702, 
        24.838063516646091, 
        24.977818926258628, 
        25.117657613299347, 
        25.257578331577253, 
        25.397579879609498, 
        25.537661100851839, 
        25.677820883387039, 
        25.818058158884412, 
        25.958371903548784, 
        26.098761136918323, 
        26.239224921851733, 
        26.379762364012951, 
        26.520372611741756, 
        26.661054855545459, 
        26.801808327775671, 
        26.942632302312276, 
        27.083526093943245, 
        27.224489058553775, 
        27.36552059206937, 
        27.506620130084453, 
        27.647787148038976, 
        27.78902116024959, 
        27.930321719515682, 
        28.071688417410364, 
        28.213120882639569, 
        28.354618781428659, 
        28.496181816757431, 
        28.63780972818877, 
        28.779502290991736, 
        28.921259316019484, 
        29.063080649139025, 
        29.204966170422775, 
        29.346915794204669, 
        29.488929468458167, 
        29.631007173954231, 
        29.773148924199916, 
        29.915354764722419, 
        30.05762477244301, 
        30.199959055593585, 
        30.342357752808709, 
        30.484821032815226, 
        30.627349094104297, 
        30.769942163946116, 
        30.912600498411638, 
        31.055324381493936, 
        31.198114124723539, 
        31.340970066598718, 
        31.483892572602887, 
        31.626882033725536, 
        31.769938866903718, 
        31.91306351393342, 
        32.056256441038336, 
        32.199518138693989, 
        32.342849120878519, 
        32.48624992460028, 
        32.629721109468655, 
        32.773263257226148, 
        32.916876970986799, 
        33.060562875084806, 
        33.204321614798332, 
        33.348153855151239, 
        33.492060281018404, 
        33.636041596478456, 
        33.780098524295624, 
        33.924231805675859, 
        34.068442199389381, 
        34.212730481937882, 
        34.357097446287241, 
        34.50154390234087, 
        34.646070675720438, 
        34.790678607900887, 
        34.935368555291866, 
        35.080141389332702, 
        35.224997995447723, 
        35.369939273264826, 
        35.514966135808102, 
        35.660079509203641, 
        35.805280332369726, 
        35.950569556438218, 
        36.09594814452602, 
        36.241417071193716, 
        36.386977322444359, 
        36.532629894871896, 
        36.67837579548052, 
        36.824216041485663, 
        36.97015165981675, 
        37.116183686685481, 
        37.262313167691666, 
        37.408541156809413, 
        37.55486871663696, 
        37.701296917744905, 
        37.847826838579948, 
        37.994459565053489, 
        38.141196190136725, 
        38.288037813842578, 
        38.434985542737103, 
        38.582040489757105, 
        38.729203773788626, 
        38.876476519556817, 
        39.023859857497442, 
        39.171354923140392, 
        39.31896285710711, 
        39.466684804815387, 
        39.614521916362143, 
        39.762475345899105, 
        39.910546252337852, 
        40.058735797988213, 
        40.207045148931094, 
        40.35547547485784, 
        40.504027948958992, 
        40.652703747442516, 
        40.801504049351088, 
        40.950430036692708, 
        41.099482894228778, 
        41.248663809093713, 
        41.397973970613663, 
        41.547414570556612, 
        41.696986802518126, 
        41.846691862171234, 
        41.996530946951978, 
        42.146505255957265, 
        42.296615989786993, 
        42.446864350542334, 
        42.597251541691797, 
        42.747778767888249, 
        42.898447235042383, 
        43.049258150015064, 
        43.200212720803933, 
        43.351312156226264, 
        43.502557665969057, 
        43.65395046064468, 
        43.805491751254579, 
        43.957182749855093, 
        44.109024668927944, 
        44.261018721708616, 
        44.413166121788336, 
        44.565468083393746, 
        44.717925821371459, 
        44.870540550928524, 
        45.023313487649013, 
        45.176245847714377, 
        45.329338847687119, 
        45.482593704604042, 
        45.636011635923388, 
        45.789593859489706, 
        45.943341593835669, 
        46.097256057740402, 
        46.251338470571113, 
        46.405590052123713, 
        46.560012022997377, 
        46.714605604089883, 
        46.869372017087976, 
        47.024312484234692, 
        47.179428228519761, 
        47.334720473686204, 
        47.490190444237541, 
        47.645839365510831, 
        47.801668463879707, 
        47.957678966487109, 
        48.113872101738217, 
        48.270249098997546, 
        48.426811188730895, 
        48.583559602689554, 
        48.740495574156668, 
        48.897620337541461, 
        49.054935128873034, 
        49.21244118571687, 
        49.370139747244224, 
        49.528032054435045, 
        49.686119350061006, 
        49.844402878755652, 
        50.00288388748438, 
        50.161563624994287, 
        50.320443342452833, 
        50.479524293325227, 
        50.638807733430582, 
        50.798294921302997, 
        50.95798711796445, 
        51.117885587396998, 
        51.277991596273303, 
        51.438306414480188, 
        51.598831314847217, 
        51.759567573520883, 
        51.920516470141479, 
        52.081679287692069, 
        52.243057312783272, 
        52.404651835864414, 
        52.56646415110535, 
        52.728495556843228, 
        52.890747355419315, 
        53.053220853528728, 
        53.215917362224701, 
        53.378838197075126, 
        53.541984678430282, 
        53.705358131388884, 
        53.868959885850252, 
        54.032791276981271, 
        54.196853645148423, 
        54.361148336075345, 
        54.525676700926368, 
        54.690440096519858, 
        54.855439885695951, 
        55.020677437037477, 
        55.186154125154161, 
        55.35187133094189, 
        55.517830441917852, 
        55.684032851876893, 
        55.850479961298085, 
        56.017173177503437, 
        56.184113914992324, 
        56.351303595186451, 
        56.518743646801823, 
        56.686435506015627, 
        56.854380616684068, 
        57.022580430293026, 
        57.19103640622432, 
        57.359750011916901, 
        57.528722723074573, 
        57.697956023761364, 
        57.867451406305619, 
        58.037210372023061, 
        58.207234430787082, 
        58.377525101559783, 
        58.548083912562127, 
        58.718912401155954, 
        58.890012114057456, 
        59.06138460771038, 
        59.233031448358282, 
        59.404954212076909, 
        59.577154485001806, 
        59.749633863594653, 
        59.922393954526932, 
        60.095436375236851, 
        60.268762753656212, 
        60.442374728743637, 
        60.616273950403226, 
        60.790462079719241, 
        60.964940789182577, 
        61.139711762744362, 
        61.314776695961669, 
        61.490137296239524, 
        61.665795283074551, 
        61.841752387946528, 
        62.018010354760733, 
        62.194570939830257, 
        62.371435912051034, 
        62.548607053313056, 
        62.72608615797872, 
        62.903875033992726, 
        63.081975502370781, 
        63.260389397557674, 
        63.439118567707688, 
        63.618164874702067, 
        63.797530194082213, 
        63.977216415731661, 
        64.157225443794943, 
        64.33755919662768, 
        64.51821960742555, 
        64.69920862390191, 
        64.880528208743598, 
        65.062180339709727, 
        65.24416700972472, 
        65.426490227151604, 
        65.60915201596319, 
        65.792154415705838, 
        65.975499482078277, 
        66.159189286560462, 
        66.343225917066263, 
        66.527611477706841, 
        66.712348089366188, 
        66.897437889513412, 
        67.08288303251166, 
        67.268685689856298, 
        67.454848050234986, 
        67.641372319858036, 
        67.8282607222189, 
        68.01551549886382, 
        68.2031389090902, 
        68.391133230423137, 
        68.579500758463851, 
        68.768243807406506, 
        68.957364710010225, 
        69.146865817800006, 
        69.336749501303402, 
        69.527018150107139, 
        69.717674173261102, 
        69.908719999211812, 
        70.100158075988645, 
        70.291990871569098, 
        70.484220874026803, 
        70.676850591596931, 
        70.869882552758639, 
        71.063319306740183, 
        71.257163423494021, 
        71.45141749395097, 
        71.646084129965089, 
        71.84116596494863, 
        72.036665653663107, 
        72.232585872647462, 
        72.42892932024165, 
        72.625698716833512, 
        72.822896805256477, 
        73.020526350565689, 
        73.21859014058407, 
        73.417090985911784, 
        73.616031720211012, 
        73.815415200336645, 
        74.015244306648697, 
        74.215521943053588, 
        74.416251037307418, 
        74.617434541216383, 
        74.819075430750743, 
        75.021176706400524, 
        75.223741393213331, 
        75.426772541137936, 
        75.630273225170043, 
        75.83424654558965, 
        76.038695628047293, 
        76.243623623923682, 
        76.44903371067447, 
        76.654929091677786, 
        76.861312996663216, 
        77.068188681937798, 
        77.275559430646808, 
        77.483428552817642, 
        77.691799385805595, 
        77.900675294344225, 
        78.110059670844521, 
        78.319955935577013, 
        78.530367537084658, 
        78.741297952118316, 
        78.952750686108729, 
        79.164729273191739, 
        79.377237276848206, 
        79.590278289650399, 
        79.803855933680026, 
        80.017973861043416, 
        80.232635753526452, 
        80.447845323588254, 
        80.66360631393006, 
        80.879922498176128, 
        81.096797681082293, 
        81.314235698574592, 
        81.532240418092442, 
        81.750815739011514, 
        81.969965592684844, 
        82.189693942914829, 
        82.410004785982863, 
        82.6309021511574, 
        82.852390100770748, 
        83.074472730610069, 
        83.297154170239224, 
        83.520438583074508, 
        83.744330166888901, 
        83.968833153928969, 
        84.193951811293545, 
        84.419690441187512, 
        84.646053381251519, 
        84.873045004797845, 
        85.100669721134494, 
        85.328931975858779, 
        85.5578362512084, 
        85.787387066364275, 
        86.017588977445868, 
        86.248446578362831, 
        86.479964500811576, 
        86.712147414591684, 
        86.945000027937212, 
        87.178527088023998, 
        87.412733380799807, 
        87.647623731908013, 
        87.883203006807804, 
        88.119476110845284, 
        88.356447990037367, 
        88.59412363098015, 
        88.832508061489193, 
        89.071606350763247, 
        89.311423609899222, 
        89.551964992198663, 
        89.793235693208118, 
        90.035240951586047, 
        90.277986049280173, 
        90.521476311700184, 
        90.765717108288925, 
        91.010713852783553, 
        91.256472003805328, 
        91.502997064896348, 
        91.750294585137325, 
        91.998370159549083, 
        92.247229429295544, 
        92.496878082179933, 
        92.74732185338442, 
        92.998566525171171, 
        93.250617927853241, 
        93.503481939954028, 
        93.757164488704333, 
        94.011671550470126, 
        94.267009151064102, 
        94.523183366296308, 
        94.78020032243478, 
        95.038066196391924, 
        95.296787216568191, 
        95.556369662814504, 
        95.816819867338651, 
        96.078144214885398, 
        96.340349143086243, 
        96.603441143249341, 
        96.867426760684694, 
        97.13231259500418, 
        97.398105300942177, 
        97.664811588398109, 
        97.932438223405825, 
        98.200992028175236, 
        98.47047988182905, 
        98.740908720885685, 
        99.012285539687724, 
        99.284617391036662, 
        99.557911386410836, 
        99.832174696895947, 
        100.10741455346835, 
        100.38363824752324, 
        100.66085313143016, 
        100.93906661919918, 
        101.21828618666177, 
        101.49851937257434, 
        101.77977377859746, 
        102.06205707037334, 
        102.34537697763706, 
        102.62974129514248, 
        102.91515788307052, 
        103.20163466766066, 
        103.48917964170545, 
        103.77780086528281, 
        104.06750646631247, 
        104.35830464121494, 
        104.65020365521332, 
        104.94321184336931, 
        105.23733761122618, 
        105.53258943507159, 
        105.82897586266195, 
        106.1265055141636, 
        106.42518708256779, 
        106.72502933434721, 
        107.02604111031586, 
        107.32823132605139, 
        107.63160897271864, 
        107.93618311778738, 
        108.24196290551751, 
        108.54895755801762, 
        108.85717637561201, 
        109.16662873782278, 
        109.47732410382497, 
        109.78927201334396, 
        110.10248208766362, 
        110.41696402980948, 
        110.73272762559183, 
        111.04978274449124, 
        111.36813934022611, 
        111.68780745164771, 
        112.00879720351816, 
        112.33111880727466, 
        112.65478256180428, 
        112.97979885436402, 
        113.30617816130709, 
        113.6339310490217, 
        113.96306817454115, 
        114.29360028678967, 
        114.62553822698011, 
        114.95889292981187, 
        115.29367542435406, 
        115.62989683469603, 
        115.96756838103856, 
        116.30670138056209, 
        116.64730724820924, 
        116.98939749783676, 
        117.33298374307289, 
        117.6780776981345, 
        118.02469117899304, 
        118.37283610423917, 
        118.7225244959065, 
        119.07376848085308, 
        119.42658029134715, 
        119.78097226638585, 
        120.13695685254832, 
        120.49454660498608, 
        120.85375418888675, 
        121.21459237990469, 
        121.57707406567019, 
        121.94121224675436, 
        122.30702003762697, 
        122.67451066812335, 
        123.04369748406141, 
        123.4145939489291, 
        123.78721364451773, 
        124.16157027248184, 
        124.53767765528625, 
        124.91554973745787, 
        125.295200586777, 
        125.67664439553712, 
        126.05989548161955, 
        126.44496829002735, 
        126.83187739372435, 
        127.22063749532676, 
        127.61126342814633, 
        128.00377015756538, 
        128.39817278237334, 
        128.79448653593539, 
        129.19272678783932, 
        129.59290904498593, 
        129.99504895302479, 
        130.3991622978576, 
        130.80526500699554, 
        131.21337315101039, 
        131.62350294477199, 
        132.03567074926019, 
        132.44989307284368, 
        132.86618657266479, 
        133.28456805658709, 
        133.70505448424387, 
        134.12766296867079, 
        134.5524107782918, 
        134.97931533782685, 
        135.40839423064736, 
        135.83966519979558, 
        136.27314615003561, 
        136.70885514929051, 
        137.14681043037623, 
        137.58703039284063, 
        138.0295336045769, 
        138.47433880347538, 
        138.92146489948252, 
        139.37093097608874, 
        139.82275629238879, 
        140.276960284778, 
        140.73356256891094, 
        141.1925829414532, 
        141.65404138223138, 
        142.11795805582361, 
        142.58435331383643, 
        143.05324769673558, 
        143.52466193583632, 
        143.99861695553469, 
        144.47513387496386, 
        144.9542340106288, 
        145.43593887791286, 
        145.92027019384153, 
        146.40724987873236, 
        146.89690005856917, 
        147.389243067367, 
        147.88430144917865, 
        148.38209796058803, 
        148.88265557293485, 
        149.38599747469598, 
        149.89214707359477, 
        150.40112799946129, 
        150.91296410631884, 
        151.42767947492436, 
        151.94529841536209, 
        152.46584546936873, 
        152.98934541337613, 
        153.51582326043413, 
        154.04530426320267, 
        154.57781391665816, 
        155.11337796071942, 
        155.65202238305935, 
        156.19377342159018, 
        156.73865756771448, 
        157.28670156880963, 
        157.83793243132882, 
        158.39237742367229, 
        158.95006407914875, 
        159.51102019880216, 
        160.07527385472915, 
        160.64285339323797, 
        161.21378743766053, 
        161.78810489142197, 
        162.36583494174545, 
        162.94700706285539, 
        163.53165101872275, 
        164.11979686708011, 
        164.71147496244151, 
        165.30671595941743, 
        165.90555081665667, 
        166.50801080014517, 
        167.11412748674334, 
        167.72393276789285, 
        168.33745885329012, 
        168.95473827463272, 
        169.57580388949137, 
        170.20068888498241, 
        170.8294267819536, 
        171.46205143845705, 
        172.09859705433198, 
        172.73909817502135, 
        173.38358969573221, 
        174.03210686526614, 
        174.68468529094361, 
        175.34136094246452, 
        176.0021701564288, 
        176.66714964055495, 
        177.33633647846602, 
        178.00976813426979, 
        178.68748245689926, 
        179.36951768500859, 
        180.055912451567, 
        180.74670578931878, 
        181.44193713467382, 
        182.14164633347497, 
        182.84587364573926, 
        183.55465975090144, 
        184.2680457529446, 
        184.98607318562455, 
        185.70878401809992, 
        186.43622065990931, 
        187.16842596694084, 
        187.90544324694747, 
        188.64731626491516, 
        189.39408924934193, 
        190.14580689771898, 
        190.9025143823782, 
        191.66425735705332, 
        192.43108196250748, 
        193.20303483305534
    ], 
    [
        0.002233, 
        0.0022439793047118405, 
        0.002255004854715914, 
        0.0022660767358435034, 
        0.0022771951130101135, 
        0.002288360151677338, 
        0.0022995720177128626, 
        0.0023108308775912764, 
        0.002322136898234569, 
        0.002333490247114947, 
        0.0023448910921597802, 
        0.002356339601857476, 
        0.0023678359451761175, 
        0.0023793802916164306, 
        0.0023909728111827376, 
        0.002402613674407019, 
        0.002414303052316312, 
        0.0024260411164730216, 
        0.0024378280389645767, 
        0.002449663992397118, 
        0.0024615491498822684, 
        0.0024734836850657726, 
        0.002485467772141711, 
        0.002497501585805649, 
        0.0025095853012932533, 
        0.0025217190943815585, 
        0.0025339031413333483, 
        0.0025461376189912467, 
        0.002558422704722942, 
        0.0025707585764292054, 
        0.0025831454125430963, 
        0.00259558339205686, 
        0.002608072694463469, 
        0.0026206134998440064, 
        0.0026332059887857824, 
        0.0026458503424569837, 
        0.0026585467425324664, 
        0.002671295371264626, 
        0.002684096411456481, 
        0.0026969500464478287, 
        0.0027098564601448515, 
        0.002722815837034326, 
        0.002735828362056583, 
        0.002748894220821776, 
        0.0027620135994340235, 
        0.0027751866845950866, 
        0.0027884136635528073, 
        0.002801694724137992, 
        0.00281503005469601, 
        0.00282841984418632, 
        0.0028418642821252125, 
        0.002855363558594346, 
        0.0028689178642541295, 
        0.002882527390343068, 
        0.002896192328643206, 
        0.002909912871606651, 
        0.0029236892120666617, 
        0.0029375215436170505, 
        0.002951410060388951, 
        0.002965354957089964, 
        0.0029793564289871738, 
        0.002993414671961392, 
        0.003007529882470762, 
        0.0030217022576386155, 
        0.003035931994962607, 
        0.0030502192927466644, 
        0.003064564349814981, 
        0.0030789673655833827, 
        0.0030934285400884016, 
        0.0031079480739541754, 
        0.0031225261683800495, 
        0.003137163025215649, 
        0.0031518588468564712, 
        0.0031666138363785298, 
        0.0031814281973681436, 
        0.003196302134103747, 
        0.0032112358514405494, 
        0.003226229554856477, 
        0.0032412834504353437, 
        0.0032563977448959816, 
        0.0032715726455387136, 
        0.0032868083603191543, 
        0.0033021050977877567, 
        0.0033174630671738213, 
        0.003332882478210942, 
        0.0033483635413485194, 
        0.003363906467695437, 
        0.003379511468936613, 
        0.0033951787573784542, 
        0.0034109085459737088, 
        0.003426701048342177, 
        0.0034425564787067845, 
        0.0034584750519311633, 
        0.003474456983525567, 
        0.003490502489645344, 
        0.003506611787096543, 
        0.0035227850932997803, 
        0.0035390226263629383, 
        0.0035553246050078905, 
        0.0035716912486470896, 
        0.0035881227772958024, 
        0.0036046194117079523, 
        0.0036211813731540153, 
        0.0036378088836918113, 
        0.0036545021659868163, 
        0.0036712614433824764, 
        0.003688086939870873, 
        0.0037049788801312225, 
        0.00372193748947752, 
        0.003738962993962384, 
        0.0037560556201765463, 
        0.0037732155955138695, 
        0.003790443147986911, 
        0.003807738506306422, 
        0.0038251018998370825, 
        0.003842533558651519, 
        0.003860033713477552, 
        0.0038776025957434636, 
        0.0038952404375723424, 
        0.00391294747177184, 
        0.003930723931813496, 
        0.003948570051881712, 
        0.003966486066870197, 
        0.00398447221237926, 
        0.00400252872462126, 
        0.004020655840599935, 
        0.004038853797986659, 
        0.004057122835157377, 
        0.004075463191205366, 
        0.004093875105926533, 
        0.004112358819812888, 
        0.004130914574078951, 
        0.0041495426106628866, 
        0.004168243172212205, 
        0.004187016502076101, 
        0.004205862844338329, 
        0.004224782443814989, 
        0.0042437755460279294, 
        0.004262842397236844, 
        0.004281983244437642, 
        0.004301198335314582, 
        0.004320487918335289, 
        0.0043398522426622305, 
        0.004359291558217795, 
        0.004378806115662138, 
        0.004398396166445252, 
        0.004418061962592639, 
        0.004437803757044858, 
        0.004457621803426247, 
        0.004477516356143549, 
        0.0044974876702768935, 
        0.004517536001717079, 
        0.004537661607134471, 
        0.004557864743909234, 
        0.004578145670198668, 
        0.0045985046449174075, 
        0.004618941927751021, 
        0.004639457779154789, 
        0.004660052460324785, 
        0.004680726233275275, 
        0.0047014793607314835, 
        0.00472231210627198, 
        0.004743224734153598, 
        0.004764217509504201, 
        0.0047852906981770285, 
        0.004806444566826377, 
        0.004827679382918869, 
        0.004848995414666789, 
        0.0048703929311087355, 
        0.004891872202057922, 
        0.004913433498114309, 
        0.004935077090714812, 
        0.004956803252020432, 
        0.004978612255081156, 
        0.0050005043736788424, 
        0.005022479882456055, 
        0.005044539056835433, 
        0.005066682173089958, 
        0.005088909508225892, 
        0.005111221340146812, 
        0.005133617947535227, 
        0.005156099609934565, 
        0.005178666607632684, 
        0.005201319221830189, 
        0.005224057734492625, 
        0.005246882428487691, 
        0.005269793587407899, 
        0.005292791495798355, 
        0.005315876438947172, 
        0.005339048703060757, 
        0.0053623085751241225, 
        0.005385656343004865, 
        0.005409092295427194, 
        0.005432616721946184, 
        0.005456229912973229, 
        0.005479932159831714, 
        0.005503723754544369, 
        0.005527604990125342, 
        0.005551576160482178, 
        0.005575637560318101, 
        0.005599789485207977, 
        0.005624032231610447, 
        0.005648366096879556, 
        0.005672791379230186, 
        0.005697308377735652, 
        0.005721917392371533, 
        0.005746618724017501, 
        0.0057714126744310736, 
        0.005796299546219661, 
        0.0058212796429499255, 
        0.005846353269016651, 
        0.0058715207297786905, 
        0.005896782331447698, 
        0.005922138381181076, 
        0.005947589187001565, 
        0.005973135057889688, 
        0.005998776303684166, 
        0.0060245132351877196, 
        0.006050346164099541, 
        0.006076275403028282, 
        0.006102301265567965, 
        0.006128424066192627, 
        0.00615464412028968, 
        0.006180961744207282, 
        0.006207377255246529, 
        0.006233890971621682, 
        0.006260503212505096, 
        0.006287214298010958, 
        0.0063140245492003975, 
        0.00634093428809551, 
        0.006367943837662341, 
        0.006395053521854752, 
        0.006422263665533001, 
        0.006449574594604712, 
        0.006476986635842721, 
        0.006504500117091281, 
        0.00653211536710095, 
        0.006559832715682364, 
        0.006587652493493405, 
        0.0066155750322886885, 
        0.006643600664804571, 
        0.006671729724731415, 
        0.006699962546780734, 
        0.006728299466665055, 
        0.006756740821058236, 
        0.0067852869476901475, 
        0.0068139381852726656, 
        0.006842694873551984, 
        0.006871557353267879, 
        0.006900525966189495, 
        0.006929601055131456, 
        0.006958782963897819, 
        0.006988072037369132, 
        0.0070174686214482225, 
        0.007046973063026172, 
        0.007076585710098139, 
        0.007106306911684383, 
        0.007136137017878854, 
        0.007166076379770738, 
        0.007196125349580029, 
        0.00722628428052965, 
        0.007256553526940482, 
        0.0072869334442142485, 
        0.007317424388795483, 
        0.007348026718244522, 
        0.007378740791180106, 
        0.007409566967302625, 
        0.007440505607412043, 
        0.00747155707341801, 
        0.007502721728292717, 
        0.007533999936174747, 
        0.007565392062267444, 
        0.007596898472869569, 
        0.007628519535443161, 
        0.007660255618526236, 
        0.007692107091818447, 
        0.007724074326133804, 
        0.007756157693412548, 
        0.007788357566775274, 
        0.00782067432048484, 
        0.007853108329847746, 
        0.007885659971505083, 
        0.007918329623029298, 
        0.007951117663350462, 
        0.007984024472480138, 
        0.008017050431641888, 
        0.008050195923188305, 
        0.00808346133071322, 
        0.008116847038927502, 
        0.008150353433757668, 
        0.008183980902409292, 
        0.008217729833252327, 
        0.008251600615717707, 
        0.008285593640607642, 
        0.008319709299939573, 
        0.00835394798687516, 
        0.008388310095898271, 
        0.008422796022617338, 
        0.008457406164005744, 
        0.00849214091822414, 
        0.008527000684593005, 
        0.008561985863818842, 
        0.00859709685780262, 
        0.008632334069763858, 
        0.008667697904115569, 
        0.008703188766633058, 
        0.008738807064307736, 
        0.008774553205474838, 
        0.008810427599723818, 
        0.008846430657984334, 
        0.008882562792448334, 
        0.008918824416656174, 
        0.008955215945457949, 
        0.008991737795045479, 
        0.009028390382888371, 
        0.009065174127852843, 
        0.009102089450114603, 
        0.00913913677121336, 
        0.00917631651404659, 
        0.009213629102920328, 
        0.009251074963353858, 
        0.009288654522367578, 
        0.009326368208400238, 
        0.009364216451190876, 
        0.009402199681906922, 
        0.009440318333119306, 
        0.009478572838780425, 
        0.009516963634334113, 
        0.009555491156490561, 
        0.00959415584354326, 
        0.009632958135136248, 
        0.009671898472375002, 
        0.009710977297846162, 
        0.009750195055554604, 
        0.009789552190957767, 
        0.00982904915104695, 
        0.00986868638415652, 
        0.009908464340232312, 
        0.009948383470647889, 
        0.009988444228273479, 
        0.010028647067539594, 
        0.010068992444312657, 
        0.010109480816030319, 
        0.010150112641620034, 
        0.010190888381556209, 
        0.010231808497855977, 
        0.01027287345406314, 
        0.010314083715402747, 
        0.010355439748333866, 
        0.010396942021190625, 
        0.010438591003805765, 
        0.01048038716756742, 
        0.010522330985465584, 
        0.010564422932092876, 
        0.010606663483620014, 
        0.010649053117906513, 
        0.010691592314274067, 
        0.010734281553859124, 
        0.01077712131925897, 
        0.010820112094862002, 
        0.01086325436658953, 
        0.010906548622032206, 
        0.010949995350597956, 
        0.010993595043235204, 
        0.011037348192492653, 
        0.011081255292748489, 
        0.011125316839996116, 
        0.011169533331968788, 
        0.011213905268077322, 
        0.011258433149490961, 
        0.011303117479015003, 
        0.011347958761280691, 
        0.011392957502574403, 
        0.011438114211078649, 
        0.0114834293964088, 
        0.011528903570190605, 
        0.011574537245846636, 
        0.011620330938466341, 
        0.011666285164878217, 
        0.01171240044379713, 
        0.011758677295633901, 
        0.01180511624269044, 
        0.011851717808972175, 
        0.01189848252036664, 
        0.011945410904568805, 
        0.011992503491097583, 
        0.012039760811251942, 
        0.012087183398376512, 
        0.01213477178716677, 
        0.01218252651463937, 
        0.012230448119496836, 
        0.012278537142335816, 
        0.012326794125532769, 
        0.012375219613416486, 
        0.01242381415214971, 
        0.012472578289776116, 
        0.01252151257625114, 
        0.012570617563403184, 
        0.012619893804912269, 
        0.012669341856444147, 
        0.0127189622754351, 
        0.01276875562131525, 
        0.012818722455457428, 
        0.012868863341090605, 
        0.012919178843341447, 
        0.012969669529290894, 
        0.01302033596793919, 
        0.01307117873020302, 
        0.013122198388920762, 
        0.01317339551888872, 
        0.013224770696766454, 
        0.0132763245012679, 
        0.013328057512843345, 
        0.013379970314023564, 
        0.013432063489302065, 
        0.013484337625040812, 
        0.013536793309507071, 
        0.013589431132889424, 
        0.013642251687504226, 
        0.013695255567432098, 
        0.013748443368629019, 
        0.013801815689160524, 
        0.01385537312881152, 
        0.013909116289455103, 
        0.013963045774843075, 
        0.014017162190575833, 
        0.014071466144345648, 
        0.014125958245617232, 
        0.014180639105716448, 
        0.014235509338161274, 
        0.014290569557758743, 
        0.014345820381761777, 
        0.014401262429152385, 
        0.014456896320725422, 
        0.014512722679231838, 
        0.014568742129211583, 
        0.014624955297053982, 
        0.014681362811076605, 
        0.014737965301229559, 
        0.014794763399515206, 
        0.014851757739542934, 
        0.01490894895701331, 
        0.014966337688894374, 
        0.015023924574319482, 
        0.015081710254234264, 
        0.015139695371168648, 
        0.015197880569292886, 
        0.015256266494665814, 
        0.015314853794907646, 
        0.01537364311943722, 
        0.015432635119177517, 
        0.015491830446942937, 
        0.015551229756739879, 
        0.015610833704611794, 
        0.015670642947880013, 
        0.015730658145539554, 
        0.015790879958211015, 
        0.01585130904788815, 
        0.015911946078040664, 
        0.01597279171365995, 
        0.016033846621116066, 
        0.01609511146819783, 
        0.016156586924099284, 
        0.016218273659219563, 
        0.016280172345573364, 
        0.01634228365624783, 
        0.016404608265443328, 
        0.016467146848833953, 
        0.016529900083117714, 
        0.01659286864624188, 
        0.01665605321717989, 
        0.01671945447604133, 
        0.01678307310393703, 
        0.016846909783017387, 
        0.016910965196301406, 
        0.016975240027844035, 
        0.01703973496243129, 
        0.017104450685820564, 
        0.017169387884434544, 
        0.017234547245553844, 
        0.017299929457019383, 
        0.01736553520748761, 
        0.017431365185988815, 
        0.017497420082297013, 
        0.01756370058660403, 
        0.017630207389548992, 
        0.017696941182213845, 
        0.01776390265596132, 
        0.017831092502480186, 
        0.017898511413666777, 
        0.01796616008161243, 
        0.018034039198419803, 
        0.01810214945654097, 
        0.01817049154819062, 
        0.018239066165493156, 
        0.018307874000585242, 
        0.018376915745369513, 
        0.018446192091585305, 
        0.018515703730473444, 
        0.018585451353163696, 
        0.018655435650095625, 
        0.018725657311433483, 
        0.0187961170266445, 
        0.01886681548467443, 
        0.018937753373655292, 
        0.019008931381142492, 
        0.019080350193584554, 
        0.019152010496733027, 
        0.01922391297545812, 
        0.01929605831342742, 
        0.019368447193323514, 
        0.019441080296517674, 
        0.019513958303455276, 
        0.019587081893012594, 
        0.019660451742778393, 
        0.01973406852889904, 
        0.019807932926128338, 
        0.019882045607554837, 
        0.019956407244686888, 
        0.0200310185074154, 
        0.020105880063664136, 
        0.02018099257972665, 
        0.02025635672008298, 
        0.02033197314729798, 
        0.020407842521577332, 
        0.0204839655014431, 
        0.020560342743359654, 
        0.020636974901408152, 
        0.02071386262773238, 
        0.0207910065720207, 
        0.02086840738178396, 
        0.02094606570214787, 
        0.02102398217593059, 
        0.0211021574433429, 
        0.021180592142653287, 
        0.02125928690913267, 
        0.021338242375897102, 
        0.02141745917335689, 
        0.021496937929512117, 
        0.021576679269716712, 
        0.02165668381694598, 
        0.02173695219142551, 
        0.02181748501104014, 
        0.021898282891135466, 
        0.021979346444123415, 
        0.02206067628037396, 
        0.022142273007621577, 
        0.022224137231027678, 
        0.02230626955375627, 
        0.02238867057620721, 
        0.022471340896626876, 
        0.022554281110904382, 
        0.02263749181310277, 
        0.022720973594886486, 
        0.02280472704599239, 
        0.022888752754371248, 
        0.022973051305995047, 
        0.023057623285365987, 
        0.02314246927535903, 
        0.023227589857284726, 
        0.023312985611829703, 
        0.0233986571179676, 
        0.023484604954038778, 
        0.023570829697510298, 
        0.02365733192570673, 
        0.023744112215327316, 
        0.023831171143138978, 
        0.02391850928593234, 
        0.024006127221438193, 
        0.0240940255278136, 
        0.024182204783872206, 
        0.024270665570347155, 
        0.024359408469266566, 
        0.024448434064830632, 
        0.024537742943601802, 
        0.02462733569479532, 
        0.024717212910882923, 
        0.024807375187678084, 
        0.02489782312541157, 
        0.024988557328440388, 
        0.025079578406050664, 
        0.02517088697291502, 
        0.025262483650228422, 
        0.025354369065150276, 
        0.025446543852011245, 
        0.02553900865293034, 
        0.025631764118338996, 
        0.025724810907478954, 
        0.025818149689531913, 
        0.025911781143837773, 
        0.02600570596047664, 
        0.02609992484170381, 
        0.026194438502311537, 
        0.026289247670290925, 
        0.026384353088197143, 
        0.026479755513284232, 
        0.026575455719191145, 
        0.026671454496119594, 
        0.02676775265250813, 
        0.026864351015498673, 
        0.026961250432045433, 
        0.027058451770350073, 
        0.02715595592040059, 
        0.02725376379563227, 
        0.027351876333775744, 
        0.027450294498217075, 
        0.027549019279002055, 
        0.027648051694471352, 
        0.02774739279230764, 
        0.02784704365084778, 
        0.027947005381143825, 
        0.02804727912729225, 
        0.02814786606887692, 
        0.0282487674218341, 
        0.02834998444070077, 
        0.02845151841970494, 
        0.028553370694148716, 
        0.02865554264312072, 
        0.028758035690295544, 
        0.028860851306279765, 
        0.028963991010266466, 
        0.02906745637178571, 
        0.02917124901319653, 
        0.029275370610941858, 
        0.029379822898143573, 
        0.02948460766663632, 
        0.029589726768646293, 
        0.029695182119751647, 
        0.029800975700882543, 
        0.029907109560304984, 
        0.030013585816634845, 
        0.030120406660610242, 
        0.03022757435834714, 
        0.030335091253355765, 
        0.030442959769188642, 
        0.03055118241266192, 
        0.030659761776180437, 
        0.030768700540803023, 
        0.03087800147909575, 
        0.03098766745821482, 
        0.031097701442738365, 
        0.03120810649835366, 
        0.03131888579418662, 
        0.03143004260717666, 
        0.03154158032477963, 
        0.03165350244881605, 
        0.03176581259843335, 
        0.0318785145146979, 
        0.031991612063524986, 
        0.03210510923998563, 
        0.032219010172268955, 
        0.03233331912520727, 
        0.032448040505427406, 
        0.032563178864341465, 
        0.03267873890365391, 
        0.03279472547890874, 
        0.03291114360502953, 
        0.03302799846031339, 
        0.033145295391053584, 
        0.03326303991746534, 
        0.033381237738108874, 
        0.03349989473513756, 
        0.03361901697992164, 
        0.03373861073825592, 
        0.03385868247616828, 
        0.033979238865646105, 
        0.034100286790809994, 
        0.03422183335357921, 
        0.034343885880501204, 
        0.034466451928813556, 
        0.034589539292778894, 
        0.03471315601121212, 
        0.034837310374131965, 
        0.03496201092984679, 
        0.03508726649189308, 
        0.03521308614747492, 
        0.035339479264808175, 
        0.03546645550098992, 
        0.03559402480996305, 
        0.03572219745167, 
        0.03585098399982998, 
        0.03598039535166513, 
        0.03611044273594466, 
        0.03624113772342354, 
        0.03637249223587919, 
        0.036504518555930635, 
        0.036637229337405285, 
        0.036770637615744485, 
        0.03690475681779993, 
        0.03703960077414861, 
        0.03717518372961944, 
        0.03731152035459622, 
        0.03744862575710944, 
        0.03758651549486391, 
        0.03772520558755719, 
        0.037864712529572714, 
        0.03800505330326212, 
        0.038146245391555714, 
        0.038288306792513785, 
        0.03843125603212231, 
        0.03857511217947591, 
        0.03871989486067434, 
        0.03886562427335404, 
        0.03901232120261618, 
        0.039160007035592866, 
        0.03930870377735095, 
        0.03945843406667447, 
        0.03960922119192568, 
        0.03976108910780673, 
        0.039914062451225286, 
        0.04006816655804311, 
        0.04022342748010267, 
        0.04037987200178345, 
        0.04053752765698346, 
        0.04069642274568074, 
        0.04085658635104474, 
        0.0410180483563309, 
        0.04118083946073877, 
        0.041344991195756596, 
        0.041510535941599896, 
        0.04167750694155592, 
        0.04184593831792726, 
        0.04201586508514779, 
        0.04218732316372289, 
        0.04236034939195853, 
        0.04253498153754762, 
        0.04271125830648982, 
        0.04288921935211916, 
        0.04306890528086649, 
        0.04325035765660562, 
        0.043433619002380075, 
        0.04361873279992603, 
        0.0438057434852348, 
        0.04399469644197305, 
        0.04418563798995014, 
        0.044378615369940026, 
        0.04457367672345985, 
        0.04477087106751969, 
        0.04497024826302817, 
        0.045171858977496225, 
        0.045375754639172615, 
        0.045581987385129384, 
        0.04579060999912501, 
        0.04600167584058892, 
        0.04621523876290432, 
        0.04643135302098291, 
        0.04665007316582998, 
        0.04687145392603685, 
        0.047095550075293806, 
        0.047322416283166996, 
        0.0475521069517962, 
        0.047784676031002775, 
        0.048020176819051553, 
        0.048258661739547105, 
        0.04850018209986371, 
        0.04874478782701281, 
        0.048992527180385215, 
        0.049243446441556926, 
        0.049497589579736725, 
        0.04975499789365832, 
        0.05001570962758807, 
        0.050279759567185514, 
        0.05054717860575798, 
        0.050817993297082045, 
        0.05109222538288887, 
        0.051369891302013686, 
        0.05165100168756385, 
        0.05193556085263584, 
        0.05222356627256096, 
        0.052515008056969216, 
        0.05280986844077982, 
        0.05310812127423616, 
        0.053409731541310006, 
        0.05371465490423056, 
        0.0540228372836359, 
        0.054334214487508734, 
        0.05464871189410048, 
        0.054966244264447024, 
        0.05528671533330834, 
        0.055610018075114294, 
        0.05593603439480619, 
        0.05626463544496752, 
        0.0565956816948357, 
        0.056929023300522234, 
        0.057264500506582064, 
        0.05760194418115685, 
        0.05794117644878781, 
        0.05828201142254443, 
        0.05862425602627358, 
        0.05896771090101321, 
        0.05931217137849545, 
        0.05965742850475206, 
        0.060003270106477546, 
        0.060349481884456255, 
        0.06069584850270989, 
        0.06104215468130331, 
        0.06138818625306558, 
        0.061733731185880235, 
        0.06207858055178724, 
        0.06242252943274968, 
        0.06276537773793171, 
        0.06310693097181118, 
        0.0634470008901209, 
        0.06378540606384522, 
        0.06412197237537709, 
        0.06445653339963732, 
        0.06478893071609365, 
        0.06511901412723008, 
        0.06544664179632752, 
        0.06577168032063016, 
        0.06609400473159406, 
        0.06641349842750195, 
        0.0667300530682047, 
        0.06704356840619662, 
        0.0673539520917854, 
        0.06766111943376692, 
        0.06796499314228037, 
        0.06826550304230994, 
        0.06856258577072034, 
        0.06885618447406285, 
        0.0691462484811993, 
        0.06943273298646332, 
        0.06971559872741057, 
        0.06999481166166886, 
        0.07027034265576233, 
        0.07054216717561129, 
        0.07081026498911325, 
        0.07107461987432061, 
        0.0713352193445979, 
        0.07159205437713599, 
        0.071845119161459, 
        0.07209441085397485, 
        0.07233992935004689, 
        0.07258167706340182, 
        0.07281965872132674, 
        0.07305388117069113, 
        0.07328435319719719, 
        0.07351108535159276, 
        0.07373408979257741, 
        0.07395338013613982, 
        0.07416897131593607, 
        0.07438087945510202, 
        0.07458912174488691, 
        0.07479371633281219, 
        0.07499468221821268, 
        0.07519203915786161, 
        0.07538580757586934, 
        0.07557600848238709, 
        0.07576266339749702, 
        0.07594579428195611, 
        0.07612542347391253, 
        0.07630157362868308, 
        0.0764742676655525, 
        0.0766435287190453, 
        0.07680938009218076, 
        0.07697184521705841, 
        0.07713094761652561, 
        0.07728671086954486, 
        0.07743915858091457, 
        0.0775883143526976, 
        0.0777342017586115, 
        0.07787684432176242, 
        0.0780162654933382, 
        0.0781524886344251, 
        0.07828553699963695, 
        0.07841543372172066, 
        0.07854220179943704, 
        0.07866586408506861, 
        0.0787864432751323, 
        0.07890396190110491, 
        0.0790184423218739, 
        0.0791299067176427, 
        0.07923837708375793, 
        0.07934387522690584, 
        0.07944642276106434, 
        0.07954604110451978, 
        0.07964275147769356, 
        0.07973657490169543, 
        0.07982753219737722, 
        0.07991564398474334, 
        0.08000093068309859, 
        0.08008341251164491, 
        0.08016310949020472, 
        0.08024004144065618, 
        0.08031422798868587, 
        0.08038568856528505, 
        0.08045444240927559, 
        0.08052050856959335, 
        0.08058390590781095, 
        0.08064465310117738, 
        0.08070276864544122, 
        0.08075827085794876, 
        0.08081117788111235, 
        0.08086150768541811, 
        0.08090927807317523, 
        0.08095450668191162, 
        0.08099721098792756, 
        0.08103740831008364, 
        0.08107511581345399, 
        0.08111035051290758, 
        0.08114312927709443, 
        0.08117346883194168, 
        0.08120138576458875, 
        0.0812268965270725, 
        0.08125001744011597, 
        0.08127076469680236, 
        0.08128915436637765, 
        0.08130520239785137, 
        0.08131892462357573, 
        0.08133033676307681, 
        0.08133945442647461, 
        0.08134629311804266, 
        0.08135086823967475, 
        0.08135319509438785, 
        0.08135328888965025, 
        0.08135116474071681, 
        0.08134683767391511, 
        0.08134032262986661, 
        0.081331634466618, 
        0.08132078796275799, 
        0.08130779782043578, 
        0.08129267866835561, 
        0.08127544506460731, 
        0.08125611149955692, 
        0.08123469239870096, 
        0.08121120212516326, 
        0.08118565498255441, 
        0.08115806521735942, 
        0.08112844702156369, 
        0.08109681453501719, 
        0.08106318184782538, 
        0.08102756300270877, 
        0.08098997199700388, 
        0.08095042278510602, 
        0.08090892928051066, 
        0.08086550535768919, 
        0.08082016485411221, 
        0.08077292157215551, 
        0.08072378928110442, 
        0.08067278171855752, 
        0.08061991259243113, 
        0.08056519558254716, 
        0.08050864434174144, 
        0.08045027249812212, 
        0.0803900936560916, 
        0.08032812139782813, 
        0.08026436928418434, 
        0.08019885085667458, 
        0.08013157963820372, 
        0.08006256913425769, 
        0.07999183283408752, 
        0.07991938421159898, 
        0.0798452367264261, 
        0.07976940382481931, 
        0.07969189894029607, 
        0.07961273549476404, 
        0.07953192689910649, 
        0.07944948655381824, 
        0.07936542784967035, 
        0.07927976416843356, 
        0.079192508883046, 
        0.07910367535855001, 
        0.07901327695230964, 
        0.07892132701434279, 
        0.07882783888779275, 
        0.0787328259091106, 
        0.07863630140838512, 
        0.07853827870968783, 
        0.07843877113051034, 
        0.07833779198293059, 
        0.07823535457321981, 
        0.07813147220177077, 
        0.07802615816292711, 
        0.07791942574574422, 
        0.07781128823260658, 
        0.077701758900505, 
        0.07759085102009487, 
        0.07747857785560668, 
        0.07736495266475894, 
        0.07724998869836698, 
        0.07713369920018341, 
        0.07701609740630948, 
        0.07689719654560856, 
        0.07677700983822508, 
        0.0766555504959809, 
        0.07653283172172115, 
        0.07640886670858989, 
        0.0762836686400591, 
        0.07615725068898976, 
        0.07602962601742615, 
        0.0759008077755004, 
        0.07577080910165977, 
        0.07563964312113848, 
        0.07550732294620652, 
        0.07537386167486486, 
        0.07523927239061719, 
        0.07510356816143711, 
        0.07496676203954926, 
        0.07482886705980613, 
        0.07468989624020912, 
        0.07454986257999176, 
        0.07440877906000014, 
        0.07426665864025472, 
        0.07412351426111148, 
        0.07397935884120915, 
        0.0738342052771092, 
        0.0736880664420403, 
        0.07354095518541534, 
        0.07339288433259691, 
        0.07324386668287866, 
        0.07309391500868911, 
        0.07294304205581124, 
        0.07279126054182367, 
        0.07263858315506952, 
        0.07248502255409191, 
        0.07233059136652997, 
        0.07217530218845868, 
        0.07201916758355667, 
        0.07186220008109478, 
        0.07170441217673533, 
        0.07154581633099533, 
        0.07138642496762737, 
        0.07122625047371853, 
        0.07106530519809055, 
        0.07090360145064524, 
        0.07074115150169404, 
        0.0705779675804072, 
        0.07041406187471903, 
        0.0702494465299629, 
        0.0700841336481905, 
        0.06991813528668407, 
        0.06975146345794586, 
        0.06958413012854771, 
        0.0694161472179989, 
        0.06924752659764281, 
        0.06907828009091274, 
        0.06890841947069767, 
        0.06873795646055737, 
        0.06856690273205228, 
        0.06839526990533504, 
        0.0682230695471057, 
        0.06805031317071417, 
        0.06787701223508022, 
        0.06770317814369554, 
        0.06752882224378541, 
        0.06735395582591626, 
        0.06717859012299095, 
        0.06700273630950689, 
        0.06682640550062312, 
        0.06664960875179472, 
        0.06647235705776412, 
        0.0662946613520759, 
        0.06611653250582691, 
        0.065937981327788, 
        0.06575901856306095, 
        0.06557965489248702, 
        0.06539990093291778, 
        0.06521976723499298, 
        0.06503926428362392, 
        0.06485840249699924, 
        0.06467719222617356, 
        0.0644956437542424, 
        0.06431376729594665, 
        0.06413157299703011, 
        0.06394907093366817, 
        0.06376627111216915, 
        0.06358318346777976, 
        0.06339981786496666, 
        0.06321618409691568, 
        0.06303229188427706, 
        0.06284815087541346, 
        0.0626637706459106, 
        0.06247916069718736, 
        0.06229433045765657, 
        0.06210928928124592, 
        0.06192404644736895, 
        0.061738611160249084, 
        0.061552992549056794, 
        0.0613671996671149, 
        0.06118124149176272, 
        0.06099512692438069, 
        0.06080886478949485, 
        0.06062246383462167, 
        0.06043593273049182, 
        0.0602492800702352, 
        0.060062514369445964, 
        0.05987564406615515, 
        0.0596886775200626, 
        0.05950162301291449, 
        0.05931448874808448, 
        0.059127282850175635, 
        0.058940013365541805, 
        0.05875268826146295, 
        0.058565315426537236, 
        0.05837790267045927, 
        0.058190457723977164, 
        0.05800298823821702, 
        0.05781550178587127, 
        0.0576280058599625, 
        0.05744050787458036, 
        0.057253015164807776, 
        0.05706553498632502, 
        0.056878074515749416, 
        0.05669064085066429, 
        0.05650324100960691, 
        0.05631588193210354, 
        0.056128570479107985, 
        0.05594131343271085, 
        0.05575411749595209, 
        0.0555669892938908, 
        0.055379935373022826, 
        0.0551929622016556, 
        0.05500607617011702, 
        0.05481928359072541, 
        0.054632590698462186, 
        0.05444600365040327, 
        0.054259528526992444, 
        0.05407317133112396, 
        0.05388693798934117, 
        0.05370083435139873, 
        0.053514866191143325, 
        0.05332903920613587, 
        0.053143359018764276, 
        0.05295783117567484, 
        0.05277246114868294, 
        0.052587254334902, 
        0.052402216056995514, 
        0.05221735156374897, 
        0.052032666030225626, 
        0.05184816455835868, 
        0.05166385217683951, 
        0.05147973384211902, 
        0.05129581443859152, 
        0.051112098778775344, 
        0.050928591603940976, 
        0.05074529758462316, 
        0.050562221320531966, 
        0.05037936734179895, 
        0.050196740108753336, 
        0.050014344012783485, 
        0.04983218337651587, 
        0.04965026245444419, 
        0.04946858543351196, 
        0.049287156433309526, 
        0.04910597950675124, 
        0.04892505864051082, 
        0.04874439775568412, 
        0.04856400070812001, 
        0.04838387128875882, 
        0.048204013224640734, 
        0.048024430179095946, 
        0.04784512575236297, 
        0.0476661034819992, 
        0.04748736684386722, 
        0.047308919251617315, 
        0.047130764058580694, 
        0.0469529045576514, 
        0.046775343981782985, 
        0.046598085504465814, 
        0.046421132240633885, 
        0.04624448724723742, 
        0.04606815352346324, 
        0.045892134011341595, 
        0.04571643159659078, 
        0.04554104910924465, 
        0.04536598932371726, 
        0.0451912549599667, 
        0.04501684868365752, 
        0.044842773106880285, 
        0.04466903078878941, 
        0.044495624236181905, 
        0.04432255590397955, 
        0.0441498281958495, 
        0.043977443464885024, 
        0.04380540401397889, 
        0.0436337120966863, 
        0.04346236991749302, 
        0.043291379632673994, 
        0.043120743350743465, 
        0.04295046313289244, 
        0.04278054099412044, 
        0.04261097890299247, 
        0.042441778782883355, 
        0.042272942512131824, 
        0.042104471925015326, 
        0.04193636881197858, 
        0.04176863492018333, 
        0.04160127195436334, 
        0.04143428157732424, 
        0.04126766541026609, 
        0.04110142503356253, 
        0.040935561987241596, 
        0.0407700777715658, 
        0.040604973847637955, 
        0.04044025163766327, 
        0.040275912525950607, 
        0.04011195785912403, 
        0.03994838894687373, 
        0.03978520706209343, 
        0.03962241344200166, 
        0.03946000928819428, 
        0.03929799576742157, 
        0.039136374011999646, 
        0.038975145120352786, 
        0.03881431015756005, 
        0.03865387015584988, 
        0.03849382611497514, 
        0.03833417900302519, 
        0.038174929756488646, 
        0.03801607928114349, 
        0.03785762845244816, 
        0.03769957811592401, 
        0.03754192908746388, 
        0.037384682154297334, 
        0.03722783807503082, 
        0.037071397580314386, 
        0.03691536137328531, 
        0.03675973012992834, 
        0.036604504499634656, 
        0.03644968510568665, 
        0.03629527254530887, 
        0.036141267390763114, 
        0.035987670189229895, 
        0.03583448146350242, 
        0.03568170171239931, 
        0.03552933141100016, 
        0.03537737101132826, 
        0.03522582094244521, 
        0.03507468161121218, 
        0.034923953402302206, 
        0.034773636678962896, 
        0.03462373178314758, 
        0.03447423903587808, 
        0.034325158737849436, 
        0.03417649116966615, 
        0.03402823659214315, 
        0.033880395246854475, 
        0.033732967356253876, 
        0.033585953124259146, 
        0.03343935273641469, 
        0.033293166360339015, 
        0.033147394146061285, 
        0.03300203622623488, 
        0.0328570927165904, 
        0.03271256371636496, 
        0.03256844930831935, 
        0.032424749559235716, 
        0.032281464520204514, 
        0.03213859422699816, 
        0.031996138700282464, 
        0.031854097945738236, 
        0.031712471954706084, 
        0.03157126070435914, 
        0.03143046415788157, 
        0.03129008226457415, 
        0.031150114960572402, 
        0.031010562168855928, 
        0.030871423799527255, 
        0.030732699749918668, 
        0.03059438990515916, 
        0.030456494138259856, 
        0.030319012310340194, 
        0.030181944270808073, 
        0.030045289857776145, 
        0.029909048898163194, 
        0.02977322120797392, 
        0.029637806592423484, 
        0.029502804846235908, 
        0.029368215754051834, 
        0.029234039090180183, 
        0.02910027461925936, 
        0.02896692209619811, 
        0.02883398126634169, 
        0.02870145186587109, 
        0.028569333621968215, 
        0.02843762625283105, 
        0.02830632946791707, 
        0.0281754429682278, 
        0.02804496644643257, 
        0.02791489958694088, 
        0.027785242066310018, 
        0.02765599355308386, 
        0.027527153708297523, 
        0.027398722185335546, 
        0.02727069863030964, 
        0.027143082682090636, 
        0.027015873972474357, 
        0.026889072126366736, 
        0.026762676761939993, 
        0.026636687490729696, 
        0.02651110391769189, 
        0.026385925641563272, 
        0.02626115225473158, 
        0.026136783343570273, 
        0.02601281848847943, 
        0.025889257263881027, 
        0.02576609923879134, 
        0.025643343976297712, 
        0.025520991034117584, 
        0.025399039964594403, 
        0.025277490314714095, 
        0.025156341626319176, 
        0.02503559343636399, 
        0.02491524527666263, 
        0.02479529667416166, 
        0.024675747151181884, 
        0.024556596225167027, 
        0.02443784340917568, 
        0.024319488211703055, 
        0.02420153013684483, 
        0.024083968684438795, 
        0.023966803350048808, 
        0.023850033625087568, 
        0.02373365899698311, 
        0.023617678949010963, 
        0.02350209296072626, 
        0.023386900507706428, 
        0.023272101061885778, 
        0.023157694091386436, 
        0.02304367906079619, 
        0.022930055431127513, 
        0.022816822659891697, 
        0.022703980201177268, 
        0.022591527505650785, 
        0.02247946402085121, 
        0.022367789190884457, 
        0.02225650245676713, 
        0.022145603256319882, 
        0.022035091024381344, 
        0.021924965192691655, 
        0.021815225190033472, 
        0.021705870442288982, 
        0.021596900372444546, 
        0.021488314400713252, 
        0.02138011194443961, 
        0.021272292418297624, 
        0.02116485523432013, 
        0.02105779980184608, 
        0.020951125527565367, 
        0.02084483181565021, 
        0.02073891806781846, 
        0.020633383683217644, 
        0.02052822805857112, 
        0.020423450588165526, 
        0.020319050664030957, 
        0.020215027675728095, 
        0.020111381010593097, 
        0.020008110053645875, 
        0.019905214187703475, 
        0.019802692793387516, 
        0.019700545249050308, 
        0.0195987709310064, 
        0.019497369213394726, 
        0.01939633946829517, 
        0.019295681065699767, 
        0.019195393373598584, 
        0.019095475757920203, 
        0.018995927582652797, 
        0.018896748209818702, 
        0.018797936999485478, 
        0.01869949330984652, 
        0.018601416497163282, 
        0.018503705915869022, 
        0.01840636091852785, 
        0.018309380855885453, 
        0.018212765076872202, 
        0.018116512928686258, 
        0.01802062375674308, 
        0.017925096904639653, 
        0.01782993171432884, 
        0.017735127526064823, 
        0.017640683678384863, 
        0.01754659950814232, 
        0.01745287435057432, 
        0.01735950753924148, 
        0.017266498406112215, 
        0.01717384628155347, 
        0.01708155049435231, 
        0.016989610371665607, 
        0.016898025239156764, 
        0.01680679442091962, 
        0.016715917239560108, 
        0.016625393016067355, 
        0.016535221070010334, 
        0.01644540071950192, 
        0.0163559312810772, 
        0.016266812069957837, 
        0.016178042399771914, 
        0.01608962158282191, 
        0.016001548929944293, 
        0.01591382375052414, 
        0.015826445352599736, 
        0.015739413042849048, 
        0.01565272612652091, 
        0.01556638390754839, 
        0.015480385688468254, 
        0.015394730770540639, 
        0.015309418453635185, 
        0.015224448036355963, 
        0.015139818815981303, 
        0.01505553008847047, 
        0.01497158114854257, 
        0.014887971289606984, 
        0.014804699803836644, 
        0.014721765982140301, 
        0.014639169114195058, 
        0.01455690848842562, 
        0.014474983392051333, 
        0.014393393111081638, 
        0.014312136930318853, 
        0.01423121413336872, 
        0.014150624002625777, 
        0.014070365819419704, 
        0.013990438863813247, 
        0.013910842414735891, 
        0.01383157574998606, 
        0.013752638146237948, 
        0.01367402887898935, 
        0.013595747222740323, 
        0.0135177924507911, 
        0.013440163835329842, 
        0.013362860647535718, 
        0.013285882157423243, 
        0.013209227634013958, 
        0.013132896345232934, 
        0.013056887557977548, 
        0.012981200538081479, 
        0.012905834550335896, 
        0.012830788858599276, 
        0.012756062725635318, 
        0.012681655413201189, 
        0.012607566182103139, 
        0.012533794292133447, 
        0.012460339002146083, 
        0.012387199569970465, 
        0.012314375252532048, 
        0.012241865305795992, 
        0.012169668984779076, 
        0.012097785543594744, 
        0.012026214235443712, 
        0.011954954312537812, 
        0.011884005026285406, 
        0.01181336562715208, 
        0.011743035364749592, 
        0.011673013487799411, 
        0.011603299244167715, 
        0.011533891880880854, 
        0.011464790644112894, 
        0.01139599477919001, 
        0.011327503530646444, 
        0.011259316142162155, 
        0.011191431856661287, 
        0.011123849916219345, 
        0.011056569562155259, 
        0.010989590035043264, 
        0.01092291057465542, 
        0.010856530419999205, 
        0.010790448809376131, 
        0.010724664980298813, 
        0.01065917816961687, 
        0.010593987613395564, 
        0.010529092547048723, 
        0.010464492205274444, 
        0.010400185822083104, 
        0.010336172630820649, 
        0.010272451864138889, 
        0.010209022754087879, 
        0.010145884532027185, 
        0.010083036428685079, 
        0.01002047767417524, 
        0.009958207498000929, 
        0.00989622512903573, 
        0.009834529795614994, 
        0.009773120725421074, 
        0.009711997145631188, 
        0.009651158282798047, 
        0.00959060336297673, 
        0.009530331611644642, 
        0.00947034225375707, 
        0.009410634513746848, 
        0.00935120761555721, 
        0.009292060782611604, 
        0.009233193237851878, 
        0.009174604203725522, 
        0.00911629290226967, 
        0.00905825855502565, 
        0.009000500383060979, 
        0.008943017607045155, 
        0.00888580944724875, 
        0.008828875123489366, 
        0.008772213855202203, 
        0.008715824861435963, 
        0.008659707360840709, 
        0.008603860571720131, 
        0.008548283712018942, 
        0.008492975999325077, 
        0.008437936650918956, 
        0.00838316488373123, 
        0.008328659914399898, 
        0.008274420959245177, 
        0.008220447234328679, 
        0.008166737955427236, 
        0.00811329233800827, 
        0.008060109597333016, 
        0.008007188948420887, 
        0.00795452960604164, 
        0.007902130784756507, 
        0.007849991698917862, 
        0.0077981115626765815, 
        0.007746489590003758, 
        0.007695124994706368, 
        0.007644016990418798, 
        0.007593164790635722, 
        0.007542567608701912, 
        0.007492224657862885, 
        0.007442135151218815, 
        0.007392298301802156, 
        0.007342713322537817, 
        0.0072933794262606075, 
        0.007244295825762315, 
        0.007195461733771502, 
        0.00714687636297048, 
        0.007098538926034614, 
        0.007050448635598422, 
        0.007002604704300691, 
        0.0069550063447854525, 
        0.0069076527697160975, 
        0.006860543191782255, 
        0.006813676823734282, 
        0.006767052878355308, 
        0.006720670568517335, 
        0.006674529107155621, 
        0.006628627707308775, 
        0.006582965582126136, 
        0.006537541944838662, 
        0.006492356008842954, 
        0.006447406987667857, 
        0.006402694094984501, 
        0.006358216544655194, 
        0.006313973550687459, 
        0.006269964327315987, 
        0.006226188088943601, 
        0.00618264405021805, 
        0.0061393314259941744, 
        0.0060962494313767214, 
        0.0060533972817198595, 
        0.00601077419264527, 
        0.005968379380046758, 
        0.005926212060121063, 
        0.005884271449346397, 
        0.005842556764545215, 
        0.005801067222844884, 
        0.005759802041713076, 
        0.005718760438980576, 
        0.005677941632831159, 
        0.00563734484183889, 
        0.005596969284951741, 
        0.0055568141815294765, 
        0.005516878751351121, 
        0.005477162214614344, 
        0.005437663791956352, 
        0.0053983827044640515, 
        0.0053593181737023555, 
        0.00532046942169893, 
        0.005281835670972968, 
        0.005243416144555618, 
        0.0052052100659658734, 
        0.0051672166592696585, 
        0.005129435149077204, 
        0.005091864760527309, 
        0.005054504719350994, 
        0.005017354251827218, 
        0.00498041258484136, 
        0.004943678945866425, 
        0.004907152562998185, 
        0.004870832664953112, 
        0.004834718481078713, 
        0.004798809241376625, 
        0.004763104176517889, 
        0.004727602517832235, 
        0.004692303497351911, 
        0.004657206347792172, 
        0.004622310302588388, 
        0.004587614595891816, 
        0.004553118462592327, 
        0.004518821138320135, 
        0.0044847218594761, 
        0.004450819863219728, 
        0.004417114387496819, 
        0.0043836046710508106, 
        0.004350289953421951, 
        0.004317169474982761, 
        0.0042842424769178955, 
        0.004251508201273915, 
        0.004218965890929881, 
        0.00418661478964287, 
        0.004154454142051359, 
        0.0041224831936694534, 
        0.004090701190924493, 
        0.0040591073811462, 
        0.004027701012589968, 
        0.003996481334442119, 
        0.003965447596849843, 
        0.003934599050901654, 
        0.0039039349486649755, 
        0.00387345454318483, 
        0.0038431570884935582, 
        0.0038130418396411076, 
        0.003783108052664225, 
        0.0037533549846481616, 
        0.0037237818937125556, 
        0.003694388039018994, 
        0.0036651726807867503, 
        0.0036361350803040004, 
        0.0036072744999489812, 
        0.0035785902031782654, 
        0.0035500814545593867, 
        0.003521747519767944, 
        0.003493587665602256, 
        0.003465601159994108, 
        0.0034377872720273094, 
        0.003410145271935433, 
        0.003382674431110544, 
        0.0033553740221253167, 
        0.0033282433187499685, 
        0.0033012815959414937, 
        0.003274488129852152, 
        0.003247862197871405, 
        0.0032214030785972757, 
        0.0031951100518740477, 
        0.003168982398797531, 
        0.0031430194017120637, 
        0.0031172203442273016, 
        0.003091584511231434, 
        0.0030661111889015665, 
        0.0030407996647042524, 
        0.003015649227415233, 
        0.002990659167119604, 
        0.002965828775232939, 
        0.002941157344493492, 
        0.0029166441689958142, 
        0.0028922885441753404, 
        0.0028680897668260878, 
        0.002844047135113037, 
        0.0028201599485896353, 
        0.0027964275081841135, 
        0.0027728491162247676, 
        0.0027494240764416042, 
        0.002726151693985382, 
        0.0027030312754231043, 
        0.0026800621287478028, 
        0.0026572435633978233, 
        0.002634574890255454, 
        0.002612055421662844, 
        0.0025896844714117812, 
        0.00256746135477911, 
        0.0025453853885145624, 
        0.0025234558908565673, 
        0.0025016721815374976, 
        0.0024800335817914015, 
        0.0024585394143654756, 
        0.002437189003518986, 
        0.0024159816750444086, 
        0.00239491675626069, 
        0.0023739935760253377, 
        0.0023532114647483093, 
        0.0023325697543862185, 
        0.0023120677784608332, 
        0.0022917048720657728, 
        0.002271480371862647, 
        0.002251393616098856, 
        0.0022314439446079457
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-5.json <==
[
    [
        193.1424595995052, 
        192.37090549200653, 
        191.60448012173694, 
        190.84313275453678, 
        190.0868172881224, 
        189.33548810675131, 
        188.58910007528519, 
        187.84760853318122, 
        187.11096928851262, 
        186.37913861215549, 
        185.6520732320559, 
        184.92973032743907, 
        184.21206752327191, 
        183.49904288480235, 
        182.79061491195216, 
        182.08674253417456, 
        181.38738510510493, 
        180.69250239726799, 
        180.00205459705182, 
        179.31600229963581, 
        178.63430650405488, 
        177.95692860816769, 
        177.2838304040198, 
        176.61497407290301, 
        175.95032218076477, 
        175.28983767350564, 
        174.63348387250895, 
        173.98122447012071, 
        173.33302352512143, 
        172.68884545846655, 
        172.04865504901829, 
        171.41241742908571, 
        170.78009808060983, 
        170.15166283062402, 
        169.52707784741042, 
        168.90630963650187, 
        168.28932503661841, 
        167.67609121590453, 
        167.06657566793947, 
        166.46074620808184, 
        165.85857096960584, 
        165.26001840004295, 
        164.66505725775198, 
        164.07365660798521, 
        163.48578581955445, 
        162.90141456134128, 
        162.32051279882054, 
        161.7430507906511, 
        161.16899908542101, 
        160.59832851821889, 
        160.03101020739709, 
        159.46701555150574, 
        158.90631622587517, 
        158.34888417969597, 
        157.79469163294178, 
        157.24371107312692, 
        156.69591525253125, 
        156.15127718505516, 
        155.60977014340347, 
        155.07136765617344, 
        154.53604350502323, 
        154.00377172182365, 
        153.47452658594568, 
        152.94828262145484, 
        152.42501459448056, 
        151.90469751052171, 
        151.38730661179065, 
        150.87281737467859, 
        150.36120550716745, 
        149.85244694628344, 
        149.34651785562465, 
        148.84339462291891, 
        148.34305385751708, 
        147.84547238807755, 
        147.35062726020954, 
        146.85849573400375, 
        146.36905528191164, 
        145.88228358627492, 
        145.3981585372602, 
        144.91665823049146, 
        144.43776096491985, 
        143.96144524070581, 
        143.48768975693434, 
        143.01647340968228, 
        142.5477752898486, 
        142.08157468109945, 
        141.61785105776767, 
        141.15658408301087, 
        140.69775360666696, 
        140.24133966339195, 
        139.78732247072199, 
        139.33568242713162, 
        138.88640011012126, 
        138.43945627443799, 
        137.99483185017169, 
        137.55250794097279, 
        137.11246582222898, 
        136.67468693933097, 
        136.239152905862, 
        135.80584550197176, 
        135.37474667249325, 
        134.94583852547069, 
        134.51910333030887, 
        134.09452351628346, 
        133.6720816707091, 
        133.2517605375717, 
        132.83354301574121, 
        132.41741215751617, 
        132.00335116705477, 
        131.59134339877002, 
        131.18137235595157, 
        130.773421689136, 
        130.36747519466283, 
        129.96351681327158, 
        129.56153062859272, 
        129.16150086574859, 
        128.76341188995258, 
        128.36724820510739, 
        127.97299445239109, 
        127.58063540896062, 
        127.19015598650887, 
        126.80154123004687, 
        126.41477631657662, 
        126.02984655368363, 
        125.64673737835341, 
        125.26543435565854, 
        124.88592317752521, 
        124.50818966148196, 
        124.13221974943056, 
        123.75799950640041, 
        123.38551511950321, 
        123.01475289651397, 
        122.64569926483144, 
        122.27834077030305, 
        121.91266407614981, 
        121.54865596166863, 
        121.18630332129422, 
        120.8255931633332, 
        120.46651260896391, 
        120.10904889114677, 
        119.75318935350285, 
        119.39892144932165, 
        119.04623274048349, 
        118.69511089641587, 
        118.34554369304385, 
        117.99751901184921, 
        117.65102483882194, 
        117.30604926347966, 
        116.9625804778664, 
        116.62060677563443, 
        116.28011655102998, 
        115.94109829801276, 
        115.60354060919734, 
        115.26743217510133, 
        114.93276178305291, 
        114.59951831643184, 
        114.26769075361634, 
        113.93726816728758, 
        113.60823972335128, 
        113.28059468021905, 
        112.95432238790266, 
        112.62941228711803, 
        112.30585390852947, 
        111.983636871813, 
        111.66275088493695, 
        111.34318574328333, 
        111.02493132885543, 
        110.70797760948402, 
        110.39231463805308, 
        110.07793255169371, 
        109.76482157104184, 
        109.45297199942786, 
        109.14237422218383, 
        108.83301870582605, 
        108.52489599738324, 
        108.2179967235993, 
        107.91231159026788, 
        107.60783138145362, 
        107.30454695884346, 
        107.00244926100555, 
        106.70152930270602, 
        106.40177817420357, 
        106.10318704061729, 
        105.80574714119929, 
        105.5094497886862, 
        105.21428636863945, 
        104.92024833879721, 
        104.62732722842512, 
        104.33551463768994, 
        104.04480223699173, 
        103.75518176636038, 
        103.46664503484246, 
        103.17918391984594, 
        102.89279036658493, 
        102.60745638746619, 
        102.32317406145633, 
        102.03993553352815, 
        101.75773301407654, 
        101.47655877829638, 
        101.19640516567506, 
        100.91726457938721, 
        100.63912948572778, 
        100.36199241360835, 
        100.08584595393752, 
        99.81068275909324, 
        99.536495542438246, 
        99.263277077726102, 
        98.991020198591571, 
        98.719717798067165, 
        98.449362827995884, 
        98.179948298562437, 
        97.91146727777398, 
        97.64391289096011, 
        97.377278320232165, 
        97.111556804165801, 
        96.846741637048751, 
        96.582826168573519, 
        96.319803803327844, 
        96.057668000286867, 
        95.796412272371839, 
        95.536030186010123, 
        95.276515360594459, 
        95.017861468127251, 
        94.760062232714589, 
        94.503111430064408, 
        94.247002887156611, 
        93.991730481783549, 
        93.737288142022464, 
        93.483669845925746, 
        93.230869620998106, 
        92.978881543845475, 
        92.727699739699773, 
        92.47731838205884, 
        92.227731692249435, 
        91.978933939007476, 
        91.730919438128481, 
        91.483682551982696, 
        91.23721768921277, 
        90.991519304309207, 
        90.746581897202759, 
        90.502400012902697, 
        90.258968241085483, 
        90.016281215795914, 
        89.774333614996721, 
        89.533120160219738, 
        89.292635616233355, 
        89.05287479059983, 
        88.813832533438031, 
        88.575503736971072, 
        88.337883335212865, 
        88.10096630360492, 
        87.864747658666957, 
        87.62922245772161, 
        87.394385798440297, 
        87.160232818587886, 
        86.926758695668681, 
        86.693958646588399, 
        86.461827927364226, 
        86.230361832716753, 
        85.999555695866746, 
        85.769404888105143, 
        85.539904818552671, 
        85.31105093382844, 
        85.082838717729004, 
        84.855263690906739, 
        84.628321410644901, 
        84.402007470388398, 
        84.17631749965598, 
        83.951247163608684, 
        83.726792162788058, 
        83.502948232835848, 
        83.279711144193485, 
        83.057076701823476, 
        82.835040744911211, 
        82.613599146619379, 
        82.392747813778726, 
        82.172482686606429, 
        81.952799738447169, 
        81.733694975548076, 
        81.515164436707309, 
        81.297204193017663, 
        81.079810347666154, 
        80.862979035635092, 
        80.64670642344268, 
        80.430988708851402, 
        80.215822120663759, 
        80.001202918472131, 
        79.787127392362166, 
        79.573591862698848, 
        79.360592679850754, 
        79.14812622397659, 
        78.936188904775449, 
        78.7247771611991, 
        78.513887461287069, 
        78.303516301874751, 
        78.09366020839272, 
        77.88431573458729, 
        77.675479462343745, 
        77.467148001399252, 
        77.259317989176608, 
        77.051986090497792, 
        76.845148997417894, 
        76.63880342892493, 
        76.432946130807238, 
        76.227573875343055, 
        76.022683461164547, 
        75.818271712998239, 
        75.614335481437081, 
        75.410871642774438, 
        75.207877098750089, 
        75.00534877631641, 
        74.803283627494082, 
        74.601678629151991, 
        74.400530782743914, 
        74.199837114178479, 
        73.999594673548842, 
        73.799800534965783, 
        73.600451796371132, 
        73.401545579261537, 
        73.203079028585222, 
        73.005049312515595, 
        72.807453622200356, 
        72.610289171658749, 
        72.413553197489009, 
        72.217242958764174, 
        72.021355736753435, 
        71.825888834829257, 
        71.630839578162224, 
        71.436205313666278, 
        71.241983409668919, 
        71.048171255872035, 
        70.854766263030854, 
        70.66176586283234, 
        70.469167507733147, 
        70.276968670706992, 
        70.085166845167706, 
        69.893759544655225, 
        69.702744302763705, 
        69.512118672936722, 
        69.321880228262842, 
        69.132026561272113, 
        68.942555283859903, 
        68.753464026982513, 
        68.564750440610212, 
        68.376412193395993, 
        68.188446972644144, 
        68.000852484147003, 
        67.813626451856535, 
        67.626766617818774, 
        67.440270742003378, 
        67.254136602109298, 
        67.068361993378886, 
        66.882944728504455, 
        66.697882637282845, 
        66.513173566757018, 
        66.328815380675451, 
        66.144805959566952, 
        65.961143200493993, 
        65.777825016935623, 
        65.594849338546908, 
        65.412214111014919, 
        65.229917295949264, 
        65.047956870632731, 
        64.866330827933083, 
        64.685037176037753, 
        64.504073938385162, 
        64.323439153514173, 
        64.143130874776844, 
        63.963147170276258, 
        63.783486122651475, 
        63.604145828991811, 
        63.425124400564115, 
        63.24641996272328, 
        63.068030654715649, 
        62.889954629560904, 
        62.712190053826056, 
        62.534735107522671, 
        62.357587983911358, 
        62.180746889321689, 
        62.004210043023853, 
        61.827975677124883, 
        61.652042036285202, 
        61.476407377583563, 
        61.301069970440516, 
        61.126028096400077, 
        60.951280048948014, 
        60.776824133423609, 
        60.602658666768392, 
        60.428781977433538, 
        60.255192405184175, 
        60.0818883009876, 
        59.908868026747072, 
        59.736129955362877, 
        59.563672470309193, 
        59.391493965585248, 
        59.219592845628839, 
        59.047967525053238, 
        58.876616428550925, 
        58.705537990717922, 
        58.534730655888509, 
        58.364192877984436, 
        58.193923120365056, 
        58.023919855641253, 
        57.854181565576575, 
        57.684706740870901, 
        57.515493881041792, 
        57.346541494240505, 
        57.177848097107734, 
        57.009412214682598, 
        56.841232380121916, 
        56.673307134658295, 
        56.505635027377117, 
        56.338214615099702, 
        56.171044462223918, 
        56.004123140568957, 
        55.837449229213405, 
        55.671021314363188, 
        55.504837989199828, 
        55.338897853688088, 
        55.173199514510785, 
        55.007741584823897, 
        54.842522684189369, 
        54.677541438380892, 
        54.512796479252053, 
        54.348286444584843, 
        54.184009977962255, 
        54.019965728583983, 
        53.856152351170834, 
        53.692568505806392, 
        53.529212857786433, 
        53.366084077450076, 
        53.203180840106931, 
        53.040501825876284, 
        52.878045719477264, 
        52.715811210250969, 
        52.553796991831007, 
        52.392001762177429, 
        52.230424223347988, 
        52.069063081353271, 
        51.907917046134948, 
        51.74698483131462, 
        51.58626515418382, 
        51.425756735427868, 
        51.265458299166347, 
        51.105368572743274, 
        50.94548628658351, 
        50.785810174182977, 
        50.626338971851375, 
        50.467071418691127, 
        50.308006256467721, 
        50.149142229457794, 
        49.990478084402895, 
        49.832012570379625, 
        49.673744438668848, 
        49.515672442678365, 
        49.357795337820285, 
        49.200111881486549, 
        49.042620832845948, 
        48.88532095281515, 
        48.728211003968951, 
        48.571289750413783, 
        48.41455595776511, 
        48.258008393006222, 
        48.101645824455055, 
        47.945467021643445, 
        47.789470755278153, 
        47.633655797163634, 
        47.478020920162315, 
        47.322564897997893, 
        47.167286505401577, 
        47.012184517902632, 
        46.85725771182733, 
        46.702504864270125, 
        46.547924752980371, 
        46.393516156396146, 
        46.239277853545836, 
        46.085208624045933, 
        45.931307248066091, 
        45.777572506264093, 
        45.624003179805385, 
        45.470598050396291, 
        45.317355900113185, 
        45.164275511551757, 
        45.0113556677208, 
        44.858595152060232, 
        44.705992748468731, 
        44.553547241333114, 
        44.401257415480593, 
        44.249122056182543, 
        44.097139949286955, 
        43.945309881088065, 
        43.793630638546432, 
        43.642101009093459, 
        43.490719780938058, 
        43.339485742840509, 
        43.188397684386686, 
        43.0374543959636, 
        42.886654668749038, 
        42.735997294963525, 
        42.585481067722604, 
        42.43510478127105, 
        42.284867230996326, 
        42.134767213579956, 
        41.984803527003891, 
        41.834974970782753, 
        41.685280345951391, 
        41.535718455197625, 
        41.386288103041224, 
        41.236988095971554, 
        41.087817242496691, 
        40.938774353309931, 
        40.789858241468195, 
        40.641067722565225, 
        40.49240161480202, 
        40.343858739218042, 
        40.195437919878977, 
        40.047137983937567, 
        39.898957761957277, 
        39.750896088071279, 
        39.602951800112798, 
        39.455123739875845, 
        39.30741075330824, 
        39.159811690735509, 
        39.012325407067998, 
        38.864950762074287, 
        38.717686620593149, 
        38.570531852698331, 
        38.423485334105443, 
        38.276545946302683, 
        38.129712576871547, 
        37.9829841197786, 
        37.836359475580373, 
        37.689837551753591, 
        37.543417262975254, 
        37.397097531470486, 
        37.250877287204304, 
        37.104755468329643, 
        36.958731021385063, 
        36.812802901672711, 
        36.666970073606961, 
        36.521231511001815, 
        36.375586197435162, 
        36.230033126674321, 
        36.084571302884207, 
        35.939199741111651, 
        35.793917467622755, 
        35.648723520151151, 
        35.503616948482886, 
        35.358596814817766, 
        35.213662193950867, 
        35.068812173941858, 
        34.924045856332341, 
        34.779362356566189, 
        34.6347608045158, 
        34.490240344836408, 
        34.34580013735782, 
        34.20143935760531, 
        34.05715719713897, 
        33.912952864023609, 
        33.768825583324215, 
        33.624774597467123, 
        33.480799166785417, 
        33.336898569905173, 
        33.193072104276901, 
        33.049319086520889, 
        32.905638853080987, 
        32.762030760478801, 
        32.618494185994734, 
        32.47502852803688, 
        32.331633206618633, 
        32.188307663929251, 
        32.045051364676979, 
        31.90186379679227, 
        31.758744471729557, 
        31.61569292496787, 
        31.472708716673807, 
        31.329791432033979, 
        31.186940681830357, 
        31.044156102996631, 
        30.901437358979081, 
        30.75878414033108, 
        30.616196165208464, 
        30.47367317987031, 
        30.331214959155623, 
        30.188821307046599, 
        30.046492057077213, 
        29.904227072955489, 
        29.762026248919078, 
        29.619889510415675, 
        29.47781681441241, 
        29.335808150004301, 
        29.193863538897315, 
        29.051983035829494, 
        28.910166729151175, 
        28.768414741286851, 
        28.626727229121933, 
        28.485104384683826, 
        28.343546435408498, 
        28.202053644619305, 
        28.060626312207628, 
        27.919264774770969, 
        27.777969406394242, 
        27.636740618851192, 
        27.495578862117085, 
        27.354484625000545, 
        27.213458435192749, 
        27.072500860008745, 
        26.931612506628628, 
        26.790794022596156, 
        26.650046096186308, 
        26.509369456769338, 
        26.368764875264741, 
        26.228233164410696, 
        26.087775179272661, 
        25.947391817400501, 
        25.807084019383193, 
        25.666852769062285, 
        25.526699093942856, 
        25.386624065248245, 
        25.246628798683304, 
        25.106714454203985, 
        24.966882236777945, 
        24.827133396266152, 
        24.687469227908831, 
        24.547891072559132, 
        24.408400316806848, 
        24.268998393110941, 
        24.129686780268656, 
        23.99046700345237, 
        23.851340634314568, 
        23.712309291343484, 
        23.573374639803379, 
        23.434538391915474, 
        23.295802307082624, 
        23.157168191835709, 
        23.018637899984828, 
        22.880213332823384, 
        22.741896438934422, 
        22.603689214223412, 
        22.46559370220125, 
        22.327611993733353, 
        22.18974622708734, 
        22.051998588050441, 
        21.914371309617881, 
        21.776866671990817, 
        21.639487002636724, 
        21.502234676009802, 
        21.36511211351629, 
        21.228121783326024, 
        21.091266200222844, 
        20.954547925388081, 
        20.817969566248625, 
        20.681533776186047, 
        20.545243254359914, 
        20.40910074539272, 
        20.273109039144547, 
        20.137270970265774, 
        20.001589418058426, 
        19.866067306060575, 
        19.73070760167003, 
        19.595513315664856, 
        19.460487502047368, 
        19.325633257285286, 
        19.190953720199307, 
        19.056452071281171, 
        18.922131532260575, 
        18.787995365697437, 
        18.654046874308612, 
        18.520289400406995, 
        18.386726325478147, 
        18.253361069601073, 
        18.120197090636996, 
        17.987237883821084, 
        17.854486980969781, 
        17.721947949891725, 
        17.58962439364031, 
        17.457519949954833, 
        17.325638290292854, 
        17.193983119353252, 
        17.062558174108254, 
        16.931367223069802, 
        16.800414065558098, 
        16.669702530881448, 
        16.539236477370384, 
        16.409019791733435, 
        16.27905638794013, 
        16.149350206578255, 
        16.019905213686709, 
        15.890725400170385, 
        15.761814780577918, 
        15.633177392068612, 
        15.504817293818, 
        15.376738565778226, 
        15.248945307676495, 
        15.121441638104008, 
        14.994231693404439, 
        14.867319626577743, 
        14.740709606387467, 
        14.614405816162398, 
        14.488412452754039, 
        14.362733725425626, 
        14.237373854755244, 
        14.112337071534824, 
        13.987627615600969, 
        13.863249734698426, 
        13.739207683390966, 
        13.615505721762947, 
        13.492148114409099, 
        13.369139129180244, 
        13.246483035955753, 
        13.124184105569766, 
        13.002246608413033, 
        12.880674813502457, 
        12.759472987047658, 
        12.638645391098397, 
        12.518196282786457, 
        12.398129912596211, 
        12.278450523440112, 
        12.159162349418978, 
        12.040269614388629, 
        11.921776530725575, 
        11.803687298252562, 
        11.686006102992083, 
        11.568737115685568, 
        11.451884490723559, 
        11.335452364825894, 
        11.219444855884467, 
        11.103866061592816, 
        10.98872005819257, 
        10.874010899349456, 
        10.759742614794069, 
        10.645919209090012, 
        10.532544660527318, 
        10.419622919695778, 
        10.307157908265056, 
        10.195153517909034, 
        10.083613608996336, 
        9.9725420093393584, 
        9.8619425129890246, 
        9.7518188790725997, 
        9.6421748305606805, 
        9.5330140530841714, 
        9.4243401937033671, 
        9.3161568597429323, 
        9.2084676177959555, 
        9.1012759922031385, 
        8.9945854642541594, 
        8.8883994708282916, 
        8.7827214032080665, 
        8.6775546062037439, 
        8.5729023768131558, 
        8.4687679631929473, 
        8.3651545635989084, 
        8.2620653251952252, 
        8.159503343049721, 
        8.0574716590768283, 
        7.9559732608750124, 
        7.8550110808398355, 
        7.7545879950109491, 
        7.6547068220428249, 
        7.5553703224096473, 
        7.4565811970310181, 
        7.3583420866189329, 
        7.2606555704873177, 
        7.1635241657062414, 
        7.0669503260847781, 
        6.9709364412843913, 
        6.8754848358068141, 
        6.7805977681952179, 
        6.6862774299985102, 
        6.5925259449351401, 
        6.4993453680174254, 
        6.4067376846689417, 
        6.3147048098434686, 
        6.2232485871973271, 
        6.1323707882492284, 
        6.0420731114805575, 
        5.9523571816142127, 
        5.8632245487887653, 
        5.77467668765975, 
        5.6867149967595658, 
        5.5993407975546337, 
        5.5125553338209095, 
        5.4263597707751083, 
        5.340755194336877, 
        5.2557426104299365, 
        5.1713229442114752, 
        5.0874970393377179, 
        5.0042656572181921, 
        4.9216294763565456, 
        4.8395890915605442, 
        4.7581450133443361, 
        4.6772976670436162, 
        4.5970473923469433, 
        4.5173944424463359, 
        4.4383389834223896, 
        4.3598810935112731, 
        4.2820207624749402, 
        4.2047578909148493, 
        4.1280922895987819, 
        4.0520236787472497, 
        3.9765516874769555, 
        3.9016758530011781, 
        3.8273956201165231, 
        3.7537103404079035, 
        3.6806192717343453, 
        3.6081215774045883, 
        3.5362163257059209, 
        3.4649024891748281, 
        3.3941789439132082, 
        3.3240444690874775, 
        3.2544977461179481, 
        3.1855373581952646, 
        3.1171617895692623, 
        3.0493694249967267, 
        2.9821585490633384, 
        2.9155273457175244, 
        2.8494738975349523, 
        2.7839961852018358, 
        2.7190920870523456, 
        2.6547593783103158, 
        2.5909957308657146, 
        2.527798712531288, 
        2.4651657867389929, 
        2.4030943120405421, 
        2.3415815417231487, 
        2.2806246234463452, 
        2.2202205989592021, 
        2.1603664038309787, 
        2.1010588672421662, 
        2.0422947119041046, 
        1.9840705539397658, 
        1.9263829028921946, 
        1.8692281618842346, 
        1.8126026278865484, 
        1.7565024918883028, 
        1.7009238393232817, 
        1.6458626507629472, 
        1.5913148025514272, 
        1.5372760675639443, 
        1.4837421162584445, 
        1.4307085178258088, 
        1.3781707415144855, 
        1.3261241581385703, 
        1.2745640418016835, 
        1.223485571740679, 
        1.1728838345269992, 
        1.1227538262410439, 
        1.0730904551118003, 
        1.023888544111077, 
        0.97514283387650791, 
        0.92684798583468075, 
        0.87899858528477304, 
        0.83158914490708391, 
        0.78461410814759724, 
        0.73806785265618746, 
        0.69194469399626779, 
        0.64623888888485526, 
        0.6009446387275974, 
        0.55605609274319956, 
        0.51156735090108651, 
        0.46747246652641933, 
        0.42376544828458035, 
        0.380440261912526, 
        0.3374908310371722, 
        0.29491103737643581, 
        0.25269471988543379, 
        0.21083567327820821, 
        0.16932764518857327, 
        0.12816433233583932, 
        0.087339375663602031, 
        0.046846354005381612, 
        0.0066787767853362344, 
        -0.033169924402394343, 
        -0.072706405485625819, 
        -0.11193742020264853, 
        -0.15086983171955262, 
        -0.18951062412956632, 
        -0.22786691498422373, 
        -0.26594596768586509, 
        -0.30375520384766136, 
        -0.34130221454991905, 
        -0.37859477225149901, 
        -0.41564084005481344, 
        -0.45244858040882341, 
        -0.48902636293514029, 
        -0.52538276894036362, 
        -0.56152659531843885, 
        -0.59746685446057812, 
        -0.63321277723580793, 
        -0.66877379948939941, 
        -0.70415957824135522, 
        -0.73937994568177845, 
        -0.77444433323959938, 
        -0.80936509734760043, 
        -0.84414977018187121, 
        -0.87881075411384324, 
        -0.91335803881825339, 
        -0.94780254975737321, 
        -0.98215517234934457, 
        -1.0164268858115282, 
        -1.0506287342481164, 
        -1.0847718138142595, 
        -1.1188672522670378, 
        -1.1529261946181002, 
        -1.1869597861883898, 
        -1.2209791565925261, 
        -1.2549954053634769, 
        -1.289019588224652, 
        -1.3230627034267617, 
        -1.3571356806913055, 
        -1.3912493690516079, 
        -1.425414527620938, 
        -1.459641815873802, 
        -1.4939417857274708, 
        -1.528324874053318, 
        -1.5628013962499447, 
        -1.5973815405882945, 
        -1.6320753632244336, 
        -1.6668927841387839, 
        -1.701843583509123, 
        -1.7369373988225556, 
        -1.772183722495619, 
        -1.8075919000653728, 
        -1.8431711286967778, 
        -1.878930456310226, 
        -1.9148787808881262, 
        -1.9510248502145906, 
        -1.98737726187016, 
        -2.0239444634947121, 
        -2.0607347532519142, 
        -2.0977562805151284, 
        -2.1350170466883434, 
        -2.1725249061816005, 
        -2.2102875675133467, 
        -2.2483125944728348, 
        -2.2866074073975895, 
        -2.325179284503724, 
        -2.3640353632478486, 
        -2.4031826417536526, 
        -2.442627980215164, 
        -2.482378102377492, 
        -2.5224395969710276, 
        -2.5628189191684565, 
        -2.6035223920048622, 
        -2.6445562078461022, 
        -2.6859264297632821, 
        -2.7276389929432105, 
        -2.7696997060522301, 
        -2.8121142525609049, 
        -2.8548881920555229, 
        -2.8980269615216678, 
        -2.9415358765889756, 
        -2.9854201327394181, 
        -3.0296848064848838, 
        -3.0743348565294339, 
        -3.119375124864995, 
        -3.1648103378696848, 
        -3.2106451073636784, 
        -3.2568839316032183, 
        -3.303531196317314, 
        -3.3505911756278906, 
        -3.3980680329858339, 
        -3.4459658221216034, 
        -3.4942884878791158, 
        -3.5430398671135945, 
        -3.5922236894972364, 
        -3.6418435783649041, 
        -3.6919030514726972, 
        -3.742405521810821, 
        -3.793354298345208, 
        -3.8447525867754173, 
        -3.896603490218701, 
        -3.9489100100032557, 
        -4.0016750463085806, 
        -4.0549013989012765, 
        -4.1085917677965886, 
        -4.1627487539449932, 
        -4.2173748599353633, 
        -4.2724724906137492, 
        -4.3280439537637534, 
        -4.3840914607806294, 
        -4.4406171273642947, 
        -4.4976229741021569, 
        -4.5551109271890029, 
        -4.6130828190705886, 
        -4.6715403891293805, 
        -4.7304852843303165, 
        -4.7899190599164232, 
        -4.8498431800772988, 
        -4.9102590186639041, 
        -4.9711678598769877, 
        -5.0325708989013265, 
        -5.0944692427528864, 
        -5.1568639109181778, 
        -5.2197558361319212, 
        -5.2831458650291596, 
        -5.3470347590501808, 
        -5.4114231951352822, 
        -5.4763117665318655, 
        -5.5417009835055486, 
        -5.6075912743422656, 
        -5.6739829859695003, 
        -5.7408763849984599, 
        -5.8082716583884739, 
        -5.8761689144891118, 
        -5.9445681838737867, 
        -6.0134694202270875, 
        -6.0828725012562872, 
        -6.1527772297227177, 
        -6.2231833342860305, 
        -6.294090470590131, 
        -6.3654982221852707, 
        -6.4374061016141111, 
        -6.5098135512623658, 
        -6.5827199446957367, 
        -6.6561245874138422, 
        -6.7300267182030371, 
        -6.8044255100176914, 
        -6.8793200712374132, 
        -6.9547094467409725, 
        -7.0305926190369989, 
        -7.1069685094798372, 
        -7.1838359793907802, 
        -7.2611938312778443, 
        -7.3390408100075613, 
        -7.4173756041919141, 
        -7.4961968471746356, 
        -7.5755031184158694, 
        -7.6552929447586635, 
        -7.7355648017248502, 
        -7.8163171147612811, 
        -7.8975482604313658, 
        -7.9792565679812997, 
        -8.0614403204246496, 
        -8.1440977560320302, 
        -8.2272270695168626, 
        -8.310826413526021, 
        -8.3948938999205609, 
        -8.4794276011385108, 
        -8.5644255515603955, 
        -8.649885748926101, 
        -8.7358061555897066, 
        -8.8221847000301157, 
        -8.9090192782518507, 
        -8.9963077550034871, 
        -9.0840479653023785, 
        -9.1722377157650037, 
        -9.2608747860218035, 
        -9.3499569300994594, 
        -9.4394818777148828, 
        -9.5294473358243206, 
        -9.61985098982443, 
        -9.7106905050998993, 
        -9.8019635281333173, 
        -9.8936676881649301, 
        -9.9858005983524869, 
        -10.078359857165955, 
        -10.171343049735725, 
        -10.264747749196305, 
        -10.358571517856319, 
        -10.452811908768489, 
        -10.547466466783268, 
        -10.642532730012812, 
        -10.738008230910566, 
        -10.833890497765918, 
        -10.930177055655296, 
        -11.026865427998105, 
        -11.123953137422809, 
        -11.221437707236888, 
        -11.319316662558796, 
        -11.417587531267682, 
        -11.516247845514545, 
        -11.61529514247505, 
        -11.714726965619231, 
        -11.814540865811196, 
        -11.914734402462789, 
        -12.015305144271077, 
        -12.116250670730768, 
        -12.21756857262397, 
        -12.319256453289647, 
        -12.42131192958588, 
        -12.523732632672731, 
        -12.626516209085793, 
        -12.729660321652151, 
        -12.833162650193568, 
        -12.937020892433869, 
        -13.041232764982093, 
        -13.145796003808325, 
        -13.250708365351553, 
        -13.355967627218032, 
        -13.461571588680314, 
        -13.567518071643487, 
        -13.673804921113383, 
        -13.78043000616508, 
        -13.887391220266325, 
        -13.994686481876146, 
        -14.10231373538794, 
        -14.210270951315458, 
        -14.31855612701797, 
        -14.427167287346734, 
        -14.536102484805649, 
        -14.645359800238818, 
        -14.754937343262721, 
        -14.864833252692867, 
        -14.975045696930392, 
        -15.085572874256277, 
        -15.196413013419786, 
        -15.307564373670301, 
        -15.419025245383494, 
        -15.530793950134875, 
        -15.642868841123327, 
        -15.755248303230614, 
        -15.86793075341431, 
        -15.980914641090738, 
        -16.094198447893842, 
        -16.207780688132448, 
        -16.321659908959905, 
        -16.43583469035628, 
        -16.550303645362948, 
        -16.665065420319852, 
        -16.780118694643836, 
        -16.895462181009862, 
        -17.011094625621503, 
        -17.127014807777542, 
        -17.243221540477659, 
        -17.359713669901879, 
        -17.476490075799436, 
        -17.59354967112413, 
        -17.710891402319163, 
        -17.828514248919447, 
        -17.946417223866046, 
        -18.0645993730027, 
        -18.183059775335835, 
        -18.301797542865224, 
        -18.420811820273023, 
        -18.540101784957262, 
        -18.659666646842545, 
        -18.779505648312114, 
        -18.899618063928575, 
        -19.020003200264181, 
        -19.140660395838882, 
        -19.261589020857659, 
        -19.382788476978597, 
        -19.504258197205839, 
        -19.62599764566988, 
        -19.748006317044226, 
        -19.870283736948348, 
        -19.992829461277825, 
        -20.115643076112381, 
        -20.238724197288864, 
        -20.362072470442232, 
        -20.485687570471605, 
        -20.609569201433004, 
        -20.733717096248313, 
        -20.858131016314594, 
        -20.982810751457361, 
        -21.107756119311247, 
        -21.232966965440557, 
        -21.358443162664187, 
        -21.484184610944059, 
        -21.610191237038979, 
        -21.736462994427324, 
        -21.86299986259025, 
        -21.989801847020107, 
        -22.116868978838966, 
        -22.244201314325306, 
        -22.37179893493008, 
        -22.499661946627121, 
        -22.627790479932269, 
        -22.756184689121987, 
        -22.884844752476162, 
        -23.01377087154405, 
        -23.142963271019717, 
        -23.272422198390259, 
        -23.402147923531384, 
        -23.532140738614764, 
        -23.662400957506229, 
        -23.792928915627748, 
        -23.923724969651428, 
        -24.054789497005608, 
        -24.186122895898983, 
        -24.317725584521082, 
        -24.449598001258092, 
        -24.581740604033477, 
        -24.714153870134712, 
        -24.846838295834566, 
        -24.979794396212021, 
        -25.113022704588783, 
        -25.246523772600693, 
        -25.380298169541465, 
        -25.51434648230612, 
        -25.648669315027053, 
        -25.78326728873094, 
        -25.918141041059286, 
        -26.053291225984733, 
        -26.188718513709752, 
        -26.324423590083462, 
        -26.460407156369108, 
        -26.596669929169536, 
        -26.733212640080101, 
        -26.870036035248486, 
        -27.007140875317681, 
        -27.144527934990478, 
        -27.282198002918637, 
        -27.420151881313704, 
        -27.558390385739568, 
        -27.696914344904194, 
        -27.835724600269476, 
        -27.974822005918451, 
        -28.114207428438021, 
        -28.253881746382156, 
        -28.393845850101645, 
        -28.534100641730237, 
        -28.674647034707437, 
        -28.81548595372168, 
        -28.956618334280613, 
        -29.098045122727978, 
        -29.239767275839601, 
        -29.381785760746794, 
        -29.524101554499719, 
        -29.666715644210832, 
        -29.809629026397982, 
        -29.952842707208127, 
        -30.096357702014643, 
        -30.240175035201506, 
        -30.384295739984168, 
        -30.528720858272756, 
        -30.673451440472217, 
        -30.818488545260497, 
        -30.963833239388773, 
        -31.109486597589445, 
        -31.255449702351349, 
        -31.401723643721731, 
        -31.548309519208924, 
        -31.695208433612784, 
        -31.842421498630831, 
        -31.989949833179409, 
        -32.137794562654271, 
        -32.285956819266936, 
        -32.434437741768107, 
        -32.583238475120702, 
        -32.732360170467501, 
        -32.881803985091054, 
        -33.031571082085506, 
        -33.181662630472772, 
        -33.332079804702886, 
        -33.482823784973938, 
        -33.63389575672857, 
        -33.785296910780957, 
        -33.937028443056313, 
        -34.089091554522966, 
        -34.241487451121415, 
        -34.394217343594988, 
        -34.54728244731583, 
        -34.700683982368552, 
        -34.854423173294165, 
        -35.008501249060586, 
        -35.162919442928498, 
        -35.317678992352029, 
        -35.47278113901217, 
        -35.628227128562614, 
        -35.784018210521509, 
        -35.94015563842374, 
        -36.096640669475903, 
        -36.253474564669766, 
        -36.410658588610659, 
        -36.568194009469622, 
        -36.726082098883772, 
        -36.884324131935301, 
        -37.042921387061753, 
        -37.20187514594631, 
        -37.361186693636185, 
        -37.52085731823496, 
        -37.680888310967468, 
        -37.841280966131492, 
        -38.002036581111582, 
        -38.163156456097866, 
        -38.324641894423259, 
        -38.486494202131453, 
        -38.64871468801902, 
        -38.811304663760609, 
        -38.974265443873371, 
        -39.13759834547394, 
        -39.301304688262796, 
        -39.465385794765737, 
        -39.629842989928029, 
        -39.794677601446139, 
        -39.959890959412085, 
        -40.125484396539854, 
        -40.291459248026911, 
        -40.457816851576851, 
        -40.624558547208864, 
        -40.791685677536179, 
        -40.959199587522285, 
        -41.12710162459117, 
        -41.295393138444624, 
        -41.46407548123031, 
        -41.633150007560467, 
        -41.802618074280353, 
        -41.972481040617296, 
        -42.142740268088701, 
        -42.313397120777694, 
        -42.484452964930455, 
        -42.655909169051114, 
        -42.827767104105376, 
        -43.00002814347102, 
        -43.172693662743661, 
        -43.345765039902062, 
        -43.519243655292378, 
        -43.693130891619809, 
        -43.867428133934702, 
        -44.04213676972924, 
        -44.217258188843857, 
        -44.392793783476215, 
        -44.568744948285612, 
        -44.745113080405638, 
        -44.921899579338167, 
        -45.099105847082797, 
        -45.276733288093432, 
        -45.454783309366007, 
        -45.633257320385596, 
        -45.812156733145166, 
        -45.991482962323055, 
        -46.171237424916526, 
        -46.351421540813561, 
        -46.532036732344203, 
        -46.713084424615055, 
        -46.89456604532743, 
        -47.076483024928542, 
        -47.258836796645461, 
        -47.441628796381387, 
        -47.624860462937811, 
        -47.808533237882848, 
        -47.99264856560378, 
        -48.17720789345011, 
        -48.362212671669766, 
        -48.547664353454209, 
        -48.733564395025908, 
        -48.919914255609498, 
        -49.106715397459389, 
        -49.293969286051848, 
        -49.481677389745521, 
        -49.669841180354844, 
        -49.858462132696367, 
        -50.047541724947095, 
        -50.237081438585776, 
        -50.427082758330478, 
        -50.617547172381606, 
        -50.808476172244234, 
        -50.999871252941773, 
        -51.191733913005365, 
        -51.384065654366637, 
        -51.576867982682927, 
        -51.770142407183137, 
        -51.963890440806288, 
        -52.15811360007023, 
        -52.352813405391444, 
        -52.547991380899298, 
        -52.743649054658746, 
        -52.939787958464024, 
        -53.13640962818657, 
        -53.333515603648003, 
        -53.531107428676584, 
        -53.729186651197196, 
        -53.927754823276679, 
        -54.126813501048673, 
        -54.326364244954497, 
        -54.526408619735442, 
        -54.726948194423649, 
        -54.927984542290453, 
        -55.129519241170883, 
        -55.331553873306753, 
        -55.534090025455768, 
        -55.73712928892887, 
        -55.940673259730715, 
        -56.14472353828446, 
        -56.349281729899914, 
        -56.55434944476437, 
        -56.759928297678059, 
        -56.966019908353985, 
        -57.172625901495365, 
        -57.379747906567935, 
        -57.587387558276461, 
        -57.79554649624253, 
        -58.004226365285284, 
        -58.213428815353481, 
        -58.423155501619895, 
        -58.633408084531013, 
        -58.844188229924974, 
        -59.055497608779959, 
        -59.267337897753386, 
        -59.47971077885564, 
        -59.692617939663286, 
        -59.906061073310397, 
        -60.120041878580736, 
        -60.334562059927975, 
        -60.549623327535201, 
        -60.76522739741403, 
        -60.981375991435115, 
        -61.198070837182982, 
        -61.415313668323556, 
        -61.633106224634524, 
        -61.85145025173464, 
        -62.070347501471225, 
        -62.28979973172148, 
        -62.509808706773555, 
        -62.730376196904885, 
        -62.951503979011321, 
        -63.17319383619563, 
        -63.395447557777729, 
        -63.618266939903393, 
        -63.841653784926045, 
        -64.065609902052927, 
        -64.290137106838927, 
        -64.515237221754418, 
        -64.740912075826998, 
        -64.967163504908157, 
        -65.193993351824759, 
        -65.421403466145463, 
        -65.649395704330672, 
        -65.877971929956715, 
        -66.107134013550834, 
        -66.336883832843327, 
        -66.567223272528793, 
        -66.798154224656741, 
        -67.029678588486249, 
        -67.261798270626244, 
        -67.494515184866387, 
        -67.72783125254864, 
        -67.96174840251399, 
        -68.19626857098504, 
        -68.431393701851007, 
        -68.667125746613067, 
        -68.903466664269303, 
        -69.140418421664151, 
        -69.377982993550702, 
        -69.616162362371483, 
        -69.854958518276462, 
        -70.09437345950775, 
        -70.334409192446572, 
        -70.575067731119574, 
        -70.816351098113898, 
        -71.058261323704443, 
        -71.300800446647813, 
        -71.543970513778007, 
        -71.787773580263391, 
        -72.03221170953401, 
        -72.277286973675473, 
        -72.523001452934594, 
        -72.769357236187872, 
        -73.01635642074055, 
        -73.264001112758905, 
        -73.512293426817322, 
        -73.76123548625884, 
        -74.01082942324004, 
        -74.261077378627746, 
        -74.511981502299619, 
        -74.763543952823071, 
        -75.015766897925658, 
        -75.268652514313757, 
        -75.522202987695408, 
        -75.776420513004354, 
        -76.031307294286819, 
        -76.286865544765504, 
        -76.543097487035737, 
        -76.800005352975759, 
        -77.057591383887868, 
        -77.315857830440962, 
        -77.574806952816004, 
        -77.834441020842064, 
        -78.094762313837407, 
        -78.355773120744971, 
        -78.617475740349121, 
        -78.879872480957957, 
        -79.142965660833838, 
        -79.406757608225178, 
        -79.671250661094007, 
        -79.936447167431211, 
        -80.202349485392276, 
        -80.468959982802033, 
        -80.736281037980831, 
        -81.004315039434445, 
        -81.273064385713738, 
        -81.542531485831034, 
        -81.812718759131414, 
        -82.083628635090577, 
        -82.355263554016361, 
        -82.62762596643077, 
        -82.900718333608523, 
        -83.174543127373099, 
        -83.449102830159944, 
        -83.724399935343286, 
        -84.000436946936034, 
        -84.277216379664097, 
        -84.554740759318307, 
        -84.833012622666018, 
        -85.112034517383265, 
        -85.391809002265958, 
        -85.672338647247514, 
        -85.953626033325605, 
        -86.235673752773067, 
        -86.518484409362813, 
        -86.802060617972188, 
        -87.086405004927158, 
        -87.371520208171916, 
        -87.657408876839867, 
        -87.94407367200759, 
        -88.23151726615005, 
        -88.519742343539633, 
        -88.808751600248158, 
        -89.098547744077166, 
        -89.389133494705007, 
        -89.680511583828775, 
        -89.972684754963041, 
        -90.265655763892028, 
        -90.559427378301692, 
        -90.854002378205223, 
        -91.149383555782165, 
        -91.445573715437035, 
        -91.742575674190164, 
        -92.040392261256315, 
        -92.339026318264047, 
        -92.638480699658189, 
        -92.938758272082936, 
        -93.239861915238137, 
        -93.541794521323851, 
        -93.844558995336996, 
        -94.148158255379883, 
        -94.452595232279975, 
        -94.757872869653738, 
        -95.063994124420049, 
        -95.370961966634013, 
        -95.678779379361274, 
        -95.987449359051098, 
        -96.296974915399844, 
        -96.607359071393105, 
        -96.918604863474513, 
        -97.230715341834994, 
        -97.543693569999419, 
        -97.857542625084534, 
        -98.172265598084394, 
        -98.487865593653083, 
        -98.804345730222295, 
        -99.121709140493635, 
        -99.439958970662005, 
        -99.759098381399639, 
        -100.07913054714392, 
        -100.40005865679576, 
        -100.72188591335383, 
        -101.04461553415318, 
        -101.36825075097143, 
        -101.69279481009008, 
        -102.01825097225061, 
        -102.34462251291772, 
        -102.67191272231032, 
        -103.00012490498229, 
        -103.32926238072081, 
        -103.65932848427551, 
        -103.99032656507769, 
        -104.3222599879407, 
        -104.65513213251036, 
        -104.98894639388666, 
        -105.32370618240412, 
        -105.65941492349378, 
        -105.99607605847068, 
        -106.3336930436887, 
        -106.67226935163799, 
        -107.01180846983489, 
        -107.35231390208604, 
        -107.69378916785112, 
        -108.03623780252288, 
        -108.37966335734608, 
        -108.72406939969505, 
        -109.0694595133721, 
        -109.41583729815945, 
        -109.76320636996721, 
        -110.11157036140376, 
        -110.46093292153178, 
        -110.81129771577822, 
        -111.16266842656503, 
        -111.51504875268571, 
        -111.86844240998177, 
        -112.22285313102559, 
        -112.57828466558573, 
        -112.9347407804451, 
        -113.29222525923974, 
        -113.65074190326511, 
        -114.01029453095346, 
        -114.37088697827805, 
        -114.73252309854207, 
        -115.095206762993, 
        -115.45894185999408, 
        -115.82373229625699, 
        -116.18958199608157, 
        -116.55649490181308, 
        -116.92447497391117, 
        -117.29352619102684, 
        -117.66365254969152, 
        -118.03485806522994, 
        -118.40714677112553, 
        -118.78052271958165, 
        -119.1549899812171, 
        -119.53055264551196, 
        -119.90721482078509, 
        -120.28498063406045, 
        -120.66385423181779, 
        -121.04383977925303, 
        -121.42494146081543, 
        -121.80716348059258, 
        -122.19051006140865, 
        -122.57498544640157, 
        -122.96059389763391, 
        -123.34733969743698, 
        -123.73522714757415, 
        -124.12426056974849, 
        -124.51444430628931, 
        -124.90578271878391, 
        -125.29828018979464, 
        -125.69194112172896, 
        -126.08676993766952, 
        -126.48277108130165, 
        -126.87994901668094, 
        -127.27830822900495, 
        -127.67785322413243, 
        -128.07858852911315, 
        -128.48051869180441, 
        -128.88364828161701, 
        -129.2879818890334, 
        -129.69352412597928, 
        -130.10027962637591, 
        -130.50825304534916, 
        -130.91744905987409, 
        -131.3278723688052, 
        -131.73952769345928, 
        -132.15241977663271, 
        -132.5665533840064, 
        -132.98193330338376, 
        -133.39856434456141, 
        -133.81645134077834, 
        -134.23559914739516, 
        -134.65601264290484, 
        -135.07769672893207, 
        -135.50065633011133, 
        -135.92489639382524, 
        -136.35042189132352, 
        -136.77723781743828, 
        -137.20534919006127, 
        -137.63476105156747, 
        -138.06547846767026, 
        -138.49750652792846, 
        -138.93085034649189, 
        -139.36551506140142, 
        -139.80150583516186, 
        -140.23882785515494, 
        -140.67748633302935, 
        -141.11748650513383, 
        -141.55883363309982, 
        -142.00153300324001, 
        -142.44558992733892, 
        -142.89100974242095, 
        -143.33779781071618, 
        -143.78595952082313, 
        -144.23550028629106, 
        -144.68642554687534, 
        -145.13874076829637, 
        -145.59245144257306, 
        -146.04756308795695, 
        -146.50408124906019, 
        -146.96201149732869, 
        -147.42135943070144, 
        -147.88213067412536
    ], 
    [
        0.002233, 
        0.0022529601415371184, 
        0.0022730576498215093, 
        0.002293292954259013, 
        0.0023136667167277685, 
        0.002334179600686615, 
        0.002354832271169443, 
        0.002375625394776469, 
        0.0023965596396691036, 
        0.0024176356755625803, 
        0.0024388541737160596, 
        0.0024602158069304924, 
        0.0024817212495375474, 
        0.0025033711773925185, 
        0.002525166267870882, 
        0.0025471071998546813, 
        0.0025691946537280664, 
        0.0025914293113697786, 
        0.002613811856145519, 
        0.002636342972898712, 
        0.002659023347943237, 
        0.002681853669056553, 
        0.0027048346254678634, 
        0.0027279669078546236, 
        0.0027512512083322587, 
        0.002774688220444817, 
        0.00279827863915689, 
        0.0028220231608458188, 
        0.002845922483293979, 
        0.002869977305678552, 
        0.002894188328560006, 
        0.0029185562538825024, 
        0.0029430817849496462, 
        0.0029677656264320874, 
        0.0029926084843494814, 
        0.003017611066060997, 
        0.0030427740802604253, 
        0.0030680982369618213, 
        0.003093584247494515, 
        0.0031192328244898843, 
        0.003145044681876446, 
        0.0031710205348672612, 
        0.0031971610999453584, 
        0.00322346709486496, 
        0.003249939238634819, 
        0.003276578251509263, 
        0.003303384854977206, 
        0.0033303597717565655, 
        0.003357503725775544, 
        0.0033848174421725217, 
        0.0034123016472816944, 
        0.0034399570686183554, 
        0.003467784434879659, 
        0.0034957844759225384, 
        0.0035239579227558707, 
        0.0035523055075371724, 
        0.003580827963553153, 
        0.0036095260252155146, 
        0.0036384004280468176, 
        0.0036674519086710507, 
        0.003696681204801633, 
        0.0037260890552327174, 
        0.003755676199825191, 
        0.003785443379499021, 
        0.003815391336220455, 
        0.003845520812991025, 
        0.0038758325538370293, 
        0.003906327303798385, 
        0.0039370058089156605, 
        0.003967868816222008, 
        0.003998917073729012, 
        0.004030151330416312, 
        0.0040615723362227565, 
        0.004093180842031041, 
        0.004124977599656071, 
        0.004156963361837953, 
        0.004189138882226187, 
        0.004221504915371025, 
        0.004254062216708338, 
        0.0042868115425514905, 
        0.004319753650078488, 
        0.004352889297317485, 
        0.004386219243142622, 
        0.004419744247252868, 
        0.004453465070163865, 
        0.004487382473196421, 
        0.004521497218470762, 
        0.004555810068880382, 
        0.004590321788094866, 
        0.004625033140537429, 
        0.004659944891376594, 
        0.004695057806514191, 
        0.004730372652577857, 
        0.004765890196898649, 
        0.0048016112075087965, 
        0.004837536453122472, 
        0.004873666703129009, 
        0.004910002727576398, 
        0.004946545297162574, 
        0.004983295183218639, 
        0.005020253157705325, 
        0.005057419993188228, 
        0.005094796462837903, 
        0.005132383340404915, 
        0.005170181400225237, 
        0.005208191417185728, 
        0.005246414166731932, 
        0.0052848504248418, 
        0.00532350096801964, 
        0.005362366573284151, 
        0.005401448018151245, 
        0.005440746080626992, 
        0.00548026153919532, 
        0.005519995172799919, 
        0.0055599477608365335, 
        0.0056001200831404165, 
        0.005640512919969055, 
        0.005681127051996787, 
        0.00572196326029875, 
        0.00576302232633467, 
        0.005804305031949594, 
        0.005845812159346359, 
        0.005887544491073672, 
        0.0059295028100268985, 
        0.005971687899425769, 
        0.006014100542804263, 
        0.006056741523995146, 
        0.006099611627123993, 
        0.006142711636589987, 
        0.0061860423370620815, 
        0.006229604513449147, 
        0.006273398950909341, 
        0.006317426434828439, 
        0.006361687750804888, 
        0.006406183684633253, 
        0.006450915022308639, 
        0.006495882549992053, 
        0.006541087054017573, 
        0.006586529320872144, 
        0.006632210137179799, 
        0.006678130289695095, 
        0.006724290565288254, 
        0.006770691750930394, 
        0.006817334633685541, 
        0.006864220000700335, 
        0.006911348639184041, 
        0.006958721336401663, 
        0.007006338879660647, 
        0.007054202056300089, 
        0.007102311653677284, 
        0.007150668459152007, 
        0.007199273260080454, 
        0.00724812684380369, 
        0.007297229997627575, 
        0.007346583508819719, 
        0.00739618816458659, 
        0.0074460447520816025, 
        0.00749615405836635, 
        0.007546516870421326, 
        0.0075971339751215, 
        0.007648006159224399, 
        0.007699134209368911, 
        0.007750518912049038, 
        0.0078021610536157535, 
        0.00785406142025371, 
        0.007906220797977356, 
        0.007958639972617934, 
        0.008011319729807235, 
        0.008064260854970131, 
        0.008117464133313223, 
        0.00817093034980793, 
        0.00822466028918909, 
        0.008278654735928818, 
        0.008332914474242207, 
        0.008387440288059062, 
        0.008442232961026691, 
        0.00849729327648875, 
        0.008552622017480183, 
        0.008608219966708559, 
        0.008664087906550069, 
        0.008720226619037704, 
        0.008776636885846132, 
        0.008833319488277567, 
        0.008890275207260538, 
        0.008947504823333155, 
        0.009005009116631019, 
        0.009062788866876, 
        0.00912084485337241, 
        0.009179177854979247, 
        0.009237788650121702, 
        0.00929667801676179, 
        0.00935584673239668, 
        0.009415295574048925, 
        0.009475025318249324, 
        0.009535036741026673, 
        0.00959533061790243, 
        0.009655907723880046, 
        0.009716768833425716, 
        0.009777914720470026, 
        0.009839346158384974, 
        0.00990106391998433, 
        0.009963068777506003, 
        0.010025361502601613, 
        0.010087942866328692, 
        0.010150813639147606, 
        0.01021397459089391, 
        0.010277426490783117, 
        0.010341170107396925, 
        0.010405206208658582, 
        0.010469535561850069, 
        0.010534158933577398, 
        0.010599077089775326, 
        0.010664290795690933, 
        0.010729800815883964, 
        0.010795607914177286, 
        0.010861712853709127, 
        0.010928116396877111, 
        0.010994819305346862, 
        0.0110618223400352, 
        0.011129126261106034, 
        0.011196731827949962, 
        0.011264639799192672, 
        0.011332850932660942, 
        0.011401365985391685, 
        0.011470185713630553, 
        0.011539310872796778, 
        0.011608742217474674, 
        0.011678480501435455, 
        0.011748526477589137, 
        0.011818880898003835, 
        0.01188954451388624, 
        0.011960518075564459, 
        0.012031802332489626, 
        0.012103398033216493, 
        0.012175305925410896, 
        0.012247526755813363, 
        0.012320061270263577, 
        0.0123929102136594, 
        0.012466074329961465, 
        0.012539554362187962, 
        0.012613351052399137, 
        0.012687465141692776, 
        0.012761897370179515, 
        0.012836648476996561, 
        0.012911719200287771, 
        0.012987110277183266, 
        0.013062822443820144, 
        0.013138856435296352, 
        0.01321521298568375, 
        0.013291892828014282, 
        0.013368896694271623, 
        0.013446225315385299, 
        0.013523879421197356, 
        0.013601859740491705, 
        0.01368016700095906, 
        0.01375880192919124, 
        0.013837765250679639, 
        0.013917057689791436, 
        0.013996679969781618, 
        0.014076632812756194, 
        0.014156916939691223, 
        0.014237533070402838, 
        0.01431848192353505, 
        0.014399764216569065, 
        0.014481380665805971, 
        0.014563331986337658, 
        0.014645618892084416, 
        0.014728242095725827, 
        0.014811202308728792, 
        0.014894500241329293, 
        0.014978136602514108, 
        0.015062112100022151, 
        0.015146427440330923, 
        0.015231083328641074, 
        0.015316080468866185, 
        0.015401419563626704, 
        0.015487101314242318, 
        0.01557312642071544, 
        0.0156594955817033, 
        0.015746209494538872, 
        0.015833268855212707, 
        0.015920674358340398, 
        0.016008426697162664, 
        0.016096526563533994, 
        0.01618497464793011, 
        0.016273771639398363, 
        0.016362918225564373, 
        0.01645241509262626, 
        0.016542262925331532, 
        0.016632462406967998, 
        0.01672301421934875, 
        0.01681391904279514, 
        0.016905177556144048, 
        0.01699679043670133, 
        0.017088758360247504, 
        0.01718108200101771, 
        0.017273762031698753, 
        0.017366799123386522, 
        0.01746019394560917, 
        0.01755394716627366, 
        0.017648059451669446, 
        0.017742531466446172, 
        0.01783736387361199, 
        0.017932557334483637, 
        0.018028112508711, 
        0.018124030054225176, 
        0.018220310627221455, 
        0.018316954882167655, 
        0.018413963471757184, 
        0.01851133704689937, 
        0.01860907625671703, 
        0.018707181748490828, 
        0.018805654167655263, 
        0.018904494157787825, 
        0.019003702360561554, 
        0.01910327941574448, 
        0.019203225961174356, 
        0.019303542632703955, 
        0.01940423006424542, 
        0.019505288887659955, 
        0.01960671973277896, 
        0.019708523227383937, 
        0.019810699997140118, 
        0.01991325066562111, 
        0.020016175854226815, 
        0.020119476182203482, 
        0.020223152266560185, 
        0.020327204722100898, 
        0.020431634161308627, 
        0.020536441194413047, 
        0.02064162642925855, 
        0.02074719047134292, 
        0.020853133923750242, 
        0.020959457387105435, 
        0.021066161459567297, 
        0.021173246736744273, 
        0.02128071381171391, 
        0.021388563274927674, 
        0.021496795714182275, 
        0.021605411714591512, 
        0.021714411858557194, 
        0.02182379672566407, 
        0.021933566892708742, 
        0.022043722933564318, 
        0.022154265419245346, 
        0.02226519491775118, 
        0.022376511994030207, 
        0.022488217209989173, 
        0.02260031112439806, 
        0.02271279429282519, 
        0.022825667267588317, 
        0.022938930597716924, 
        0.023052584828830557, 
        0.023166630503186892, 
        0.023281068159444352, 
        0.023395898332789627, 
        0.023511121554756983, 
        0.023626738353186717, 
        0.023742749252127434, 
        0.023859154771807056, 
        0.023975955428545685, 
        0.024093151734656024, 
        0.024210744198388895, 
        0.02432873332382845, 
        0.024447119610866, 
        0.024565903555054766, 
        0.024685085647508466, 
        0.02480466637489826, 
        0.0249246462192944, 
        0.02504502565810565, 
        0.025165805163935188, 
        0.02528698520455265, 
        0.02540856624274786, 
        0.02553054873624543, 
        0.02565293313757975, 
        0.02577571989402254, 
        0.025898909447436617, 
        0.026022502234187755, 
        0.02614649868503427, 
        0.02627089922500235, 
        0.026395704273207848, 
        0.02652091424283288, 
        0.026646529540973577, 
        0.026772550568459046, 
        0.026898977719748852, 
        0.02702581138282239, 
        0.02715305193900749, 
        0.027280699762857855, 
        0.027408755222016523, 
        0.0275372186770539, 
        0.02766609048130241, 
        0.02779537098078284, 
        0.027925060513875916, 
        0.02805515941136765, 
        0.028185667996197192, 
        0.02831658658324233, 
        0.02844791547922782, 
        0.02857965498250126, 
        0.028711805382873407, 
        0.028844366961443157, 
        0.02897733999040999, 
        0.029110724732882117, 
        0.029244521442682574, 
        0.029378730364169024, 
        0.029513351732009956, 
        0.029648385771000332, 
        0.029783832695860896, 
        0.029919692711015494, 
        0.03005596601033957, 
        0.03019265277702137, 
        0.030329753183274712, 
        0.030467267390143764, 
        0.030605195547242642, 
        0.030743537792552508, 
        0.030882294252158462, 
        0.03102146504000995, 
        0.031161050257689324, 
        0.03130104999411165, 
        0.03144146432535516, 
        0.031582293314285546, 
        0.03172353701038759, 
        0.03186519544942714, 
        0.03200726865322073, 
        0.032149756629326565, 
        0.032292659370776, 
        0.03243597685577048, 
        0.03257970904741007, 
        0.03272385589337194, 
        0.032868417325598066, 
        0.03301339326001772, 
        0.03315878359622922, 
        0.03330458821716543, 
        0.03345080698875025, 
        0.03359743975964688, 
        0.03374448636080928, 
        0.033891946605277015, 
        0.03403982028771555, 
        0.034188107184129304, 
        0.034336807051549866, 
        0.03448591962755036, 
        0.03463544463002673, 
        0.03478538175669434, 
        0.03493573068486337, 
        0.03508649107092534, 
        0.0352376625500273, 
        0.03538924473572314, 
        0.03554123721947635, 
        0.03569363957039015, 
        0.03584645133471008, 
        0.03599967203545055, 
        0.03615330117200732, 
        0.0363073382196869, 
        0.03646178262930286, 
        0.03661663382677122, 
        0.036771891212659905, 
        0.03692755416176607, 
        0.03708362202261491, 
        0.037240094117100934, 
        0.03739696973999829, 
        0.03755424815846456, 
        0.037711928611669006, 
        0.03787001031022455, 
        0.038028492435790186, 
        0.038187374140555466, 
        0.038346654546800335, 
        0.038506332746368194, 
        0.03866640780020084, 
        0.038826878737811425, 
        0.03898774455691379, 
        0.03914900422272126, 
        0.03931065666759237, 
        0.039472700790463486, 
        0.03963513545633074, 
        0.039797959495770856, 
        0.03996117170436469, 
        0.040124770842228964, 
        0.04028875563344109, 
        0.040453124765523686, 
        0.040617876888939905, 
        0.040783010616516145, 
        0.04094852452283666, 
        0.04111441714385803, 
        0.04128068697621028, 
        0.041447332476726426, 
        0.041614352061878516, 
        0.04178174410720125, 
        0.04194950694668234, 
        0.04211763887229756, 
        0.0422861381334308, 
        0.042455002936208436, 
        0.04262423144306845, 
        0.04279382177202849, 
        0.04296377199632811, 
        0.04313408014358321, 
        0.04330474419550578, 
        0.04347576208706731, 
        0.04364713170603782, 
        0.04381885089247329, 
        0.04399091743790296, 
        0.04416332908505421, 
        0.04433608352705086, 
        0.044509178406923415, 
        0.044682611316976525, 
        0.04485637979825975, 
        0.04503048133992242, 
        0.045204913378662295, 
        0.04537967329824366, 
        0.045554758428730774, 
        0.045730166045996216, 
        0.04590589337117765, 
        0.046081937570084115, 
        0.046258295752596525, 
        0.0464349649720608, 
        0.04661194222482197, 
        0.04678922444955226, 
        0.04696680852672264, 
        0.04714469127811975, 
        0.047322869466131144, 
        0.04750133979325392, 
        0.04768009890159357, 
        0.04785914337224715, 
        0.04803846972478959, 
        0.04821807441670354, 
        0.048397953842886074, 
        0.04857810433502269, 
        0.04875852216115452, 
        0.04893920352516733, 
        0.04912014456613134, 
        0.04930134135795159, 
        0.04948278990874964, 
        0.04966448616037082, 
        0.04984642598794806, 
        0.05002860519937663, 
        0.050211019534836886, 
        0.05039366466625104, 
        0.05057653619695327, 
        0.05075962966106928, 
        0.05094294052318096, 
        0.05112646417785178, 
        0.051310195949120334, 
        0.05149413109018234, 
        0.05167826478287761, 
        0.05186259213724644, 
        0.05204710819126051, 
        0.052231807910314294, 
        0.052416686186822825, 
        0.05260173784006481, 
        0.05278695761551268, 
        0.052972340184539383, 
        0.05315788014429112, 
        0.05334357201707351, 
        0.05352941025020506, 
        0.053715389215716634, 
        0.053901503209881324, 
        0.054087746453045295, 
        0.054274113089358984, 
        0.05446059718638231, 
        0.05464719273498834, 
        0.05483389364904195, 
        0.055020693765130343, 
        0.05520758684243129, 
        0.055394566562403234, 
        0.05558162652867514, 
        0.055768760266777725, 
        0.055955961224136055, 
        0.05614322276966025, 
        0.05633053819390238, 
        0.056517900708654374, 
        0.05670530344698039, 
        0.056892739463124994, 
        0.05708020173230221, 
        0.05726768315083901, 
        0.05745517653580717, 
        0.05764267462527235, 
        0.05783017007821136, 
        0.05801765547430552, 
        0.058205123314157114, 
        0.05839256601920805, 
        0.05857997593167316, 
        0.058767345314808456, 
        0.05895466635283072, 
        0.0591419311510028, 
        0.05932913173572336, 
        0.05951626005467159, 
        0.05970330797687549, 
        0.05989026729290978, 
        0.060077129714962194, 
        0.06026388687712564, 
        0.060450530335414025, 
        0.06063705156812735, 
        0.06082344197598948, 
        0.06100969288233656, 
        0.061195795533500096, 
        0.0613817410989067, 
        0.061567520671417256, 
        0.06175312526772039, 
        0.06193854582837909, 
        0.06212377321844131, 
        0.06230879822774518, 
        0.06249361157099221, 
        0.06267820388856057, 
        0.06286256574642442, 
        0.0630466876369351, 
        0.06323055997906556, 
        0.0634141731186664, 
        0.06359751732935288, 
        0.06378058281258532, 
        0.06396335969834789, 
        0.06414583804552335, 
        0.0643280078424674, 
        0.06450985900754821, 
        0.06469138138957152, 
        0.0648725647684863, 
        0.06505339885576167, 
        0.06523387329521353, 
        0.06541397766333736, 
        0.06559370147003829, 
        0.0657730341591927, 
        0.06595196510954662, 
        0.06613048363482663, 
        0.06630857898504179, 
        0.06648624034652073, 
        0.0666634568431227, 
        0.06684021753660874, 
        0.06701651142737008, 
        0.06719232745527866, 
        0.06736765450053363, 
        0.06754248138402842, 
        0.0677167968683385, 
        0.06789058965853441, 
        0.06806384840272449, 
        0.0682365616930933, 
        0.06840871806662023, 
        0.06858030600574437, 
        0.06875131393936446, 
        0.06892173024357906, 
        0.06909154324232422, 
        0.06926074120852674, 
        0.06942931236494156, 
        0.06959724488466684, 
        0.0697645268923001, 
        0.06993114646473837, 
        0.07009709163184803, 
        0.07026235037765251, 
        0.07042691064111674, 
        0.07059076031686587, 
        0.0707538872562547, 
        0.07091627926816606, 
        0.07107792411995599, 
        0.07123880953831471, 
        0.0713989232102138, 
        0.07155825278375343, 
        0.07171678586910914, 
        0.07187451003941074, 
        0.07203141283166116, 
        0.07218748174758768, 
        0.07234270425471438, 
        0.072497067787033, 
        0.07265055974600296, 
        0.0728031675014689, 
        0.07295487839262516, 
        0.07310567972864582, 
        0.07325555878996041, 
        0.07340450282872484, 
        0.0735524990699571, 
        0.07369953471235957, 
        0.07384559692902022, 
        0.07399067286847708, 
        0.07413474965555385, 
        0.07427781439203267, 
        0.07441985415746936, 
        0.0745608560102527, 
        0.07470080698811558, 
        0.07483969410914722, 
        0.07497750437243057, 
        0.07511422475889322, 
        0.07524984223191546, 
        0.0753843437382785, 
        0.07551771620863598, 
        0.07564994655841084, 
        0.07578102168842915, 
        0.07591092848552154, 
        0.07603965382314637, 
        0.07616718456217653, 
        0.07629350755126706, 
        0.07641860962768492, 
        0.07654247761763605, 
        0.07666509833702737, 
        0.07678645859169266, 
        0.07690654517811324, 
        0.07702534488396486, 
        0.07714284448817933, 
        0.07725903076162442, 
        0.07737389046743055, 
        0.0774874103612703, 
        0.07759957719175122, 
        0.07771037770070746, 
        0.07781979862334555, 
        0.07792782668856943, 
        0.07803444861908572, 
        0.07813965113162369, 
        0.07824342093700025, 
        0.07834574474018483, 
        0.07844660924038141, 
        0.07854600113100862, 
        0.07864390709961733, 
        0.07874031382792283, 
        0.07883520799154096, 
        0.07892857625988174, 
        0.07902040529599305, 
        0.07911068175620109, 
        0.07919939228994717, 
        0.07928652353925558, 
        0.07937206213848942, 
        0.07945599471402352, 
        0.07953830788339149, 
        0.07961898825512548, 
        0.07969802242793296, 
        0.07977539699007427, 
        0.079851098518796, 
        0.07992511357955845, 
        0.07999742872514497, 
        0.0800680304947928, 
        0.08013690541344264, 
        0.08020403999064253, 
        0.08026942071957653, 
        0.08033303407591173, 
        0.08039486651676062, 
        0.08045490447944063, 
        0.08051313438017059, 
        0.08056954261281381, 
        0.08062411554746102, 
        0.08067683952894275, 
        0.08072770087541473, 
        0.08077668587676388, 
        0.08082378079290446, 
        0.08086897185211396, 
        0.08091224524929856, 
        0.08095358714413163, 
        0.08099298365915304, 
        0.08103042087780842, 
        0.081065884842409, 
        0.08109936155207924, 
        0.08113083696052138, 
        0.08116029697379529, 
        0.08118772744807196, 
        0.08121311418718587, 
        0.08123644294025298, 
        0.0812576993991575, 
        0.08127686919593737, 
        0.08129393790017385, 
        0.0813088910162852, 
        0.08132171398073137, 
        0.08133239215918349, 
        0.08134091084362247, 
        0.08134725524934763, 
        0.0813514105119725, 
        0.08135336168427712, 
        0.08135309373309871, 
        0.08135059153607292, 
        0.0813458398783932, 
        0.08133882344943562, 
        0.08132952683940654, 
        0.08131793453587206, 
        0.08130403092029521, 
        0.0812878002644829, 
        0.08126922672701645, 
        0.08124829434962615, 
        0.08122498705354941, 
        0.08119928863582986, 
        0.08117118276561788, 
        0.08114065298042467, 
        0.08110768268240155, 
        0.081072255134547, 
        0.08103435345698325, 
        0.08099396062317281, 
        0.08095105945617642, 
        0.0809056326249503, 
        0.08085766264067634, 
        0.0808071318530511, 
        0.08075402244678623, 
        0.08069831643798553, 
        0.08063999567078874, 
        0.08057904181396017, 
        0.08051543635765523, 
        0.08044916061034325, 
        0.08038019569582115, 
        0.08030852255041811, 
        0.0802341219203753, 
        0.08015697435949244, 
        0.08007706022690422, 
        0.07999435968531299, 
        0.07990885269921226, 
        0.07982051903384708, 
        0.07972933825419543, 
        0.07963528972453829, 
        0.07953835260837801, 
        0.07943850586896921, 
        0.07933572827029585, 
        0.07922999837869343, 
        0.07912129456501678, 
        0.07900959500780667, 
        0.07889487769680817, 
        0.07877712043783813, 
        0.0786563008581017, 
        0.07853239641300111, 
        0.07840538439351256, 
        0.07827524193538563, 
        0.07814194602920183, 
        0.07800547353192037, 
        0.07786580118032685, 
        0.07772290560556801, 
        0.0775767633500783, 
        0.07742735088614368, 
        0.07727464463678249, 
        0.07711862099874844, 
        0.07695925636846279, 
        0.07679652717000862, 
        0.07663040988654299, 
        0.076460881094941, 
        0.07628791750311112, 
        0.0761114959921928, 
        0.07593159366142276, 
        0.07574818787822922, 
        0.07556125633231588, 
        0.0753707770948679, 
        0.07517672868295007, 
        0.07497909012958044, 
        0.07477784105977874, 
        0.07457296177298638, 
        0.07436443333253452, 
        0.0741522376620935, 
        0.073936357649906, 
        0.0737167772615422, 
        0.07349348166138331, 
        0.07326645734243845, 
        0.07303569226635767, 
        0.07280117601407833, 
        0.07256289994633962, 
        0.0723208573750122, 
        0.07207504374639381, 
        0.07182545683603365, 
        0.07157209695553952, 
        0.071314967171593, 
        0.07105407353755097, 
        0.0707894253370327, 
        0.07052103534041029, 
        0.07024892007222978, 
        0.06997310009127367, 
        0.0696936002801617, 
        0.06941045014535675, 
        0.0691236841256924, 
        0.06883334190672877, 
        0.06853946874136344, 
        0.06824211577183124, 
        0.06794134035098373, 
        0.0676372063614724, 
        0.06732978452493117, 
        0.06701915270135084, 
        0.06670539617090455, 
        0.06638860789389504, 
        0.06606888874308202, 
        0.06574634770081103, 
        0.06542110201823269, 
        0.06509327732426703, 
        0.06476300768240588, 
        0.06443043558394025, 
        0.06409571187683223, 
        0.06375899561702716, 
        0.06342045384153061, 
        0.06308026125838644, 
        0.06273859984498494, 
        0.062395658359786325, 
        0.06205163176225973, 
        0.06170672054202584, 
        0.06136112996504294, 
        0.06101506923565623, 
        0.0606687505884934, 
        0.06032238831511411, 
        0.05997619773930233, 
        0.05963039415347991, 
        0.05928519173189714, 
        0.058940802433156816, 
        0.058597434913872794, 
        0.058255293465997775, 
        0.05791457699042843, 
        0.05757547803181639, 
        0.05723818187869725, 
        0.05690286574961821, 
        0.05656969806390735, 
        0.05623883781942081, 
        0.05591043407068433, 
        0.055584625517724646, 
        0.0552615401898242, 
        0.05494129529699332, 
        0.054623997059716135, 
        0.05430974080033058, 
        0.05399861096466102, 
        0.05369068134805549, 
        0.05338601533986376, 
        0.053084666243045135, 
        0.05278667765057817, 
        0.052492083868188516, 
        0.052200910371399234, 
        0.051913174291920924, 
        0.051628884923482846, 
        0.05134804423943775, 
        0.051070647412439614, 
        0.05079668333620588, 
        0.050526135139223806, 
        0.05025898068612049, 
        0.0499951930671966, 
        0.0497347410673888, 
        0.049477589616057395, 
        0.049223700215077465, 
        0.048973031343551326, 
        0.048725538838613, 
        0.04848117625215774, 
        0.048239895183486724, 
        0.04800164558746882, 
        0.04776637606005316, 
        0.047534034100502526, 
        0.04730456635230197, 
        0.04707791882258206, 
        0.04685403708264987, 
        0.04663286644855125, 
        0.04641435214513514, 
        0.04619843945296292, 
        0.0459850738400981, 
        0.045774201079416106, 
        0.045565767352866146, 
        0.045359719343258005, 
        0.04515600431503801, 
        0.044954570184577776, 
        0.04475536558099986, 
        0.04455833989856923, 
        0.04436344334102478, 
        0.04417062695883771, 
        0.04397984268009063, 
        0.04379104333537931, 
        0.04360418267766602, 
        0.04341921539714035, 
        0.04323609713205196, 
        0.043054784475661675, 
        0.04287523497996084, 
        0.04269740715604819, 
        0.04252126047230976, 
        0.04234675534986232, 
        0.04217385315614815, 
        0.04200251619672949, 
        0.04183270770544793, 
        0.04166439183324629, 
        0.041497533635822995, 
        0.04133209906036544, 
        0.041168054931379996, 
        0.041005368935819686, 
        0.04084400960772156, 
        0.04068394631230486, 
        0.04052514922971208, 
        0.04036758933862534, 
        0.04021123839942204, 
        0.0400560689375186, 
        0.039902054226513654, 
        0.039749168271187754, 
        0.03959738579087392, 
        0.03944668220258994, 
        0.03929703360455434, 
        0.03914841675967133, 
        0.03900080907938456, 
        0.03885418860752311, 
        0.03870853400457498, 
        0.03856382453206045, 
        0.03842004003738105, 
        0.03827716093856422, 
        0.03813516820971357, 
        0.037994043366430225, 
        0.03785376845171846, 
        0.03771432602211049, 
        0.0375756991340185, 
        0.03743787133059826, 
        0.03730082662874894, 
        0.03716454950642375, 
        0.0370290248901922, 
        0.03689423814336217, 
        0.036760175054077346, 
        0.036626821823873876, 
        0.036494165056454315, 
        0.036362191746825465, 
        0.036230889270632616, 
        0.03610024537380575, 
        0.03597024816242552, 
        0.035840886092901286, 
        0.03571214796253902, 
        0.03558402289993603, 
        0.035456500356071764, 
        0.035329570095385274, 
        0.03520322218734471, 
        0.03507744699776401, 
        0.034952235180807034, 
        0.034827577670982934, 
        0.03470346567557665, 
        0.03457989066675983, 
        0.03445684437463842, 
        0.03433431877973899, 
        0.034212306106413445, 
        0.03409079881575765, 
        0.03396978959912183, 
        0.03384927137172633, 
        0.033729237266424864, 
        0.03360968062745162, 
        0.033490595004690364, 
        0.03337197414769568, 
        0.03325381200019037, 
        0.033136102694445044, 
        0.033018840546222936, 
        0.03290202004909953, 
        0.03278563586987071, 
        0.032669682843180024, 
        0.03255415596703063, 
        0.03243905039785148, 
        0.03232436144601115, 
        0.03221008457136704, 
        0.032096215378826294, 
        0.031982749614186096, 
        0.03186968315994876, 
        0.031757012031333375, 
        0.03164473237210321, 
        0.03153284045108013, 
        0.03142133265820539, 
        0.031310205500879894, 
        0.03119945560037026, 
        0.03108907968839321, 
        0.030979074603862462, 
        0.03086943728923786, 
        0.030760164787607718, 
        0.03065125423933459, 
        0.030542702879177326, 
        0.0304345080331099, 
        0.030326667115486705, 
        0.03021917762619959, 
        0.03011203714788404, 
        0.030005243343161035, 
        0.02989879395212989, 
        0.029792686789638437, 
        0.029686919742731, 
        0.029581490768407222, 
        0.029476397891056508, 
        0.029371639200188378, 
        0.029267212848127548, 
        0.029163117047799707, 
        0.029059350070671598, 
        0.028955910244449566, 
        0.02885279595122841, 
        0.028750005625290218, 
        0.02864753775145155, 
        0.02854539086282408, 
        0.028443563539186374, 
        0.028342054405133068, 
        0.028240862128312654, 
        0.028139985417700665, 
        0.0280394230221119, 
        0.027939173728298437, 
        0.02783923635964353, 
        0.027739609774448122, 
        0.02764029286464236, 
        0.02754128455411116, 
        0.027442583797584873, 
        0.027344189578949876, 
        0.02724610091028272, 
        0.027148316830292063, 
        0.027050836403123286, 
        0.02695365871737193, 
        0.026856782884546494, 
        0.026760208038305824, 
        0.026663933333203865, 
        0.026567957943613097, 
        0.026472281062618667, 
        0.02637690190131517, 
        0.026281819687386333, 
        0.026187033664662827, 
        0.026092543091953413, 
        0.025998347242176187, 
        0.025904445401669904, 
        0.025810836869236416, 
        0.025717520955352863, 
        0.02562449698155911, 
        0.025531764279695602, 
        0.02543932219105923, 
        0.0253471700660188, 
        0.025255307263090974, 
        0.025163733148365897, 
        0.025072447095111212, 
        0.024981448482984996, 
        0.024890736697671934, 
        0.024800311130095853, 
        0.024710171176183095, 
        0.0246203162363955, 
        0.02453074571497616, 
        0.024441459019824485, 
        0.02435245556192816, 
        0.024263734754866102, 
        0.02417529601469182, 
        0.024087138759407854, 
        0.023999262408633343, 
        0.0239116663832803, 
        0.023824350105258123, 
        0.023737312997253963, 
        0.023650554482277868, 
        0.023564073983639786, 
        0.023477870924469593, 
        0.023391944727653685, 
        0.02330629481550843, 
        0.023220920609723996, 
        0.023135821531054722, 
        0.023050996999019295, 
        0.02296644643205966, 
        0.022882169247178032, 
        0.022798164859791855, 
        0.022714432683710668, 
        0.02263097213094111, 
        0.02254778261147267, 
        0.022464863533408867, 
        0.022382214302788216, 
        0.022299834323351343, 
        0.02221772299680161, 
        0.02213587972232509, 
        0.022054303896908736, 
        0.021972994915007052, 
        0.02189195216874334, 
        0.021811175047648068, 
        0.02173066293886961, 
        0.021650415226896376, 
        0.021570431293825024, 
        0.021490710519117124, 
        0.021411252279643793, 
        0.02133205594980821, 
        0.021253120901454255, 
        0.021174446503910455, 
        0.021096032123950663, 
        0.02101787712589423, 
        0.020939980871630726, 
        0.020862342720574325, 
        0.02078496202973994, 
        0.02070783815380646, 
        0.020630970445086355, 
        0.020554358253579267, 
        0.020478000927236624, 
        0.020401897811616217, 
        0.020326048250202372, 
        0.020250451584363192, 
        0.02017510715351443, 
        0.020100014294994514, 
        0.020025172344286985, 
        0.019950580634980654, 
        0.019876238498847554, 
        0.01980214526596932, 
        0.019728300264660294, 
        0.01965470282173019, 
        0.019581352262310003, 
        0.019508247910135515, 
        0.01943538908751277, 
        0.019362775115405937, 
        0.01929040531337957, 
        0.019218278999900685, 
        0.019146395492226857, 
        0.01907475410651386, 
        0.01900335415797655, 
        0.018932194960773377, 
        0.01886127582825853, 
        0.01879059607286758, 
        0.018720155006438737, 
        0.01864995193997373, 
        0.018579986183933847, 
        0.01851025704819729, 
        0.01844076384214705, 
        0.018371505874781445, 
        0.018302482454656335, 
        0.018233692890104014, 
        0.018165136489198305, 
        0.018096812559813664, 
        0.018028720409779896, 
        0.01796085934676664, 
        0.01789322867859446, 
        0.017825827713023962, 
        0.017758655757990474, 
        0.01769171212159441, 
        0.0176249961121925, 
        0.017558507038389803, 
        0.01749224420922301, 
        0.01742620693403054, 
        0.017360394522678176, 
        0.01729480628549294, 
        0.01722944153334895, 
        0.017164299577738337, 
        0.01709937973081435, 
        0.017034681305437716, 
        0.016970203615133374, 
        0.016905945974279257, 
        0.016841907698125765, 
        0.016778088102745045, 
        0.016714486505105694, 
        0.016651102223190467, 
        0.016587934575942015, 
        0.016524982883374565, 
        0.016462246466544254, 
        0.016399724647645404, 
        0.016337416750021167, 
        0.016275322098179272, 
        0.016213440017887878, 
        0.01615176983615483, 
        0.016090310881205664, 
        0.01602906248264315, 
        0.015968023971446733, 
        0.01590719467990553, 
        0.015846573941751915, 
        0.015786161092115, 
        0.01572595546763375, 
        0.015665956406380216, 
        0.015606163247961926, 
        0.015546575333488162, 
        0.01548719200568458, 
        0.015428012608769397, 
        0.015369036488660767, 
        0.015310262992820192, 
        0.015251691470357156, 
        0.015193321272053466, 
        0.015135151750378613, 
        0.015077182259481648, 
        0.0150194121552163, 
        0.014961840795170317, 
        0.014904467538688258, 
        0.014847291746853229, 
        0.014790312782519447, 
        0.014733530010337023, 
        0.01467694279673552, 
        0.01462055050994155, 
        0.014564352520073922, 
        0.01450834819897512, 
        0.014452536920442027, 
        0.0143969180600501, 
        0.014341490995211573, 
        0.014286255105250827, 
        0.014231209771372261, 
        0.014176354376628965, 
        0.01412168830600053, 
        0.014067210946308915, 
        0.014012921686356986, 
        0.013958819916772718, 
        0.013904905030149125, 
        0.013851176420962048, 
        0.0137976334856211, 
        0.013744275622459395, 
        0.01369110223171916, 
        0.013638112715576819, 
        0.013585306478167105, 
        0.013532682925519963, 
        0.013480241465615841, 
        0.01342798150836206, 
        0.01337590246560608, 
        0.013324003751139067, 
        0.013272284780652656, 
        0.013220744971795432, 
        0.013169383744178443, 
        0.013118200519297017, 
        0.013067194720615951, 
        0.013016365773506502, 
        0.012965713105274381, 
        0.012915236145150397, 
        0.012864934324297838, 
        0.01281480707579292, 
        0.012764853834631213, 
        0.012715074037738675, 
        0.012665467123912035, 
        0.01261603253389296, 
        0.012566769710326654, 
        0.012517678097755372, 
        0.012468757142595065, 
        0.012420006293200534, 
        0.012371424999746, 
        0.01232301271433503, 
        0.01227476889097077, 
        0.012226692985501402, 
        0.012178784455613842, 
        0.012131042760889117, 
        0.012083467362790548, 
        0.012036057724578912, 
        0.011988813311414914, 
        0.011941733590249285, 
        0.011894818029910435, 
        0.011848066101026957, 
        0.011801477276054182, 
        0.011755051029254933, 
        0.011708786836740759, 
        0.011662684176383423, 
        0.011616742527869718, 
        0.011570961372662999, 
        0.011525340194039032, 
        0.011479878477034097, 
        0.011434575708427349, 
        0.011389431376796884, 
        0.01134444497246717, 
        0.01129961598752867, 
        0.011254943915755015, 
        0.011210428252701436, 
        0.011166068495672846, 
        0.011121864143662789, 
        0.011077814697360756, 
        0.011033919659194568, 
        0.010990178533283055, 
        0.010946590825433805, 
        0.010903156043139288, 
        0.010859873695575065, 
        0.010816743293572462, 
        0.010773764349634521, 
        0.010730936377931157, 
        0.010688258894268884, 
        0.010645731416083763, 
        0.010603353462463671, 
        0.010561124554113687, 
        0.010519044213363518, 
        0.010477111964142985, 
        0.010435327331993163, 
        0.010393689844058062, 
        0.010352199029042206, 
        0.01031085441729241, 
        0.010269655540664962, 
        0.010228601932626712, 
        0.010187693128176837, 
        0.010146928663887023, 
        0.01010630807786738, 
        0.010065830909756098, 
        0.010025496700742962, 
        0.009985304993520223, 
        0.009945255332308922, 
        0.009905347262850124, 
        0.009865580332371067, 
        0.009825954089600231, 
        0.009786468084757898, 
        0.009747121869537646, 
        0.009707914997112984, 
        0.009668847022131732, 
        0.009629917500677283, 
        0.009591125990339275, 
        0.009552472050096154, 
        0.009513955240409244, 
        0.009475575123151657, 
        0.009437331261620352, 
        0.009399223220551036, 
        0.009361250566070395, 
        0.009323412865732418, 
        0.009285709688479221, 
        0.009248140604643731, 
        0.009210705185972883, 
        0.009173403005565508, 
        0.00913623363790524, 
        0.009099196658835566, 
        0.009062291645586173, 
        0.009025518176715474, 
        0.008988875832147364, 
        0.008952364193132136, 
        0.008915982842286592, 
        0.008879731363532399, 
        0.0088436093421224, 
        0.008807616364631819, 
        0.008771752018945589, 
        0.008736015894251525, 
        0.008700407581057607, 
        0.008664926671150758, 
        0.008629572757601534, 
        0.008594345434768303, 
        0.008559244298309133, 
        0.008524268945127799, 
        0.008489418973404352, 
        0.008454693982578525, 
        0.008420093573347024, 
        0.00838561734764215, 
        0.008351264908681242, 
        0.008317035860891206, 
        0.008282929809912111, 
        0.008248946362646479, 
        0.008215085127210432, 
        0.008181345712925179, 
        0.008147727730356845, 
        0.00811423079124281, 
        0.008080854508545714, 
        0.008047598496412681, 
        0.008014462370189029, 
        0.00798144574640577, 
        0.007948548242775737, 
        0.007915769478178465, 
        0.007883109072700753, 
        0.007850566647558831, 
        0.00781814182514948, 
        0.007785834229022409, 
        0.0077536434838832505, 
        0.007721569215584317, 
        0.007689611051123097, 
        0.00765776861863801, 
        0.007626041547395373, 
        0.007594429467789732, 
        0.0075629320113669105, 
        0.007531548810774132, 
        0.007500279499758603, 
        0.007469123713209816, 
        0.007438081087107458, 
        0.00740715125855204, 
        0.007376333865714681, 
        0.007345628547899107, 
        0.007315034945457788, 
        0.0072845526998511325, 
        0.007254181453648894, 
        0.00722392085045123, 
        0.007193770534974089, 
        0.007163730152966298, 
        0.0071337993512801175, 
        0.007103977777797941, 
        0.007074265081483452, 
        0.007044660912348951, 
        0.0070151649214389485, 
        0.006985776760863393, 
        0.006956496083780821, 
        0.006927322544372996, 
        0.006898255797867924, 
        0.006869295500512275, 
        0.006840441309602576, 
        0.006811692883440468, 
        0.006783049881352503, 
        0.00675451196367743, 
        0.006726078791787626, 
        0.006697750028047338, 
        0.006669525335822753, 
        0.006641404379497152, 
        0.00661338682444177, 
        0.0065854723370229185, 
        0.006557660584619545, 
        0.006529951235583906, 
        0.006502343959237758, 
        0.0064748384259004504, 
        0.006447434306889158, 
        0.006420131274477095, 
        0.006392929001891294, 
        0.006365827163371022, 
        0.0063388254340672025, 
        0.006311923490143375, 
        0.006285121008688328, 
        0.00625841766776549, 
        0.006231813146385091, 
        0.006205307124516234, 
        0.006178899283045499, 
        0.006152589303833633, 
        0.0061263768696678605, 
        0.006100261664284626, 
        0.006074243372327327, 
        0.006048321679396571, 
        0.006022496272013668, 
        0.005996766837620013, 
        0.005971133064588936, 
        0.005945594642197578, 
        0.005920151260662149, 
        0.0058948026110926385, 
        0.005869548385513634, 
        0.0058443882768634, 
        0.005819321978975431, 
        0.005794349186591031, 
        0.005769469595355257, 
        0.0057446829018010315, 
        0.005719988803358395, 
        0.005695386998345529, 
        0.005670877185974244, 
        0.005646459066340138, 
        0.005622132340410818, 
        0.005597896710044117, 
        0.005573751877976783, 
        0.005549697547807179, 
        0.0055257334240260735, 
        0.005501859211980451, 
        0.005478074617872287, 
        0.005454379348785151, 
        0.005430773112658483, 
        0.005407255618277537, 
        0.00538382657531976, 
        0.005360485694282926, 
        0.005337232686516026, 
        0.00531406726423272, 
        0.005290989140478106, 
        0.005267998029141368, 
        0.005245093644975359, 
        0.005222275703539175, 
        0.005199543921252256, 
        0.0051768980153517755, 
        0.0051543377039112185, 
        0.0051318627058378865, 
        0.005109472740847281, 
        0.005087167529491154, 
        0.005064946793152151, 
        0.005042810254017388, 
        0.005020757635089188, 
        0.004998788660191334, 
        0.004976903053954232, 
        0.004955100541817076, 
        0.0049333808500338595, 
        0.004911743705660033, 
        0.004890188836537224, 
        0.004868715971325314, 
        0.0048473248394788025, 
        0.004826015171235351, 
        0.004804786697650211, 
        0.004783639150542635, 
        0.004762572262537149, 
        0.004741585767037603, 
        0.004720679398227825, 
        0.0046998528910797985, 
        0.004679105981343826, 
        0.004658438405541889, 
        0.0046378499009825415, 
        0.004617340205732014, 
        0.004596909058641355, 
        0.004576556199319107, 
        0.0045562813681446655, 
        0.004536084306265572, 
        0.004515964755573932, 
        0.004495922458735698, 
        0.004475957159179085, 
        0.004456068601068646, 
        0.004436256529349064, 
        0.0044165206896896875, 
        0.004396860828523923, 
        0.004377276693031688, 
        0.004357768031120337, 
        0.00433833459145315, 
        0.004318976123445816, 
        0.004299692377235333, 
        0.004280483103693929, 
        0.004261348054438418, 
        0.004242286981808358, 
        0.004223299638877392, 
        0.004204385779451801, 
        0.004185545158062928, 
        0.004166777529950966, 
        0.004148082651092622, 
        0.004129460278187198, 
        0.004110910168641286, 
        0.004092432080584223, 
        0.004074025772862945, 
        0.004055691005015241, 
        0.004037427537317071, 
        0.004019235130727266, 
        0.004001113546931047, 
        0.003983062548301515, 
        0.003965081897923244, 
        0.003947171359580242, 
        0.003929330697751874, 
        0.003911559677612184, 
        0.0038938580650337983, 
        0.0038762256265759123, 
        0.003858662129484507, 
        0.0038411673417164337, 
        0.003823741031894212, 
        0.003806382969321673, 
        0.0037890929240016217, 
        0.0037718706666003098, 
        0.003754715968478738, 
        0.0037376286016620195, 
        0.0037206083388531728, 
        0.003703654953441797, 
        0.003686768219466083, 
        0.00366994791165806, 
        0.0036531938053899395, 
        0.0036365056767315774, 
        0.0036198833023903783, 
        0.003603326459744216, 
        0.003586834926830385, 
        0.0035704084823508977, 
        0.003554046905661249, 
        0.0035377499767589894, 
        0.003521517476306055, 
        0.0035053491856246255, 
        0.0034892448866716483, 
        0.0034732043620529195, 
        0.0034572273950291385, 
        0.0034413137694886396, 
        0.0034254632699789607, 
        0.0034096756816766566, 
        0.0033939507904049613, 
        0.0033782883826144095, 
        0.0033626882453932994, 
        0.0033471501664767904, 
        0.0033316739342131273, 
        0.0033162593375893014, 
        0.00330090616621525, 
        0.0032856142103350723, 
        0.0032703832608026954, 
        0.0032552131091195574, 
        0.003240103547384026, 
        0.0032250543683260816, 
        0.0032100653652899582, 
        0.003195136332233673, 
        0.003180267063727785, 
        0.0031654573549701106, 
        0.0031507070017510134, 
        0.003136015800481103, 
        0.0031213835481707962, 
        0.003106810042444379, 
        0.0030922950815248968, 
        0.0030778384642368827, 
        0.003063439990013871, 
        0.0030490994588713194, 
        0.003034816671437507, 
        0.0030205914289347696, 
        0.0030064235331671127, 
        0.0029923127865564645, 
        0.0029782589920857184, 
        0.0029642619533525763, 
        0.0029503214745217996, 
        0.002936437360358506, 
        0.0029226094162113944, 
        0.0029088374479904803, 
        0.002895121262218267, 
        0.002881460665970248, 
        0.0028678554669181507, 
        0.002854305473301306, 
        0.0028408104939331514, 
        0.0028273703382096986, 
        0.002813984816086388, 
        0.002800653738096074, 
        0.0027873769153337557, 
        0.0027741541594708857, 
        0.0027609852827333386, 
        0.002747870097919012, 
        0.0027348084183880144, 
        0.0027218000580469877, 
        0.0027088448313766825, 
        0.002695942553413289, 
        0.002683093039749635, 
        0.0026702961065192023, 
        0.0026575515704287452, 
        0.0026448592487171717, 
        0.002632218959180936, 
        0.002619630520179976, 
        0.0026070937505959313, 
        0.002594608469874426, 
        0.002582174497996222, 
        0.00256979165548048, 
        0.002557459763389585, 
        0.002545178643339408, 
        0.002532948117468549, 
        0.0025207680084489534, 
        0.0025086381395033053, 
        0.002496558334366158, 
        0.002484528417318959, 
        0.0024725482131774095, 
        0.0024606175472733326, 
        0.002448736245475611, 
        0.0024369041341773955, 
        0.002425121040286361, 
        0.002413386791243773, 
        0.002401701215014821, 
        0.0023900641400753267, 
        0.002378475395429579, 
        0.002366934810591984, 
        0.0023554422155953486, 
        0.0023439974409936387, 
        0.0023326003178342626, 
        0.002321250677697125, 
        0.002309948352663935, 
        0.0022986931753270286, 
        0.0022874849787833983, 
        0.0022763235966377754, 
        0.002265208863002236, 
        0.0022541406124867848, 
        0.0022431186802094856, 
        0.002232142901786605
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-6.json <==
[
    [
        168.35720193409321, 
        167.51774626182345, 
        166.68428058411581, 
        165.85674074854074, 
        165.03506731090485, 
        164.21920152078746, 
        163.40908531290532, 
        162.60466129712628, 
        161.80587274967439, 
        161.01266360402144, 
        160.22497844194712, 
        159.44276248478357, 
        158.6659615849297, 
        157.89452221718929, 
        157.1283914705146, 
        156.36751703985311, 
        155.61184721797062, 
        154.86133088764237, 
        154.11591751360405, 
        153.37555713504312, 
        152.64020035808781, 
        151.9097983480568, 
        151.18430282233911, 
        150.46366604302668, 
        149.7478408100506, 
        149.03678045377168, 
        148.33043882846371, 
        147.62877030513292, 
        146.9317297654072, 
        146.2392725942567, 
        145.55135467396107, 
        144.8679323775911, 
        144.18896256267675, 
        143.51440256506561, 
        142.84421019288291, 
        142.17834372031544, 
        141.51676188197385, 
        140.8594238667477, 
        140.20628931230345, 
        139.55731829930204, 
        138.91247134589969, 
        138.27170940217161, 
        137.63499384476413, 
        137.0022864714926, 
        136.37354949622784, 
        135.74874554348392, 
        135.12783764365452, 
        134.51078922758177, 
        133.89756412197417, 
        133.28812654422029, 
        132.68244109781466, 
        132.08047276744665, 
        131.482186914436, 
        130.88754927201862, 
        130.29652594096893, 
        129.70908338492865, 
        129.12518842608793, 
        128.54480824088532, 
        127.96791035555614, 
        127.39446264207885, 
        126.82443331390313, 
        126.25779092185, 
        125.69450435008788, 
        125.1345428120833, 
        124.57787584663649, 
        124.02447331410262, 
        123.47430539239043, 
        122.92734257329234, 
        122.3835556588177, 
        121.84291575722079, 
        121.30539427976801, 
        120.77096293668686, 
        120.23959373412714, 
        119.71125897019932, 
        119.18593123186629, 
        118.66358339136252, 
        118.14418860285744, 
        117.62772029921713, 
        117.11415218870307, 
        116.60345825165972, 
        116.09561273746512, 
        115.59059016123378, 
        115.08836530084952, 
        114.58891319377359, 
        114.09220913407903, 
        113.59822866946422, 
        113.10694759823549, 
        112.61834196642582, 
        112.13238806496072, 
        111.6490624266842, 
        111.16834182362852, 
        110.69020326421409, 
        110.21462399047128, 
        109.7415814753074, 
        109.27105341993726, 
        108.803017751026, 
        108.33745261825328, 
        107.87433639154227, 
        107.41364765866079, 
        106.9553652225085, 
        106.49946809875325, 
        106.04593551324957, 
        105.5947468995424, 
        105.14588189656095, 
        104.69932034613137, 
        104.25504229057117, 
        103.8130279703647, 
        103.37325782179694, 
        102.93571247472781, 
        102.50037275014496, 
        102.06721965802559, 
        101.63623439501413, 
        101.20739834230527, 
        100.78069306327026, 
        100.35610030142659, 
        99.93360197819392, 
        99.513180190746439, 
        99.09481720993, 
        98.678495478206813, 
        98.264197607415554, 
        97.851906376853421, 
        97.441604731139464, 
        97.033275778210083, 
        96.626902787284834, 
        96.22246918701363, 
        95.819958563289433, 
        95.419354657343547, 
        95.020641363939106, 
        94.623802729270579, 
        94.228822949202552, 
        93.835686367230977, 
        93.44437747272184, 
        93.054880899085518, 
        92.667181421773194, 
        92.281263956610346, 
        91.89711355787918, 
        91.514715416695083, 
        91.134054859060328, 
        90.755117344112861, 
        90.377888462476321, 
        90.002353934811993, 
        89.628499609396201, 
        89.256311461400401, 
        88.885775590356261, 
        88.516878219027987, 
        88.149605691665244, 
        87.783944472526741, 
        87.419881143956019, 
        87.057402405663723, 
        86.696495072134823, 
        86.337146071877669, 
        85.979342445846726, 
        85.623071345595804, 
        85.268320032596179, 
        84.915075876227206, 
        84.563326352707236, 
        84.213059044111972, 
        83.864261636513319, 
        83.516921918793827, 
        83.171027781995448, 
        82.826567217863641, 
        82.483528317471993, 
        82.141899270881069, 
        81.801668365247195, 
        81.462823984484174, 
        81.125354608181425, 
        80.78924881053581, 
        80.454495259962457, 
        80.121082718053259, 
        79.789000039126464, 
        79.45823616909918, 
        79.12878014593467, 
        78.800621097727785, 
        78.473748243818576, 
        78.148150893632291, 
        77.823818446339928, 
        77.500740391494915, 
        77.178906308080599, 
        76.858305864478652, 
        76.538928819735375, 
        76.220765022215659, 
        75.903804411198436, 
        75.588037016822199, 
        75.273452960209255, 
        74.960042454800586, 
        74.647795806213708, 
        74.336703414384189, 
        74.026755772930784, 
        73.717943471704061, 
        73.410257196892914, 
        73.10368773319847, 
        72.798225964962427, 
        72.493862877105869, 
        72.190589558243403, 
        71.888397201599886, 
        71.587277107070122, 
        71.287220683985353, 
        70.988219452640394, 
        70.690265046710792, 
        70.39334921691713, 
        70.097463831748968, 
        69.802600882712085, 
        69.508752484951771, 
        69.215910882178434, 
        68.92406844890148, 
        68.633217694244664, 
        68.343351264373638, 
        68.054461947244789, 
        67.766542676978773, 
        67.479586535171322, 
        67.19358675666787, 
        66.908536733702675, 
        66.624430017009601, 
        66.341260324125571, 
        66.059021541462457, 
        65.777707727656235, 
        65.497313119225254, 
        65.217832133888066, 
        64.939259374722326, 
        64.661589634476712, 
        64.384817901001355, 
        64.108939358928509, 
        63.833949394083547, 
        63.559843598824528, 
        63.286617774760401, 
        63.01426793582457, 
        62.742790312274124, 
        62.472181353539888, 
        62.202437730745544, 
        61.933556339668961, 
        61.665534304009491, 
        61.398368975167919, 
        61.132057935795466, 
        60.866599000663733, 
        60.6019902155059, 
        60.338229862022487, 
        60.075316451393896, 
        59.813248730461503, 
        59.552025676605552, 
        59.291646496706122, 
        59.032110627668004, 
        58.773417729614216, 
        58.515567686265754, 
        58.25856060015677, 
        58.002396785191728, 
        57.747076767079221, 
        57.492601275165761, 
        57.238971236623179, 
        56.986187764974595, 
        56.734252162091245, 
        56.483165902184545, 
        56.232930627382345, 
        55.983548137259909, 
        55.735020378676673, 
        55.487349437461553, 
        55.240537525662141, 
        54.994586971338649, 
        54.749500207324573, 
        54.505279759745207, 
        54.261928235117736, 
        54.019448306398438, 
        53.777842704244215, 
        53.537114199459637, 
        53.297265594543148, 
        53.058299705527048, 
        52.820219352977858, 
        52.583027348724499, 
        52.346726480038932, 
        52.1113194968217, 
        51.876809102302396, 
        51.643197937531511, 
        51.410488570578217, 
        51.178683483061377, 
        50.947785060097885, 
        50.71779558063669, 
        50.488717202899046, 
        50.260551957589556, 
        50.03330173664996, 
        49.806968286041794, 
        49.581553195755049, 
        49.357057891548862, 
        49.133483630903775, 
        48.91083149224076, 
        48.68910237322838, 
        48.468296983554723, 
        48.248415840886011, 
        48.029459266062105, 
        47.811427381850052, 
        47.594320109928269, 
        47.378137168057435, 
        47.162878070028505, 
        46.948542123955477, 
        46.735128435110127, 
        46.522635902819438, 
        46.311063223276996, 
        46.100408892281699, 
        45.890671205678004, 
        45.681848263309618, 
        45.473937971508221, 
        45.266938047207901, 
        45.060846019621309, 
        44.855659237784259, 
        44.651374873209825, 
        44.447989923978994, 
        44.245501222925292, 
        44.043905438548236, 
        43.8431990841569, 
        43.643378521823514, 
        43.444439967593503, 
        43.246379499131848, 
        43.049193061546163, 
        42.852876471583613, 
        42.657425425752841, 
        42.462835505001685, 
        42.269102182248353, 
        42.076220827122839, 
        41.884186712778494, 
        41.692995021654696, 
        41.502640852069185, 
        41.313119222785573, 
        41.124425080317828, 
        40.936553302860695, 
        40.749498708253171, 
        40.563256056845532, 
        40.377820058090798, 
        40.193185375850042, 
        40.009346633027661, 
        39.826298416644171, 
        39.644035282366353, 
        39.462551759389456, 
        39.281842354450767, 
        39.101901556590761, 
        38.922723840775646, 
        38.744303672265744, 
        38.566635510071769, 
        38.389713810913598, 
        38.213533032244463, 
        38.038087636091845, 
        37.86337209202371, 
        37.68938088011339, 
        37.516108493660674, 
        37.34354944251713, 
        37.171698254786513, 
        37.000549480160736, 
        36.830097691889911, 
        36.660337488621202, 
        36.491263497377489, 
        36.322870374366623, 
        36.155152807621647, 
        35.988105518303328, 
        35.821723262722564, 
        35.656000833332584, 
        35.490933060303576, 
        35.326514813019983, 
        35.16274100096777, 
        34.999606574918197, 
        34.837106528350965, 
        34.675235897536304, 
        34.513989763262799, 
        34.353363250982817, 
        34.193351531716679, 
        34.033949822768726, 
        33.875153388267556, 
        33.716957539607407, 
        33.559357635598381, 
        33.40234908344501, 
        33.245927338594541, 
        33.090087905203873, 
        32.934826336229328, 
        32.780138233691019, 
        32.626019248871188, 
        32.47246508219893, 
        32.319471483435187, 
        32.167034251670749, 
        32.015149235238155, 
        31.863812331725185, 
        31.713019487846601, 
        31.562766699331526, 
        31.413050010774654, 
        31.263865515473892, 
        31.115209355237369, 
        30.967077720129307, 
        30.819466848304856, 
        30.67237302568325, 
        30.525792585695957, 
        30.37972190903746, 
        30.234157423290899, 
        30.089095602666113, 
        29.944532967630607, 
        29.8004660845817, 
        29.656891565526013, 
        29.513806067644399, 
        29.371206292994074, 
        29.229088988065133, 
        29.087450943450047, 
        28.946288993428034, 
        28.805600015505675, 
        28.665380930130219, 
        28.52562870023301, 
        28.386340330808903, 
        28.247512868486943, 
        28.109143401176851, 
        27.971229057561622, 
        27.833767006774259, 
        27.696754457956217, 
        27.560188659775211, 
        27.424066900113566, 
        27.288386505536131, 
        27.153144840986581, 
        27.018339309291722, 
        26.883967350747238, 
        26.750026442745952, 
        26.616514099407308, 
        26.483427871060726, 
        26.350765343927456, 
        26.21852413964076, 
        26.086701914996137, 
        25.955296361381023, 
        25.824305204441401, 
        25.693726203803262, 
        25.563557152458419, 
        25.433795876632772, 
        25.304440235248833, 
        25.175488119637308, 
        25.046937453066992, 
        24.918786190492444, 
        24.791032318161072, 
        24.663673853148349, 
        24.53670884327834, 
        24.410135366381247, 
        24.283951530383579, 
        24.158155472578446, 
        24.032745359569081, 
        23.907719386720633, 
        23.783075778172883, 
        23.658812786105482, 
        23.534928690678594, 
        23.411421799670034, 
        23.288290448160598, 
        23.165532998245673, 
        23.043147838700555, 
        22.921133384766897, 
        22.79948807773722, 
        22.678210384844942, 
        22.557298798795824, 
        22.436751837688334, 
        22.316568044522839, 
        22.196745987142794, 
        22.07728425792325, 
        21.958181473464911, 
        21.839436274227925, 
        21.721047324532098, 
        21.603013312258486, 
        21.485332948443055, 
        21.368004967149961, 
        21.251028125344863, 
        21.134401202351295, 
        21.018123000033693, 
        20.902192342276461, 
        20.786608074853095, 
        20.671369065412804, 
        20.556474202958068, 
        20.441922397643317, 
        20.327712580961833, 
        20.213843705049101, 
        20.10031474288046, 
        19.987124687927338, 
        19.874272553946245, 
        19.761757374752786, 
        19.649578204177466, 
        19.537734115830002, 
        19.426224202852126, 
        19.315047577864082, 
        19.204203372711177, 
        19.093690738269419, 
        18.983508844395367, 
        18.87365687967592, 
        18.764134051362763, 
        18.654939584969128, 
        18.546072724453712, 
        18.437532731895189, 
        18.329318887328387, 
        18.221430488599143, 
        18.113866851267357, 
        18.006627308485346, 
        17.899711210748752, 
        17.793117925867897, 
        17.686846838683099, 
        17.580897351257335, 
        17.475268882428008, 
        17.369960867439488, 
        17.264972758487673, 
        17.160304024212813, 
        17.055954149416969, 
        16.951922635364458, 
        16.848208999126566, 
        16.744812773975987, 
        16.641733508810137, 
        16.53897076843727, 
        16.436524133060892, 
        16.334393198534151, 
        16.232577575902184, 
        16.131076891556027, 
        16.029890786836805, 
        15.929018918333446, 
        15.828460957290057, 
        15.728216589713529, 
        15.628285516262972, 
        15.528667452201338, 
        15.429362127024024, 
        15.330369284689988, 
        15.231688683208491, 
        15.133320094519339, 
        15.035263304573254, 
        14.937518113257447, 
        14.840084334010273, 
        14.742961793683337, 
        14.646150332848753, 
        14.549649805083728, 
        14.453460077353354, 
        14.35758102972013, 
        14.262012555158529, 
        14.166754559246792, 
        14.071806960545524, 
        13.977169689949694, 
        13.882842690888705, 
        13.788825919167737, 
        13.695119342563119, 
        13.601722941134707, 
        13.508636706611673, 
        13.415860642627013, 
        13.323394764375143, 
        13.231239098533052, 
        13.139393683155671, 
        13.047858567454551, 
        12.956633811757271, 
        12.865719487207858, 
        12.77511567576356, 
        12.684822470012843, 
        12.594839972944529, 
        12.505168297854221, 
        12.415807568109415, 
        12.326757917241542, 
        12.238019488432645, 
        12.149592434485376, 
        12.061476917779352, 
        11.973673109917549, 
        11.886181191714721, 
        11.799001352840156, 
        11.712133791854763, 
        11.625578715777129, 
        11.539336340203716, 
        11.453406888724235, 
        11.367790593129815, 
        11.282487693042997, 
        11.197498435655628, 
        11.112823075649198, 
        11.028461874882256, 
        10.944415102342203, 
        10.860683033720623, 
        10.777265951440711, 
        10.694164144216007, 
        10.611377907011962, 
        10.528907540773274, 
        10.446753351986395, 
        10.364915652885029, 
        10.283394760797762, 
        10.202190998250231, 
        10.121304692387904, 
        10.040736175041129, 
        9.9604857823773028, 
        9.8805538545755436, 
        9.8009407356412108, 
        9.7216467732300416, 
        9.6426723181141138, 
        9.564017724317937, 
        9.4856833485641587, 
        9.4076695501116099, 
        9.3299766905271735, 
        9.2526051332927359, 
        9.1755552436438137, 
        9.0988273883586093, 
        9.0224219350017005, 
        8.9463392523753491, 
        8.8705797097477657, 
        8.7951436767550657, 
        8.7200315228238736, 
        8.6452436173198688, 
        8.5707803289093452, 
        8.4966420254159924, 
        8.422829073466648, 
        8.3493418382746807, 
        8.2761806830267144, 
        8.2033459690150003, 
        8.1308380550990709, 
        8.0586572973079598, 
        7.9868040487841911, 
        7.9152786591824071, 
        7.8440814745114071, 
        7.7732128368217381, 
        7.7026730837543527, 
        7.6324625483940549, 
        7.5625815588451983, 
        7.4930304379438297, 
        7.4238095027773259, 
        7.3549190645992581, 
        7.2863594283931015, 
        7.2181308925668821, 
        7.1502337483490894, 
        7.0826682800030252, 
        7.0154347639388837, 
        6.9485334687330118, 
        6.8819646548029949, 
        6.8157285737605715, 
        6.7498254684312569, 
        6.6842555722826038, 
        6.6190191091376249, 
        6.5541162929488497, 
        6.4895473273744511, 
        6.4253124054219564, 
        6.3614117092497002, 
        6.2978454096075094, 
        6.2346136657996745, 
        6.1717166251312223, 
        6.1091544224921499, 
        6.0469271803250768, 
        5.9850350082233721, 
        5.9234780024841092, 
        5.8622562456500837, 
        5.8013698067019623, 
        5.7408187400343342, 
        5.6806030857935559, 
        5.6207228692545694, 
        5.5611781003812837, 
        5.5019687739400522, 
        5.4430948686669058, 
        5.3845563473140947, 
        5.3263531561926145, 
        5.2684852250440173, 
        5.2109524665332376, 
        5.1537547760201017, 
        5.096892031331917, 
        5.0403640924762962, 
        4.984170801248017, 
        4.9283119810517508, 
        4.872787436584713, 
        4.8175969535249781, 
        4.7627402983203693, 
        4.7082172179593664, 
        4.6540274395587327, 
        4.6001706702825604, 
        4.5466465969408372, 
        4.4934548858236321, 
        4.4405951824815775, 
        4.38806711128698, 
        4.3358702754863705, 
        4.2840042568086396, 
        4.2324686152259368, 
        4.1812628887857759, 
        4.130386593355805, 
        4.0798392224465605, 
        4.0296202469677525, 
        3.9797291150509695, 
        3.9301652518551013, 
        3.8809280593308282, 
        3.8320169160742599, 
        3.7834311772118676, 
        3.7351701740745478, 
        3.6872332141165964, 
        3.6396195807318725, 
        3.5923285331679264, 
        3.5453593062265738, 
        3.4987111102566364, 
        3.452383130941223, 
        3.4063745291021355, 
        3.3606844407339129, 
        3.3153119767271018, 
        3.2702562228178893, 
        3.2255162395080204, 
        3.1810910618402697, 
        3.1369796994542414, 
        3.0931811363439645, 
        3.0496943308481224, 
        3.0065182155712771, 
        2.9636516972448508, 
        2.9210936567395018, 
        2.8788429489366654, 
        2.8368984027022703, 
        2.7952588208096469, 
        2.7539229799195892, 
        2.712889630500654, 
        2.6721574968899944, 
        2.6317252770274036, 
        2.5915916427742953, 
        2.5517552395992551, 
        2.5122146867036461, 
        2.4729685771201564, 
        2.4340154774120162, 
        2.3953539280038432, 
        2.3569824429268427, 
        2.3188995100692233, 
        2.281103590957275, 
        2.2435931210990594, 
        2.206366509658924, 
        2.1694221398045204, 
        2.1327583685155145, 
        2.0963735268847166, 
        2.0602659199006128, 
        2.0244338267732664, 
        1.9888755007941485, 
        1.9535891695365855, 
        1.9185730349134174, 
        1.8838252731799496, 
        1.849344035164519, 
        1.8151274462788574, 
        1.7811736066078778, 
        1.7474805911163185, 
        1.7140464496149204, 
        1.6808692070091973, 
        1.6479468633390129, 
        1.6152773939469378, 
        1.5828587495935003, 
        1.5506888566335757, 
        1.5187656170909962, 
        1.4870869088961061, 
        1.4556505859660356, 
        1.4244544783519446, 
        1.3934963924686663, 
        1.3627741112708394, 
        1.3322853943206705, 
        1.3020279780725681, 
        1.2719995759611609, 
        1.2421978787273549, 
        1.2126205544156048, 
        1.1832652487692747, 
        1.1541295852643585, 
        1.1252111654038295, 
        1.0965075689304769, 
        1.0680163539340484, 
        1.0397350572269251, 
        1.011661194445536, 
        0.98379226034956369, 
        0.95612572892773273, 
        0.9286590538142272, 
        0.90138966833173151, 
        0.87431498589014933, 
        0.84743240014496557, 
        0.82073928525400652, 
        0.79423299614529697, 
        0.76791086874774139, 
        0.74177022028383577, 
        0.71580834948584249, 
        0.69002253691301962, 
        0.66441004517371272, 
        0.63896811920106444, 
        0.61369398656966845, 
        0.58858485770526148, 
        0.56363792625145348, 
        0.53885036924586249, 
        0.51421934750427267, 
        0.48974200588216943, 
        0.46541547353400442, 
        0.44123686422145386, 
        0.41720327665718798, 
        0.39331179472095817, 
        0.36955948784750464, 
        0.34594341129444073, 
        0.32246060642603291, 
        0.2991081011085282, 
        0.27588290991933845, 
        0.25278203449876613, 
        0.22980246391571971, 
        0.20694117493198913, 
        0.18419513237333152, 
        0.16156128937969955, 
        0.13903658781077555, 
        0.11661795856701282, 
        0.094302321849415005, 
        0.072086587587875603, 
        0.049967655706863338, 
        0.027942416472725384, 
        0.0060077508847563525, 
        -0.015839469059199876, 
        -0.037602379968730511, 
        -0.059284126686765713, 
        -0.080887862064062913, 
        -0.10241674647340562, 
        -0.12387394754669355, 
        -0.14526263980533294, 
        -0.16658600425964948, 
        -0.18784722817825378, 
        -0.20904950453154358, 
        -0.23019603192829433, 
        -0.25129001390940597, 
        -0.27233465885429431, 
        -0.29333317953042476, 
        -0.31428879269986493, 
        -0.33520471881130204, 
        -0.35608418167543832, 
        -0.37693040795638838, 
        -0.3977466268768397, 
        -0.41853606996621823, 
        -0.43930197052626013, 
        -0.46004756336696195, 
        -0.48077608438544667, 
        -0.50149077031373079, 
        -0.52219485787827635, 
        -0.5428915842258526, 
        -0.56358418631087059, 
        -0.584275899656159, 
        -0.60496995909945384, 
        -0.62566959805259725, 
        -0.64637804774691132, 
        -0.66709853910223593, 
        -0.68783429408023644, 
        -0.70858854127766646, 
        -0.72936449812682336, 
        -0.75016536567900338, 
        -0.77099440673646513, 
        -0.79184113255189759, 
        -0.81276012549147392, 
        -0.83368279784857191, 
        -0.85465639001846228, 
        -0.87567412313163295, 
        -0.89673917658378843, 
        -0.9178547043081402, 
        -0.93902387862062131, 
        -0.96024985864289969, 
        -0.98153579548484537, 
        -1.0028848316744416, 
        -1.0243001013277431, 
        -1.0457847296026093, 
        -1.0673418332768883, 
        -1.0889745177956431, 
        -1.1106858796932706, 
        -1.1324790047720366, 
        -1.1543569682521155, 
        -1.1763228339427039, 
        -1.1983796543403655, 
        -1.2205304700042152, 
        -1.2427783093642977, 
        -1.2651261880932885, 
        -1.2875771091423809, 
        -1.3101340619275221, 
        -1.3328000224170846, 
        -1.3555779523890974, 
        -1.378470799367562, 
        -1.4014814960979514, 
        -1.4246129602823236, 
        -1.4478680942209323, 
        -1.4712497843142607, 
        -1.4947609010008069, 
        -1.5184042982238144, 
        -1.5421828130637971, 
        -1.5660992654978867, 
        -1.5901564580139158, 
        -1.6143571752871761, 
        -1.6387041838180498, 
        -1.6632002316356491, 
        -1.687848047949023, 
        -1.7126503428121944, 
        -1.7376098068293135, 
        -1.7627291107759542, 
        -1.7880109053470699, 
        -1.8134578207763845, 
        -1.8390724665476237, 
        -1.8648574311187287, 
        -1.8908152815253825, 
        -1.9169485631676928, 
        -1.9432597994353524, 
        -1.9697514914092604, 
        -1.9964261176171818, 
        -2.0232861337052794, 
        -2.0503339721066798, 
        -2.0775720418643764, 
        -2.1050027282163173, 
        -2.1326283923514096, 
        -2.1604513711910429, 
        -2.1884739770394397, 
        -2.2166984973694932, 
        -2.2451271944888087, 
        -2.2737623053356382, 
        -2.3026060412024667, 
        -2.3316605874492424, 
        -2.3609281032879053, 
        -2.3904107215011261, 
        -2.4201105482268637, 
        -2.4500296627074274, 
        -2.4801701170123445, 
        -2.5105339358648062, 
        -2.5411231164327974, 
        -2.5719396279889208, 
        -2.6029854118390503, 
        -2.634262380979167, 
        -2.6657724199752804, 
        -2.6975173847464124, 
        -2.7294991022361308, 
        -2.7617193704395402, 
        -2.7941799580657896, 
        -2.8268826043884636, 
        -2.8598290190371105, 
        -2.8930208818814678, 
        -2.9264598428194035, 
        -2.9601475216219311, 
        -2.9940855077814486, 
        -3.0282753603657788, 
        -3.0627186078183741, 
        -3.0974167479019714, 
        -3.1323712475026824, 
        -3.1675835425145675, 
        -3.2030550377322533, 
        -3.2387871067076452, 
        -3.2747810916430731, 
        -3.3110383032821886, 
        -3.3475600208799552, 
        -3.3843474920029348, 
        -3.4214019324576723, 
        -3.4587245262884747, 
        -3.4963164256575481, 
        -3.5341787507667948, 
        -3.5723125897836354, 
        -3.6107189988453849, 
        -3.6493990019464122, 
        -3.6883535909549545, 
        -3.7275837255187754, 
        -3.7670903330861383, 
        -3.8068743088922523, 
        -3.846936515900198, 
        -3.8872777848083957, 
        -3.9278989141292486, 
        -3.9688006699830254, 
        -4.0099837864126791, 
        -4.0514489651736438, 
        -4.0931968759166226, 
        -4.1352281560259927, 
        -4.1775434108739251, 
        -4.2201432138525057, 
        -4.2630281062616726, 
        -4.3061985975393799, 
        -4.3496551653112423, 
        -4.3933982553026691, 
        -4.4374282817249773, 
        -4.4817456271417244, 
        -4.5263506426655784, 
        -4.5712436480667078, 
        -4.6164249318418031, 
        -4.6618947514318059, 
        -4.7076533332637478, 
        -4.7537008729318284, 
        -4.8000375353738729, 
        -4.8466634549781045, 
        -4.8935787357842635, 
        -4.9407834516774933, 
        -4.9882776465034633, 
        -5.0360613343020102, 
        -5.0841344995065691, 
        -5.1324970971043182, 
        -5.1811490529048063, 
        -5.2300902637264759, 
        -5.2793205976512017, 
        -5.3288398941411224, 
        -5.3786479644190628, 
        -5.4287445917735315, 
        -5.4791295315571569, 
        -5.5298025116840757, 
        -5.5807632328136405, 
        -5.6320113685278024, 
        -5.6835465658232289, 
        -5.7353684452641591, 
        -5.7874766012903125, 
        -5.8398706025664877, 
        -5.8925499922190765, 
        -5.945514288267411, 
        -5.998762983814494, 
        -6.0522955474754419, 
        -6.1061114236636564, 
        -6.1602100329567202, 
        -6.2145907724295313, 
        -6.2692530160392774, 
        -6.3241961149368064, 
        -6.3794193978834617, 
        -6.43492217154449, 
        -6.4907037210465912, 
        -6.5467633101334854, 
        -6.6031001816478145, 
        -6.6597135580246842, 
        -6.7166026414573832, 
        -6.7737666145336677, 
        -6.8312046406184868, 
        -6.8889158640969637, 
        -6.9468994109140745, 
        -7.005154388942735, 
        -7.0636798885973873, 
        -7.1224749829602336, 
        -7.1815387283862533, 
        -7.2408701648953944, 
        -7.3004683167870601, 
        -7.3603321927365144, 
        -7.4204607865927157, 
        -7.4808530776153148, 
        -7.5415080308884175, 
        -7.6024245979939504, 
        -7.6636017173324182, 
        -7.7250383145890726, 
        -7.7867333031575923, 
        -7.8486855847524533, 
        -7.9108940496288582, 
        -7.9733575773309688, 
        -8.0360750369554594, 
        -8.0990452877333485, 
        -8.162267179411014, 
        -8.2257395528158881, 
        -8.2894612402499543, 
        -8.3534310660133873, 
        -8.4176478468673004, 
        -8.4821103924725545, 
        -8.5468175059413429, 
        -8.6117679842407107, 
        -8.6769606186251558, 
        -8.7423941952436621, 
        -8.8080674955150435, 
        -8.8739792966116244, 
        -8.9401283719513511, 
        -9.0065134916254017, 
        -9.0731334229350828, 
        -9.1399869307138086, 
        -9.2070727780806152, 
        -9.2743897265165955, 
        -9.3419365366226881, 
        -9.4097119684454285, 
        -9.4777147819134964, 
        -9.5459437374246416, 
        -9.6143975960905284, 
        -9.6830751203714343, 
        -9.7519750744664719, 
        -9.8210962247103062, 
        -9.8904373399538201, 
        -9.9599971921490944, 
        -10.029774556736594, 
        -10.099768212926516, 
        -10.169976944406356, 
        -10.240399539457608, 
        -10.311034791482246, 
        -10.381881499478251, 
        -10.452938468442708, 
        -10.524204509616245, 
        -10.595678441141418, 
        -10.667359088179865, 
        -10.739245283470771, 
        -10.811335867640055, 
        -10.883629689692857, 
        -10.956125607214648, 
        -11.028822486866552, 
        -11.101719204799409, 
        -11.174814646623174, 
        -11.248107708347201, 
        -11.32159729639039, 
        -11.39528232795365, 
        -11.469161731301863, 
        -11.54323444636421, 
        -11.617499424539947, 
        -11.691955629606541, 
        -11.766602037803747, 
        -11.841437637939359, 
        -11.916461432070447, 
        -11.991672435505391, 
        -12.067069677083589, 
        -12.142652199718926, 
        -12.218419060566168, 
        -12.294369331175306, 
        -12.37050209794897, 
        -12.446816462298877, 
        -12.523311540845578, 
        -12.599986465846275, 
        -12.676840385378538, 
        -12.753872463418674, 
        -12.831081880523032, 
        -12.908467833411745, 
        -12.986029535879052, 
        -13.0637662184095, 
        -13.141677128902447, 
        -13.21976153248772, 
        -13.298018712037296, 
        -13.376447968172338, 
        -13.455048619516605, 
        -13.53382000294069, 
        -13.612761473695553, 
        -13.691872405630177, 
        -13.771152191310362, 
        -13.850600242257894, 
        -13.930215989146484, 
        -14.00999888183545, 
        -14.089948389709205, 
        -14.17006400166534, 
        -14.250345226374183, 
        -14.330791592416031, 
        -14.411402648331311, 
        -14.492177962963245, 
        -14.573117125296122, 
        -14.654219744939381, 
        -14.735485451934276, 
        -14.816913897037129, 
        -14.898504752048622, 
        -14.980257709541814, 
        -15.062172482992533, 
        -15.144248807327703, 
        -15.226486438588664, 
        -15.308885154363727, 
        -15.391444753506688, 
        -15.474165056684715, 
        -15.557045906157317, 
        -15.640087166009044, 
        -15.72328872223293, 
        -15.806650482790262, 
        -15.890172377680871, 
        -15.973854359167097, 
        -16.057696401576969, 
        -16.141698501760182, 
        -16.225860678872817, 
        -16.310182974702123, 
        -16.394665453372529, 
        -16.479308201917334, 
        -16.564111329963509, 
        -16.649074970026316, 
        -16.7341992774844, 
        -16.819484430773596, 
        -16.904930631128277, 
        -16.99053810312655, 
        -17.076307094516316, 
        -17.162237876292867, 
        -17.248330742704759, 
        -17.334586011544069, 
        -17.421004023999721, 
        -17.507585144892239, 
        -17.594329762642225, 
        -17.6812382894942, 
        -17.768311161214456, 
        -17.855548837604282, 
        -17.942951802624059, 
        -18.03052056394607, 
        -18.118255653483754, 
        -18.206157627261643, 
        -18.294227065715745, 
        -18.382464573490331, 
        -18.470870779753465, 
        -18.559446338186799, 
        -18.648191927024893, 
        -18.737108249308861, 
        -18.826196032789248, 
        -18.915456030137527, 
        -19.004889019121752, 
        -19.094495802433514, 
        -19.184277208149968, 
        -19.274234089549193, 
        -19.364367325236785, 
        -19.454677819464202, 
        -19.545166502124264, 
        -19.635834328815918, 
        -19.726682281033668, 
        -19.817711366274395, 
        -19.908922618167079, 
        -20.00031709656858, 
        -20.091895887828915, 
        -20.183660104722811, 
        -20.275610886797779, 
        -20.367749400334073, 
        -20.460076838720919, 
        -20.552594422380711, 
        -20.645303399058989, 
        -20.738205044010702, 
        -20.831300660013241, 
        -20.924591577751784, 
        -21.018079155899628, 
        -21.111764781197738, 
        -21.205649868981538, 
        -21.299735862933733, 
        -21.394024235556774, 
        -21.488516488318766, 
        -21.583214151930463, 
        -21.678118786395252, 
        -21.773231981487665, 
        -21.868555356755927, 
        -21.964090561760607, 
        -22.059839276523697, 
        -22.155803211607722, 
        -22.251984108424839, 
        -22.348383739474414, 
        -22.445003908659171, 
        -22.541846451493317, 
        -22.638913235502351, 
        -22.736206160298163, 
        -22.833727158149014, 
        -22.931478194097636, 
        -23.029461266335087, 
        -23.127678406536599, 
        -23.226131680169303, 
        -23.324823186753544, 
        -23.423755060316065, 
        -23.522929469844176, 
        -23.622348619336655, 
        -23.722014748425192, 
        -23.821930132649378, 
        -23.922097083899047, 
        -24.022517950725025, 
        -24.123195118889448, 
        -24.224131011587321, 
        -24.325328090036923, 
        -24.426788853767974, 
        -24.528515841240594, 
        -24.630511630044261, 
        -24.732778837695403, 
        -24.83532012176865, 
        -24.938138180493237, 
        -25.041235753393284, 
        -25.144615621501735, 
        -25.248280608188825, 
        -25.352233579345427, 
        -25.456477444161493, 
        -25.561015155675435, 
        -25.665849711047596, 
        -25.770984152460606, 
        -25.87642156740856, 
        -25.982165089411744, 
        -26.088217898584972, 
        -26.19458322228191, 
        -26.301264335612906, 
        -26.408264562073132, 
        -26.515587274250443, 
        -26.623235894428582, 
        -26.731213895196333, 
        -26.839524800150418, 
        -26.948172184565866, 
        -27.057159676019022, 
        -27.166490955168175, 
        -27.276169756378586, 
        -27.386199868465855, 
        -27.496585135403269, 
        -27.607329457067689, 
        -27.718436789915017, 
        -27.829911147812332, 
        -27.941756602751603, 
        -28.053977285586637, 
        -28.166577386845596, 
        -28.279561157509779, 
        -28.392932909680997, 
        -28.50669701761019, 
        -28.620857918241065, 
        -28.735420112203805, 
        -28.850388164520957, 
        -28.965766705450239, 
        -29.081560431347885, 
        -29.197774105405074, 
        -29.314412558514935, 
        -29.431480690128438, 
        -29.548983469044916, 
        -29.666925934262053, 
        -29.785313195782145, 
        -29.904150435464693, 
        -30.023442907841826, 
        -30.143195940938941, 
        -30.263414937063352, 
        -30.384105373682374, 
        -30.50527280415924, 
        -30.626922858569319, 
        -30.749061244500915, 
        -30.871693747829593, 
        -30.994826233381271, 
        -31.118464645840287, 
        -31.242615010289899, 
        -31.367283433064905, 
        -31.492476102397518, 
        -31.618199288992837, 
        -31.744459346780015, 
        -31.871262713451166, 
        -31.998615910934948, 
        -32.126525546159236, 
        -32.254998311345275, 
        -32.384040984622445, 
        -32.513660430252983, 
        -32.643863599169428, 
        -32.774657529317409, 
        -32.906049345676109, 
        -33.038046260808834, 
        -33.170655574718346, 
        -33.303884674935205, 
        -33.437741036752819, 
        -33.572232222970356, 
        -33.707365883833553, 
        -33.843149756657141, 
        -33.979591665728549, 
        -34.116699521723511, 
        -34.25448132127876, 
        -34.392945146270215, 
        -34.53209916322583, 
        -34.671951622335094, 
        -34.812510856559328, 
        -34.95378528061844, 
        -35.095783389544195, 
        -35.238513757518639, 
        -35.381985036396408, 
        -35.52620595341773, 
        -35.671185310342786, 
        -35.816931980925844, 
        -35.963454909047456, 
        -36.110763105224983, 
        -36.25886564606197, 
        -36.407771669801456, 
        -36.557490374407486, 
        -36.708031014176086, 
        -36.859402896442404, 
        -37.0116153773562, 
        -37.164677859252983, 
        -37.318599786477492, 
        -37.473390640317469, 
        -37.629059935543033, 
        -37.78561721504569, 
        -37.9430720455928, 
        -38.101434012206809, 
        -38.260712712663278, 
        -38.420917752893722, 
        -38.582058739130083, 
        -38.74414527432895, 
        -38.907186949883346, 
        -39.071193339769437, 
        -39.236173994734536, 
        -39.402138433380948, 
        -39.569096136019198, 
        -39.737056537403042, 
        -39.906029018760101, 
        -40.076022899939694, 
        -40.247047432237721, 
        -40.419111789466363, 
        -40.592225058952813, 
        -40.766396235265411, 
        -40.941634210338378, 
        -41.117947765401361, 
        -41.295345561530922, 
        -41.47383613261232, 
        -41.653427875096753, 
        -41.834129040337316, 
        -42.015947726803937, 
        -42.198891869803397, 
        -42.382969234175327, 
        -42.56818740634332, 
        -42.754553786241743, 
        -42.942075579373352, 
        -43.130759789299795, 
        -43.320613210692542, 
        -43.51164242316873, 
        -43.703853783154408, 
        -43.897253420330095, 
        -44.091847230125332, 
        -44.287640868151421, 
        -44.484639747489616, 
        -44.682849035954781, 
        -44.882273647992655, 
        -45.082918247052341, 
        -45.284787239945487, 
        -45.487884776530585, 
        -45.692214749301236, 
        -45.897780794615308, 
        -46.104586290176037, 
        -46.312634359808413, 
        -46.521927873328565, 
        -46.732469450749058, 
        -46.94426146495141, 
        -47.157306048941976, 
        -47.371605097919023, 
        -47.587160274109451, 
        -47.803973018044374, 
        -48.022044553413586, 
        -48.24137589378465, 
        -48.461967853760108, 
        -48.683821055604128, 
        -48.906935941327191, 
        -49.131312781396225, 
        -49.356951685507113, 
        -49.583852614907848, 
        -49.812015392991817, 
        -50.041439717551377, 
        -50.272125172578853, 
        -50.504071240306757, 
        -50.737277316633069, 
        -50.971742719791415, 
        -51.207466703750235, 
        -51.44444847417293, 
        -51.682687197345551, 
        -51.922182016666866, 
        -52.162932059320362, 
        -52.404936455006208, 
        -52.648194345810076, 
        -52.892704895313322, 
        -53.1384673051463, 
        -53.385480821674378, 
        -53.63374474831604, 
        -53.88325845766623, 
        -54.134021399552886, 
        -54.386033112209184, 
        -54.639293229502364, 
        -54.893801491758609, 
        -55.149557753072514, 
        -55.406561989437023, 
        -55.664814303601823, 
        -55.924314936472143, 
        -56.185064268431901, 
        -56.447062829259245, 
        -56.710311300305506, 
        -56.974810520903389, 
        -57.240561493169196, 
        -57.507565384483918, 
        -57.775823530351722, 
        -58.045337438929273, 
        -58.316108795759106, 
        -58.588139460447657, 
        -58.861431472189253, 
        -59.135987050508312, 
        -59.41180859641063, 
        -59.688898692792442, 
        -59.967260105199621, 
        -60.246895781983476, 
        -60.52780885393797, 
        -60.810002635096751, 
        -61.093480619267986, 
        -61.378246483898231, 
        -61.664304083910395, 
        -61.951657455968743, 
        -62.240310811549612, 
        -62.53026854016138, 
        -62.821535207055078, 
        -63.114115548544852, 
        -63.408014474523888, 
        -63.703237062876958, 
        -63.999788560507199, 
        -64.29767437946343, 
        -64.596900096806408, 
        -64.897471450657562, 
        -65.199394340635422, 
        -65.50267482350263, 
        -65.80731911259592, 
        -66.113333575277153, 
        -66.420724732145842, 
        -66.729499253516494, 
        -67.039663958202368, 
        -67.351225812190791, 
        -67.664191926117198, 
        -67.978569554237822, 
        -68.294366091591016, 
        -68.611589073864579, 
        -68.930246174470568, 
        -69.250345203925505, 
        -69.571894107937553, 
        -69.894900966510576, 
        -70.219373991043113, 
        -70.545321525358034, 
        -70.872752043127804, 
        -71.201674146701549, 
        -71.53209656688044, 
        -71.864028160962121, 
        -72.197477912143526, 
        -72.532454928717854, 
        -72.868968444010662, 
        -73.207027813961119, 
        -73.54664251833718, 
        -73.887822158587781, 
        -74.230576458244855, 
        -74.574915262105037, 
        -74.92084853590535, 
        -75.268386366042932, 
        -75.617538958965, 
        -75.968316641509134, 
        -76.320729859986812, 
        -76.674789180854845, 
        -77.030505289953936, 
        -77.387888993032007, 
        -77.746951215381145, 
        -78.107703002534492, 
        -78.47015551893324, 
        -78.834320050171272, 
        -79.200208001726139, 
        -79.567830899851543, 
        -79.937200391707094, 
        -80.308328245713142, 
        -80.681226352142332, 
        -81.055906723241819, 
        -81.432381494113173, 
        -81.810662922806571, 
        -82.190763391325945, 
        -82.572695405742522, 
        -82.956471597440981, 
        -83.342104723059464, 
        -83.729607665926665, 
        -84.118993436240459, 
        -84.51027517198915, 
        -84.903466139886177, 
        -85.298579736238722, 
        -85.695629487699264, 
        -86.094629051771363, 
        -86.495592218523967, 
        -86.89853291112253, 
        -87.303465186691554, 
        -87.710403237623112, 
        -88.119361392359153, 
        -88.53035411664618, 
        -88.943396014590306, 
        -89.358501829587439, 
        -89.775686445807423, 
        -90.194964889215726, 
        -90.616352328844314, 
        -91.039864077623861, 
        -91.465515594364106, 
        -91.893322484469564, 
        -92.323300501508797, 
        -92.75546554852292, 
        -93.189833679321538, 
        -93.626421099924997, 
        -94.065244170012519, 
        -94.506319404331791, 
        -94.949663474193784, 
        -95.395293208975659, 
        -95.843225597639318, 
        -96.293477790319287, 
        -96.746067099868213, 
        -97.201011003492681, 
        -97.658327144386945, 
        -98.118033333431541, 
        -98.580147550894722, 
        -99.044687947963737, 
        -99.511672848828852, 
        -99.981120752262598, 
        -100.45305033346081, 
        -100.92748044587816, 
        -101.4044301231245, 
        -101.88391858087481, 
        -102.36596521877473, 
        -102.85058962238035, 
        -103.33781156523304, 
        -103.82765101078125, 
        -104.32012811452914, 
        -104.81526322607913, 
        -105.31307689127783, 
        -105.8135898542767, 
        -106.31682305987606, 
        -106.82279765562268, 
        -107.33153499411141, 
        -107.84305663529223, 
        -108.35738434874568, 
        -108.87454011606141, 
        -109.39454613324521, 
        -109.91742481316085, 
        -110.44319878794099, 
        -110.9718909115919, 
        -111.5035242624491, 
        -112.0381221457214, 
        -112.57570809625778, 
        -113.11630588110523, 
        -113.65993950222409, 
        -114.20663319919639, 
        -114.75641145209156, 
        -115.30929898418042, 
        -115.86532076488373, 
        -116.42450201266064, 
        -116.9868681979104, 
        -117.55244504604266, 
        -118.12125854042857, 
        -118.69333492556386, 
        -119.26870071016559, 
        -119.84738267028489, 
        -120.42940785269856, 
        -121.01480357791287, 
        -121.60359744380015, 
        -122.19581732869219, 
        -122.79149139497771, 
        -123.39064809251262, 
        -123.99331616208984, 
        -124.59952463911826, 
        -125.20930285717654, 
        -125.82268045163575, 
        -126.43968736356474, 
        -127.06035384338118, 
        -127.68471045474563, 
        -128.31278807849307, 
        -128.94461791653882, 
        -129.58023149597011, 
        -130.21966067312016, 
        -130.86293763754924, 
        -131.51009491657652, 
        -132.1611653792105, 
        -132.81618224075004, 
        -133.47517906705795, 
        -134.13818977908173, 
        -134.80524865721151, 
        -135.47639034617356, 
        -136.15164985953928, 
        -136.83106258446006, 
        -137.51466428654004, 
        -138.20249111474831, 
        -138.89457960618182, 
        -139.59096669139413, 
        -140.29168969942856, 
        -140.99678636289073, 
        -141.70629482332058, 
        -142.42025363656956, 
        -143.13870177817267, 
        -143.86167864893503, 
        -144.58922408055477, 
        -145.3213783412738, 
        -146.05818214162039, 
        -146.79967664043335, 
        -147.54590345069343, 
        -148.29690464566079, 
        -149.05272276498667, 
        -149.81340082116537, 
        -150.57898230523332, 
        -151.34951119421837, 
        -152.12503195686722, 
        -152.90558956078729, 
        -153.69122947890432, 
        -154.4819976965648, 
        -155.27794071831818, 
        -156.07910557519355, 
        -156.88553983173998, 
        -157.69729159353474, 
        -158.51440951430732, 
        -159.33694280391302, 
        -160.16494123566389, 
        -160.99845515436169, 
        -161.83753548405031, 
        -162.68223373621746, 
        -163.5326020179136, 
        -164.38869304016552, 
        -165.25056012611458, 
        -166.11825722012358, 
        -166.99183889611425, 
        -167.87136036664873, 
        -168.75687749186915, 
        -169.6484467888213, 
        -170.54612544035237, 
        -171.44997130529234, 
        -172.36004292741353, 
        -173.27639954575395
    ], 
    [
        0.002233, 
        0.0022545758452370713, 
        0.00227631021635179, 
        0.0022982036379024556, 
        0.0023202569038802846, 
        0.0023424708101662424, 
        0.0023648461545076583, 
        0.00238738373652892, 
        0.002410084357713537, 
        0.002432948821400076, 
        0.0024559779327737136, 
        0.0024791724988617045, 
        0.0025025333285203987, 
        0.002526061232434568, 
        0.0025497570231063967, 
        0.0025736215148471474, 
        0.0025976555237713942, 
        0.002621859867787138, 
        0.002646235366591104, 
        0.0026707828416588906, 
        0.002695503116231918, 
        0.0027203970153200905, 
        0.0027454653656853313, 
        0.002770708995837931, 
        0.0027961287360215225, 
        0.0028217254182143436, 
        0.002847499876112157, 
        0.002873452945129276, 
        0.002899585462371205, 
        0.002925898266650781, 
        0.002952392198462289, 
        0.0029790680999785203, 
        0.0030059268150401147, 
        0.0030329691891487747, 
        0.0030601960694523122, 
        0.003087608304745724, 
        0.0031152067454488313, 
        0.0031429922436097897, 
        0.003170965652886734, 
        0.0031991278285434196, 
        0.003227479627434299, 
        0.003256021908000856, 
        0.0032847555302570846, 
        0.003313681355782994, 
        0.003342800247710255, 
        0.0033721130707202018, 
        0.0034016206910186288, 
        0.003431323976344928, 
        0.0034612237959453208, 
        0.0034913210205732765, 
        0.003521616522470842, 
        0.0035521111753640364, 
        0.003582805854447904, 
        0.003613701436379129, 
        0.00364479879925845, 
        0.0036760988226272385, 
        0.003707602387452725, 
        0.003739310376113509, 
        0.003771223672395262, 
        0.0038033431614702745, 
        0.003835669729890015, 
        0.0038682042655740208, 
        0.003900947657792911, 
        0.003933900797160266, 
        0.003967064575620285, 
        0.004000439886428983, 
        0.004034027624148716, 
        0.004067828684630584, 
        0.004101843964993903, 
        0.004136074363630712, 
        0.004170520780167921, 
        0.004205184115478519, 
        0.004240065271639382, 
        0.004275165151942505, 
        0.0043104846608600965, 
        0.004346024704039264, 
        0.004381786188283952, 
        0.004417770021536511, 
        0.004453977112858736, 
        0.004490408372422905, 
        0.004527064711483681, 
        0.004563947042370498, 
        0.004601056278458541, 
        0.004638393334158953, 
        0.004675959124892804, 
        0.004713754567073938, 
        0.004751780578088015, 
        0.004790038076271238, 
        0.004828527980883214, 
        0.004867251212094307, 
        0.004906208690953209, 
        0.004945401339368334, 
        0.004984830080080352, 
        0.005024495836638995, 
        0.005064399533368817, 
        0.005104542095354549, 
        0.005144924448401017, 
        0.005185547519013048, 
        0.0052264122343550655, 
        0.005267519522230711, 
        0.005308870311041442, 
        0.00535046552975641, 
        0.005392306107882394, 
        0.0054343929754170585, 
        0.005476727062819216, 
        0.005519309300967039, 
        0.005562140621119443, 
        0.005605221954874239, 
        0.005648554234117604, 
        0.00569213839099096, 
        0.005735975357835159, 
        0.005780066067147576, 
        0.005824411451521025, 
        0.005869012443604942, 
        0.0059138699760425805, 
        0.005958984981413048, 
        0.006004358392180756, 
        0.006049991140625138, 
        0.006095884158772804, 
        0.006142038378347606, 
        0.006188454730685132, 
        0.006235134146670401, 
        0.006282077556659839, 
        0.00632928589040615, 
        0.006376760076960824, 
        0.006424501044615493, 
        0.0064725097208028146, 
        0.0065207870319962235, 
        0.006569333903628073, 
        0.0066181512599785995, 
        0.0066672400240858675, 
        0.006716601117628028, 
        0.006766235460805068, 
        0.006816143972242669, 
        0.006866327568852637, 
        0.006916787165718745, 
        0.006967523675943777, 
        0.0070185380105351435, 
        0.007069831078261636, 
        0.007121403785494394, 
        0.0071732570360132815, 
        0.007225391730941733, 
        0.00727780876845277, 
        0.007330509043707256, 
        0.007383493448603306, 
        0.007436762871602813, 
        0.007490318197516296, 
        0.007544160307341642, 
        0.007598290077932119, 
        0.0076527083819215875, 
        0.007707416087379453, 
        0.007762414057582366, 
        0.007817703150817198, 
        0.007873284219999482, 
        0.007929158112489777, 
        0.007985325669760394, 
        0.008041787727031478, 
        0.008098545113049688, 
        0.008155598649741289, 
        0.008212949151777863, 
        0.008270597426257577, 
        0.008328544272366992, 
        0.008386790480864667, 
        0.008445336833804534, 
        0.008504184104000926, 
        0.00856333305459855, 
        0.008622784438629977, 
        0.008682538998451646, 
        0.008742597465273418, 
        0.008802960558572374, 
        0.00886362898562354, 
        0.008924603440719643, 
        0.00898588460482223, 
        0.00904747314463011, 
        0.009109369712059553, 
        0.009171574943559016, 
        0.00923408945921827, 
        0.00929691386216509, 
        0.009360048737777446, 
        0.009423494652616915, 
        0.00948725215386028, 
        0.009551321768132373, 
        0.009615704000646673, 
        0.009680399334294421, 
        0.009745408228466042, 
        0.009810731118161544, 
        0.009876368412598962, 
        0.00994232049438907, 
        0.010008587718015265, 
        0.010075170408812475, 
        0.01014206886148118, 
        0.010209283338798666, 
        0.010276814070365292, 
        0.010344661250830755, 
        0.01041282503859378, 
        0.010481305554223925, 
        0.010550102878694923, 
        0.010619217051876614, 
        0.010688648070805355, 
        0.010758395887639565, 
        0.010828460408267866, 
        0.010898841489845157, 
        0.010969538939384144, 
        0.011040552511316845, 
        0.01111188190565573, 
        0.011183526765765596, 
        0.011255486676451503, 
        0.011327761161458403, 
        0.011400349681019155, 
        0.011473251630172817, 
        0.011546466335939629, 
        0.01161999305487776, 
        0.011693830971419614, 
        0.011767979194330999, 
        0.011842436754765519, 
        0.011917202603987001, 
        0.011992275610477884, 
        0.012067654557653603, 
        0.012143338141360161, 
        0.012219324967321513, 
        0.012295613548295769, 
        0.012372202302233857, 
        0.012449089549742639, 
        0.012526273511278652, 
        0.01260375230507438, 
        0.012681523945014928, 
        0.012759586338267785, 
        0.012837937283257758, 
        0.012916574467792662, 
        0.012995495467085576, 
        0.013074697741737628, 
        0.013154178636788779, 
        0.013233935379714023, 
        0.013313965079274204, 
        0.013394264725044519, 
        0.013474831185151626, 
        0.013555661207569972, 
        0.013636751417646928, 
        0.013718098319160526, 
        0.013799698294234873, 
        0.01388154760284853, 
        0.01396364238474975, 
        0.014045978659221236, 
        0.014128552326575084, 
        0.014211359170643296, 
        0.01429439485884427, 
        0.014377654945136641, 
        0.014461134872348862, 
        0.014544829976516474, 
        0.01462873548689743, 
        0.014712846532076856, 
        0.01479715814236809, 
        0.014881665254367323, 
        0.014966362715550428, 
        0.015051245288386313, 
        0.015136307656093398, 
        0.015221544427666265, 
        0.01530695014340135, 
        0.015392519280616771, 
        0.01547824626002314, 
        0.015564125452576894, 
        0.015650151184622294, 
        0.01573631774626863, 
        0.015822619396645296, 
        0.015909050372732016, 
        0.015995604895009116, 
        0.016082277174710682, 
        0.016169061422117298, 
        0.01625595185383168, 
        0.016342942698825705, 
        0.01643002820683363, 
        0.016517202655058936, 
        0.016604460355925707, 
        0.016691795663586997, 
        0.016779202980298575, 
        0.01686667676467823, 
        0.016954211537021983, 
        0.01704180188632119, 
        0.01712944247572512, 
        0.017217128049054443, 
        0.0173048534366369, 
        0.017392613559456056, 
        0.017480403435911406, 
        0.01756821818494403, 
        0.01765605303131806, 
        0.017743903309557163, 
        0.01783176446814944, 
        0.017919632072241457, 
        0.018007501806976578, 
        0.01809536948067554, 
        0.018183231026828815, 
        0.018271082506650115, 
        0.018358920109713725, 
        0.01844674015690657, 
        0.01853453910089257, 
        0.01862231352648217, 
        0.018710060151867245, 
        0.01879777582830534, 
        0.01888545754030725, 
        0.018973102405058295, 
        0.019060707672764722, 
        0.019148270724421407, 
        0.01923578907156393, 
        0.019323260355322447, 
        0.01941068234360376, 
        0.01949805293134323, 
        0.019585370137099763, 
        0.019672632101812786, 
        0.019759837086936023, 
        0.01984698347142207, 
        0.019934069749423404, 
        0.020021094528637595, 
        0.02010805652684607, 
        0.020194954569899892, 
        0.020281787588392105, 
        0.020368554615473874, 
        0.020455254783715977, 
        0.020541887322358548, 
        0.020628451554144712, 
        0.020714946892999398, 
        0.02080137284044173, 
        0.020887728983456224, 
        0.020974014990491768, 
        0.021060230609756397, 
        0.02114637566574827, 
        0.02123245005634863, 
        0.02131845375019672, 
        0.021404386783804744, 
        0.021490249258926994, 
        0.02157604133970853, 
        0.02166176325023375, 
        0.021747415271686537, 
        0.02183299774003263, 
        0.0219185110433233, 
        0.022003955619430925, 
        0.02208933195349078, 
        0.022174640575824155, 
        0.022259882059407952, 
        0.022345057017795836, 
        0.02243016610298737, 
        0.022515210003450893, 
        0.0226001894418046, 
        0.02268510517331127, 
        0.022769957983551654, 
        0.022854748686760972, 
        0.022939478124254276, 
        0.023024147162239977, 
        0.023108756690750284, 
        0.02319330762163582, 
        0.023277800887232015, 
        0.023362237438676364, 
        0.023446618244719962, 
        0.023530944290276145, 
        0.02361521657499296, 
        0.02369943611213621, 
        0.023783603927339553, 
        0.02386772105722238, 
        0.02395178854870138, 
        0.024035807457465204, 
        0.024119778847270453, 
        0.02420370378884643, 
        0.024287583358900005, 
        0.024371418639225685, 
        0.024455210715869133, 
        0.024538960678454826, 
        0.024622669619068244, 
        0.024706338631762314, 
        0.024789968811726508, 
        0.024873561254677844, 
        0.02495711705614806, 
        0.025040637310821203, 
        0.02512412311206261, 
        0.02520757555125795, 
        0.025290995717301108, 
        0.025374384696096656, 
        0.025457743570045613, 
        0.025541073417600438, 
        0.025624375312819737, 
        0.02570765032494949, 
        0.025790899518033657, 
        0.025874123950514603, 
        0.025957324674915763, 
        0.02604050273745754, 
        0.026123659177765633, 
        0.026206795028570033, 
        0.026289911315379343, 
        0.026373009056255663, 
        0.0264560892615207, 
        0.026539152933527734, 
        0.02662220106643292, 
        0.02670523464594247, 
        0.026788254649165816, 
        0.02687126204435524, 
        0.026954257790776915, 
        0.027037242838498926, 
        0.027120218128230355, 
        0.02720318459121444, 
        0.027286143149008367, 
        0.02736909471337295, 
        0.027452040186157756, 
        0.027534980459166376, 
        0.027617916414032502, 
        0.02770084892213711, 
        0.02778377884446614, 
        0.02786670703151963, 
        0.02794963432326126, 
        0.028032561548959112, 
        0.028115489527182375, 
        0.028198419065644947, 
        0.028281350961185128, 
        0.02836428599970127, 
        0.028447224956049164, 
        0.02853016859395229, 
        0.028613117666031047, 
        0.02869607291366848, 
        0.02877903506701398, 
        0.028862004844833745, 
        0.02894498295457578, 
        0.02902797009227675, 
        0.029110966942457808, 
        0.029193974178214198, 
        0.02927699246101113, 
        0.02936002244075777, 
        0.02944306475569962, 
        0.029526120032450965, 
        0.029609188885877675, 
        0.0296922719190838, 
        0.029775369723441608, 
        0.029858482878376204, 
        0.029941611951595493, 
        0.03002475749875126, 
        0.03010792006368545, 
        0.030191100178183806, 
        0.030274298362105205, 
        0.03035751512311189, 
        0.030440750956905255, 
        0.030524006347026664, 
        0.03060728176484918, 
        0.030690577669542748, 
        0.03077389450803109, 
        0.030857232714982058, 
        0.030940592712702226, 
        0.031023974911190577, 
        0.031107379707976862, 
        0.031190807488220475, 
        0.031274258624504885, 
        0.03135773347697981, 
        0.03144123239314798, 
        0.03152475570786744, 
        0.03160830374333393, 
        0.031691876809112784, 
        0.03177547520191299, 
        0.0318590992055819, 
        0.03194274909116135, 
        0.032026425116761605, 
        0.032110127527439254, 
        0.03219385655536, 
        0.032277612419444664, 
        0.03236139532554405, 
        0.03244520546630372, 
        0.03252904302096874, 
        0.0326129081555411, 
        0.03269680102272148, 
        0.03278072176155921, 
        0.032864670497751595, 
        0.032948647343281255, 
        0.0330326523964768, 
        0.0331166857419437, 
        0.03320074745053086, 
        0.033284837579162466, 
        0.033368956170792864, 
        0.033453103254397924, 
        0.033537278844802926, 
        0.033621482942668555, 
        0.03370571553444413, 
        0.0337899765921779, 
        0.033874266073529245, 
        0.03395858392159799, 
        0.03404293006504043, 
        0.03412730441771472, 
        0.034211706878739284, 
        0.03429613733241152, 
        0.03438059564812047, 
        0.0344650816802226, 
        0.03454959526792587, 
        0.03463413623530105, 
        0.034718704391079, 
        0.0348032995287004, 
        0.03488792142594115, 
        0.03497256984507864, 
        0.035057244532984935, 
        0.035141945220483244, 
        0.03522667162255663, 
        0.035311423438382096, 
        0.03539620035087929, 
        0.035481002027041304, 
        0.03556582811741453, 
        0.035650678256382004, 
        0.03573555206170179, 
        0.03582044913475088, 
        0.0359053690601135, 
        0.035990311405749605, 
        0.03607527572267491, 
        0.036160261545084414, 
        0.03624526838990491, 
        0.03633029575709212, 
        0.036415343129341096, 
        0.03650040997197069, 
        0.03658549573276974, 
        0.03667059984211518, 
        0.03675572171256396, 
        0.0368408607390092, 
        0.036926016298585954, 
        0.03701118775039576, 
        0.037096374435368916, 
        0.03718157567639627, 
        0.03726679077825474, 
        0.03735201902712583, 
        0.03743725969102802, 
        0.03752251201927407, 
        0.03760777524252817, 
        0.03769304857276034, 
        0.03777833120333131, 
        0.037863622308437005, 
        0.037948921043489056, 
        0.03803422654475027, 
        0.038119537929239763, 
        0.03820485429492638, 
        0.03829017472022642, 
        0.03837549826436307, 
        0.0384608239669534, 
        0.03854615084810629, 
        0.038631477908308766, 
        0.03871680412829903, 
        0.03880212846908896, 
        0.03888744987178304, 
        0.038972767257653244, 
        0.0390580795279508, 
        0.03914338556386165, 
        0.03922868422652708, 
        0.039313974356925636, 
        0.03939925477588655, 
        0.039484524283819294, 
        0.03956978166097144, 
        0.03965502566727833, 
        0.03974025504218499, 
        0.03982546850479554, 
        0.03991066475367826, 
        0.039995842467004744, 
        0.040081000302317704, 
        0.0401661368967558, 
        0.040251250866717124, 
        0.04033634080825619, 
        0.04042140529665666, 
        0.04050644288661083, 
        0.04059145211226624, 
        0.040676431487120565, 
        0.04076137950411656, 
        0.04084629463550902, 
        0.040931175333072736, 
        0.04101602002789848, 
        0.04110082713062206, 
        0.04118559503127477, 
        0.04127032209936623, 
        0.04135500668412965, 
        0.04143964711412191, 
        0.041524241697690756, 
        0.04160878872267982, 
        0.04169328645683814, 
        0.04177773314754516, 
        0.04186212702199404, 
        0.04194646628733679, 
        0.04203074913067716, 
        0.042114973719093306, 
        0.042199138199969406, 
        0.042283240700703946, 
        0.04236727932909242, 
        0.04245125217331473, 
        0.042535157302003884, 
        0.042618992764458075, 
        0.04270275659066203, 
        0.04278644679131962, 
        0.042870061358483154, 
        0.042953598264891674, 
        0.043037055464642295, 
        0.04312043089310478, 
        0.04320372246738761, 
        0.04328692808599491, 
        0.04337004562936776, 
        0.04345307295985864, 
        0.04353600792195627, 
        0.04361884834236713, 
        0.04370159203053412, 
        0.04378423677830356, 
        0.04386678036039408, 
        0.0439492205346584, 
        0.04403155504199817, 
        0.044113781606893734, 
        0.044195897937411015, 
        0.044277901725405945, 
        0.044359790646907406, 
        0.044441562362121496, 
        0.044523214515753744, 
        0.04460474473721731, 
        0.04468615064105141, 
        0.044767429826839976, 
        0.0448485798796283, 
        0.04492959837009386, 
        0.04501048285516579, 
        0.04509123087758785, 
        0.04517183996688742, 
        0.04525230763917896, 
        0.0453326313974432, 
        0.04541280873217274, 
        0.04549283712123795, 
        0.045572714030412895, 
        0.04565243691364473, 
        0.045732003213202754, 
        0.04581141036005999, 
        0.04589065577423785, 
        0.0459697368649324, 
        0.046048651031092236, 
        0.046127395661362286, 
        0.04620596813467998, 
        0.04628436582067801, 
        0.04636258607963202, 
        0.04644062626287408, 
        0.04651848371327773, 
        0.04659615576572146, 
        0.046673639746774756, 
        0.04675093297592361, 
        0.046828032765060014, 
        0.04690493641919083, 
        0.04698164123695235, 
        0.04705814451036929, 
        0.047134443525882454, 
        0.04721053556423226, 
        0.04728641790098303, 
        0.04736208780662995, 
        0.047437542547240474, 
        0.04751277938466828, 
        0.047587795576841216, 
        0.04766258837808098, 
        0.04773715503959975, 
        0.047811492809695315, 
        0.047885598934148316, 
        0.04795947065662164, 
        0.048033105218905296, 
        0.048106499861230105, 
        0.048179651822796814, 
        0.048252558341878554, 
        0.04832521665637382, 
        0.04839762400401491, 
        0.048469777622684125, 
        0.04854167475102615, 
        0.04861331262837102, 
        0.048684688495318616, 
        0.04875579959406582, 
        0.048826643168674994, 
        0.04889721646547829, 
        0.048967516733321066, 
        0.049037541223974294, 
        0.049107287192425776, 
        0.04917675189718738, 
        0.04924593260069241, 
        0.04931482656956043, 
        0.04938343107482222, 
        0.049451743392454554, 
        0.04951976080356939, 
        0.04958748059474259, 
        0.049654900058253806, 
        0.04972201649257255, 
        0.049788827202468425, 
        0.04985532949942004, 
        0.04992152070202082, 
        0.049987398136009685, 
        0.05005295913480773, 
        0.050118201039693624, 
        0.05018312120006059, 
        0.05024771697388299, 
        0.0503119857277323, 
        0.05037592483732273, 
        0.05043953168763272, 
        0.050502803673199044, 
        0.0505657381984599, 
        0.05062833267790855, 
        0.050690584536453843, 
        0.050752491209628964, 
        0.05081405014387825, 
        0.05087525879678267, 
        0.05093611463735221, 
        0.05099661514615898, 
        0.05105675781589056, 
        0.05111654015112377, 
        0.05117595966897312, 
        0.05123501389913948, 
        0.05129370038398418, 
        0.051352016679172476, 
        0.05140996035345822, 
        0.05146752898927971, 
        0.05152472018262456, 
        0.05158153154360341, 
        0.051637960696211474, 
        0.05169400527904713, 
        0.05174966294505969, 
        0.0518049313621271, 
        0.05185980821284247, 
        0.05191429119515076, 
        0.051968378022119156, 
        0.05202206642246437, 
        0.05207535414049446, 
        0.05212823893637593, 
        0.05218071858640415, 
        0.05223279088296439, 
        0.05228445363482664, 
        0.05233570466733701, 
        0.052386541822433734, 
        0.05243696295899177, 
        0.052486965952828944, 
        0.05253654869692392, 
        0.05258570910157169, 
        0.05263444509446552, 
        0.052682754620876814, 
        0.052730635643823215, 
        0.052778086144100345, 
        0.052825104120511265, 
        0.052871687590017355, 
        0.05291783458776531, 
        0.05296354316718361, 
        0.05300881140025853, 
        0.05305363737751417, 
        0.05309801920821422, 
        0.05314195502033389, 
        0.05318544296088449, 
        0.05322848119575597, 
        0.053271067910069435, 
        0.05331320130810964, 
        0.053354879613467146, 
        0.05339610106920604, 
        0.053436863937828094, 
        0.0534771665014094, 
        0.05351700706171201, 
        0.0535563839403251, 
        0.05359529547856593, 
        0.05363374003774915, 
        0.05367171599915851, 
        0.053709221764126985, 
        0.05374625575415286, 
        0.0537828164109499, 
        0.053818902196490555, 
        0.0538545115931052, 
        0.05388964310354929, 
        0.05392429525102957, 
        0.05395846657928674, 
        0.053992155652688015, 
        0.05402536105621521, 
        0.05405808139554871, 
        0.05409031529713427, 
        0.0541220614082676, 
        0.05415331839702175, 
        0.054184084952465614, 
        0.05421435978451447, 
        0.05424414162415757, 
        0.05427342922339305, 
        0.05430222135532437, 
        0.054330516814164787, 
        0.054358314415249125, 
        0.0543856129951573, 
        0.05441241141172127, 
        0.05443870854393289, 
        0.05446450329223576, 
        0.05448979457831577, 
        0.054514581345183694, 
        0.05453886255736832, 
        0.05456263720071662, 
        0.05458590428259949, 
        0.0546086628318336, 
        0.05463091189869945, 
        0.05465265055509846, 
        0.054673877894393354, 
        0.05469459303155522, 
        0.054714795103193575, 
        0.054734483267443026, 
        0.0547536567041174, 
        0.054772314614851624, 
        0.054790456222631505, 
        0.054808080772345634, 
        0.054825187530579446, 
        0.0548417757855324, 
        0.05485784484734871, 
        0.05487339404763736, 
        0.054888422740179764, 
        0.05490293029988244, 
        0.054916916124239885, 
        0.0549303796320822, 
        0.05494332026402052, 
        0.05495573748280539, 
        0.054967630772793596, 
        0.0549789996398756, 
        0.05498984361248184, 
        0.05500016224070971, 
        0.055009955096097685, 
        0.05501922177252339, 
        0.05502796188557522, 
        0.055036175072598524, 
        0.05504386099234636, 
        0.05505101932849366, 
        0.055057649783002476, 
        0.05506375207838221, 
        0.055069325964899364, 
        0.055074371210893765, 
        0.055078887606267155, 
        0.05508287496560695, 
        0.05508633310862668, 
        0.0550892619329667, 
        0.05509166127290486, 
        0.05509353105446535, 
        0.05509487134113023, 
        0.05509568161912864, 
        0.0550960874096432, 
        0.05509562111191194, 
        0.05509493429757581, 
        0.05509362599368376, 
        0.05509178791605762, 
        0.05508942014668997, 
        0.0550865229628234, 
        0.05508309642813255, 
        0.05507914068146195, 
        0.05507465588535416, 
        0.05506964222788167, 
        0.05506409991763762, 
        0.05505802918515998, 
        0.055051430274906894, 
        0.055044303468229416, 
        0.05503664905796502, 
        0.055028467361949135, 
        0.05501975871826148, 
        0.05501052348925101, 
        0.05500076205772517, 
        0.05499047482872403, 
        0.054979662228617505, 
        0.05496832470688667, 
        0.054956462733271844, 
        0.0549440768011092, 
        0.054931167423845725, 
        0.05491773513829406, 
        0.054903780502058165, 
        0.05488930409510306, 
        0.05487430651886132, 
        0.05485878839666091, 
        0.0548427503740996, 
        0.054826193117736476, 
        0.054809117316132604, 
        0.05479152367997566, 
        0.05477341294136409, 
        0.05475478585414148, 
        0.05473564319377516, 
        0.05471598575758414, 
        0.054695814364440744, 
        0.05467512985482857, 
        0.054653933090949375, 
        0.054632224956450336, 
        0.05461000635672465, 
        0.05458727821860728, 
        0.05456404149044663, 
        0.0545402971422109, 
        0.05451604616524803, 
        0.05449128957240545, 
        0.054466028397907304, 
        0.054440263697395276, 
        0.05441399654799228, 
        0.054387228047954844, 
        0.05435995931698209, 
        0.05433219149603164, 
        0.05430392574720045, 
        0.054275163253897495, 
        0.05424590522064654, 
        0.05421615287310821, 
        0.05418590745802974, 
        0.054155170243153104, 
        0.054123942517294465, 
        0.054092225590164106, 
        0.054060020792403615, 
        0.054027329475518276, 
        0.05399415301178135, 
        0.05396049279429937, 
        0.05392635023683009, 
        0.05389172677378259, 
        0.05385662386022715, 
        0.053821042971714174, 
        0.053784985604220584, 
        0.05374845327426052, 
        0.053711447518589264, 
        0.05367396989431807, 
        0.05363602197873129, 
        0.05359760536923669, 
        0.05355872168347003, 
        0.053519372558880104, 
        0.053479559652917, 
        0.05343928464285171, 
        0.053398549225773514, 
        0.05335735511838179, 
        0.05331570405699441, 
        0.05327359779744103, 
        0.05323103811495057, 
        0.053188026804063114, 
        0.053144565678582834, 
        0.053100656571395066, 
        0.053056301334416425, 
        0.053011501838498655, 
        0.05296625997327251, 
        0.0529205776470973, 
        0.05287445678691608, 
        0.0528278993381739, 
        0.05278090726456835, 
        0.05273348254812179, 
        0.05268562718898642, 
        0.0526373432052452, 
        0.05258863263282386, 
        0.052539497525384414, 
        0.05248993995420463, 
        0.052439962007949203, 
        0.05238956579263144, 
        0.052338753431375284, 
        0.05228752706434679, 
        0.05223588884856079, 
        0.05218384095767674, 
        0.0521313855819493, 
        0.052078524927989554, 
        0.05202526121855534, 
        0.05197159669262176, 
        0.05191753360483657, 
        0.05186307422563478, 
        0.0518082208408834, 
        0.05175297575192666, 
        0.05169734127514598, 
        0.051641319741790134, 
        0.051584913498010525, 
        0.05152812490443694, 
        0.051470956336018864, 
        0.05141341018205353, 
        0.05135548884557017, 
        0.051297194743421565, 
        0.05123853030596918, 
        0.05117949797683979, 
        0.0511201002128028, 
        0.05106033948338894, 
        0.051000218270814815, 
        0.05093973906968018, 
        0.050878904386707065, 
        0.050817716740562756, 
        0.05075617866156682, 
        0.05069429269141978, 
        0.0506320613830389, 
        0.05056948730024313, 
        0.050506573017494075, 
        0.05044332111968414, 
        0.05037973420180536, 
        0.050315814868711214, 
        0.05025156573482873, 
        0.05018698942401246, 
        0.05012208856910323, 
        0.05005686581155927, 
        0.04999132380151094, 
        0.04992546519717623, 
        0.04985929266467009, 
        0.04979280887784412, 
        0.049726016517727435, 
        0.049658918272396026, 
        0.04959151683666368, 
        0.049523814911711164, 
        0.04945581520489104, 
        0.04938752042925372, 
        0.0493189333034221, 
        0.049250056551136595, 
        0.04918089290101435, 
        0.049111445086199565, 
        0.04904171584405446, 
        0.048971707915812776, 
        0.04890142404630338, 
        0.04883086698356957, 
        0.04876003947863088, 
        0.04868894428493789, 
        0.0486175841583132, 
        0.048545961856516245, 
        0.04847408013877488, 
        0.04840194176572773, 
        0.0483295494988322, 
        0.04825690610001687, 
        0.04818401433157885, 
        0.048110876955689226, 
        0.048037496734110216, 
        0.04796387642762421, 
        0.0478900187960731, 
        0.04781592659780149, 
        0.04774160258935764, 
        0.04766704952495817, 
        0.04759227015655502, 
        0.04751726723307176, 
        0.0474420435003193, 
        0.04736660170070247, 
        0.047290944572611494, 
        0.047215074850250824, 
        0.04713899526328782, 
        0.04706270853656792, 
        0.0469862173895878, 
        0.046909524536465, 
        0.04683263268525467, 
        0.04675554453787254, 
        0.046678262789617286, 
        0.046600790128957764, 
        0.04652312923708499, 
        0.046445282787678926, 
        0.04636725344652699, 
        0.046289043871211716, 
        0.046210656710831216, 
        0.046132094605585934, 
        0.04605336018654377, 
        0.0459744560753866, 
        0.04589538488392026, 
        0.04581614921389599, 
        0.045736751656681784, 
        0.04565719479293996, 
        0.04557748119236825, 
        0.04549761341332814, 
        0.04541759400271896, 
        0.04533742549534911, 
        0.04525711041409974, 
        0.04517665126929791, 
        0.045096050558592095, 
        0.045015310766691595, 
        0.04493443436495453, 
        0.04485342381134754, 
        0.0447722815499692, 
        0.04469101001085432, 
        0.04460961160977859, 
        0.04452808874805952, 
        0.044446443812156594, 
        0.044364679173462374, 
        0.04428279718824996, 
        0.04420080019710592, 
        0.044118690525054065, 
        0.044036470481206964, 
        0.04395414235847801, 
        0.043871708433365554, 
        0.043789170965934085, 
        0.043706532199314536, 
        0.04362379435981966, 
        0.04354095965656186, 
        0.043458030281347905, 
        0.043375008408377054, 
        0.043291896194249044, 
        0.043208695777663356, 
        0.04312540927918576, 
        0.04304203880153486, 
        0.042958586428769874, 
        0.04287505422650554, 
        0.042791444241753886, 
        0.042707758502834064, 
        0.042623999018947534, 
        0.04254016778062779, 
        0.04245626675896465, 
        0.042372297905741575, 
        0.042288263153554, 
        0.04220416441528753, 
        0.04212000358433406, 
        0.042035782534528575, 
        0.04195150311975787, 
        0.041867167174013634, 
        0.041782776511444936, 
        0.04169833292607317, 
        0.04161383819184591, 
        0.041529294062638195, 
        0.04144470227199652, 
        0.04136006453316565, 
        0.04127538253920278, 
        0.04119065796246905, 
        0.04110589245526978, 
        0.04102108764910557, 
        0.04093624515527124, 
        0.04085136656429759, 
        0.040766453446346974, 
        0.040681507350871775, 
        0.040596529806810285, 
        0.040511522322510506, 
        0.040426486385677876, 
        0.040341423463419554, 
        0.040256335002225176, 
        0.040171222428023734, 
        0.04008608714612939, 
        0.040000930541224874, 
        0.03991575397752367, 
        0.03983055879859411, 
        0.039745346327568445, 
        0.03966011786705349, 
        0.03957487469917857, 
        0.039489618085724, 
        0.0394043492679526, 
        0.039319069466957755, 
        0.03923377988334598, 
        0.03914848169761853, 
        0.0390631760700564, 
        0.038977864140564644, 
        0.038892547029123495, 
        0.03880722583584395, 
        0.0387219016405732, 
        0.03863657550341669, 
        0.038551248464476315, 
        0.0384659215443072, 
        0.038380595743536146, 
        0.03829527204326162, 
        0.03820995140499026, 
        0.038124634770720756, 
        0.03803932306306635, 
        0.03795401718534097, 
        0.03786871802151757, 
        0.037783426436592826, 
        0.03769814327629815, 
        0.03761286936748867, 
        0.03752760551798831, 
        0.03744235251705215, 
        0.03735711113497334, 
        0.037271882123554034, 
        0.03718666621599596, 
        0.03710146412708847, 
        0.037016276553188725, 
        0.03693110417264796, 
        0.036845947645444375, 
        0.0367608076135225, 
        0.03667568470089401, 
        0.036590579513798516, 
        0.036505492640593, 
        0.036420424652066824, 
        0.036335376101387686, 
        0.03625034752430279, 
        0.036165339439096784, 
        0.03608035234706015, 
        0.03599538673216721, 
        0.035910443061130275, 
        0.03582552178400932, 
        0.03574062333388421, 
        0.03565574812714995, 
        0.03557089656341775, 
        0.035486069025880335, 
        0.035401265881202126, 
        0.03531648747970332, 
        0.03523173415551362, 
        0.03514700622651262, 
        0.03506230399460842, 
        0.0349776277457283, 
        0.03489297774983929, 
        0.0348083542613039, 
        0.03472375751864195, 
        0.03463918774488884, 
        0.03455464514768168, 
        0.03447012991915702, 
        0.0343856422361485, 
        0.03430118226033824, 
        0.034216750138275104, 
        0.03413234600148746, 
        0.03404796996656475, 
        0.03396362213528251, 
        0.033879302594568825, 
        0.03379501141678023, 
        0.033710748659598486, 
        0.033626514366287406, 
        0.03354230856556846, 
        0.03345813127191659, 
        0.0333739824855175, 
        0.03328986219233207, 
        0.03320577036431631, 
        0.0331217069593025, 
        0.033037671921170686, 
        0.032953665180013206, 
        0.03286968665190884, 
        0.03278573623938586, 
        0.03270181383125546, 
        0.03261791930272866, 
        0.032534052515434383, 
        0.03245021331762545, 
        0.03236640154402628, 
        0.032282617016093945, 
        0.032198859542077365, 
        0.03211512891690263, 
        0.032031424922377344, 
        0.0319477473272028, 
        0.03186409588705332, 
        0.03178047034459478, 
        0.031696870429593654, 
        0.031613295858874055, 
        0.03152974633655309, 
        0.0314462215538594, 
        0.03136272118934233, 
        0.03127924490887226, 
        0.031195792365671087, 
        0.031112363200379405, 
        0.03102895704116369, 
        0.030945573503668607, 
        0.030862212190981276, 
        0.03077887269392536, 
        0.030695554590896117, 
        0.0306122574479905, 
        0.03052898081899419, 
        0.03044572424549541, 
        0.030362487256802906, 
        0.030279269370139774, 
        0.030196070090544626, 
        0.030112888911026234, 
        0.030029725312453175, 
        0.02994657876379693, 
        0.02986344872189308, 
        0.029780334631748007, 
        0.02969723592648599, 
        0.02961415202725755, 
        0.0295310823435079, 
        0.029448026272755338, 
        0.029364983200896144, 
        0.029281952502044184, 
        0.02919893353855743, 
        0.02911592566129924, 
        0.02903292820940452, 
        0.02894994051054428, 
        0.02886696188085908, 
        0.02878399162502139, 
        0.028701029036245447, 
        0.028618073396405406, 
        0.028535123976078956, 
        0.02845218003453983, 
        0.0283692408198393, 
        0.028286305568895567, 
        0.028203373507519513, 
        0.02812044385048077, 
        0.028037515801611804, 
        0.02795458855381609, 
        0.027871661289192218, 
        0.027788733179089108, 
        0.027705803384196426, 
        0.027622871054618955, 
        0.027539935330012918, 
        0.027456995339622856, 
        0.027374050202407758, 
        0.02729109902717911, 
        0.02720814091268004, 
        0.027125174947707945, 
        0.02704220021133325, 
        0.026959215772864083, 
        0.026876220692179178, 
        0.026793214019741805, 
        0.02671019479684507, 
        0.026627162055761405, 
        0.026544114819895555, 
        0.026461052104041604, 
        0.02637797291456084, 
        0.026294876249577163, 
        0.026211761099237542, 
        0.026128626445939492, 
        0.02604547126460286, 
        0.02596229452293247, 
        0.025879095181702907, 
        0.025795872195065774, 
        0.02571262451089254, 
        0.02562935107106025, 
        0.025546050811857197, 
        0.025462722664341682, 
        0.025379365554725513, 
        0.02529597840479112, 
        0.025212560132386885, 
        0.025129109651785855, 
        0.02504562587428591, 
        0.024962107708626582, 
        0.024878554061546522, 
        0.024794963838402066, 
        0.024711335943683105, 
        0.024627669281673027, 
        0.024543962757165423, 
        0.024460215275999814, 
        0.024376425745909532, 
        0.024292593077173352, 
        0.024208716183524277, 
        0.024124793982860087, 
        0.024040825398091853, 
        0.023956809358195382, 
        0.023872744798935783, 
        0.023788630664030037, 
        0.023704465906166334, 
        0.023620249487934463, 
        0.023535980383055728, 
        0.023451657577496145, 
        0.02336728007076918, 
        0.02328284687706001, 
        0.023198357026643628, 
        0.023113809567200067, 
        0.023029203565294372, 
        0.022944538107767906, 
        0.022859812303358446, 
        0.022775025284239334, 
        0.02269017620762019, 
        0.022605264257579714, 
        0.022520288646711073, 
        0.02243524861792526, 
        0.022350143446699923, 
        0.022264972442468806, 
        0.02217973495094228, 
        0.02209443035601173, 
        0.022009058082541107, 
        0.021923617597436933, 
        0.021838108412888312, 
        0.021752530088125256, 
        0.021666882231950287, 
        0.021581164505161197, 
        0.021495376623429763, 
        0.021409518359220205, 
        0.021323589544504147, 
        0.021237590073889267, 
        0.021151519906782833, 
        0.021065379070512223, 
        0.020979167662748842, 
        0.02089288585458637, 
        0.02080653389345509, 
        0.020720112105442036, 
        0.02063362089925613, 
        0.020547060767793248, 
        0.02046043229208263, 
        0.02037373614383202, 
        0.020286973087817097, 
        0.020200143985771683, 
        0.020113249798687092, 
        0.020026291589556575, 
        0.01993927052633819, 
        0.01985218788470916, 
        0.019765045050317755, 
        0.019677843521781885, 
        0.019590584913545865, 
        0.019503270957212913, 
        0.01941590350451645, 
        0.0193284845292279, 
        0.019241016129568647, 
        0.01915350052927193, 
        0.019065940080041255, 
        0.018978337262583345, 
        0.018890694687531417, 
        0.018803015097403793, 
        0.018715301366958512, 
        0.01862755650369994, 
        0.01853978364828164, 
        0.018451986074689244, 
        0.01836416719006933, 
        0.01827633053414482, 
        0.018188479778134144, 
        0.018100618724440617, 
        0.018012751304119647, 
        0.017924881576030227, 
        0.01783701372498752, 
        0.017749152058538498, 
        0.017661301003684984, 
        0.01757346510589084, 
        0.017485649023409097, 
        0.017397857525075514, 
        0.017310095485735682, 
        0.017222367881695993, 
        0.017134679785468773, 
        0.01704703636212187, 
        0.01695944286253929, 
        0.016871904618801795, 
        0.016784427037791594, 
        0.01669701559550345, 
        0.016609675829550877, 
        0.016522413333904636, 
        0.016435233752583298, 
        0.01634814277087099, 
        0.016261146109289693, 
        0.016174249516952476, 
        0.016087458763322068, 
        0.0160007796319426, 
        0.01591421791221474, 
        0.01582777939269542, 
        0.015741469853798967, 
        0.015655295060125373, 
        0.01556926075368522, 
        0.01548337264671873, 
        0.015397636414926726, 
        0.015312057690852985, 
        0.015226642056269286, 
        0.015141395037302193, 
        0.015056322098045933, 
        0.014971428633525593, 
        0.014886719965445307, 
        0.014802201335473289, 
        0.0147178779022498, 
        0.014633754734381698, 
        0.01454983680680367, 
        0.014466128997609597, 
        0.0143826360825373, 
        0.014299362733069008, 
        0.014216313512791625, 
        0.014133492874047382, 
        0.014050905156137593, 
        0.013968554582668047, 
        0.01388644526036181, 
        0.013804581176859714, 
        0.01372296619982495, 
        0.013641604075915754, 
        0.013560498430928993, 
        0.013479652767995058, 
        0.013399070469065275, 
        0.013318754793797443, 
        0.013238708880948814, 
        0.013158935748529619, 
        0.013079438294536781, 
        0.013000219298442854, 
        0.012921281422612101, 
        0.012842627213265827, 
        0.01276425910145427, 
        0.012686179406389338, 
        0.012608390336213518, 
        0.012530893990183162, 
        0.012453692360734264, 
        0.012376787335759653, 
        0.012300180700777116, 
        0.012223874141258414, 
        0.01214786924508352, 
        0.01207216750465943, 
        0.011996770320162225, 
        0.011921679000782634, 
        0.01184689476862001, 
        0.01177241875977123, 
        0.011698252028326939, 
        0.011624395547672695, 
        0.0115508502131938, 
        0.01147761684552922, 
        0.01140469619194908, 
        0.011332088929737609, 
        0.01125979566786426, 
        0.011187816949826802, 
        0.01111615325552427, 
        0.01104480500400802, 
        0.010973772555127636, 
        0.010903056212268407, 
        0.010832656224143542, 
        0.01076257278699619, 
        0.010692806046356166, 
        0.01062335609936818, 
        0.010554222996543336, 
        0.010485406743494751, 
        0.0104169073028939, 
        0.01034872459604891, 
        0.010280858504835531, 
        0.010213308872997123, 
        0.010146075508003064, 
        0.010079158182375633, 
        0.010012556635249149, 
        0.009946270573678695, 
        0.009880299674323337, 
        0.00981464358428241, 
        0.009749301922644152, 
        0.009684274281701374, 
        0.009619560227954637, 
        0.009555159303422663, 
        0.009491071026652899, 
        0.009427294893743046, 
        0.009363830379197826, 
        0.009300676937202977, 
        0.00923783400218192, 
        0.009175300989966632, 
        0.00911307729845893, 
        0.009051162308502827, 
        0.008989555384639983, 
        0.00892825587583577, 
        0.008867263116244166, 
        0.008806576425786106, 
        0.008746195110926027, 
        0.008686118465158644, 
        0.008626345769720777, 
        0.008566876294072955, 
        0.008507709296508828, 
        0.008448844024579861, 
        0.008390279715832677, 
        0.008332015597951327, 
        0.00827405088946008, 
        0.008216384800060912, 
        0.008159016531083453, 
        0.008101945275887059, 
        0.008045170220215543, 
        0.007988690542615258, 
        0.007932505414726081, 
        0.007876614001682667, 
        0.007821015462372191, 
        0.0077657089498139025, 
        0.007710693611363872, 
        0.007655968589107119, 
        0.007601533020020395, 
        0.007547386036314553, 
        0.007493526765658751, 
        0.007439954331402564, 
        0.007386667852799283, 
        0.007333666445240901, 
        0.007280949220520467, 
        0.00722851528692588, 
        0.007176363749491821, 
        0.007124493710199006, 
        0.0070729042681135145, 
        0.007021594519590644, 
        0.006970563558413429, 
        0.006919810475955194, 
        0.006869334361354539, 
        0.006819134301615898, 
        0.0067692093817698995, 
        0.006719558684997231, 
        0.006670181292803561, 
        0.00662107628505581, 
        0.006572242740168191, 
        0.00652367973518311, 
        0.006475386345885618, 
        0.006427361646912588, 
        0.00637960471184827, 
        0.006332114613317531, 
        0.006284890423080728, 
        0.006237931212120721, 
        0.006191236050727016, 
        0.0061448040085790405, 
        0.0060986341548209255, 
        0.006052725558140135, 
        0.006007077286838125, 
        0.005961688408900153, 
        0.005916557992058722, 
        0.0058716851038573764, 
        0.005827068811732031, 
        0.005782708183036754, 
        0.005738602285121688, 
        0.005694750185384835, 
        0.005651150951325123, 
        0.0056078036505907035, 
        0.0055647073510276665, 
        0.005521861120728891, 
        0.005479264028082314, 
        0.005436915141805464, 
        0.005394813530998564, 
        0.005352958265175656, 
        0.005311348414308376, 
        0.005269983048860753, 
        0.005228861239834188, 
        0.005187982058788578, 
        0.005147344577885968, 
        0.00510694786992087, 
        0.005066791008348378, 
        0.005026873067320265, 
        0.004987193121711009, 
        0.004947750247146601, 
        0.004908543520030664, 
        0.0048695720175753856, 
        0.004830834817820262, 
        0.0047923309996625845, 
        0.004754059642884843, 
        0.004716019828167761, 
        0.004678210637119759, 
        0.004640631152297768, 
        0.004603280457231392, 
        0.004566157636437008, 
        0.004529261775446033, 
        0.004492591960817992, 
        0.004456147280161857, 
        0.004419926822156961, 
        0.0043839296765669595, 
        0.004348154934261926, 
        0.0043126016872317785, 
        0.004277269028604658, 
        0.004242156052667015, 
        0.004207261854869594, 
        0.004172585531859497, 
        0.00413812618147609, 
        0.00410388290278278, 
        0.004069854796071392, 
        0.004036040962879595, 
        0.004002440506008513, 
        0.003969052529530396, 
        0.00393587613880687, 
        0.003902910440504866, 
        0.003870154542601207, 
        0.0038376075544031534, 
        0.0038052685865579135, 
        0.0037731367510651826, 
        0.0037412111612918743, 
        0.0037094909319807887, 
        0.00367797517926377, 
        0.003646663020680905, 
        0.003615553575177086, 
        0.003584645963129739, 
        0.003553939306347841, 
        0.003523432728088811, 
        0.003493125353067503, 
        0.0034630163074756927, 
        0.003433104718978791, 
        0.0034033897167352785, 
        0.0033738704314070353, 
        0.003344545995167449, 
        0.003315415541711527, 
        0.0032864782062745094, 
        0.003257733125629425, 
        0.0032291794381016825, 
        0.0032008162835840607, 
        0.003172642803542247, 
        0.003144658141024576, 
        0.0031168614406739503, 
        0.0030892518487355427, 
        0.003061828513065467, 
        0.0030345905831431004, 
        0.0030075372100802104, 
        0.0029806675466269544, 
        0.0029539807471848914, 
        0.00292747596781292, 
        0.002901152366239774, 
        0.002875009101864115, 
        0.002849045335787413, 
        0.0028232602307872124, 
        0.0027976529513556994, 
        0.002772222663690351, 
        0.0027469685357137943, 
        0.0027218897370743576, 
        0.002696985439160691, 
        0.0026722548151047083, 
        0.0026476970397946117, 
        0.002623311289877214, 
        0.0025990967437761253, 
        0.0025750525816865604, 
        0.0025511779855942377, 
        0.0025274721392762973, 
        0.002503934228314196, 
        0.0024805634400974115, 
        0.0024573589638331155, 
        0.002434319990551199, 
        0.0024114457131207785, 
        0.0023887353262430264, 
        0.002366188026470285, 
        0.002343803012207339, 
        0.002321579483721283, 
        0.002299516643144728, 
        0.0022776136944939623, 
        0.0022558698436579857, 
        0.0022342842984225822, 
        0.0022128562684645913
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-7.json <==
[
    [
        -172.41461478603921, 
        -171.5041651673375, 
        -170.59994901689802, 
        -169.70190355794949, 
        -168.80997089119197, 
        -167.92409379347907, 
        -167.04421570829055, 
        -166.17028073651593, 
        -165.30223362720156, 
        -164.44001976846641, 
        -163.58358517870116, 
        -162.73287649766246, 
        -161.88784097820124, 
        -161.04842647734728, 
        -160.21458144830439, 
        -159.38625493215127, 
        -158.56339654967215, 
        -157.7459564936168, 
        -156.93388552078383, 
        -156.12713494424383, 
        -155.32565662608971, 
        -154.5294029695192, 
        -153.73832691194386, 
        -152.95238191743621, 
        -152.17152196996881, 
        -151.39570156605416, 
        -150.6248757082526, 
        -149.85899989806811, 
        -149.09803012947114, 
        -148.34192288226953, 
        -147.59063511573072, 
        -146.84412426208098, 
        -146.10234822044669, 
        -145.36526535040525, 
        -144.63283446632084, 
        -143.90501483093536, 
        -143.18176614976417, 
        -142.4630485652381, 
        -141.74882265091441, 
        -141.03904940600057, 
        -140.33369024976687, 
        -139.6327070160487, 
        -138.93606194793733, 
        -138.24371769248839, 
        -137.55563729549974, 
        -136.87178419643189, 
        -136.19212222327741, 
        -135.51661558771369, 
        -134.84522888007254, 
        -134.17792706459528, 
        -133.51467547475801, 
        -132.85543980833233, 
        -132.20018612321212, 
        -131.54888083240365, 
        -130.90149069978614, 
        -130.25798283568329, 
        -129.6183246926613, 
        -128.98248406088422, 
        -128.35042906442021, 
        -127.72212815655303, 
        -127.09755011606941, 
        -126.47666404307779, 
        -125.85943935504616, 
        -125.2458457829386, 
        -124.63585336738066, 
        -124.02943245475269, 
        -123.42655369360584, 
        -122.82718803077135, 
        -122.23130670804537, 
        -121.63888125824364, 
        -121.0498835019288, 
        -120.46428554385386, 
        -119.88205976953843, 
        -119.30317884189652, 
        -118.72761569799637, 
        -118.15534354560968, 
        -117.58633586021826, 
        -117.02056638163114, 
        -116.45800911090355, 
        -115.89863830732287, 
        -115.34242848536779, 
        -114.7893544115902, 
        -114.2393911018018, 
        -113.69251381807233, 
        -113.14869806590448, 
        -112.60791959137683, 
        -112.07015437847326, 
        -111.53537864616317, 
        -111.00356884583758, 
        -110.4747016585839, 
        -109.94875399259276, 
        -109.42570298054885, 
        -108.90552597713889, 
        -108.38820055642225, 
        -107.87370450959766, 
        -107.36201584223363, 
        -106.85311277223416, 
        -106.34697372716663, 
        -105.8435773421096, 
        -105.34290245730388, 
        -104.8449281159572, 
        -104.34963356195522, 
        -103.85699823763915, 
        -103.36700178176011, 
        -102.8796240273095, 
        -102.39484499936772, 
        -101.91264491316825, 
        -101.43300417193132, 
        -100.955903364977, 
        -100.48132326571887, 
        -100.00924482968929, 
        -99.539649192735922, 
        -99.072517669050939, 
        -98.607831749367975, 
        -98.145573099217387, 
        -97.685723556976725, 
        -97.228265132286921, 
        -96.773180004184994, 
        -96.32045051953213, 
        -95.870059191238894, 
        -95.421988696659199, 
        -94.976221875986496, 
        -94.53274173070163, 
        -94.091531421906566, 
        -93.652574268913597, 
        -93.215853747658585, 
        -92.781353489234235, 
        -92.349057278477915, 
        -91.918949052512104, 
        -91.491012899292883, 
        -91.065233056503899, 
        -90.641593909779544, 
        -90.220079991781716, 
        -89.800675980687572, 
        -89.383366698917044, 
        -88.968137112074189, 
        -88.554972327582078, 
        -88.143857593603329, 
        -87.734778297696081, 
        -87.327719965909097, 
        -86.922668261661556, 
        -86.519608984368901, 
        -86.118528069030731, 
        -85.719411584534782, 
        -85.322245732822765, 
        -84.927016848369036, 
        -84.533711396700241, 
        -84.142315973885403, 
        -83.752817305516317, 
        -83.365202245802763, 
        -82.979457776970108, 
        -82.59557100830871, 
        -82.213529175348015, 
        -81.83331963954447, 
        -81.454929887092462, 
        -81.078347528866431, 
        -80.703560299100815, 
        -80.330556055643498, 
        -79.959322778700965, 
        -79.589848570841454, 
        -79.222121656406074, 
        -78.856130381047592, 
        -78.491863211179279, 
        -78.129308734124777, 
        -77.768455657448428, 
        -77.409292808985711, 
        -77.051809136230219, 
        -76.695993706753043, 
        -76.341835707772532, 
        -75.989324446271979, 
        -75.638449348575321, 
        -75.2891999613379, 
        -74.941565950306057, 
        -74.59553710206805, 
        -74.251103322820939, 
        -73.908254639792474, 
        -73.566981200853988, 
        -73.227273275440979, 
        -72.889121254282202, 
        -72.552515651147658, 
        -72.217447101694063, 
        -71.883906366235863, 
        -71.551884328374712, 
        -71.221371997534021, 
        -70.892360508694949, 
        -70.564841123864809, 
        -70.238805232731835, 
        -69.9142443538111, 
        -69.591150136230837, 
        -69.269514359886713, 
        -68.94932893686871, 
        -68.630585913645888, 
        -68.313277471620381, 
        -67.997395928268929, 
        -67.682933741363726, 
        -67.369883506110739, 
        -67.058237960395289, 
        -66.747989984790578, 
        -66.43913260454886, 
        -66.131658991839501, 
        -65.825562467413889, 
        -65.520836501697104, 
        -65.217474718763938, 
        -64.915470895755305, 
        -64.61481896572522, 
        -64.315513020681237, 
        -64.017547311917156, 
        -63.72091625293163, 
        -63.425614422098946, 
        -63.131636562260091, 
        -62.838977585382651, 
        -62.547632572001369, 
        -62.257596774615315, 
        -61.96886561788358, 
        -61.681434703458962, 
        -61.395299806676789, 
        -61.110456882355294, 
        -60.826902063774313, 
        -60.54463166274887, 
        -60.263642173795326, 
        -59.983930273121253, 
        -59.705492818229509, 
        -59.428326850802172, 
        -59.152429594583275, 
        -58.877798454405109, 
        -58.604431019399385, 
        -58.332325058832666, 
        -58.061478522012443, 
        -57.791889539474468, 
        -57.523556415998925, 
        -57.256477633115637, 
        -56.99065184320304, 
        -56.726077870286929, 
        -56.462754702422345, 
        -56.2006814907717, 
        -55.939857544072964, 
        -55.680282324453358, 
        -55.421955441341055, 
        -55.164876647560575, 
        -54.909045831065022, 
        -54.6544630081017, 
        -54.401128317348814, 
        -54.149042013870734, 
        -53.898204456317586, 
        -53.648616101059893, 
        -53.400277493910103, 
        -53.153189256983403, 
        -52.907352083162543, 
        -52.662766722400377, 
        -52.419433972487951, 
        -52.177354666167012, 
        -51.936529661533811, 
        -51.696959829252584, 
        -51.458646041065329, 
        -51.221589154396014, 
        -50.985790003949695, 
        -50.751249389713124, 
        -50.517968058830363, 
        -50.285946696995282, 
        -50.055185915078127, 
        -49.825686235237669, 
        -49.597448079130146, 
        -49.370471757941452, 
        -49.144757454707666, 
        -48.920305217955601, 
        -48.697114946733883, 
        -48.475186379490872, 
        -48.254519085340398, 
        -48.035112453313069, 
        -47.816965681391565, 
        -47.60007776631695, 
        -47.384447498137746, 
        -47.170073450583111, 
        -46.956953972761518, 
        -46.745087183960798, 
        -46.534470966383367, 
        -46.325102961707827, 
        -46.116980564089793, 
        -45.910100919129775, 
        -45.704460918245324, 
        -45.500057198631715, 
        -45.296886139818938, 
        -45.094943865039902, 
        -44.894226239490976, 
        -44.694728870457766, 
        -44.496447111685413, 
        -44.299376061505214, 
        -44.103510569252386, 
        -43.908845235828487, 
        -43.715374419948041, 
        -43.523092238940407, 
        -43.331992578923412, 
        -43.142069095380407, 
        -42.953315223358146, 
        -42.765724179474333, 
        -42.579288972591222, 
        -42.394002409727079, 
        -42.209857101946113, 
        -42.026845474152218, 
        -41.844959771525545, 
        -41.664192068557149, 
        -41.484534276131583, 
        -41.305978153221332, 
        -41.128515310692606, 
        -40.952137222929899, 
        -40.776835236286715, 
        -40.602600575718604, 
        -40.429424356141801, 
        -40.257297589340055, 
        -40.086211192654872, 
        -39.91615599705483, 
        -39.747122756123609, 
        -39.579102153859935, 
        -39.412084812474546, 
        -39.246061300067851, 
        -39.081022138987471, 
        -38.916957812094324, 
        -38.753858771208179, 
        -38.591715443331154, 
        -38.430518237697996, 
        -38.270257552331586, 
        -38.110923779868592, 
        -37.952507315528976, 
        -37.79499856030111, 
        -37.638387928125681, 
        -37.48266585144458, 
        -37.327822785247434, 
        -37.173849213526623, 
        -37.020735652177613, 
        -36.86847265535846, 
        -36.717050817576421, 
        -36.56646077995088, 
        -36.4166932317613, 
        -36.267738915534267, 
        -36.119588630504367, 
        -35.972233234264621, 
        -35.825663646796251, 
        -35.679870852996459, 
        -35.534845905225254, 
        -35.39057992535944, 
        -35.247064107742979, 
        -35.104289719971398, 
        -34.96224810612393, 
        -34.820930687065662, 
        -34.680328963203166, 
        -34.540434514900419, 
        -34.401239004303285, 
        -34.262734176006163, 
        -34.124911858880765, 
        -33.987763965814196, 
        -33.851282494916639, 
        -33.71545953043649, 
        -33.580287242958789, 
        -33.445757889823568, 
        -33.311863815747238, 
        -33.178597452692458, 
        -33.045951320041148, 
        -32.913918024934567, 
        -32.782490262287652, 
        -32.65166081444157, 
        -32.521422550894854, 
        -32.391768428748328, 
        -32.262691491757479, 
        -32.134184870512563, 
        -32.006241781738311, 
        -31.878855528063916, 
        -31.752019497589057, 
        -31.625727163280946, 
        -31.499972082327002, 
        -31.374747895934416, 
        -31.250048328347678, 
        -31.125867186513528, 
        -31.002198359191702, 
        -30.879035816471614, 
        -30.756373608856851, 
        -30.634205866772867, 
        -30.512526799653585, 
        -30.391330695266177, 
        -30.27061191893187, 
        -30.150364912701772, 
        -30.030584194640529, 
        -29.911264357937423, 
        -29.79240007015591, 
        -29.673986072410507, 
        -29.556017178514868, 
        -29.438488274188302, 
        -29.321394316228133, 
        -29.204730331654481, 
        -29.088491416912046, 
        -28.97267273701102, 
        -28.857269524750834, 
        -28.742277079808133, 
        -28.627690768012435, 
        -28.513506020458205, 
        -28.399718332703358, 
        -28.286323263989495, 
        -28.17331643638224, 
        -28.060693534045228, 
        -27.94845030237402, 
        -27.83658254726787, 
        -27.725086134318786, 
        -27.613956988024775, 
        -27.50319109112948, 
        -27.392784483745302, 
        -27.282733262595006, 
        -27.173033580417727, 
        -27.063681645108055, 
        -26.954673719051094, 
        -26.846006118454248, 
        -26.737675212523602, 
        -26.6296774229371, 
        -26.522009222973043, 
        -26.41466713707446, 
        -26.30764773994218, 
        -26.200947656069612, 
        -26.094563559020269, 
        -25.988492170770492, 
        -25.88273026121589, 
        -25.777274647358471, 
        -25.672122192942304, 
        -25.567269807693751, 
        -25.462714446855877, 
        -25.358453110441864, 
        -25.25448284290032, 
        -25.150800732465534, 
        -25.047403910567628, 
        -24.944289551409604, 
        -24.841454871336673, 
        -24.738897128465894, 
        -24.63661362203954, 
        -24.534601692045168, 
        -24.43285871871706, 
        -24.331382121954395, 
        -24.230169361003529, 
        -24.129217934085982, 
        -24.028525377685636, 
        -23.928089266303651, 
        -23.82790721203623, 
        -23.727976864031319, 
        -23.628295908262508, 
        -23.528862067015847, 
        -23.429673098551852, 
        -23.33072679666515, 
        -23.232020990422189, 
        -23.133553543661062, 
        -23.035322354813715, 
        -22.93732535631673, 
        -22.839560514571399, 
        -22.74202582934922, 
        -22.64471933366028, 
        -22.54763909330741, 
        -22.450783206619295, 
        -22.354149804303802, 
        -22.257737048825284, 
        -22.161543134522738, 
        -22.065566287014889, 
        -21.969804762947764, 
        -21.874256849919792, 
        -21.778920866223615, 
        -21.683795160358876, 
        -21.588878111007634, 
        -21.494168126702078, 
        -21.399663645582272, 
        -21.305363135243827, 
        -21.211265092471102, 
        -21.117368043001939, 
        -21.023670541413111, 
        -20.930171170842133, 
        -20.836868542680524, 
        -20.743761296641914, 
        -20.650848100408613, 
        -20.558127649372942, 
        -20.465598666863823, 
        -20.373259903467815, 
        -20.2811101369658, 
        -20.189148172459117, 
        -20.097372842071881, 
        -20.005783004647526, 
        -19.914377545804051, 
        -19.823155377640184, 
        -19.732115438719813, 
        -19.641256693899962, 
        -19.550578134006656, 
        -19.460078776038159, 
        -19.369757662864256, 
        -19.279613863049857, 
        -19.189646470898179, 
        -19.099854606103808, 
        -19.010237413991558, 
        -18.920794065026396, 
        -18.831523754896814, 
        -18.742425704406724, 
        -18.653499159427032, 
        -18.564743390615224, 
        -18.476157693575811, 
        -18.387741388494984, 
        -18.299493820267902, 
        -18.211414358273579, 
        -18.123502396352642, 
        -18.035757352740113, 
        -17.948178669838668, 
        -17.860765814319695, 
        -17.773518277018866, 
        -17.686435572698382, 
        -17.59951724015146, 
        -17.512762841947058, 
        -17.42617196460661, 
        -17.339744218206061, 
        -17.253479236603965, 
        -17.167376677134261, 
        -17.081436220662667, 
        -16.99565757144223, 
        -16.91004045715324, 
        -16.824584628694812, 
        -16.739289860125819, 
        -16.654155948744108, 
        -16.569182714715577, 
        -16.484370001324468, 
        -16.39971767474719, 
        -16.315225623884839, 
        -16.230893760543427, 
        -16.146722019035249, 
        -16.062710356346653, 
        -15.978858751871705, 
        -15.895167207615625, 
        -15.81163574771657, 
        -15.728264418715048, 
        -15.645053289204585, 
        -15.562002449966011, 
        -15.479112013709679, 
        -15.396382115007924, 
        -15.313812910271222, 
        -15.231404577668808, 
        -15.149157316894923, 
        -15.067071349184074, 
        -14.985146917141158, 
        -14.903384284717935, 
        -14.821783737032565, 
        -14.74034558017995, 
        -14.659070141376255, 
        -14.577957768450982, 
        -14.49700883011513, 
        -14.416223715635308, 
        -14.335602834686965, 
        -14.255146617323973, 
        -14.174855513766119, 
        -14.094729994204378, 
        -14.014770548817495, 
        -13.934977687506935, 
        -13.855351939692456, 
        -13.775893854469462, 
        -13.696603999948895, 
        -13.617482963530939, 
        -13.538531351453106, 
        -13.459749788785128, 
        -13.381138919169512, 
        -13.302699404632719, 
        -13.224431925443788, 
        -13.146337179922309, 
        -13.068415884188161, 
        -12.990668771968981, 
        -12.913096594462859, 
        -12.835700119991792, 
        -12.758480133936795, 
        -12.681437438401165, 
        -12.604572852093392, 
        -12.527887209853807, 
        -12.451381362780166, 
        -12.375056177618278, 
        -12.298912536720056, 
        -12.222951337930407, 
        -12.147173493945001, 
        -12.071579932250296, 
        -11.996171594963483, 
        -11.920949438244822, 
        -11.845914432345422, 
        -11.771067561212485, 
        -11.696409822045943, 
        -11.62194222523037, 
        -11.547665793829745, 
        -11.473581563386897, 
        -11.399690581520995, 
        -11.325993907877603, 
        -11.252492613300056, 
        -11.179187780109864, 
        -11.106080501255768, 
        -11.033171880098312, 
        -10.960463030291917, 
        -10.887955075183806, 
        -10.815649147561038, 
        -10.743546389319111, 
        -10.671647951017256, 
        -10.599954991443754, 
        -10.528468677367096, 
        -10.457190183278337, 
        -10.386120690624089, 
        -10.315261387728494, 
        -10.2446134692652, 
        -10.174178135884276, 
        -10.103956593780609, 
        -10.033950054431349, 
        -9.9641597339360697, 
        -9.894586852772596, 
        -9.8252326353249764, 
        -9.7560983094475429, 
        -9.6871851060738852, 
        -9.618494258717293, 
        -9.5500270030478855, 
        -9.4817845766508899, 
        -9.413768218156811, 
        -9.3459791673243267, 
        -9.2784186641006414, 
        -9.2110879484693839, 
        -9.1439882598002047, 
        -9.0771208368063618, 
        -9.0104869165197066, 
        -8.9440877340997904, 
        -8.8779245224443368, 
        -8.811998511651387, 
        -8.7463109284725356, 
        -8.6808629960420021, 
        -8.6156559330989193, 
        -8.550690953962599, 
        -8.4859692676474623, 
        -8.4214920774047481, 
        -8.357260580582226, 
        -8.2932759679465509, 
        -8.2295394232073047, 
        -8.1660521224396856, 
        -8.1028152338852095, 
        -8.0398299172186736, 
        -7.97709732325076, 
        -7.9146185933195925, 
        -7.8523948589640415, 
        -7.7904272412553155, 
        -7.7287168505752808, 
        -7.6672647859098992, 
        -7.606072134590721, 
        -7.5451399716418761, 
        -7.4844693594596725, 
        -7.4240613473294914, 
        -7.3639169709227819, 
        -7.304037251778583, 
        -7.2444231969823889, 
        -7.1850757987701508, 
        -7.1259960337975734, 
        -7.0671848630453722, 
        -7.0086432310979276, 
        -6.950372065813248, 
        -6.892372277973406, 
        -6.8346447606483469, 
        -6.7771903889951446, 
        -6.7200100197367894, 
        -6.6631044907083092, 
        -6.6064746204925884, 
        -6.5501212079917082, 
        -6.4940450320587964, 
        -6.4382468510377961, 
        -6.3827274024340186, 
        -6.3274874024671695, 
        -6.2725275457495755, 
        -6.2178485048628218, 
        -6.163450929964104, 
        -6.1093354485108851, 
        -6.0555026647844858, 
        -6.0019531595937448, 
        -5.9486874900374369, 
        -5.8957061888922055, 
        -5.8430097645667392, 
        -5.7905987005278252, 
        -5.7384734551666989, 
        -5.6866344613844877, 
        -5.635082126213657, 
        -5.5838168307152731, 
        -5.5328389294757159, 
        -5.4821487504506905, 
        -5.4317465946417629, 
        -5.381632735761734, 
        -5.331807420104048, 
        -5.2822708661195197, 
        -5.2330232642397903, 
        -5.1840647766430594, 
        -5.1353955369877777, 
        -5.0870156501970651, 
        -5.0389251921813019, 
        -4.9911242096919883, 
        -4.9436127200815454, 
        -4.8963907110626028, 
        -4.8494581405928452, 
        -4.8028149365987201, 
        -4.7564609968373919, 
        -4.7103961887581631, 
        -4.6646203492037177, 
        -4.6191332844276962, 
        -4.5739347698547403, 
        -4.5290245499343627, 
        -4.4844023379835605, 
        -4.4400678161248353, 
        -4.3960206351316957, 
        -4.352260414316512, 
        -4.3087867413865792, 
        -4.2655991724144862, 
        -4.2226972317422922, 
        -4.1800804118263191, 
        -4.1377481732550105, 
        -4.0956999446032967, 
        -4.0539351224266644, 
        -4.0124530711457007, 
        -3.9712531231460564, 
        -3.9303345785377783, 
        -3.8896967052675846, 
        -3.8493387390617371, 
        -3.8092598833528912, 
        -3.7694593093718187, 
        -3.7299361560814752, 
        -3.6906895301793323, 
        -3.651718506166084, 
        -3.6130221262437869, 
        -3.5745994005702162, 
        -3.5364493070343426, 
        -3.4985707913904931, 
        -3.4609627674022563, 
        -3.4236241167512915, 
        -3.3865536891884793, 
        -3.3497503026278901, 
        -3.3132127431364595, 
        -3.2769397649719774, 
        -3.2409300908411627, 
        -3.2051824118660601, 
        -3.1696953877231264, 
        -3.1344676467077299, 
        -3.0994977859003332, 
        -3.0647843712734635, 
        -3.0303259377631155, 
        -2.9961209894944534, 
        -2.9621679998164288, 
        -2.9284654114854876, 
        -2.8950116368521424, 
        -2.8618050579078922, 
        -2.8288440265665744, 
        -2.7961268647622246, 
        -2.7636518646232315, 
        -2.7314172886324029, 
        -2.6994213698491856, 
        -2.6676623120512422, 
        -2.6361382899716004, 
        -2.6048474494081053, 
        -2.5737879075018211, 
        -2.5429577529790564, 
        -2.5123550462123543, 
        -2.4819778195923532, 
        -2.4518240776228786, 
        -2.4218917972281413, 
        -2.3921789279542196, 
        -2.362683392147781, 
        -2.3334030852879981, 
        -2.304335876184969, 
        -2.2754796072004719, 
        -2.246832094514398, 
        -2.2183911283920712, 
        -2.1901544734220613, 
        -2.1621198687732481, 
        -2.1342850285114383, 
        -2.1066476417911209, 
        -2.0792053731608924, 
        -2.0519558628412375, 
        -2.024896727036126, 
        -1.9980255581358735, 
        -1.9713399250919788, 
        -1.9448373736386269, 
        -1.918515426612339, 
        -1.8923715842514153, 
        -1.8664033244907583, 
        -1.8406081032536417, 
        -1.8149833547674634, 
        -1.7895264918622265, 
        -1.7642349063107348, 
        -1.7391059690942887, 
        -1.7141370307353467, 
        -1.6893254216352624, 
        -1.6646684523844941, 
        -1.6401634140719437, 
        -1.6158075786253627, 
        -1.5915981991316359, 
        -1.5675325101756405, 
        -1.5436077281769931, 
        -1.5198210516940014, 
        -1.4961696618006457, 
        -1.4726507223870025, 
        -1.4492613805347143, 
        -1.4259987668201932, 
        -1.4028599957270262, 
        -1.3798421658866651, 
        -1.356942360541689, 
        -1.3341576478453949, 
        -1.311485081136796, 
        -1.2889216994248673, 
        -1.2664645276679622, 
        -1.2441105771740133, 
        -1.2218568458569368, 
        -1.1997003186828394, 
        -1.1776379680698192, 
        -1.155666754193736, 
        -1.133783625256032, 
        -1.1119855179529594, 
        -1.090269357861805, 
        -1.0686320599245154, 
        -1.0470705282977479, 
        -1.0255816573628171, 
        -1.0041623316401096, 
        -0.98280942657224768, 
        -0.96151980880627941, 
        -0.94029033467424838, 
        -0.91911785504890064, 
        -0.89799921147382789, 
        -0.87693123835699671, 
        -0.85591076114912046, 
        -0.83493459740609177, 
        -0.81399957441377568, 
        -0.79308350514684034, 
        -0.77225341481744003, 
        -0.75140860137181509, 
        -0.73060607481830608, 
        -0.70982872520719387, 
        -0.68907326605215369, 
        -0.66833649431898945, 
        -0.64761518475467239, 
        -0.62690610767701271, 
        -0.60620603209284707, 
        -0.58551172998917389, 
        -0.5648199675635539, 
        -0.54412750952481748, 
        -0.52343112024350147, 
        -0.5027275631963618, 
        -0.48201360111552843, 
        -0.46128599728700198, 
        -0.44054151490661203, 
        -0.41977691801136513, 
        -0.39898897180597026, 
        -0.37817444277632406, 
        -0.35733009937882176, 
        -0.33645271216809297, 
        -0.31553905431821921, 
        -0.29458590185389522, 
        -0.2735900341481558, 
        -0.25254823416185901, 
        -0.231457288905345, 
        -0.21031398972909307, 
        -0.18911513274084796, 
        -0.16785751909714475, 
        -0.14653795545556103, 
        -0.12515325420633458, 
        -0.10370023394003071, 
        -0.08217571974368798, 
        -0.06057654357805041, 
        -0.038899544590812511, 
        -0.017141569521031168, 
        0.0047005270085792401, 
        0.026629882096755479, 
        0.04864962423766845, 
        0.0707628730363839, 
        0.092972738759287438, 
        0.11528232205156766, 
        0.13769471359777255, 
        0.1602129938277693, 
        0.18284023250339643, 
        0.20557948842170212, 
        0.22843380910481975, 
        0.25140623044966298, 
        0.27449977641430928, 
        0.2977174586879493, 
        0.32106227637240997, 
        0.34453721564911777, 
        0.36814524950484528, 
        0.39188933735652498, 
        0.41577242480203236, 
        0.43979744326397679, 
        0.46396730971304295, 
        0.48828492634948839, 
        0.51275318031162553, 
        0.53737494335450942, 
        0.56215307159309258, 
        0.58709040518154632, 
        0.61218976803713654, 
        0.63745396752706951, 
        0.66288579421858995, 
        0.68848802159343181, 
        0.71426340572533986, 
        0.74021468510471677, 
        0.76634458025811003, 
        0.79265579352067794, 
        0.8191510088082925, 
        0.84583289128801697, 
        0.8727040871861631, 
        0.89976722349837801, 
        0.9270249077244378, 
        0.95447972769875256, 
        0.98213425125424636, 
        1.0099910259842853, 
        1.0380525791047284, 
        1.0663214171021491, 
        1.0948000256066537, 
        1.1234908690940315, 
        1.152396390699632, 
        1.1815190120199224, 
        1.2108611328552381, 
        1.2404251310157886, 
        1.2702133621330463, 
        1.3002281594729739, 
        1.3304718337020374, 
        1.3609466726977524, 
        1.3916549414026518, 
        1.4225988816264745, 
        1.4537807118547754, 
        1.4852026270600416, 
        1.5168667986003446, 
        1.548775373960072, 
        1.5809304766871375, 
        1.6133342061814102, 
        1.6459886375616692, 
        1.6788958215227052, 
        1.7120577841726468, 
        1.7454765269773336, 
        1.7791540265187802, 
        1.8130922344504545, 
        1.8472930773431095, 
        1.8817584566123728, 
        1.9164902483547812, 
        1.951490303287422, 
        1.9867604466215965, 
        2.0223024780130672, 
        2.0581181713960777, 
        2.0942092750395029, 
        2.1305775113214547, 
        2.1672245767106206, 
        2.2041521417742627, 
        2.241361850987531, 
        2.2788553228192745, 
        2.3166341495725167, 
        2.3546998974200077, 
        2.3930541063122659, 
        2.4316982899845643, 
        2.4706339359215601, 
        2.5098625053184569, 
        2.5493854331214769, 
        2.5892041279559344, 
        2.6293199721616149, 
        2.6697343217862071, 
        2.7104485066355206, 
        2.7514638301767902, 
        2.792781569785145, 
        2.8344029764984384, 
        2.8763292752286, 
        2.9185616647451127, 
        2.9611013177627061, 
        3.0039493809375029, 
        3.0471069749627167, 
        3.0905751946092899, 
        3.1343551088665089, 
        3.1784477609247666, 
        3.2228541682655498, 
        3.26757532283073, 
        3.3126121910679562, 
        3.3579657140211912, 
        3.4036368074510679, 
        3.4496263619523408, 
        3.4959352430489088, 
        3.5425642913247084, 
        3.5895143226466444, 
        3.636786128134752, 
        3.684380474404545, 
        3.7322981037292622, 
        3.7805397341000813, 
        3.8291060594920729, 
        3.8779977499936131, 
        3.9272154519113074, 
        3.9767597880828958, 
        4.0266313578726054, 
        4.0768307375675912, 
        4.1273584804433323, 
        4.178215116803023, 
        4.2294011545675234, 
        4.2809170791717213, 
        4.3327633539428012, 
        4.3849404201251305, 
        4.4374486973027931, 
        4.490288583610349, 
        4.5434604557959428, 
        4.5969646696313138, 
        4.650801560043897, 
        4.7049714414363448, 
        4.7594746078831216, 
        4.8143113334145999, 
        4.8694818722446875, 
        4.9249864591088155, 
        4.9808253094055654, 
        5.0369986196123824, 
        5.09350656742635, 
        5.1503493121160373, 
        5.2075269948395393, 
        5.2650397387316819, 
        5.3228876494150033, 
        5.3810708153667264, 
        5.4395893078503406, 
        5.4984431815182049, 
        5.557632474610549, 
        5.6171572092109727, 
        5.6770173916542461, 
        5.7372130128269676, 
        5.7977440483789495, 
        5.8586104591149528, 
        5.9198121912840485, 
        5.9813491769534872, 
        6.0432213341768657, 
        6.1054285676015692, 
        6.1679707684642731, 
        6.2308478150741839, 
        6.2940595731614666, 
        6.3576058961850519, 
        6.4214866255531104, 
        6.4857015912595974, 
        6.5502506118181438, 
        6.6151334948045726, 
        6.680350037180931, 
        6.7459000256696653, 
        6.8117832369732838, 
        6.8779994381490583, 
        6.9445483869963782, 
        7.0114298323463915, 
        7.0786435144088502, 
        7.1461891650559783, 
        7.2140665082733024, 
        7.2822752603430665, 
        7.3508151303490736, 
        7.4196858202764631, 
        7.4888870255615734, 
        7.5584184354271056, 
        7.6282797330295997, 
        7.6984705958363389, 
        7.7689906961217101, 
        7.8398397010566283, 
        7.9110172732198727, 
        7.9825230708782247, 
        8.0543567482898837, 
        8.1265179558423117, 
        8.199006340610282, 
        8.2718215469321006, 
        8.3449632160093863, 
        8.4184309867450757, 
        8.4922244959630468, 
        8.5663433785250387, 
        8.6407872679248534, 
        8.7155557964423309, 
        8.7906485953858446, 
        8.8660652955549502, 
        8.9418055273636003, 
        9.0178689212390779, 
        9.0942551079261076, 
        9.1709637186159618, 
        9.2479943854717099, 
        9.3253467417841911, 
        9.4030204221925171, 
        9.4810150631357519, 
        9.5593303029057104, 
        9.637965782137762, 
        9.716921143939544, 
        9.7961960341293377, 
        9.8757901016021226, 
        9.9557029986497554, 
        10.035934380991691, 
        10.116483908203, 
        10.197351243842778, 
        10.278536055978311, 
        10.360038017058958, 
        10.441856804263253, 
        10.523992100005579, 
        10.606443591678602, 
        10.689210972461911, 
        10.772293940997665, 
        10.855692202059156, 
        10.939405466488289, 
        11.02343345159457, 
        11.107775881131145, 
        11.192432485824286, 
        11.277403003305697, 
        11.362687178532571, 
        11.448284763765262, 
        11.534195519028829, 
        11.620419212033493, 
        11.70695561860359, 
        11.793804522763061, 
        11.880965716821839, 
        11.968439001927813, 
        12.056224187781408, 
        12.144321093003732, 
        12.232729545452923, 
        12.32144938221084, 
        12.410480449878216, 
        12.499822604621857, 
        12.589475712495762, 
        12.679439649401678, 
        12.769714301495743, 
        12.860299565098014, 
        12.951195347013801, 
        13.042401564739478, 
        13.133918146353146, 
        13.225745030985987, 
        13.317882168621042, 
        13.410329520705616, 
        13.503087059810762, 
        13.596154769989619, 
        13.689532647023722, 
        13.783220698302824, 
        13.877218943193638, 
        13.971527413160448, 
        14.066146151641103, 
        14.161075214624264, 
        14.256314670298279, 
        14.351864599477066, 
        14.447725095623083, 
        14.543896265106824, 
        14.640378227151752, 
        14.737171114004763, 
        14.834275071080555, 
        14.931690257323428, 
        15.029416844863107, 
        15.127455019431554, 
        15.225804980509436, 
        15.324466941213105, 
        15.423441128643775, 
        15.522727784083525, 
        15.62232716280387, 
        15.722239534278467, 
        15.822465182640503, 
        15.923004406061706, 
        16.023857517730097, 
        16.125024845520656, 
        16.226506732170808, 
        16.328303535145157, 
        16.430415627331925, 
        16.532843396638018, 
        16.635587246426795, 
        16.738647595438607, 
        16.842024878132829, 
        16.945719544394755, 
        17.049732060235918, 
        17.154062907426439, 
        17.258712583956651, 
        17.363681603869907, 
        17.468970497654709, 
        17.574579812224894, 
        17.680510111001954, 
        17.78676197435751, 
        17.893335999320769, 
        18.000232799879345, 
        18.107453007327003, 
        18.214997269951091, 
        18.322866253601855, 
        18.431060641801018, 
        18.539581135551447, 
        18.648428453745534, 
        18.75760333321157, 
        18.867106529020305, 
        18.976938814404466, 
        19.087100981084184, 
        19.197593839385245, 
        19.30841821826904, 
        19.419574965723179, 
        19.531064948759365, 
        19.642889053668156, 
        19.755048186055088, 
        19.867543271138953, 
        19.980375254024427, 
        20.093545099629385, 
        20.207053792924832, 
        20.320902339207422, 
        20.435091764484486, 
        20.54962311513308, 
        20.66449745861766, 
        20.779715883334639, 
        20.895279499025417, 
        21.011189436826982, 
        21.127446849706384, 
        21.24405291234865, 
        21.361008821714954, 
        21.478315796999102, 
        21.595975079915931, 
        21.713987935019471, 
        21.832355649889273, 
        21.951079535300636, 
        22.070160925552425, 
        22.189601178694119, 
        22.309401676632611, 
        22.429563825651165, 
        22.550089056395894, 
        22.670978824322422, 
        22.792234609914264, 
        22.913857918872583, 
        23.035850282501102, 
        23.158213257877414, 
        23.280948428265191, 
        23.40405740332589, 
        23.527541819243012, 
        23.651403339348821, 
        23.775643654291294, 
        23.90026448223465, 
        24.025267569220514, 
        24.150654689571716, 
        24.276427646120979, 
        24.402588270536523, 
        24.529138423757079, 
        24.656079996138857, 
        24.783414907991268, 
        24.911145109760703, 
        25.039272582474844, 
        25.167799338048734, 
        25.296727419666187, 
        25.426058902054315, 
        25.55579589210523, 
        25.685940528857611, 
        25.816494984211609, 
        25.947461463067995, 
        26.078842203875443, 
        26.210639478896905, 
        26.342855594695205, 
        26.475492892409765, 
        26.608553748331889, 
        26.742040574108273, 
        26.875955817187293, 
        27.010301961322103, 
        27.145081526945194, 
        27.280297071516195, 
        27.415951189895956, 
        27.552046514902827, 
        27.688585717691492, 
        27.82557150808805, 
        27.96300663498376, 
        28.100893886937982, 
        28.239236092381311, 
        28.37803612021186, 
        28.517296880055703, 
        28.657021322787433, 
        28.797212440969535, 
        28.937873269126118, 
        29.079006884294365, 
        29.220616406356058, 
        29.362704998403213, 
        29.505275867291978, 
        29.648332263820567, 
        29.791877483320921, 
        29.935914865885287, 
        30.080447796827297, 
        30.225479707020309, 
        30.371014073208777, 
        30.517054418457512, 
        30.663604312349616, 
        30.810667371405589, 
        30.958247259347033, 
        31.106347687407144, 
        31.254972414598019, 
        31.404125247940765, 
        31.553810042747251, 
        31.704030702834963, 
        31.854791180681463, 
        32.006095477633785, 
        32.157947644027843, 
        32.310351779388206, 
        32.463312032429059, 
        32.616832601073483, 
        32.770917732625634, 
        32.925571723705971, 
        33.080798920121673, 
        33.236603716952203, 
        33.392990558319894, 
        33.54996393707345, 
        33.707528394897366, 
        33.86568852179937, 
        34.024448955931547, 
        34.183814383123156, 
        34.343789536574008, 
        34.504379196059382, 
        34.66558818784975, 
        34.827421383667229, 
        34.989883700229427, 
        35.152980098506099, 
        35.316715582718167, 
        35.481095199438016, 
        35.646124036577902, 
        35.811807222717, 
        35.97814992522099, 
        36.14515734929217, 
        36.312834736567794, 
        36.481187363983068, 
        36.650220541528704, 
        36.819939610893989, 
        36.990349943766304, 
        37.161456939569504, 
        37.333266023766207, 
        37.50578264533835, 
        37.679012274762016, 
        37.852960401320239, 
        38.027632530598815, 
        38.203034181989779, 
        38.379170885607024, 
        38.556048178682602, 
        38.733671603605877, 
        38.912046703845171, 
        39.091179020150598, 
        39.271074088617716, 
        39.45173743434971, 
        39.633174569644503, 
        39.81539098883249, 
        39.998392163971204, 
        40.182183540916469, 
        40.36677053520841, 
        40.552158525930416, 
        40.738352851958055, 
        40.925358806721867, 
        41.113181632328875, 
        41.301826515252955, 
        41.491298580997153, 
        41.681602887580048, 
        41.872744419985956, 
        42.064728085380104, 
        42.257558706289167, 
        42.45124101510919, 
        42.645779648043849, 
        42.841179138671244, 
        43.037443912711687, 
        43.234578280847359, 
        43.432586433146454, 
        43.631472432943937, 
        43.831240210888978, 
        44.031893558205724, 
        44.233436122537846, 
        44.435871399863267, 
        44.639202730253572, 
        44.843433292288822, 
        45.048566096787894, 
        45.254603983255059, 
        45.461549613585539, 
        45.669405468492272, 
        45.87817384287861, 
        46.087856841669648, 
        46.298456377211899, 
        46.509974164954578, 
        46.722411721469101, 
        46.9357703622915, 
        47.150051199555058, 
        47.365255141321157, 
        47.581382891679048, 
        47.798434948353759, 
        48.016411606449466, 
        48.235312956357468, 
        48.455138887433108, 
        48.675889089400975, 
        48.897563057430496, 
        49.120160092932096, 
        49.343679309786125, 
        49.568119640548993, 
        49.793479836357584, 
        50.019758482174147, 
        50.246953997114453, 
        50.475064645984673, 
        50.704088543434828, 
        50.934023668081814, 
        51.164867867543819, 
        51.396618871977651, 
        51.629274300967083, 
        51.862831678636731, 
        52.097288441256815, 
        52.332641951928117, 
        52.568889511851459, 
        52.806028372693277, 
        53.044055747877131, 
        53.282968827986537, 
        53.522764793710174, 
        53.763440826505814, 
        54.004994123902812, 
        54.247421911165759, 
        54.490721457220786, 
        54.734890084241108, 
        54.979925180344033, 
        55.225824215163662, 
        55.472584750304101, 
        55.720204450502749, 
        55.96868109654077, 
        56.218012595499985, 
        56.468196991057077, 
        56.71923247448364, 
        56.971117395257444, 
        57.223850267644536, 
        57.477429781055129, 
        57.731854806768652, 
        57.987124409078504, 
        58.243237846570942, 
        58.500194581662178, 
        58.75799428641708, 
        59.016636845158864, 
        59.276122361348413, 
        59.536451161755153, 
        59.797623795830162, 
        60.059641044064527, 
        60.322503914488301, 
        60.58621364727864, 
        60.850771715547921, 
        61.116179824997673, 
        61.382439915191171, 
        61.64955415740053, 
        61.91752495509656, 
        62.186354943766162, 
        62.456046985420237, 
        62.726604172290799, 
        62.99802981945264, 
        63.270327463077614, 
        63.543500859690347, 
        63.817553984186638, 
        64.092491022381154, 
        64.368316368467077, 
        64.645034624369956, 
        64.922650593366484, 
        65.201169277088695, 
        65.480595870525065, 
        65.760935759420107, 
        66.042194514961224, 
        66.324377890501296, 
        66.607491816011247, 
        66.891542395760709, 
        67.176535902468501, 
        67.46247877327329, 
        67.749377609269857, 
        68.037239165051645, 
        68.326070350177233, 
        68.615878221880834, 
        68.906669984344148, 
        69.198452982043094, 
        69.491234698071068, 
        69.785022750083485, 
        70.079824886613736, 
        70.375648984082702, 
        70.672503045233896, 
        70.970395192700508, 
        71.269333670250603, 
        71.569326836393444, 
        71.870383164373266, 
        72.172511238663887, 
        72.475719752333802, 
        72.780017506232468, 
        73.085413405441813, 
        73.391916458582358, 
        73.699535775558445, 
        74.00828056628167, 
        74.318160137727304, 
        74.629183895080544, 
        74.941361338435243, 
        75.25470206286461, 
        75.569215756777595, 
        75.88491220107359, 
        76.201801269737089, 
        76.519892927249728, 
        76.839197228518742, 
        77.159724319693098, 
        77.48148443665346, 
        77.804487905529101, 
        78.128745141568061, 
        78.454266650370528, 
        78.78106302726701, 
        79.10914495729746, 
        79.438523216282292, 
        79.769208669982149, 
        80.101212275519117, 
        80.43454508108718, 
        80.769218227138069, 
        81.10524294647854, 
        81.442630565115536, 
        81.781392503171432, 
        82.121540275306714, 
        82.463085491948277, 
        82.806039860013016, 
        83.150415183868589, 
        83.496223366309351, 
        83.843476409718221, 
        84.192186417082027, 
        84.542365593208672, 
        84.894026245751334, 
        85.24718078674708, 
        85.601841733389492, 
        85.958021709945356, 
        86.315733448466275, 
        86.674989790695008, 
        87.035803689051718, 
        87.398188208356117, 
        87.762156527037448, 
        88.127721938806232, 
        88.494897854147226, 
        88.863697801717578, 
        89.234135430056483, 
        89.606224509063551, 
        89.979978931718335, 
        90.355412715669274, 
        90.732540004652307, 
        91.111375070649572, 
        91.491932315078046, 
        91.87422627084797, 
        92.258271603997258, 
        92.644083115336073, 
        93.03167574235006, 
        93.421064560873617, 
        93.812264787037748, 
        94.205291778903941, 
        94.60016103846641, 
        94.996888213425208, 
        95.395489099077963, 
        95.795979640197729, 
        96.198375932979559, 
        96.602694226909534, 
        97.008950926748611, 
        97.417162594484978, 
        97.827345951283618, 
        98.239517879560736, 
        98.653695424774142, 
        99.069895797769149, 
        99.488136376613454, 
        99.908434708708015, 
        100.33080851291618, 
        100.75527568160736, 
        101.18185428277876, 
        101.61056256226887, 
        102.04141894582389, 
        102.47444204137926, 
        102.90965064117607, 
        103.34706372405108, 
        103.78670045759881, 
        104.22858020056579, 
        104.67272250498446, 
        105.11914711862687, 
        105.56787398726152, 
        106.0189232570774, 
        106.47231527690303, 
        106.92807060086147, 
        107.3862099906097, 
        107.84675441792753, 
        108.3097250670465, 
        108.77514333731808, 
        109.24303084575635, 
        109.71340942946073, 
        110.1863011483308, 
        110.66172828765572, 
        111.1397133608148, 
        111.62027911191797, 
        112.1034485184659, 
        112.58924479427309, 
        113.07769139209645, 
        113.568812006511, 
        114.06263057680168, 
        114.55917128974812, 
        115.05845858260598, 
        115.56051714607187, 
        116.06537192726564, 
        116.57304813275809, 
        117.08357123158862, 
        117.59696695851082, 
        118.11326131690714, 
        118.63248058228771, 
        119.15465130518308, 
        119.67980031469278, 
        120.20795472163384, 
        120.73914192197694, 
        121.27338960014059, 
        121.81072573258191, 
        122.3511785911889, 
        122.89477674684031, 
        123.44154907298791, 
        123.99152474933136, 
        124.54473326540359, 
        125.10120442443166, 
        125.66096834698668, 
        126.22405547496686, 
        126.79049657531162, 
        127.36032274412661, 
        127.933565410566, 
        128.51025634092414, 
        129.09042764271885, 
        129.67411176888601, 
        130.2613415220375, 
        130.85215005868628, 
        131.44657089361627, 
        132.0446379043467, 
        132.646385335476, 
        133.2518478033835, 
        133.86106030073535, 
        134.47405820113829, 
        135.09087726401958, 
        135.71155363932201, 
        136.33612387218011, 
        136.96462490833187, 
        137.59709409877851, 
        138.23356920508238, 
        138.87408840432224, 
        139.5186902946165, 
        140.16741390021645, 
        140.82029867706007, 
        141.47738451817759, 
        142.13871175935543, 
        142.80432118459453, 
        143.4742540321412, 
        144.14855200003672, 
        144.82725725221604, 
        145.51041242445899, 
        146.19806063055378, 
        146.89024546813948, 
        147.58701102557836, 
        148.28840188786228, 
        148.99446314336157, 
        149.70524039023968, 
        150.42077974329072, 
        151.14112784047472, 
        151.86633185012596, 
        152.59643947782021, 
        153.33149897340999, 
        154.07155913835419, 
        154.81666933304541, 
        155.56687948415103, 
        156.3222400923689, 
        157.08280224002124, 
        157.84861759883651, 
        158.61973843797537, 
        159.39621763202865, 
        160.17810866927402, 
        160.96546565997343, 
        161.75834334481721, 
        162.55679710357424, 
        163.36088296383176, 
        164.17065760984696, 
        164.98617839159999, 
        165.80750333396352, 
        166.63469114606602, 
        167.46780123072881, 
        168.30689369410877, 
        169.1520293555312
    ], 
    [
        0.002233, 
        0.0022545758452370743, 
        0.0022763102163517743, 
        0.00229820363790148, 
        0.0023202569038792884, 
        0.0023424708101618267, 
        0.0023648461545031836, 
        0.0023873837365245743, 
        0.0024100843577091772, 
        0.002432948821395713, 
        0.002455977932769331, 
        0.002479172498858023, 
        0.0025025333285167007, 
        0.0025260612324314994, 
        0.00254975702310329, 
        0.0025736215148432157, 
        0.0025976555237674807, 
        0.0026218598677839973, 
        0.002646235366587957, 
        0.002670782841655854, 
        0.0026955031162288635, 
        0.002720397015317658, 
        0.0027454653656828762, 
        0.0027707089958354542, 
        0.0027961287360190206, 
        0.002821725418212806, 
        0.002847499876110594, 
        0.0028734529451237625, 
        0.0028995854623656264, 
        0.0029258982666454376, 
        0.002952392198456924, 
        0.0029790680999742638, 
        0.0030059268150358035, 
        0.0030329691891454133, 
        0.003060196069448989, 
        0.003087608304740732, 
        0.0031152067454437334, 
        0.003142992243603364, 
        0.003170965652880289, 
        0.003199127828536524, 
        0.0032274796274273532, 
        0.0032560219079936273, 
        0.0032847555302497953, 
        0.0033136813557745385, 
        0.0033428002477017336, 
        0.0033721130707080457, 
        0.0034016206910063946, 
        0.0034313239763306717, 
        0.00346122379593097, 
        0.0034913210205593176, 
        0.0035216165224567757, 
        0.0035521111753531636, 
        0.003582805854436989, 
        0.0036137014363658683, 
        0.0036447987992450554, 
        0.003676098822616598, 
        0.0037076023874420536, 
        0.003739310376108019, 
        0.0037712236723896736, 
        0.003803343161465059, 
        0.0038356697298848465, 
        0.003868204265567236, 
        0.003900947657786114, 
        0.003933900797155358, 
        0.003967064575615399, 
        0.004000439886426287, 
        0.004034027624145997, 
        0.0040678286846282646, 
        0.004101843964991631, 
        0.004136074363625378, 
        0.004170520780162488, 
        0.004205184115468927, 
        0.004240065271629725, 
        0.004275165151932837, 
        0.004310484660850435, 
        0.004346024704032376, 
        0.004381786188277075, 
        0.00441777002152727, 
        0.004453977112849549, 
        0.004490408372414023, 
        0.004527064711474786, 
        0.004563947042361126, 
        0.004601056278449095, 
        0.0046383933341490316, 
        0.004675959124882843, 
        0.004713754567066258, 
        0.004751780578080294, 
        0.004790038076262298, 
        0.004828527980874221, 
        0.004867251212084723, 
        0.00490620869094365, 
        0.004945401339359792, 
        0.004984830080071692, 
        0.005024495836631833, 
        0.005064399533361559, 
        0.005104542095349796, 
        0.005144924448396212, 
        0.0051855475190065855, 
        0.005226412234348588, 
        0.005267519522224762, 
        0.005308870311035426, 
        0.005350465529750564, 
        0.005392306107876476, 
        0.005434392975412104, 
        0.005476727062814261, 
        0.0055193093009639925, 
        0.0055621406211163885, 
        0.005605221954869686, 
        0.005648554234112991, 
        0.005692138390984537, 
        0.005735975357828804, 
        0.005780066067138126, 
        0.005824411451511464, 
        0.005869012443597753, 
        0.005913869976035301, 
        0.005958984981409079, 
        0.006004358392176737, 
        0.006049991140619728, 
        0.006095884158767474, 
        0.006142038378340226, 
        0.006188454730677856, 
        0.00623513414666504, 
        0.00628207755665411, 
        0.006329285890396761, 
        0.006376760076951837, 
        0.006424501044607913, 
        0.00647250972079537, 
        0.006520787031990222, 
        0.0065693339036219985, 
        0.006618151259982212, 
        0.006667240024089274, 
        0.0067166011176313335, 
        0.006766235460808483, 
        0.006816143972241298, 
        0.006866327568851585, 
        0.006916787165713221, 
        0.006967523675938579, 
        0.007018538010529457, 
        0.007069831078256099, 
        0.0071214037854790075, 
        0.007173257035997922, 
        0.007225391730925187, 
        0.007277808768436196, 
        0.007330509043680228, 
        0.007383493448576489, 
        0.007436762871564761, 
        0.007490318197478229, 
        0.007544160307281064, 
        0.007598290077871735, 
        0.007652708381863914, 
        0.007707416087321177, 
        0.007762414057532395, 
        0.007817703150766582, 
        0.007873284219945438, 
        0.007929158112435693, 
        0.007985325669669, 
        0.008041787726940657, 
        0.008098545112966985, 
        0.008155598649658084, 
        0.008212949151692088, 
        0.008270597426171368, 
        0.008328544272245372, 
        0.008386790480742992, 
        0.008445336833677803, 
        0.00850418410387379, 
        0.008563333054467685, 
        0.008622784438498711, 
        0.00868253899832218, 
        0.008742597465143028, 
        0.008802960558444253, 
        0.008863628985494733, 
        0.008924603440596488, 
        0.00898588460469835, 
        0.00904747314447444, 
        0.009109369711903887, 
        0.009171574943363615, 
        0.009234089459022899, 
        0.00929691386197898, 
        0.00936004873759026, 
        0.009423494652414073, 
        0.009487252153656783, 
        0.009551321767867322, 
        0.009615704000381616, 
        0.009680399333999567, 
        0.009745408228170358, 
        0.009810731117808863, 
        0.009876368412245965, 
        0.009942320494048359, 
        0.010008587717672783, 
        0.010075170408417024, 
        0.010142068861085117, 
        0.010209283338448514, 
        0.010276814070012201, 
        0.010344661250625097, 
        0.010412825038383727, 
        0.010481305554015915, 
        0.010550102878486088, 
        0.010619217051676585, 
        0.010688648070604757, 
        0.010758395887533084, 
        0.01082846040815865, 
        0.010898841489893505, 
        0.010969538939429518, 
        0.011040552511306144, 
        0.01111188190564613, 
        0.011183526765779193, 
        0.01125548667646448, 
        0.011327761161444896, 
        0.011400349681006172, 
        0.011473251630236525, 
        0.011546466336001966, 
        0.011619993055149243, 
        0.011693830971687703, 
        0.011767979194721303, 
        0.011842436755155115, 
        0.011917202604437955, 
        0.011992275610929398, 
        0.012067654557976268, 
        0.012143338141686947, 
        0.012219324967578962, 
        0.012295613548555621, 
        0.012372202302712954, 
        0.012449089550219512, 
        0.012526273511538158, 
        0.012603752305339708, 
        0.012681523945219852, 
        0.012759586338474446, 
        0.012837937283744945, 
        0.012916574468274477, 
        0.01299549546754749, 
        0.01307469774220132, 
        0.013154178637411598, 
        0.0132339353803359, 
        0.0133139650801055, 
        0.013394264725874029, 
        0.013474831186303044, 
        0.013555661208717729, 
        0.013636751418925085, 
        0.013718098320439302, 
        0.013799698295172991, 
        0.013881547603798032, 
        0.013963642385914915, 
        0.014045978660383224, 
        0.014128552327995529, 
        0.014211359172061101, 
        0.014294394859914334, 
        0.014377654946218463, 
        0.014461134873911706, 
        0.014544829978073133, 
        0.014628735488488498, 
        0.01471284653367035, 
        0.014797158143963873, 
        0.014881665255964445, 
        0.014966362716722128, 
        0.01505124528957026, 
        0.015136307657709278, 
        0.01522154442927682, 
        0.015306950144914028, 
        0.01539251928213355, 
        0.015478246261659305, 
        0.015564125454212915, 
        0.015650151186779464, 
        0.015736317748417293, 
        0.015822619399234607, 
        0.01590905037531624, 
        0.015995604897157265, 
        0.016082277176871888, 
        0.01616906142468039, 
        0.016255951856386917, 
        0.01634294270115036, 
        0.016430028209166458, 
        0.016517202657622812, 
        0.0166044603584868, 
        0.016691795665934258, 
        0.016779202982655145, 
        0.016866676767138152, 
        0.016954211539481963, 
        0.017041801888799026, 
        0.017129442478202687, 
        0.017217128051798956, 
        0.017304853439376034, 
        0.017392613562574398, 
        0.0174804034390197, 
        0.01756821818780919, 
        0.01765605303419151, 
        0.01774390331235712, 
        0.017831764470954158, 
        0.01791963207487863, 
        0.018007501809617653, 
        0.01809536948296537, 
        0.018183231029130754, 
        0.018271082508479194, 
        0.01835892011155524, 
        0.01844674015856924, 
        0.01853453910255836, 
        0.018622313528372705, 
        0.0187100601537503, 
        0.01879777583026312, 
        0.018885457542263992, 
        0.018973102407276413, 
        0.01906070767497625, 
        0.019148270726961333, 
        0.01923578907409267, 
        0.01932326035754297, 
        0.01941068234583131, 
        0.019498052933245698, 
        0.019585370139013677, 
        0.0196726321039285, 
        0.019759837089042345, 
        0.019846983473296713, 
        0.019934069751304576, 
        0.020021094530494114, 
        0.02010805652870213, 
        0.020194954571615093, 
        0.020281787590112205, 
        0.020368554617110197, 
        0.02045525478535172, 
        0.020541887323903222, 
        0.020628451555692758, 
        0.02071494689447327, 
        0.020801372841917718, 
        0.02088772898499046, 
        0.020974014992022474, 
        0.02106023061128877, 
        0.021146375667280806, 
        0.02123245005777427, 
        0.02131845375162322, 
        0.0214043867851193, 
        0.021490249260244856, 
        0.021576041340893814, 
        0.021661763251425478, 
        0.021747415272763877, 
        0.021832997741116376, 
        0.021918511044596443, 
        0.022003955620700212, 
        0.022089331954790438, 
        0.022174640577122224, 
        0.02225988206070511, 
        0.022345057019094665, 
        0.022430166104428027, 
        0.02251521000488682, 
        0.022600189443412497, 
        0.02268510517491032, 
        0.02276995798519173, 
        0.02285474868839695, 
        0.0229394781258122, 
        0.023024147163797838, 
        0.023108756692412594, 
        0.023193307623288837, 
        0.023277800888788776, 
        0.023362237440235026, 
        0.02344661824630338, 
        0.02353094429185655, 
        0.023615216576628604, 
        0.023699436113769814, 
        0.023783603928865638, 
        0.023867721058754295, 
        0.023951788550240827, 
        0.024035807459006645, 
        0.024119778848760896, 
        0.02420370379033867, 
        0.02428758336033798, 
        0.024371418640665145, 
        0.02445521071734752, 
        0.024538960679931696, 
        0.024622669620571386, 
        0.024706338633262086, 
        0.024789968813195243, 
        0.024873561256145725, 
        0.024957117057569173, 
        0.025040637312243003, 
        0.025124123113467314, 
        0.025207575552660035, 
        0.025290995718684855, 
        0.025374384697481916, 
        0.02545774357142587, 
        0.02554107341898019, 
        0.025624375314201957, 
        0.025707650326330416, 
        0.02579089951941682, 
        0.025874123951897435, 
        0.025957324676295725, 
        0.02604050273883951, 
        0.026123659179148273, 
        0.02620679502994887, 
        0.026289911316763975, 
        0.026373009057640368, 
        0.026456089262908242, 
        0.026539152934916904, 
        0.02662220106782009, 
        0.026705234647325243, 
        0.02678825465054533, 
        0.026871262045732133, 
        0.026954257792146104, 
        0.027037242839864615, 
        0.02712021812960095, 
        0.02720318459258596, 
        0.027286143150367453, 
        0.027369094714729286, 
        0.02745204018751228, 
        0.027534980460520588, 
        0.027617916415412145, 
        0.0277008489235164, 
        0.027783778845818806, 
        0.02786670703287116, 
        0.02794963432459491, 
        0.028032561550292493, 
        0.02811548952852137, 
        0.02819841906698472, 
        0.028281350962555137, 
        0.028364286001074285, 
        0.028447224957435575, 
        0.028530168595339418, 
        0.028613117667423887, 
        0.028696072915062276, 
        0.02877903506837328, 
        0.028862004846190906, 
        0.02894498295591252, 
        0.029027970093613496, 
        0.02911096694381496, 
        0.02919397417957227, 
        0.02927699246234457, 
        0.02936002244209086, 
        0.02944306475705532, 
        0.02952612003380566, 
        0.02960918888723483, 
        0.029692271920442173, 
        0.029775369724781498, 
        0.029858482879716392, 
        0.029941611952899308, 
        0.03002475750005455, 
        0.030107920064945535, 
        0.03019110017944317, 
        0.03027429836336319, 
        0.030357515124370626, 
        0.030440750958164207, 
        0.030524006348285653, 
        0.030607281766081042, 
        0.03069057767077269, 
        0.03077389450926529, 
        0.030857232716214447, 
        0.030940592713936302, 
        0.031023974912424913, 
        0.03110737970921366, 
        0.03119080748945811, 
        0.031274258625734234, 
        0.03135773347821167, 
        0.0314412323943466, 
        0.03152475570906685, 
        0.031608303744559064, 
        0.03169187681033796, 
        0.03177547520315648, 
        0.03185909920682916, 
        0.03194274909246713, 
        0.03202642511806841, 
        0.032110127528749866, 
        0.03219385655667092, 
        0.032277612420809475, 
        0.03236139532691129, 
        0.03244520546763707, 
        0.03252904302230367, 
        0.0326129081569119, 
        0.03269680102409399, 
        0.0327807217629778, 
        0.03286467049917122, 
        0.0329486473447096, 
        0.033032652397906, 
        0.033116685743350416, 
        0.03320074745193827, 
        0.03328483758056091, 
        0.03336895617219074, 
        0.03345310325587196, 
        0.033537278846277434, 
        0.033621482944099404, 
        0.03370571553587561, 
        0.033789976593644806, 
        0.033874266074995794, 
        0.03395858392312441, 
        0.03404293006656561, 
        0.03412730441924297, 
        0.03421170688026827, 
        0.034296137333894944, 
        0.03438059564960291, 
        0.034465081681701135, 
        0.03454959526940387, 
        0.034634136236792394, 
        0.03471870439257049, 
        0.03480329953019219, 
        0.034887921427433605, 
        0.03497256984666359, 
        0.035057244534570695, 
        0.03514194522206466, 
        0.035226671624138665, 
        0.035311423439942036, 
        0.03539620035243967, 
        0.035481002028571615, 
        0.035565828118945264, 
        0.035650678257870154, 
        0.03573555206319118, 
        0.035820449136172, 
        0.03590536906153557, 
        0.035990311407179856, 
        0.03607527572410572, 
        0.03616026154646545, 
        0.03624526839128537, 
        0.03633029575853775, 
        0.03641534313078818, 
        0.0365004099734198, 
        0.03658549573421943, 
        0.03667059984352239, 
        0.036755721713971026, 
        0.03684086074048913, 
        0.03692601630006633, 
        0.03701118775179976, 
        0.03709637443677315, 
        0.03718157567780772, 
        0.03726679077966616, 
        0.03735201902862406, 
        0.03743725969252725, 
        0.037522512020791654, 
        0.03760777524404684, 
        0.037693048574370516, 
        0.037778331204941985, 
        0.037863622310150044, 
        0.0379489210452031, 
        0.03803422654645321, 
        0.03811953793094282, 
        0.03820485429659342, 
        0.03829017472189289, 
        0.03837549826598709, 
        0.038460823968577196, 
        0.038546150849765023, 
        0.038631477909968494, 
        0.038716804129974886, 
        0.038802128470764495, 
        0.03888744987349842, 
        0.03897276725936853, 
        0.039058079529611496, 
        0.03914338556552146, 
        0.03922868422812173, 
        0.0393139743585204, 
        0.039399254777434944, 
        0.03948452428536746, 
        0.039569781662565834, 
        0.03965502566887224, 
        0.039740255043764945, 
        0.03982546850637576, 
        0.03991066475528343, 
        0.03999584246861055, 
        0.04008100030404464, 
        0.04016613689848214, 
        0.040251250868546196, 
        0.04033634081008522, 
        0.04042140529847572, 
        0.040506442888428314, 
        0.040591452114062544, 
        0.040676431488917045, 
        0.040761379505899614, 
        0.04084629463729105, 
        0.040931175334815696, 
        0.04101602002963975, 
        0.04110082713231959, 
        0.041185595032971305, 
        0.041270322101124995, 
        0.04135500668588864, 
        0.041439647115857056, 
        0.04152424169942605, 
        0.04160878872442347, 
        0.041693286458581495, 
        0.041777733149348836, 
        0.04186212702379774, 
        0.04194646628912038, 
        0.04203074913246076, 
        0.04211497372086993, 
        0.04219913820174234, 
        0.042283240702521735, 
        0.04236727933090927, 
        0.04245125217514613, 
        0.04253515730383306, 
        0.04261899276628031, 
        0.04270275659248255, 
        0.042786446793352056, 
        0.042870061360512766, 
        0.042953598267018375, 
        0.04303705546676702, 
        0.04312043089524983, 
        0.043203722469530435, 
        0.04328692808813999, 
        0.043370045631510444, 
        0.04345307296202205, 
        0.043536007924116396, 
        0.04361884834457305, 
        0.04370159203273686, 
        0.043784236780562494, 
        0.04386678036265126, 
        0.043949220536874146, 
        0.04403155504421241, 
        0.04411378160910094, 
        0.04419589793961415, 
        0.0442779017276916, 
        0.04435979064919182, 
        0.04444156236439261, 
        0.04452321451802063, 
        0.04460474473953176, 
        0.04468615064336272, 
        0.0447674298291196, 
        0.04484857988190332, 
        0.044929598372544066, 
        0.04501048285761075, 
        0.04509123088018373, 
        0.04517183996947814, 
        0.04525230764170301, 
        0.04533263139996388, 
        0.04541280873476949, 
        0.04549283712383005, 
        0.04557271403299169, 
        0.04565243691622048, 
        0.045732003215782045, 
        0.04581141036263363, 
        0.045890655776816246, 
        0.04596973686750411, 
        0.04604865103369734, 
        0.046127395663962054, 
        0.04620596813726793, 
        0.0462843658232582, 
        0.04636258608217355, 
        0.04644062626541234, 
        0.04651848371584859, 
        0.04659615576828479, 
        0.04667363974943821, 
        0.04675093297858066, 
        0.04682803276765939, 
        0.046904936421784976, 
        0.046981641239385565, 
        0.04705814451279676, 
        0.04713444352826644, 
        0.04721053556661195, 
        0.04728641790327473, 
        0.047362087808917014, 
        0.04743754254956249, 
        0.04751277938698386, 
        0.04758779557908147, 
        0.04766258838031624, 
        0.047737155041876166, 
        0.04781149281196499, 
        0.047885598936487105, 
        0.04795947065895271, 
        0.048033105221178055, 
        0.0481064998634944, 
        0.04817965182497528, 
        0.04825255834405203, 
        0.048325216658554986, 
        0.048397624006187634, 
        0.04846977762491853, 
        0.048541674753255326, 
        0.048613312630591786, 
        0.04868468849753031, 
        0.048755799596271986, 
        0.048826643170873894, 
        0.048897216467670424, 
        0.04896751673550333, 
        0.04903754122613261, 
        0.04910728719457717, 
        0.04917675189932543, 
        0.04924593260282315, 
        0.049314826571696224, 
        0.049383431076947384, 
        0.04945174339461937, 
        0.04951976080572376, 
        0.0495874805968814, 
        0.04965490006038505, 
        0.049722016494629956, 
        0.04978882720451357, 
        0.04985532950147524, 
        0.0499215207040668, 
        0.049987398138072646, 
        0.0500529591368572, 
        0.050118201041742486, 
        0.05018312120210183, 
        0.05024771697586745, 
        0.05031198572970815, 
        0.05037592483928852, 
        0.05043953168958988, 
        0.05050280367514589, 
        0.050565738200396775, 
        0.050628332679847905, 
        0.050690584538382835, 
        0.050752491211568315, 
        0.05081405014580778, 
        0.050875258798704456, 
        0.050936114639263064, 
        0.050996615148088946, 
        0.05105675781780992, 
        0.05111654015307411, 
        0.05117595967091242, 
        0.05123501390098346, 
        0.05129370038581034, 
        0.051352016680947014, 
        0.051409960355221926, 
        0.05146752899097282, 
        0.05152472018430354, 
        0.051581531545212514, 
        0.0516379606978092, 
        0.051694005280607656, 
        0.05174966294661428, 
        0.05180493136361727, 
        0.05185980821431994, 
        0.05191429119661668, 
        0.05196837802357984, 
        0.05202206642390339, 
        0.05207535414192779, 
        0.052128238937814514, 
        0.052180718587831916, 
        0.052232790884375845, 
        0.052284453636225574, 
        0.0523357046687096, 
        0.05238654182379369, 
        0.05243696296038743, 
        0.05248696595421014, 
        0.05253654869827348, 
        0.0525857091029069, 
        0.05263444509576098, 
        0.052682754622164166, 
        0.052730635645101484, 
        0.05277808614536896, 
        0.0528251041217518, 
        0.052871687591249064, 
        0.052917834588956984, 
        0.05296354316836385, 
        0.05300881140140359, 
        0.05305363737864736, 
        0.05309801920931379, 
        0.053141955021418524, 
        0.05318544296194833, 
        0.053228481196806204, 
        0.05327106791109353, 
        0.05331320130913071, 
        0.05335487961448005, 
        0.05339610107021027, 
        0.05343686393882322, 
        0.05347716650239595, 
        0.05351700706271533, 
        0.05355638394131361, 
        0.05359529547955257, 
        0.05363374003873544, 
        0.05367171600011951, 
        0.05370922176506425, 
        0.053746255755096034, 
        0.053782816411886196, 
        0.05381890219743343, 
        0.05385451159403373, 
        0.053889643104466964, 
        0.05392429525193655, 
        0.05395846658016527, 
        0.05399215565355737, 
        0.05402536105708261, 
        0.05405808139640538, 
        0.05409031529799025, 
        0.05412206140911097, 
        0.054153318397849086, 
        0.054184084953274134, 
        0.05421435978532036, 
        0.054244141624979675, 
        0.0542734292242058, 
        0.054302221356123836, 
        0.05433051681496046, 
        0.0543583144160293, 
        0.05438561299593117, 
        0.05441241141247595, 
        0.05443870854468258, 
        0.054464503292968786, 
        0.054489794579036445, 
        0.054514581345887464, 
        0.05453886255805004, 
        0.054562637201402156, 
        0.05458590428328654, 
        0.05460866283248378, 
        0.0546309118993438, 
        0.054652650555715616, 
        0.054673877895001756, 
        0.05469459303215355, 
        0.05471479510375045, 
        0.05473448326800839, 
        0.05475365670466981, 
        0.054772314615398714, 
        0.05479045622313946, 
        0.05480808077284505, 
        0.05482518753108718, 
        0.054841775786011335, 
        0.05485784484770803, 
        0.05487339404806654, 
        0.054888422740393086, 
        0.05490293030031982, 
        0.05491691612484607, 
        0.0549303796324692, 
        0.054943320264426575, 
        0.054955737483162424, 
        0.054967630773185214, 
        0.054978999640192705, 
        0.05498984361268587, 
        0.05500016224102679, 
        0.05500995509663282, 
        0.05501922177277933, 
        0.05502796188555587, 
        0.05503617507281801, 
        0.055043860994017174, 
        0.05505101932871009, 
        0.05505764978218799, 
        0.05506375207855005, 
        0.05506932596566154, 
        0.055074371211029004, 
        0.05507888760223983, 
        0.055082874965693696, 
        0.05508633312338552, 
        0.05508926193303958, 
        0.05509166127144702, 
        0.05509353105452391, 
        0.055094871230620276, 
        0.05509568162178557, 
        0.0550961364558673, 
        0.05509558463940585, 
        0.05509493399313699, 
        0.05509362596546807, 
        0.05509178776179605, 
        0.05508942009883198, 
        0.0550865229198061, 
        0.055083096360879595, 
        0.05507914059307573, 
        0.0550746557988902, 
        0.05506964213414765, 
        0.05506409981188059, 
        0.055058029067224006, 
        0.05505143014992163, 
        0.05504430333270169, 
        0.055036648913767194, 
        0.05502846720767046, 
        0.05501975855482922, 
        0.055010523316559604, 
        0.055000761875155145, 
        0.05499047463648388, 
        0.05497966202690531, 
        0.054968324495458146, 
        0.05495646251243242, 
        0.0549440765705795, 
        0.05493116718394309, 
        0.05491773488879428, 
        0.054903780243114784, 
        0.054889303826615984, 
        0.0548743062409292, 
        0.05485878810949781, 
        0.05484275007724092, 
        0.054826192811348866, 
        0.054809117000393974, 
        0.054791523354887295, 
        0.05477341260678719, 
        0.054754785510183715, 
        0.05473564284042244, 
        0.054715985394900274, 
        0.05469581399237899, 
        0.05467512947344382, 
        0.05465393270023567, 
        0.05463222455640861, 
        0.05461000594741743, 
        0.0545872778000079, 
        0.054564041062623546, 
        0.05454029670513977, 
        0.05451604571895574, 
        0.05449128911692234, 
        0.05446602793322278, 
        0.054440263223592605, 
        0.0544139960650183, 
        0.05438722755586128, 
        0.05435995881577717, 
        0.05433219098569072, 
        0.05430392522781796, 
        0.05427516272547085, 
        0.054245904683229075, 
        0.054216152326685474, 
        0.054185906902643785, 
        0.054155169678838384, 
        0.054123941944041, 
        0.05409222500802716, 
        0.05406002020137764, 
        0.05402732887561959, 
        0.05399415240307069, 
        0.05396049217678888, 
        0.05392634961055195, 
        0.05389172613882822, 
        0.05385662321652669, 
        0.053821042319288345, 
        0.053784984943130526, 
        0.053748452604505295, 
        0.05371144684022587, 
        0.05367396920737395, 
        0.05363602128323695, 
        0.0535976046653074, 
        0.05355872097102882, 
        0.05351937183794944, 
        0.05347955892355789, 
        0.05343928390508267, 
        0.05339854847963099, 
        0.053357354363887534, 
        0.05331570329419572, 
        0.05327359702638557, 
        0.05323103733564834, 
        0.05318802601655736, 
        0.053144564882902534, 
        0.05310065576757417, 
        0.05305630052249967, 
        0.053011501018483766, 
        0.052966259145219546, 
        0.052920576811051286, 
        0.05287445594290098, 
        0.05282789848618024, 
        0.05278090640467957, 
        0.05273348168037052, 
        0.052685626313409915, 
        0.05263734232187569, 
        0.052588631741699844, 
        0.0525394966265598, 
        0.052489939047704805, 
        0.05243996109384685, 
        0.0523895648709306, 
        0.05233875250212138, 
        0.05228752612757606, 
        0.052235887904306305, 
        0.05218384000598585, 
        0.05213138462286732, 
        0.05207852396154994, 
        0.05202526024486409, 
        0.051971595711651664, 
        0.05191753261667432, 
        0.05186307323028337, 
        0.051808219838404675, 
        0.05175297474233325, 
        0.05169734025841262, 
        0.051641318718031286, 
        0.05158491246724211, 
        0.05152812386672538, 
        0.05147095529147442, 
        0.0514134091306523, 
        0.05135548778737109, 
        0.05129719367845759, 
        0.051238529234285, 
        0.05117949689848133, 
        0.05112009912779182, 
        0.051060338391788314, 
        0.051000217172698946, 
        0.050939737965068996, 
        0.05087890327571938, 
        0.05081771562316983, 
        0.050756177537794926, 
        0.05069429156133916, 
        0.050632060246702366, 
        0.05056948615769166, 
        0.050506571868783476, 
        0.05044331996484463, 
        0.050379733040913074, 
        0.05031581370179263, 
        0.05025156456194523, 
        0.050186988245197, 
        0.05012208738434811, 
        0.05005686462096118, 
        0.049991322605113686, 
        0.049925463995037396, 
        0.04985929145687595, 
        0.04979280766440795, 
        0.0497260152987381, 
        0.04965891704785841, 
        0.04959151560661935, 
        0.04952381367622041, 
        0.04945581396395077, 
        0.04938751918296655, 
        0.04931893205183758, 
        0.049250055294304824, 
        0.049180891639017864, 
        0.04911144381905261, 
        0.04904171457183649, 
        0.04897170663854701, 
        0.0489014227639368, 
        0.048830865696252806, 
        0.04876003818635195, 
        0.04868894298780683, 
        0.04861758285635234, 
        0.04854596054980891, 
        0.048474078827458106, 
        0.048401940449764584, 
        0.04832954817824069, 
        0.048256904774877624, 
        0.048184013001959576, 
        0.04811087562162414, 
        0.048037495395578465, 
        0.04796387508474801, 
        0.047890017448937, 
        0.04781592524641805, 
        0.047741601233738155, 
        0.047667048165193814, 
        0.047592268792646636, 
        0.04751726586511937, 
        0.04744204212835984, 
        0.04736660032479638, 
        0.04729094319288729, 
        0.047215073466679594, 
        0.0471389938759532, 
        0.04706270714548499, 
        0.04698621599483442, 
        0.046909523138062945, 
        0.046832631283292216, 
        0.046755543132359245, 
        0.046678261380618584, 
        0.04660078871650765, 
        0.04652312782125948, 
        0.046445281368499916, 
        0.04636725202410334, 
        0.04628904244553117, 
        0.046210655281905315, 
        0.04613209317349884, 
        0.04605335875138451, 
        0.04597445463716152, 
        0.04589538344275503, 
        0.0458161477697588, 
        0.04573675020960017, 
        0.04565719334298041, 
        0.045577479739588526, 
        0.04549761195776477, 
        0.04541759254433413, 
        0.04533742403427194, 
        0.04525710895036056, 
        0.04517664980295995, 
        0.0450960490896997, 
        0.04501530929528868, 
        0.04493443289110062, 
        0.04485342233507288, 
        0.044772280071251634, 
        0.04469100852980667, 
        0.04460961012652523, 
        0.04452808726256351, 
        0.04444644232439548, 
        0.04436467768354381, 
        0.04428279569612239, 
        0.04420079870290612, 
        0.0441186890288702, 
        0.04403646898303444, 
        0.04395414085825292, 
        0.04387170693123478, 
        0.043789169462035114, 
        0.0437065306935927, 
        0.043623792852312215, 
        0.04354095814731103, 
        0.043458028770305204, 
        0.04337500689566949, 
        0.04329189467992891, 
        0.043208694261756955, 
        0.043125407761872785, 
        0.043042037282713545, 
        0.04295858490844939, 
        0.04287505270475067, 
        0.042791442718589104, 
        0.0427077569783081, 
        0.04262399749322176, 
        0.04254016625361281, 
        0.04245626523067853, 
        0.04237229637623793, 
        0.04228826162283469, 
        0.04220416288342072, 
        0.04212000205138314, 
        0.04203578100049885, 
        0.041951501584695364, 
        0.04186716563793945, 
        0.04178277497437262, 
        0.041698331388052, 
        0.041613836653020174, 
        0.04152929252293017, 
        0.041444700731371575, 
        0.04136006299172001, 
        0.041275380996788284, 
        0.041190656419293176, 
        0.0411058909112253, 
        0.04102108610436008, 
        0.04093624360979184, 
        0.04085136501817583, 
        0.04076645189953463, 
        0.04068150580347338, 
        0.04059652825884206, 
        0.04051152077401047, 
        0.04042648483664099, 
        0.04034142191390536, 
        0.0402563334522439, 
        0.0401712208776162, 
        0.04008608559530974, 
        0.040000928990029785, 
        0.03991575242602727, 
        0.03983055724677063, 
        0.03974534477540661, 
        0.03966011631461274, 
        0.03957487314649681, 
        0.039489616532808726, 
        0.039404347714859435, 
        0.03931906791367453, 
        0.03923377832989997, 
        0.03914848014402581, 
        0.039063174516228844, 
        0.03897786258663327, 
        0.03889254547523397, 
        0.03880722428188972, 
        0.038721900086633544, 
        0.03863657394945164, 
        0.03855124691064131, 
        0.03846591999048444, 
        0.03838059418973608, 
        0.03829527048950855, 
        0.038209949851249654, 
        0.038124633217061166, 
        0.03803932150955212, 
        0.03795401563194099, 
        0.037868716468368514, 
        0.03778342488358927, 
        0.0376981417234709, 
        0.037612867814836366, 
        0.03752760396563062, 
        0.037442350964900034, 
        0.03735710958304118, 
        0.03727188057185304, 
        0.037186664664611464, 
        0.03710146257595997, 
        0.03701627500240082, 
        0.036931102622141415, 
        0.03684594609517312, 
        0.03676080606355608, 
        0.03667568315133488, 
        0.03659057796456704, 
        0.0365054910916801, 
        0.03642042310350289, 
        0.036335374553074604, 
        0.036250345976357845, 
        0.036165337891640316, 
        0.036080350799990626, 
        0.0359953851853195, 
        0.0359104415146879, 
        0.035825520237944, 
        0.03574062178823915, 
        0.03565574658187849, 
        0.03557089501857989, 
        0.03548606748139949, 
        0.03540126433716866, 
        0.03531648593611723, 
        0.0352317326123873, 
        0.035147004683840743, 
        0.03506230245240722, 
        0.034977626203965675, 
        0.034892976208557275, 
        0.03480835272052245, 
        0.03472375597834907, 
        0.034639186205101355, 
        0.034554643608389606, 
        0.03447012838028806, 
        0.03438564069778389, 
        0.03430118072253583, 
        0.034216748600982144, 
        0.03413234446470097, 
        0.034047968430290426, 
        0.03396362059951911, 
        0.033879301059321146, 
        0.03379500988203864, 
        0.03371074712537478, 
        0.03362651283252052, 
        0.03354230703232093, 
        0.033458129739189324, 
        0.03337398095331059, 
        0.033289860660657276, 
        0.03320576883315942, 
        0.033121705428689786, 
        0.033037670391073914, 
        0.03295366365033852, 
        0.032869685122747516, 
        0.03278573471080254, 
        0.03270181230318052, 
        0.03261791777516836, 
        0.032534050988377215, 
        0.0324502117910387, 
        0.0323664000179371, 
        0.03228261549056327, 
        0.03219885801703571, 
        0.03211512739237486, 
        0.032031423398331794, 
        0.03194774580362075, 
        0.031864094363945696, 
        0.03178046882197351, 
        0.03169686890743576, 
        0.03161329433721836, 
        0.03152974481535299, 
        0.031446220033084976, 
        0.031362719669010206, 
        0.0312792433889523, 
        0.03119579084618173, 
        0.031112361681347185, 
        0.031028955522547495, 
        0.030945571985423238, 
        0.03086221067313863, 
        0.030778871176483074, 
        0.03069555307383859, 
        0.030612255931261472, 
        0.030528979302635435, 
        0.030445722729496166, 
        0.030362485741156638, 
        0.030279267854814038, 
        0.030196068575553396, 
        0.030112887396332874, 
        0.03002972379807302, 
        0.029946577249689136, 
        0.029863447208080658, 
        0.029780333118254284, 
        0.029697234413264415, 
        0.029614150514335132, 
        0.029531080830840044, 
        0.029448024760365878, 
        0.029364981688735713, 
        0.02928195099010241, 
        0.02919893202682431, 
        0.02911592414974782, 
        0.029032926698038617, 
        0.02894993899936251, 
        0.02886696036983624, 
        0.028783990114136772, 
        0.02870102752549654, 
        0.02861807188581092, 
        0.028535122465589476, 
        0.02845217852412085, 
        0.028369239309499725, 
        0.028286304058632188, 
        0.028203371997306007, 
        0.028120442340293553, 
        0.02803751429144657, 
        0.02795458704367323, 
        0.02787165977904049, 
        0.027788731668896276, 
        0.02770580187396622, 
        0.027622869544332886, 
        0.02753993381965665, 
        0.027456993829165815, 
        0.027374048691850852, 
        0.027291097516519057, 
        0.027208139401886933, 
        0.02712517343679805, 
        0.027042198700251176, 
        0.026959214261603078, 
        0.026876219180719006, 
        0.026793212508055088, 
        0.026710193284921958, 
        0.026627160543570477, 
        0.026544113307435113, 
        0.026461050591299513, 
        0.02637797140150798, 
        0.02629487473620554, 
        0.0262117595855156, 
        0.02612862493185215, 
        0.026045469750132073, 
        0.02596229300805791, 
        0.025879093666405804, 
        0.025795870679328144, 
        0.025712622994691275, 
        0.025629349554380645, 
        0.025546049294679327, 
        0.02546272114664263, 
        0.025379364036486867, 
        0.025295976886022985, 
        0.025212558613045905, 
        0.02512910813185036, 
        0.025045624353733063, 
        0.024962106187433712, 
        0.02487855253969621, 
        0.02479496231588454, 
        0.024711334420473373, 
        0.024627667757745542, 
        0.02454396123250357, 
        0.024460213750592347, 
        0.024376424219734166, 
        0.024292591550226863, 
        0.024208714655763547, 
        0.024124792454199, 
        0.024040823868570378, 
        0.023956807827742163, 
        0.02387274326758194, 
        0.023788629131812716, 
        0.023704464373020363, 
        0.023620247953831438, 
        0.02353597884798491, 
        0.023451656041529545, 
        0.023367278533801772, 
        0.023282845339054337, 
        0.023198355487595065, 
        0.023113808027165443, 
        0.023029202024188764, 
        0.022944536565568045, 
        0.022859810760053435, 
        0.022775023739765258, 
        0.02269017466200421, 
        0.022605262710781282, 
        0.02252028709874388, 
        0.022435247068868572, 
        0.02235014189645556, 
        0.02226497089103959, 
        0.022179733398297242, 
        0.022094428802213278, 
        0.022009056527507405, 
        0.02192361604123781, 
        0.021838106855435743, 
        0.021752528529573916, 
        0.02166688067213661, 
        0.021581162944271592, 
        0.021495375061268706, 
        0.02140951679561535, 
        0.02132358797960945, 
        0.02123758850778613, 
        0.021151518339393452, 
        0.021065377501801055, 
        0.020979166092751272, 
        0.02089288428327766, 
        0.020806532320869403, 
        0.020720110531897963, 
        0.02063361932446164, 
        0.02054705919172311, 
        0.02046043071477101, 
        0.020373734565082836, 
        0.020286971507849253, 
        0.020200142404667703, 
        0.02011324821640605, 
        0.020026290006205386, 
        0.019939268941854726, 
        0.01985218629899695, 
        0.019765043463520586, 
        0.019677841934156576, 
        0.01959058332490444, 
        0.019503269367735682, 
        0.019415901914091087, 
        0.019328482938001892, 
        0.01924101453746818, 
        0.019153498936319895, 
        0.01906593848629553, 
        0.01897833566786115, 
        0.0188906930921042, 
        0.018803013501390516, 
        0.018715299770352817, 
        0.01862755490661234, 
        0.0185397820507185, 
        0.018451984476741613, 
        0.018364165591767283, 
        0.018276328935379706, 
        0.01818847817913954, 
        0.018100617125251982, 
        0.018012749704850756, 
        0.01792487997717928, 
        0.017837012126220648, 
        0.017749150459577204, 
        0.01766129940494557, 
        0.017573463507439782, 
        0.017485647425362866, 
        0.017397855927607616, 
        0.01731009388885074, 
        0.017222366284693726, 
        0.017134678189214957, 
        0.01704703476648053, 
        0.016959441267846948, 
        0.016871903024864795, 
        0.016784425445002273, 
        0.016697014003541427, 
        0.016609674238935522, 
        0.016522411744919176, 
        0.01643523216516249, 
        0.01634814118483799, 
        0.016261144525018662, 
        0.01617424793448268, 
        0.016087457182832388, 
        0.01600077805324704, 
        0.015914216335703866, 
        0.01582777781874801, 
        0.015741468282262073, 
        0.01565529349112746, 
        0.015569259187301766, 
        0.015483371083316395, 
        0.01539763485435117, 
        0.015312056132678711, 
        0.015226640501105535, 
        0.015141393485548998, 
        0.015056320549522662, 
        0.01497142708850764, 
        0.014886718423846326, 
        0.01480219979769385, 
        0.014717876368078094, 
        0.014633753203883618, 
        0.01454983528008662, 
        0.0144661274745005, 
        0.014382634563381885, 
        0.014299361218394143, 
        0.014216312002247215, 
        0.014133491367719877, 
        0.014050903654090651, 
        0.01396855308493356, 
        0.013886443767058223, 
        0.01380457968820806, 
        0.013722964715748317, 
        0.013641602596970264, 
        0.013560496956696484, 
        0.013479651298676495, 
        0.013399069004574863, 
        0.013318753334222786, 
        0.013238707426314483, 
        0.01315893429869427, 
        0.013079436849742535, 
        0.013000217859049725, 
        0.012921279988366575, 
        0.012842625784168702, 
        0.01276425767758548, 
        0.012686177987617531, 
        0.012608388922748424, 
        0.012530892582302916, 
        0.012453690958240872, 
        0.012376785938499927, 
        0.012300179308960376, 
        0.01222387275493667, 
        0.0121478678642668, 
        0.01207216612948341, 
        0.011996768950544275, 
        0.011921677636904802, 
        0.011846893410344821, 
        0.011772417407243456, 
        0.011698250681438429, 
        0.011624394206260033, 
        0.01155084887744795, 
        0.011477615515608318, 
        0.011404694867728436, 
        0.011332087611259749, 
        0.011259794355106488, 
        0.011187815642848384, 
        0.011116151954283652, 
        0.01104480370843679, 
        0.010973771265304685, 
        0.010903054928168366, 
        0.010832654945801969, 
        0.010762571514472746, 
        0.010692804779598768, 
        0.010623354838524925, 
        0.010554221741469262, 
        0.010485405494233371, 
        0.010416906059397296, 
        0.010348723358314316, 
        0.010280857272860575, 
        0.010213307646765812, 
        0.010146074287524282, 
        0.010079156967654932, 
        0.0100125554262719, 
        0.009946269370433285, 
        0.00988029847680889, 
        0.00981464239245686, 
        0.009749300736535559, 
        0.009684273101260783, 
        0.009619559053215045, 
        0.00955515813447205, 
        0.009491069863388915, 
        0.009427293736053256, 
        0.009363829227171513, 
        0.00930067579078133, 
        0.009237832861404371, 
        0.009175299854778274, 
        0.009113076168893126, 
        0.009051161184555914, 
        0.00898955426629351, 
        0.00892825476312357, 
        0.008867262009109155, 
        0.008806575324248448, 
        0.008746194014939798, 
        0.008686117374735021, 
        0.00862634468482222, 
        0.008566875214685896, 
        0.008507708222618964, 
        0.008448842956217418, 
        0.008390278652940297, 
        0.008332014540525554, 
        0.008274049837475332, 
        0.00821638375349925, 
        0.00815901548993326, 
        0.008101944240126458, 
        0.00804516918983688, 
        0.007988689517589161, 
        0.00793250439505164, 
        0.007876612987323287, 
        0.00782101445333372, 
        0.007765707946055589, 
        0.007710692612895609, 
        0.007655967595894684, 
        0.007601532032066718, 
        0.0075473850536047936, 
        0.007493525788176821, 
        0.0074399533591290685, 
        0.007386666885721362, 
        0.007333665483364416, 
        0.007280948263807358, 
        0.007228514335357532, 
        0.007176362803054119, 
        0.007124492768860966, 
        0.00707290333187297, 
        0.007021593588422947, 
        0.006970562632310603, 
        0.006919809554911944, 
        0.006869333445343238, 
        0.00681913339061951, 
        0.006769208475772238, 
        0.006719557783997986, 
        0.006670180396769458, 
        0.00662107539397465, 
        0.0065722418540184, 
        0.006523678853946769, 
        0.006475385469547085, 
        0.006427360775455694, 
        0.006379603845255204, 
        0.006332113751572728, 
        0.006284889566165952, 
        0.006237930360019274, 
        0.0061912352034219666, 
        0.006144803166046554, 
        0.006098633317050948, 
        0.006052724725116281, 
        0.006007076458543057, 
        0.005961687585317465, 
        0.0059165571731707054, 
        0.0058716842896516155, 
        0.0058270680021869645, 
        0.005782707378134339, 
        0.005738601484845938, 
        0.005694749389719942, 
        0.005651150160253149, 
        0.005607802864091969, 
        0.0055647065690879625, 
        0.005521860343330083, 
        0.005479263255208553, 
        0.005436914373440829, 
        0.005394812767125075, 
        0.005352957505773031, 
        0.005311347659362993, 
        0.005269982298357249, 
        0.005228860493754127, 
        0.00518798131711316, 
        0.005147343840600327, 
        0.00510694713700991, 
        0.0050667902797935285, 
        0.0050268723431050695, 
        0.004987192401818146, 
        0.004947749531560013, 
        0.0049085428087328785, 
        0.004869571310546, 
        0.004830834115046076, 
        0.004792330301128612, 
        0.004754058948572547, 
        0.004716019138061339, 
        0.004678209951201631, 
        0.004640630470551487, 
        0.004603279779639974, 
        0.00456615696298515, 
        0.00452926110611579, 
        0.004492591295590977, 
        0.004456146619023283, 
        0.004419926165087488, 
        0.004383929023552769, 
        0.004348154285284331, 
        0.004312601042276505, 
        0.00427726838765613, 
        0.004242155415707825, 
        0.004207261221884721, 
        0.0041725849028310565, 
        0.004138125556388994, 
        0.0041038822816193594, 
        0.004069854178814755, 
        0.004036040349513954, 
        0.004002439896515641, 
        0.003969051923895922, 
        0.003935875537015037, 
        0.003902909842538914, 
        0.003870153948443979, 
        0.0038376069640393747, 
        0.003805267999971254, 
        0.0037731361682396686, 
        0.0037412105822101967, 
        0.003709490356627982, 
        0.0036779746076263946, 
        0.0036466624527403194, 
        0.003615553010918814, 
        0.003584645402536254, 
        0.0035539387494012047, 
        0.0035234321747750494, 
        0.0034931248033730593, 
        0.003463015761382289, 
        0.0034331041764718156, 
        0.003403389177797648, 
        0.003373869896018346, 
        0.0033445454633165856, 
        0.003315415013383818, 
        0.0032864776814531247, 
        0.003257732604296214, 
        0.00322917892024345, 
        0.0032008157691850473, 
        0.0031726422925869883, 
        0.003144657633497924, 
        0.003116860936559862, 
        0.003089251348016237, 
        0.003061828015727782, 
        0.003034590089171037, 
        0.003007536719458873, 
        0.002980667059341136, 
        0.0029539802632189745, 
        0.002927475487148351, 
        0.0029011518888645217, 
        0.002875008627767782, 
        0.002849044864949769, 
        0.0028232597631950435, 
        0.0027976524869918425, 
        0.002772222202537937, 
        0.0027469680777594367, 
        0.0027218892823037406, 
        0.002696984987558001, 
        0.0026722543666552936, 
        0.0026476965944830307, 
        0.0026233108476897797, 
        0.0025990963046965293, 
        0.002575052145701435, 
        0.0025511775526872323, 
        0.002527471709433525, 
        0.002503933801519907, 
        0.0024805630163373307, 
        0.002457358543092047, 
        0.0024343195728161677, 
        0.0024114452983753695, 
        0.0023887349144727874, 
        0.0023661876176604216, 
        0.0023438026063433274, 
        0.0023215790807885315, 
        0.0022995162431319527, 
        0.002277613297383409, 
        0.0022558694494369913, 
        0.002234283907075011, 
        0.0022128558799765397
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-8.json <==
[
    [
        -124.71213080642056, 
        -124.44168312754329, 
        -124.17171213329355, 
        -123.90222102612616, 
        -123.63320879269426, 
        -123.36467441709262, 
        -123.09661688847764, 
        -122.82903519631016, 
        -122.56192833917457, 
        -122.29529531233284, 
        -122.02913511587369, 
        -121.76344675060379, 
        -121.49822922651802, 
        -121.23348154981731, 
        -120.96920273219358, 
        -120.7053917858557, 
        -120.44204773084955, 
        -120.17916958513385, 
        -119.91675637121688, 
        -119.65480711373087, 
        -119.39332084113083, 
        -119.13229658342267, 
        -118.87173337438101, 
        -118.61163024871369, 
        -118.35198624696554, 
        -118.09280040978466, 
        -117.83407178096444, 
        -117.5757994070554, 
        -117.3179823379692, 
        -117.06061962512106, 
        -116.80371032411676, 
        -116.54725348926321, 
        -116.29124818582636, 
        -116.03569347219222, 
        -115.78058841701925, 
        -115.52593208634269, 
        -115.27172355117513, 
        -115.01796188453298, 
        -114.76464616187651, 
        -114.51177546096056, 
        -114.25934886407335, 
        -114.00736545348097, 
        -113.75582431641602, 
        -113.50472454059489, 
        -113.25406521777983, 
        -113.00384544105951, 
        -112.75406430746277, 
        -112.50472091552953, 
        -112.25581436650127, 
        -112.00734376214926, 
        -111.75930821307709, 
        -111.51170682524004, 
        -111.2645387116619, 
        -111.01780298556787, 
        -110.77149876320489, 
        -110.52562516318339, 
        -110.28018130734509, 
        -110.03516631922541, 
        -109.7905793252264, 
        -109.54641945460905, 
        -109.30268583727793, 
        -109.05937760422769, 
        -108.8164938978306, 
        -108.57403385227107, 
        -108.33199661087018, 
        -108.09038131635317, 
        -107.84918711327092, 
        -107.60841314900398, 
        -107.36805857641899, 
        -107.12812254730348, 
        -106.88860421711593, 
        -106.64950274309135, 
        -106.41081728589032, 
        -106.17254699952385, 
        -105.93469106469702, 
        -105.69724864037607, 
        -105.46021889664146, 
        -105.22360100377703, 
        -104.98739413819963, 
        -104.75159747278524, 
        -104.51621019117805, 
        -104.2812314676176, 
        -104.04666049420985, 
        -103.81249645152616, 
        -103.57873852912981, 
        -103.34538591570852, 
        -103.11243780541658, 
        -102.87989338524879, 
        -102.64775186637775, 
        -102.41601244003105, 
        -102.18467431016464, 
        -101.95373667885347, 
        -101.72319875344331, 
        -101.49305974028208, 
        -101.2633188528156, 
        -101.03397530258995, 
        -100.80502830447506, 
        -100.57647707518566, 
        -100.34832083546658, 
        -100.12055880552596, 
        -99.893190210991321, 
        -99.666214276018707, 
        -99.439630231116212, 
        -99.213437304194272, 
        -98.987634730582258, 
        -98.762221739798207, 
        -98.537197576796217, 
        -98.312561476244667, 
        -98.088312680410681, 
        -97.864450431701968, 
        -97.640973976759014, 
        -97.417882561284387, 
        -97.195175438075395, 
        -96.972851857443899, 
        -96.750911073940827, 
        -96.529352343451905, 
        -96.30817492435466, 
        -96.087378076854463, 
        -95.866961063870477, 
        -95.646923149519736, 
        -95.427263601064453, 
        -95.20798168688701, 
        -94.989076678117073, 
        -94.77054784532163, 
        -94.552394467838482, 
        -94.33461581942035, 
        -94.117211181445839, 
        -93.9001798338046, 
        -93.683521059948291, 
        -93.467234145356315, 
        -93.251318376539515, 
        -93.035773040645921, 
        -92.820597433892345, 
        -92.605790846903147, 
        -92.391352575596329, 
        -92.177281916868409, 
        -91.963578170340071, 
        -91.750240637297807, 
        -91.537268620868858, 
        -91.324661425892117, 
        -91.11241836070505, 
        -90.900538733293601, 
        -90.689021856435744, 
        -90.477867039852669, 
        -90.26707360397883, 
        -90.056640863160894, 
        -89.846568136711582, 
        -89.636854745055047, 
        -89.427500011884959, 
        -89.218503261259769, 
        -89.009863820714827, 
        -88.801581014485905, 
        -88.593654181289381, 
        -88.386082649761832, 
        -88.178865754056474, 
        -87.972002829295079, 
        -87.765493216238411, 
        -87.559336253919398, 
        -87.353531283889325, 
        -87.148077650176347, 
        -86.942974698531117, 
        -86.738221773187021, 
        -86.533818230251981, 
        -86.329763417948541, 
        -86.126056689026157, 
        -85.922697398738407, 
        -85.719684903768567, 
        -85.517018562622951, 
        -85.31469773627083, 
        -85.112721786253758, 
        -84.911090077862866, 
        -84.709801976589702, 
        -84.508856849963806, 
        -84.308254067746134, 
        -84.107993001152778, 
        -83.908073023041936, 
        -83.708493509078508, 
        -83.509253834181521, 
        -83.310353379742779, 
        -83.111791524587787, 
        -82.913567650772009, 
        -82.715681142639951, 
        -82.518131384622848, 
        -82.320917764467978, 
        -82.124039671332383, 
        -81.927496495291749, 
        -81.731287630142887, 
        -81.535412469330737, 
        -81.339870409125638, 
        -81.144660846985474, 
        -80.949783182349051, 
        -80.755236816198476, 
        -80.561021151445786, 
        -80.367135592430358, 
        -80.173579545429789, 
        -79.980352417267611, 
        -79.787453619367341, 
        -79.594882559077391, 
        -79.402638654966779, 
        -79.210721316297153, 
        -79.019129964035315, 
        -78.827864013021696, 
        -78.63692288384793, 
        -78.446305996979191, 
        -78.256012775221052, 
        -78.066042642980349, 
        -77.876395025944333, 
        -77.687069351730585, 
        -77.498065049650776, 
        -77.309381549877074, 
        -77.121018285832292, 
        -76.932974690830349, 
        -76.745250200633265, 
        -76.557844251674638, 
        -76.370756283748236, 
        -76.1839857359642, 
        -75.997532051278981, 
        -75.811394672162251, 
        -75.625573044104328, 
        -75.440066613425017, 
        -75.254874827740878, 
        -75.069997136361309, 
        -74.885432990971083, 
        -74.701181843213092, 
        -74.51724314818, 
        -74.333616360118512, 
        -74.150300937566556, 
        -73.967296338528456, 
        -73.784602022535168, 
        -73.602217450853701, 
        -73.420142087169125, 
        -73.238375395588889, 
        -73.056916841819529, 
        -72.875765893371636, 
        -72.694922018619195, 
        -72.51438468748978, 
        -72.334153372343479, 
        -72.154227545781438, 
        -71.974606682297235, 
        -71.795290257393816, 
        -71.616277748788278, 
        -71.437568633929999, 
        -71.259162394573295, 
        -71.081058510635529, 
        -70.903256466013119, 
        -70.725755743690684, 
        -70.548555830116186, 
        -70.371656211923806, 
        -70.195056376543988, 
        -70.018755813530973, 
        -69.84275401407757, 
        -69.667050470117331, 
        -69.491644674965372, 
        -69.316536123406664, 
        -69.141724311289437, 
        -68.967208735453482, 
        -68.792988895392114, 
        -68.619064289254993, 
        -68.445434420482698, 
        -68.272098789632395, 
        -68.099056901350338, 
        -67.92630825970943, 
        -67.753852371047458, 
        -67.581688742244538, 
        -67.409816882080335, 
        -67.238236299549783, 
        -67.066946506362754, 
        -66.895947014354945, 
        -66.725237336149249, 
        -66.554816985903628, 
        -66.384685479934845, 
        -66.21484233427644, 
        -66.045287067079755, 
        -65.876019197139556, 
        -65.707038244261852, 
        -65.538343729311748, 
        -65.369935175173126, 
        -65.201812104831205, 
        -65.033974042595958, 
        -64.866420513985304, 
        -64.699151045409678, 
        -64.532165164023112, 
        -64.365462399254795, 
        -64.199042280594256, 
        -64.032904338133804, 
        -63.867048103825709, 
        -63.701473110178192, 
        -63.536178890330959, 
        -63.371164979963083, 
        -63.206430913905905, 
        -63.041976229080788, 
        -62.877800461950237, 
        -62.713903152493067, 
        -62.550283839080471, 
        -62.386942062253802, 
        -62.223877363192017, 
        -62.061089283493779, 
        -61.898577366015488, 
        -61.73634115496457, 
        -61.574380194229825, 
        -61.4126940302721, 
        -61.251282208562074, 
        -61.090144276805617, 
        -60.929279782654412, 
        -60.768688274712808, 
        -60.608369302204544, 
        -60.448322415976584, 
        -60.288547166466827, 
        -60.129043105962012, 
        -59.969809786212082, 
        -59.81084676133294, 
        -59.652153584543626, 
        -59.493729810950946, 
        -59.335574994971715, 
        -59.177688693756522, 
        -59.020070463400884, 
        -58.862719860976568, 
        -58.705636444934804, 
        -58.548819772779304, 
        -58.392269403177011, 
        -58.235984897528752, 
        -58.079965814863591, 
        -57.924211716750001, 
        -57.768722163251631, 
        -57.613496717994899, 
        -57.458534942247525, 
        -57.303836399409555, 
        -57.149400651955418, 
        -56.995227264999443, 
        -56.841315802520704, 
        -56.687665828651809, 
        -56.534276908912972, 
        -56.381148608769678, 
        -56.22828049364081, 
        -56.075672131115276, 
        -55.923323086034749, 
        -55.771232928008715, 
        -55.619401222941264, 
        -55.467827539033813, 
        -55.316511444026169, 
        -55.165452506312526, 
        -55.014650293927353, 
        -54.864104376714074, 
        -54.713814323020898, 
        -54.563779702570926, 
        -54.414000084268828, 
        -54.264475038549001, 
        -54.115204134744758, 
        -53.96618694314261, 
        -53.817423032163049, 
        -53.668911975201191, 
        -53.520653340981681, 
        -53.372646700104596, 
        -53.224891622383041, 
        -53.077387679569917, 
        -52.930134441139728, 
        -52.783131478749915, 
        -52.636378362369697, 
        -52.4898746627644, 
        -52.343619950178017, 
        -52.197613795424651, 
        -52.051855768480834, 
        -51.906345440106222, 
        -51.761082380314171, 
        -51.616066159016306, 
        -51.471296345824733, 
        -51.326772511074864, 
        -51.182494223952659, 
        -51.038461053831476, 
        -50.894672569657047, 
        -50.751128340429155, 
        -50.607827933700932, 
        -50.464770919537635, 
        -50.321956864838164, 
        -50.179385337555395, 
        -50.037055904908982, 
        -49.894968133570956, 
        -49.753121590178424, 
        -49.611515840774679, 
        -49.470150451333531, 
        -49.329024986540681, 
        -49.188139010745829, 
        -49.047492089495456, 
        -48.907083785875457, 
        -48.76691366310591, 
        -48.626981283473761, 
        -48.487286209737036, 
        -48.347828002839734, 
        -48.208606224022439, 
        -48.069620432630813, 
        -47.930870189495998, 
        -47.792355052671326, 
        -47.654074580689148, 
        -47.5160283306097, 
        -47.378215859475283, 
        -47.240636722439504, 
        -47.103290475761064, 
        -46.966176673113317, 
        -46.829294868095097, 
        -46.692644611949632, 
        -46.55622545898494, 
        -46.420036958961546, 
        -46.284078661331627, 
        -46.148350115358284, 
        -46.012850868823371, 
        -45.877580469317998, 
        -45.742538461813197, 
        -45.607724391969377, 
        -45.473137803175447, 
        -45.338778237626649, 
        -45.204645238658827, 
        -45.070738345898441, 
        -44.937057098988348, 
        -44.803601035543601, 
        -44.670369693553234, 
        -44.537362607858988, 
        -44.404579314018292, 
        -44.272019344615465, 
        -44.139682232118261, 
        -44.007567506628355, 
        -43.87567469825661, 
        -43.744003334696288, 
        -43.61255294246962, 
        -43.481323046708468, 
        -43.35031317150073, 
        -43.219522838898349, 
        -43.088951570103816, 
        -42.958598884039745, 
        -42.828464299174932, 
        -42.698547331140148, 
        -42.568847495494673, 
        -42.439364304909866, 
        -42.310097271195431, 
        -42.181045903889554, 
        -42.052209711821838, 
        -41.923588200760193, 
        -41.795180876763233, 
        -41.666987242603497, 
        -41.53900679943353, 
        -41.411239046423553, 
        -41.283683482750362, 
        -41.156339603529645, 
        -41.029206903677853, 
        -40.902284874774345, 
        -40.775573008316279, 
        -40.649070792401481, 
        -40.522777713817341, 
        -40.39669325695818, 
        -40.270816905279872, 
        -40.145148139679307, 
        -40.01968643820743, 
        -39.894431277266754, 
        -39.769382133106618, 
        -39.644538477386646, 
        -39.519899781286028, 
        -39.395465513096454, 
        -39.271235139012099, 
        -39.147208123273792, 
        -39.023383928045128, 
        -38.899762013112039, 
        -38.776341836208758, 
        -38.653122852836077, 
        -38.53010451601083, 
        -38.407286276143182, 
        -38.284667583127792, 
        -38.162247883103205, 
        -38.040026619393004, 
        -37.918003234151072, 
        -37.796177166590823, 
        -37.674547853694989, 
        -37.553114730312394, 
        -37.431877228440797, 
        -37.310834778158529, 
        -37.189986806797513, 
        -37.069332739174051, 
        -36.948871996623275, 
        -36.828604001585056, 
        -36.708528170177921, 
        -36.588643917859677, 
        -36.468950656831097, 
        -36.349447797289542, 
        -36.230134746383072, 
        -36.11101090942055, 
        -35.99207568838262, 
        -35.873328483377669, 
        -35.754768691285825, 
        -35.636395706988907, 
        -35.51820892240876, 
        -35.400207726816781, 
        -35.282391507218662, 
        -35.164759647402562, 
        -35.047311528728741, 
        -34.930046530717149, 
        -34.812964029109644, 
        -34.696063397824496, 
        -34.579344007743273, 
        -34.462805226878032, 
        -34.346446420942961, 
        -34.230266952897558, 
        -34.114266182854152, 
        -33.99844346871842, 
        -33.882798164754547, 
        -33.767329624277743, 
        -33.652037196353803, 
        -33.536920227982051, 
        -33.421978063463037, 
        -33.307210044310537, 
        -33.192615509329244, 
        -33.078193795286836, 
        -32.963944235524366, 
        -32.849866161357426, 
        -32.735958900700716, 
        -32.622221780129813, 
        -32.5086541223884, 
        -32.395255248288329, 
        -32.282024475992422, 
        -32.168961120532018, 
        -32.056064494839525, 
        -31.943333909700957, 
        -31.830768672889658, 
        -31.718368089583816, 
        -31.606131462553236, 
        -31.4940580926297, 
        -31.38214727784327, 
        -31.270398313304703, 
        -31.158810492144813, 
        -31.047383105733577, 
        -30.936115442478894, 
        -30.825006788193704, 
        -30.714056426976931, 
        -30.603263640448112, 
        -30.492627707882324, 
        -30.382147906942553, 
        -30.271823512527025, 
        -30.161653797756578, 
        -30.051638033263831, 
        -29.941775488585026, 
        -29.832065430714511, 
        -29.722507124114905, 
        -29.61309983201869, 
        -29.503842816188552, 
        -29.394735336000284, 
        -29.285776649221518, 
        -29.176966011650844, 
        -29.068302678558197, 
        -28.959785902356181, 
        -28.85141493492446, 
        -28.743189025784705, 
        -28.635107424244953, 
        -28.527169377235495, 
        -28.419374131166748, 
        -28.311720930952678, 
        -28.204209020394352, 
        -28.096837642154565, 
        -27.989606038795973, 
        -27.882513450641802, 
        -27.77555911913052, 
        -27.668742283435506, 
        -27.562062182744388, 
        -27.455518056037345, 
        -27.349109140882518, 
        -27.242834675733199, 
        -27.136693898122026, 
        -27.030686045947256, 
        -26.924810356844471, 
        -26.819066068529658, 
        -26.713452419561474, 
        -26.607968648172296, 
        -26.502613993485415, 
        -26.397387695009641, 
        -26.2922889931776, 
        -26.187317128852719, 
        -26.082471344937044, 
        -25.977750885021639, 
        -25.87315499276232, 
        -25.768682913428371, 
        -25.664333897399288, 
        -25.560107192551527, 
        -25.4560020507672, 
        -25.352017725152272, 
        -25.248153471391486, 
        -25.144408546020454, 
        -25.040782212547473, 
        -24.93727373262038, 
        -24.83388237301228, 
        -24.730607403065637, 
        -24.62744809505649, 
        -24.524403724977098, 
        -24.421473573544507, 
        -24.318656923961594, 
        -24.215953064585182, 
        -24.113361287914536, 
        -24.010880889870737, 
        -23.908511172358534, 
        -23.806251442216372, 
        -23.704101010926575, 
        -23.602059196291837, 
        -23.500125320947326, 
        -23.398298714244163, 
        -23.296578710996638, 
        -23.19496465346516, 
        -23.093455889655747, 
        -22.992051775520174, 
        -22.890751673109715, 
        -22.789554953906883, 
        -22.688460995472788, 
        -22.587469184612907, 
        -22.48657891559051, 
        -22.385789592980181, 
        -22.285100628738817, 
        -22.184511445689409, 
        -22.084021474736279, 
        -21.983630159036395, 
        -21.883336950076576, 
        -21.783141311196811, 
        -21.68304271666679, 
        -21.583040651224103, 
        -21.483134612579757, 
        -21.383324109906379, 
        -21.283608665061806, 
        -21.183987813055136, 
        -21.08446110151127, 
        -20.985028092616197, 
        -20.885688362024727, 
        -20.786441499411602, 
        -20.687287109783604, 
        -20.588224813677609, 
        -20.489254247100398, 
        -20.390375061359975, 
        -20.291586924761408, 
        -20.192889523581442, 
        -20.094282560224066, 
        -19.995765755061015, 
        -19.897338846959983, 
        -19.799001593534026, 
        -19.70075377154453, 
        -19.602595177112079, 
        -19.504525626604533, 
        -19.406544957324638, 
        -19.308653026896945, 
        -19.210849715323299, 
        -19.113134923589978, 
        -19.015508576320947, 
        -18.91797061975856, 
        -18.820521025214042, 
        -18.723159786038096, 
        -18.62588692233108, 
        -18.528702477503774, 
        -18.431606520409236, 
        -18.334599145895378, 
        -18.237680476786867, 
        -18.140850661191156, 
        -18.044109875225782, 
        -17.947458322873317, 
        -17.850896237002942, 
        -17.754423878948167, 
        -17.658041540074862, 
        -17.561749541462479, 
        -17.465548234492424, 
        -17.369438001765236, 
        -17.273419257608751, 
        -17.177492448059073, 
        -17.081658051615154, 
        -16.985916579083295, 
        -16.890268576995403, 
        -16.794714623336017, 
        -16.6992553317458, 
        -16.603891349852063, 
        -16.508623361756467, 
        -16.413452085952773, 
        -16.318378278546856, 
        -16.223402731102979, 
        -16.128526272675224, 
        -16.033749769815923, 
        -15.939074126382522, 
        -15.844500284825653, 
        -15.750029226419986, 
        -15.655661970730966, 
        -15.561399577261088, 
        -15.467243144666693, 
        -15.373193811242862, 
        -15.279252755456803, 
        -15.18542119723093, 
        -15.091700395855575, 
        -14.998091652336624, 
        -14.904596308445356, 
        -14.811215747038855, 
        -14.717951392499129, 
        -14.624804711453679, 
        -14.531777211753562, 
        -14.438870442287497, 
        -14.346085994628526, 
        -14.253425502273823, 
        -14.160890640250431, 
        -14.068483125293771, 
        -13.976204716295332, 
        -13.884057213283929, 
        -13.792042458080306, 
        -13.700162334279746, 
        -13.608418766105775, 
        -13.516813718966553, 
        -13.425349198533967, 
        -13.334027251963978, 
        -13.242849964760085, 
        -13.151819464298249, 
        -13.060937914424709, 
        -12.970207521051309, 
        -12.879630525210647, 
        -12.789209208028888, 
        -12.698945885830275, 
        -12.608842913348813, 
        -12.518902679514134, 
        -12.429127609506502, 
        -12.339520162473015, 
        -12.250082830504976, 
        -12.160818139844608, 
        -12.071728646310742, 
        -11.982816938476901, 
        -11.894085634157616, 
        -11.805537379580263, 
        -11.717174849793897, 
        -11.629000745481855, 
        -11.541017792605128, 
        -11.453228741375746, 
        -11.365636365895732, 
        -11.278243460207143, 
        -11.191052840315292, 
        -11.104067339374332, 
        -11.017289809012036, 
        -10.930723115612397, 
        -10.844370141002711, 
        -10.758233778228186, 
        -10.672316932924375, 
        -10.586622518899327, 
        -10.501153457536956, 
        -10.415912675890628, 
        -10.33090310632724, 
        -10.24612768195967, 
        -10.161589336347543, 
        -10.077291001372027, 
        -9.993235605630197, 
        -9.9094260712211195, 
        -9.8258653135714695, 
        -9.7425562372487597, 
        -9.6595017353897514, 
        -9.5767046868430139, 
        -9.4941679541678674, 
        -9.4118943816272207, 
        -9.3298867923941238, 
        -9.2481479869606087, 
        -9.1666807405625672, 
        -9.0854878010116646, 
        -9.0045718855243955, 
        -8.923935680021172, 
        -8.8435818348719195, 
        -8.7635129639385649, 
        -8.683731642076431, 
        -8.6042404013147298, 
        -8.5250417308295532, 
        -8.446138072124441, 
        -8.3675318175414244, 
        -8.2892253083452214, 
        -8.2112208313823363, 
        -8.1335206170562966, 
        -8.0561268373960111, 
        -7.9790416021875403, 
        -7.9022669580219924, 
        -7.8258048844325669, 
        -7.7496572929858401, 
        -7.6738260233813511, 
        -7.5983128415256438, 
        -7.5231194376447492, 
        -7.4482474226080537, 
        -7.3736983268375846, 
        -7.2994735971645834, 
        -7.2255745941843639, 
        -7.1520025910600848, 
        -7.0787587691648595, 
        -7.005844217928848, 
        -6.9332599303859315, 
        -6.861006802555532, 
        -6.7890856300111819, 
        -6.7174971057602084, 
        -6.6462418184210224, 
        -6.5753202494580423, 
        -6.5047327713302794, 
        -6.4344796444172641, 
        -6.3645610159897181, 
        -6.2949769168380483, 
        -6.2257272597101192, 
        -6.1568118374812348, 
        -6.088230319785775, 
        -6.0199822521638149, 
        -5.9520670528657513, 
        -5.8844840115466717, 
        -5.8172322866842174, 
        -5.750310903443089, 
        -5.6837187521955306, 
        -5.617454585406346, 
        -5.5515170166444321, 
        -5.4859045182919486, 
        -5.4206154189741476, 
        -5.3556479020411976, 
        -5.2910000033467535, 
        -5.2266696096767697, 
        -5.1626544562185135, 
        -5.0989521246975, 
        -5.0355600417115127, 
        -4.9724754768296195, 
        -4.9096955401333888, 
        -4.8472171809506941, 
        -4.7850371853462796, 
        -4.723152174759119, 
        -4.661558603850688, 
        -4.6002527583790016, 
        -4.539230754025886, 
        -4.4784885339814542, 
        -4.4180218674785028, 
        -4.3578263477782038, 
        -4.2978973907333753, 
        -4.2382302324570134, 
        -4.1788199284691503, 
        -4.1196613513433906, 
        -4.0607491895308101, 
        -4.0020779457101199, 
        -3.9436419351851826, 
        -3.8854352845780435, 
        -3.8274519305130803, 
        -3.7696856182722409, 
        -3.7121299007246935, 
        -3.6547781373685173, 
        -3.5976234932191162, 
        -3.5406589381491833, 
        -3.4838772463100875, 
        -3.4272709956279024, 
        -3.3708325675012816, 
        -3.3145541471378905, 
        -3.2584277230649867, 
        -3.2024450882777256, 
        -3.1465978404921877, 
        -3.0908773836048868, 
        -3.0352749286931644, 
        -2.9797814958297302, 
        -2.9243879164996041, 
        -2.8690848360412406, 
        -2.813862716271327, 
        -2.7587118399014892, 
        -2.7036223135749653, 
        -2.6485840728007708, 
        -2.593586887237207, 
        -2.5386203666561689, 
        -2.4836739665901395, 
        -2.4287369961756906, 
        -2.3737986253514971, 
        -2.3188478931038787, 
        -2.2638737170381233, 
        -2.2088649034620818, 
        -2.1538101559760165, 
        -2.0986980907295436, 
        -2.0435172429922082, 
        -1.988256083816355, 
        -1.9329030312149655, 
        -1.877446463574008, 
        -1.8218747369612347, 
        -1.7661761907395535, 
        -1.7103391794675005, 
        -1.654352065391713, 
        -1.598203246521523, 
        -1.5418812014248318, 
        -1.4853744154110393, 
        -1.4286715134396775, 
        -1.3717610041377959, 
        -1.3146321873362168, 
        -1.2572600052963852, 
        -1.1996769755292145, 
        -1.1418235310410372, 
        -1.083710306524053, 
        -1.0253247765070892, 
        -0.96665643753305031, 
        -0.90769505559969477, 
        -0.84843068894016915, 
        -0.78885362197930786, 
        -0.7289542599994927, 
        -0.66872323871914807, 
        -0.60815137300707001, 
        -0.54722965772121368, 
        -0.48594927581701014, 
        -0.42430159681506369, 
        -0.36227816080445419, 
        -0.29987067526461614, 
        -0.23707101104910189, 
        -0.17387119300676354, 
        -0.11026339598154367, 
        -0.046239927003766723, 
        0.018206770997401651, 
        0.083084136344211176, 
        0.14839949114121079, 
        0.21416005213979411, 
        0.28037293641855726, 
        0.34704516784913531, 
        0.41418368416195767, 
        0.48179534275099478, 
        0.54988692385376614, 
        0.6184651372017046, 
        0.68753662371576829, 
        0.7571079595077338, 
        0.82718565706257541, 
        0.89777616772866309, 
        0.96888588336525461, 
        1.0405211342322989, 
        1.1126881923311362, 
        1.1853932676819976, 
        1.258642509455552, 
        1.3324420035317652, 
        1.4067977726113006, 
        1.4817157721803711, 
        1.5572018891938699, 
        1.6332619403677182, 
        1.7099016699991874, 
        1.7871267463983098, 
        1.8649427597485972, 
        1.9433552203510578, 
        2.0223695548754379, 
        2.1019911048507458, 
        2.1822251241559809, 
        2.2630767757067987, 
        2.3445511306021931, 
        2.4266531647178202, 
        2.5093877566652463, 
        2.5927596867874474, 
        2.6767736345787809, 
        2.7614341768558583, 
        2.8467457870619128, 
        2.9327128324327019, 
        3.0193395738430557, 
        3.1066301638613627, 
        3.1945886458306858, 
        3.2832189530452522, 
        3.3725249078753157, 
        3.4625102206496976, 
        3.5531784896830731, 
        3.6445332002544286, 
        3.7365777234004307, 
        3.8293153172094265, 
        3.9227491257028291, 
        4.0168821786200466, 
        4.1117173906668372, 
        4.2072575631766727, 
        4.3035053822011164, 
        4.400463420263085, 
        4.4981341353972297, 
        4.5965198717685256, 
        4.695622860397914, 
        4.7954452186158321, 
        4.8959889506924119, 
        4.9972559486240939, 
        5.0992479924869594, 
        5.2019667505168758, 
        5.3054137800689025, 
        5.4095905279253449, 
        5.5144983309544253, 
        5.6201384164620238, 
        5.7265119039718808, 
        5.8336198042240515, 
        5.9414630206028347, 
        6.0500423502420766, 
        6.1593584842259972, 
        6.2694120089570387, 
        6.3802034052085475, 
        6.4917330513729192, 
        6.6040012226684208, 
        6.7170080921297419, 
        6.8307537320329903, 
        6.945238113997747, 
        7.0604611100044092, 
        7.1764224935748411, 
        7.293121940675257, 
        7.4105590299887041, 
        7.5287332445913551, 
        7.6476439722180389, 
        7.767290506425101, 
        7.8876720475238384, 
        8.008787703758367, 
        8.1306364917504581, 
        8.2532173376627789, 
        8.3765290782396615, 
        8.5005704619398905, 
        8.6253401494437814, 
        8.7508367150017854, 
        8.8770586472630555, 
        9.0040043505132488, 
        9.1316721452964753, 
        9.2600602699009436, 
        9.3891668809493964, 
        9.5189900547501924, 
        9.6495277882493617, 
        9.7807779998877429, 
        9.9127385311070544, 
        10.045407146914181, 
        10.178781537089712, 
        10.312859318244643, 
        10.447638033358103, 
        10.58311515330613, 
        10.719288078806652, 
        10.856154140968227, 
        10.993710602395637, 
        11.131954658095811, 
        11.27088343736458, 
        11.410494004060505, 
        11.550783358362693, 
        11.691748438106176, 
        11.833386119235852, 
        11.975693217392326, 
        12.118666488869417, 
        12.26230263308662, 
        12.406598291834971, 
        12.551550051241643, 
        12.697154443546831, 
        12.843407948196562, 
        12.990306992446895, 
        13.137847952978115, 
        13.286027157149682, 
        13.434840884661382, 
        13.584285368191154, 
        13.734356794327601, 
        13.885051306069277, 
        14.036365003306351, 
        14.188293943982297, 
        14.340834146073655, 
        14.493981588198531, 
        14.647732210817107, 
        14.802081918575123, 
        14.95702658010282, 
        15.112562030705725, 
        15.268684073154866, 
        15.425388478947752, 
        15.582670989028527, 
        15.740527316469104, 
        15.898953146751147, 
        16.057944139568313, 
        16.217495929746615, 
        16.377604128838961, 
        16.538264327067576, 
        16.699472093460237, 
        16.861222977756363, 
        17.023512511764974, 
        17.186336211441187, 
        17.349689576867373, 
        17.513568093992763, 
        17.677967236554636, 
        17.842882467420157, 
        18.008309239072268, 
        18.174242995618386, 
        18.340679173901009, 
        18.507613205132451, 
        18.675040515853276, 
        18.842956529169484, 
        19.011356666670373, 
        19.180236349141797, 
        19.349590998224762, 
        19.519416037731702, 
        19.689706894676178, 
        19.86045900095559, 
        20.031667794363024, 
        20.203328719893342, 
        20.375437231617017, 
        20.547988792327995, 
        20.720978877179736, 
        20.894402973003945, 
        21.068256580711111, 
        21.242535215892879, 
        21.417234410507838, 
        21.59234971368258, 
        21.767876693226544, 
        21.943810937270158, 
        22.120148054781176, 
        22.296883676357467, 
        22.474013456873053, 
        22.651533075693845, 
        22.829438237731395, 
        23.007724675499581, 
        23.186388149238823, 
        23.365424448251609, 
        23.5448293925275, 
        23.724598833916708, 
        23.90472865638602, 
        24.085214777980674, 
        24.266053151247778, 
        24.447239765042312, 
        24.628770645271615, 
        24.810641854459391, 
        24.992849495758122, 
        25.175389711353674, 
        25.358258685067891, 
        25.541452642037779, 
        25.724967850768628, 
        25.908800623717973, 
        26.092947317947104, 
        26.277404336311577, 
        26.462168128327843, 
        26.647235191032756, 
        26.832602069910095, 
        27.01826535954137, 
        27.204221704634822, 
        27.390467801031523, 
        27.577000395986364, 
        27.763816289327682, 
        27.950912333824199, 
        28.138285437093774, 
        28.325932560547081, 
        28.513850721470281, 
        28.702036992999645, 
        28.890488505337533, 
        29.079202445936637, 
        29.26817606022535, 
        29.457406652381977, 
        29.646891586015993, 
        29.836628284678628, 
        30.02661423140216, 
        30.216846971139827, 
        30.407324109871343, 
        30.598043315584064, 
        30.78900231863615, 
        30.980198912370611, 
        31.171630953002111, 
        31.363296360905021, 
        31.55519312024099, 
        31.747319279778811, 
        31.939672953024726, 
        32.132252318745415, 
        32.325055620818418, 
        32.518081169363526, 
        32.711327339789769, 
        32.904792574220977, 
        33.098475381426063, 
        33.292374336120389, 
        33.486488081003372, 
        33.680815324748764, 
        33.875354843653227, 
        34.070105481410948, 
        34.265066148382353, 
        34.460235822932219, 
        34.655613551372397, 
        34.851198446607775, 
        35.046989690215945, 
        35.242986530615454, 
        35.439188283770577, 
        35.635594333453724, 
        35.832204130886524, 
        36.029017194467691, 
        36.226033110337866, 
        36.423251531799437, 
        36.620672178135429, 
        36.818294836616658, 
        37.016119361228441, 
        37.214145671934425, 
        37.412373755599326, 
        37.610803664543845, 
        37.809435517723614, 
        38.008269499219971, 
        38.207305858178657, 
        38.406544909358075, 
        38.60598703171808, 
        38.80563266888975, 
        39.005482328681623, 
        39.205536582354199, 
        39.40579606455784, 
        39.606261472826993, 
        39.806933567385514, 
        40.007813170514268, 
        40.208901165910106, 
        40.410198499160742, 
        40.611706175519615, 
        40.81342526186512, 
        41.01535688371618, 
        41.217502226772226, 
        41.419862535212431, 
        41.622439111601828, 
        41.825233316325978, 
        42.028246566875922, 
        42.231480337669431, 
        42.434936159255187, 
        42.638615617228858, 
        42.842520352635894, 
        43.046652061187984, 
        43.251012492263406, 
        43.455603447690301, 
        43.660426782725736, 
        43.865484404671065, 
        44.070778271904494, 
        44.276310393510826, 
        44.482082828939859, 
        44.688097686874492, 
        44.894357125109885, 
        45.100863349401266, 
        45.307618613281129, 
        45.514625217007335, 
        45.721885507394326, 
        45.929401876275421, 
        46.137176760822719, 
        46.345212642770029, 
        46.553512047112868, 
        46.762077541679531, 
        46.970911737145613, 
        47.180017284974177, 
        47.389396878408967, 
        47.599053250715563, 
        47.808989174769806, 
        48.01920746279265, 
        48.229710965073991, 
        48.440502569653319, 
        48.65158520171866, 
        48.862961822933052, 
        49.074635430891227, 
        49.286609057805499, 
        49.498885771329903, 
        49.711468671855272, 
        49.924360894326369, 
        50.137565605315139, 
        50.351086004411528, 
        50.564925321853082, 
        50.779086819485322, 
        50.993573788949377, 
        51.208389552023725, 
        51.423537459316044, 
        51.639020890564936, 
        51.854843252636606, 
        52.071007980724929, 
        52.287518536843017, 
        52.504378409346558, 
        52.72159111255931, 
        52.939160186286102, 
        53.157089195175203, 
        53.375381728564108, 
        53.594041399294547, 
        53.813071844314685, 
        54.032476723051992, 
        54.252259718173093, 
        54.472424533811143, 
        54.692974896575926, 
        54.913914553843071, 
        55.135247274383602, 
        55.356976847294689, 
        55.579107081925947, 
        55.801641807603545, 
        56.024584873530323, 
        56.247940146430182, 
        56.471711513599899, 
        56.69590288009617, 
        56.920518169539157, 
        57.145561322935002, 
        57.371036299682643, 
        57.596947075605883, 
        57.823297644439322, 
        58.050092016627289, 
        58.277334219460045, 
        58.505028295945969, 
        58.733178306126021, 
        58.961788325860553, 
        59.190862446981178, 
        59.42040477685336, 
        59.650419438879602, 
        59.880910571107322, 
        60.111882327544578, 
        60.34333887751125, 
        60.575284405130091, 
        60.807723109577722, 
        61.040659205038502, 
        61.27409692070983, 
        61.508040501096623, 
        61.742494203738921, 
        61.977462303229437, 
        62.212949086968564, 
        62.448958858672917, 
        62.685495935800013, 
        62.922564651300981, 
        63.160169352431943, 
        63.398314402858915, 
        63.637004177460021, 
        63.876243070232114, 
        64.116035487468736, 
        64.356385852269582, 
        64.597298602255137, 
        64.838778190632766, 
        65.080829086042797, 
        65.323455772702218, 
        65.566662750618221, 
        65.810454535905819, 
        66.054835660118485, 
        66.299810671852711, 
        66.545384135378555, 
        66.791560632182225, 
        67.038344760147169, 
        67.28574113442356, 
        67.533754387230218, 
        67.782389168904572, 
        68.031650145665338, 
        68.281542003534469, 
        68.532069445808702, 
        68.783237194702508, 
        69.035049990480644, 
        69.28751259279754, 
        69.540629780815365, 
        69.79440635359181, 
        70.048847127707987, 
        70.303956942683641, 
        70.559740656760681, 
        70.816203150110212, 
        71.073349322896064, 
        71.331184097633255, 
        71.589712417986519, 
        71.848939250459125, 
        72.108869582694894, 
        72.369508426231221, 
        72.630860815784416, 
        72.892931809310937, 
        73.15572648847872, 
        73.419249959750289, 
        73.683507353699611, 
        73.948503827144179, 
        74.214244559985829, 
        74.480734760303349, 
        74.74797966145546, 
        75.015984524093668, 
        75.284754634752431, 
        75.554295308560299, 
        75.824611888274219, 
        76.095709744884743, 
        76.367594278335332, 
        76.640270917845967, 
        76.91374512171744, 
        77.188022378932772, 
        77.463108208968634, 
        77.739008162343779, 
        78.015727820473231, 
        78.293272797314742, 
        78.57164873889441, 
        78.850861324272742, 
        79.130916265482526, 
        79.411819309752289, 
        79.693576235079036, 
        79.976192857985566, 
        80.259675027776595, 
        80.544028630871765, 
        80.829259589015052, 
        81.115373862313618, 
        81.402377444036674, 
        81.690276368988393, 
        81.979076708721053, 
        82.268784573617026, 
        82.559406112892077, 
        82.850947515995671, 
        83.143415011538153, 
        83.436814869779255, 
        83.731153401612914, 
        84.026436960460003, 
        84.322671940094921, 
        84.619864778860702, 
        84.918021957569977, 
        85.217150001152902, 
        85.517255478322113, 
        85.818345003108476, 
        86.12042523471591, 
        86.423502878349112, 
        86.727584685451504, 
        87.032677454778721, 
        87.338788032072685, 
        87.645923311969796, 
        87.954090236515981, 
        88.263295801000325, 
        88.57354704092549, 
        88.884851051118545, 
        89.197214974501819, 
        89.510646004985276, 
        89.82515138869347, 
        90.14073842424952, 
        90.457414462986904, 
        90.775186910297265, 
        91.094063225654253, 
        91.414050924052177, 
        91.735157573747372, 
        92.057390801434423, 
        92.380758288431991, 
        92.705267774361559, 
        93.030927056388762, 
        93.357743990083407, 
        93.685726488956163, 
        94.014882527104149, 
        94.345220138343407, 
        94.676747417243519, 
        95.009472519697951, 
        95.34340366347287, 
        95.678549129112412, 
        96.014917260631648, 
        96.352516464416581, 
        96.691355213181637, 
        97.031442043027781, 
        97.372785557274597, 
        97.715394424215361, 
        98.059277380979324, 
        98.404443229374053, 
        98.750900843297998, 
        99.098659161272366, 
        99.447727196352403, 
        99.798114026191243, 
        100.14982880539667, 
        100.50288075435627, 
        100.8572791701348, 
        101.21303342113789, 
        101.57015295273673, 
        101.92864727534609, 
        102.28852598453567, 
        102.64979874616968, 
        103.01247530528765, 
        103.37656548237216, 
        103.74207917680407, 
        104.10902636635645, 
        104.47741710824572, 
        104.84726153947587, 
        105.21856987846365, 
        105.59135242463732, 
        105.96561956038916, 
        106.34138175084483, 
        106.71864954612577, 
        107.09743357842379, 
        107.47774456835461, 
        107.85959332087346, 
        108.2429907295836, 
        108.62794777408827, 
        109.0144755243951, 
        109.40258513890311, 
        109.79228786814778, 
        110.18359505010014, 
        110.57651811833051, 
        110.97106859788774, 
        111.36725810901545, 
        111.7650983627293, 
        112.16460116979313, 
        112.56577843445099, 
        112.96864216010125, 
        113.37320444674535, 
        113.77947749730171, 
        114.18747360577989, 
        114.59720517674593, 
        115.00868471027364, 
        115.42192481308577, 
        115.83693819331475, 
        116.25373766600977, 
        116.67233614817238, 
        117.09274666689623, 
        117.51498235552707, 
        117.93905645626216, 
        118.36498232100116, 
        118.79277341469388, 
        119.22244330653514, 
        119.65400568766486, 
        120.0874743555602, 
        120.52286322793715, 
        120.96018633562733, 
        121.39945782789663, 
        121.84069197126158, 
        122.28390315208122, 
        122.72910587672492, 
        123.17631477331653, 
        123.62554459265812, 
        124.0768102095906, 
        124.53012662319688, 
        124.98550896084124, 
        125.44297247328861, 
        125.9025325438384, 
        126.36420468393447, 
        126.82800453671695, 
        127.29394787716291, 
        127.76205061423909, 
        128.23232879168927, 
        128.70479859049067, 
        129.17947632613453, 
        129.65637845595381, 
        130.13552157651841, 
        130.6169224260054, 
        131.10059788520505, 
        131.58656497974832, 
        132.07484088025845, 
        132.56544290566296, 
        133.05838852166892, 
        133.55369534588138, 
        134.05138114599106, 
        134.55146384377687, 
        135.05396151455327, 
        135.55889239141624, 
        136.06627486154702, 
        136.57612747542848, 
        137.08846894022261, 
        137.60331812914512, 
        138.1206940758789, 
        138.64061598202233, 
        139.16310321567084, 
        139.68817531906859, 
        140.21585198875798, 
        140.74615310981866, 
        141.27909873590306, 
        141.81470909834383, 
        142.35300460003984, 
        142.89400583146221, 
        143.43773355534191, 
        143.98420872576125, 
        144.53345247469227, 
        145.08548612959481, 
        145.64033119256032, 
        146.19800936916434, 
        146.75854255169071, 
        147.32195282897985, 
        147.88826248441822, 
        148.45749400106538, 
        149.02967006263384, 
        149.60481355582004, 
        150.18294756943354, 
        150.76409540175118, 
        151.3482805593116, 
        151.93552675985046, 
        152.52585793411049, 
        153.1192982290965, 
        153.71587200874202, 
        154.31560385828678, 
        154.91851858408177, 
        155.52464121926727, 
        156.13399702133418, 
        156.74661147985498, 
        157.36251031554346, 
        157.98171948368358, 
        158.60426517667648, 
        159.23017382660956, 
        159.85947210694351, 
        160.49218693821433, 
        161.128345483202, 
        161.7679751606868, 
        162.4111036371711, 
        163.05775883832769, 
        163.70796894570765, 
        164.36176240555707, 
        165.01916792017201, 
        165.68021446782825, 
        166.34493128841351, 
        167.01334790011416, 
        167.6854940944221, 
        168.36139994179351, 
        169.04109579446367
    ], 
    [
        0.002233, 
        0.0022394961414869976, 
        0.0022460091490532027, 
        0.00225253903398428, 
        0.0022590858360486154, 
        0.002265649595237615, 
        0.0022722303515787896, 
        0.0022788281452541088, 
        0.002285443016379876, 
        0.0022920750053178948, 
        0.0022987241524703066, 
        0.002305390498384964, 
        0.002312074083539622, 
        0.0023187749486722146, 
        0.0023254931345432785, 
        0.0023322286820652133, 
        0.0023389816321119855, 
        0.0023457520257770554, 
        0.002352539904199907, 
        0.0023593453086303414, 
        0.002366168280383602, 
        0.0023730088609002073, 
        0.0023798670916869986, 
        0.0023867430143934883, 
        0.002393636670679511, 
        0.002400548102370541, 
        0.0024074773513742052, 
        0.0024144244596920232, 
        0.002421389469402738, 
        0.0024283724227128585, 
        0.0024353733618831816, 
        0.0024423923293799403, 
        0.002449429367535729, 
        0.0024564845190454586, 
        0.0024635578264859473, 
        0.002470649332680293, 
        0.0024777590804813602, 
        0.0024848871128577933, 
        0.002492033472880618, 
        0.0024991982037276036, 
        0.002506381348619888, 
        0.002513582950951609, 
        0.002520803054147114, 
        0.002528041701790181, 
        0.002535298937520922, 
        0.002542574805114819, 
        0.002549869348406873, 
        0.002557182611361761, 
        0.00256451463804012, 
        0.0025718654726624933, 
        0.002579235159362159, 
        0.0025866237425877466, 
        0.0025940312667512002, 
        0.0026014577764365957, 
        0.0026089033163127053, 
        0.00261636793115496, 
        0.0026238516658177438, 
        0.0026313545652820376, 
        0.002638876674618374, 
        0.002646418038989345, 
        0.0026539787037160264, 
        0.002661558714266263, 
        0.0026691581159304927, 
        0.002676776954438885, 
        0.002684415275411294, 
        0.0026920731246697673, 
        0.0026997505481584903, 
        0.0027074475919143977, 
        0.0027151643019795967, 
        0.0027229007246146507, 
        0.002730656906143178, 
        0.002738432893015477, 
        0.0027462287317525725, 
        0.0027540444692815812, 
        0.0027618801518292315, 
        0.002769735826530937, 
        0.0027776115403339873, 
        0.0027855073403671698, 
        0.0027934232737394033, 
        0.002801359387866005, 
        0.002809315729983388, 
        0.0028172923478377073, 
        0.0028252892887496986, 
        0.002833306600626027, 
        0.002841344331249986, 
        0.0028494025286259442, 
        0.00285748124075702, 
        0.0028655805160878304, 
        0.002873700402402847, 
        0.002881840948381439, 
        0.0028900022024414265, 
        0.002898184213259683, 
        0.0029063870295178394, 
        0.0029146107001245436, 
        0.002922855273926226, 
        0.002931120800030714, 
        0.0029394073276178758, 
        0.0029477149059955565, 
        0.0029560435845169793, 
        0.0029643934127510712, 
        0.002972764440259973, 
        0.002981156716857412, 
        0.0029895702923151625, 
        0.0029980052166993054, 
        0.0030064615399929425, 
        0.003014939312597324, 
        0.003023438584523672, 
        0.0030319594063748915, 
        0.003040501828659021, 
        0.0030490659020797743, 
        0.0030576516773752056, 
        0.0030662592055210143, 
        0.003074888537415592, 
        0.0030835397242554084, 
        0.00309221281727152, 
        0.0031009078678427785, 
        0.0031096249274522496, 
        0.003118364047711862, 
        0.003127125280327913, 
        0.0031359086771618203, 
        0.0031447142901516135, 
        0.0031535421713939442, 
        0.003162392373077781, 
        0.003171264947620631, 
        0.003180159947285082, 
        0.0031890774247696012, 
        0.003198017432662813, 
        0.0032069800238216186, 
        0.003215965251161192, 
        0.0032249731677196436, 
        0.0032340038266991836, 
        0.003243057281483569, 
        0.003252133585281091, 
        0.0032612327917466767, 
        0.003270354954517369, 
        0.0032795001273991683, 
        0.003288668364290841, 
        0.0032978597192294956, 
        0.003307074246383212, 
        0.0033163120000582764, 
        0.0033255730346176612, 
        0.0033348574046545647, 
        0.0033441651647611813, 
        0.0033534963698807186, 
        0.003362851074690839, 
        0.0033722293343573435, 
        0.003381631204035445, 
        0.0033910567390466892, 
        0.0034005059947802905, 
        0.0034099790268240764, 
        0.0034194758908235486, 
        0.0034289966427941297, 
        0.0034385413382984416, 
        0.0034481100335858874, 
        0.0034577027848651343, 
        0.0034673196485194217, 
        0.0034769606808870367, 
        0.0034866259386070178, 
        0.0034963154784192763, 
        0.0035060293571663077, 
        0.0035157676318299524, 
        0.0035255303596866956, 
        0.0035353175976630914, 
        0.0035451294032889857, 
        0.003554965834096211, 
        0.0035648269477185517, 
        0.003574712801943964, 
        0.003584623454694736, 
        0.0035945589639967126, 
        0.003604519388071727, 
        0.003614504785181353, 
        0.0036245152138023357, 
        0.0036345507325356253, 
        0.003644611400096941, 
        0.0036546972753563165, 
        0.0036648084173268834, 
        0.003674944885107814, 
        0.003685106738065115, 
        0.003695294035460759, 
        0.0037055068369190257, 
        0.0037157452021258407, 
        0.003726009190879087, 
        0.0037362988632033056, 
        0.0037466142791798287, 
        0.003756955499048187, 
        0.0037673225832313873, 
        0.0037777155921873097, 
        0.0037881345866258623, 
        0.003798579627339298, 
        0.0038090507752894004, 
        0.0038195480915664526, 
        0.00383007163741131, 
        0.003840621474195679, 
        0.0038511976634488395, 
        0.0038618002668303337, 
        0.0038724293462064113, 
        0.003883084963425315, 
        0.003893767180801869, 
        0.003904476060258637, 
        0.003915211664483798, 
        0.003925974055739667, 
        0.003936763296879232, 
        0.003947579450665638, 
        0.003958422580111668, 
        0.003969292748336704, 
        0.0039801900186092485, 
        0.003991114454366186, 
        0.004002066119174797, 
        0.004013045076746438, 
        0.004024051390985722, 
        0.004035085125849792, 
        0.0040461463455466334, 
        0.004057235114383804, 
        0.004068351496874039, 
        0.004079495557574999, 
        0.0040906673613320815, 
        0.004101866973003607, 
        0.004113094457726871, 
        0.004124349880700689, 
        0.004135633307323054, 
        0.004146944803159513, 
        0.00415828443392136, 
        0.004169652265421549, 
        0.00418104836372639, 
        0.0041924727949365255, 
        0.004203925625456744, 
        0.004215406921672785, 
        0.004226916750255699, 
        0.0042384551780316315, 
        0.0042500222719692145, 
        0.004261618099134514, 
        0.004273242726821198, 
        0.00428489622247263, 
        0.004296578653669443, 
        0.004308290088192022, 
        0.0043200305939734025, 
        0.004331800239043056, 
        0.004343599091670888, 
        0.004355427220257658, 
        0.004367284693394307, 
        0.004379171579781089, 
        0.004391087948394886, 
        0.004403033868180071, 
        0.004415009408465013, 
        0.004427014638565819, 
        0.004439049628121196, 
        0.004451114446792449, 
        0.004463209164488362, 
        0.004475333851323599, 
        0.004487488577527128, 
        0.004499673413475492, 
        0.004511888429755682, 
        0.004524133697120158, 
        0.004536409286480312, 
        0.004548715268936142, 
        0.004561051715780509, 
        0.004573418698381357, 
        0.00458581628846757, 
        0.004598244557651855, 
        0.004610703578020783, 
        0.004623193421629135, 
        0.004635714160840212, 
        0.0046482658681179945, 
        0.004660848616153267, 
        0.004673462477764389, 
        0.004686107526020945, 
        0.004698783834059118, 
        0.004711491475273256, 
        0.004724230523268338, 
        0.004737001051802102, 
        0.004749803134738501, 
        0.0047626368462341815, 
        0.004775502260552767, 
        0.004788399452180037, 
        0.004801328495794658, 
        0.0048142894662651725, 
        0.00482728243857519, 
        0.004840307487972011, 
        0.004853364689872159, 
        0.004866454119869337, 
        0.004879575853761005, 
        0.004892729967558225, 
        0.004905916537365173, 
        0.0049191356395553495, 
        0.004932387350728087, 
        0.004945671747607571, 
        0.004958988907148189, 
        0.004972338906529115, 
        0.004985721822997241, 
        0.004999137734145455, 
        0.005012586717670486, 
        0.005026068851584159, 
        0.0050395842138830456, 
        0.005053132882975659, 
        0.005066714937365251, 
        0.005080330455780104, 
        0.00509397951719101, 
        0.005107662200741117, 
        0.005121378585736597, 
        0.005135128751791099, 
        0.005148912778575609, 
        0.005162730746126894, 
        0.005176582734566945, 
        0.005190468824303593, 
        0.005204389095941089, 
        0.005218343630310588, 
        0.005232332508381278, 
        0.005246355811439291, 
        0.005260413620888322, 
        0.005274506018461394, 
        0.0052886330859612425, 
        0.005302794905554544, 
        0.005316991559517696, 
        0.005331223130474486, 
        0.00534548970108107, 
        0.0053597913543740475, 
        0.005374128173582256, 
        0.005388500242091428, 
        0.005402907643659558, 
        0.005417350462218954, 
        0.005431828781732022, 
        0.005446342686667958, 
        0.005460892261539238, 
        0.005475477591287547, 
        0.005490098760799082, 
        0.00550475585547217, 
        0.00551944896078327, 
        0.0055341781625853, 
        0.005548943546761728, 
        0.005563745199590608, 
        0.005578583207621536, 
        0.0055934576575537845, 
        0.005608368636379869, 
        0.005623316231382102, 
        0.005638300529914062, 
        0.0056533216198910085, 
        0.005668379589037121, 
        0.005683474525735722, 
        0.005698606518424812, 
        0.005713775655876834, 
        0.005728982027085307, 
        0.0057442257213676335, 
        0.005759506828144923, 
        0.00577482543727808, 
        0.0057901816387744345, 
        0.005805575523014108, 
        0.0058210071805066994, 
        0.005836476702164395, 
        0.00585198417908767, 
        0.0058675297028625666, 
        0.005883113364837845, 
        0.005898735257146712, 
        0.005914395472009434, 
        0.005930094102020854, 
        0.0059458312398563366, 
        0.0059616069787267086, 
        0.005977421411894365, 
        0.005993274633095677, 
        0.006009166736268657, 
        0.0060250978156991845, 
        0.006041067965898235, 
        0.006057077281761734, 
        0.006073125858386592, 
        0.006089213791244357, 
        0.006105341176106599, 
        0.006121508109070512, 
        0.006137714686440905, 
        0.00615396100494465, 
        0.006170247161576117, 
        0.006186573253671348, 
        0.006202939378849394, 
        0.006219345635189113, 
        0.006235792120768241, 
        0.006252278934325254, 
        0.006268806174764826, 
        0.006285373941371475, 
        0.006301982333784152, 
        0.006318631451939525, 
        0.006335321396136567, 
        0.006352052266974059, 
        0.006368824165498977, 
        0.006385637193090013, 
        0.006402491451275458, 
        0.006419387042174743, 
        0.00643632406818328, 
        0.006453302632104598, 
        0.0064703228369788965, 
        0.006487384786362807, 
        0.006504488584072115, 
        0.006521634334450974, 
        0.006538822141953368, 
        0.006556052111677803, 
        0.006573324348955395, 
        0.0065906389596012286, 
        0.006607996049727303, 
        0.006625395725983862, 
        0.006642838095174737, 
        0.0066603232647350265, 
        0.006677851342405229, 
        0.006695422436529744, 
        0.006713036655352606, 
        0.006730694108010629, 
        0.006748394903978466, 
        0.006766139153056459, 
        0.0067839269655414975, 
        0.006801758452055318, 
        0.006819633723871896, 
        0.006837552892472302, 
        0.0068555160699482615, 
        0.006873523368853557, 
        0.006891574901891845, 
        0.006909670782576145, 
        0.006927811124720693, 
        0.0069459960427246505, 
        0.006964225651240587, 
        0.006982500065666394, 
        0.007000819401605712, 
        0.0070191837753875285, 
        0.007037593303665415, 
        0.007056048103737264, 
        0.0070745482932103075, 
        0.007093093990347656, 
        0.007111685313892218, 
        0.007130322383100422, 
        0.007149005317693334, 
        0.007167734238003907, 
        0.007186509264804659, 
        0.007205330519518945, 
        0.007224198123955542, 
        0.007243112200662756, 
        0.007262072872520201, 
        0.0072810802631600845, 
        0.0073001344966665644, 
        0.007319235697790981, 
        0.007338383991717705, 
        0.007357579504423584, 
        0.007376822362171161, 
        0.007396112692056101, 
        0.007415450621754488, 
        0.00743483627958265, 
        0.007454269794196006, 
        0.007473751295215729, 
        0.007493280912635248, 
        0.007512858777313148, 
        0.00753248502046751, 
        0.007552159774196857, 
        0.0075718831711575705, 
        0.007591655344738686, 
        0.0076114764288327886, 
        0.007631346558099669, 
        0.007651265868015896, 
        0.00767123449468451, 
        0.007691252574602071, 
        0.0077113202453776165, 
        0.007731437645067657, 
        0.007751604912577394, 
        0.0077718221875344865, 
        0.007792089610267491, 
        0.007812407321834768, 
        0.007832775464076907, 
        0.00785319417956785, 
        0.00787366361165018, 
        0.007894183904482545, 
        0.007914755203066656, 
        0.00793537765289592, 
        0.007956051400515713, 
        0.007976776593365193, 
        0.007997553379500333, 
        0.008018381907911421, 
        0.008039262328398515, 
        0.008060194791565148, 
        0.008081179448949557, 
        0.008102216452866403, 
        0.008123305956560196, 
        0.008144448114171464, 
        0.00816564308091435, 
        0.008186891012269663, 
        0.008208192065315452, 
        0.008229546397719906, 
        0.008250954168219058, 
        0.00827241553639613, 
        0.008293930662881184, 
        0.008315499709136247, 
        0.008337122837738957, 
        0.00835880021212102, 
        0.008380531996829357, 
        0.008402318357305039, 
        0.008424159460074038, 
        0.008446055472695554, 
        0.008468006563702392, 
        0.008490012902789428, 
        0.008512074660672463, 
        0.00853419200898852, 
        0.008556365120676783, 
        0.00857859416961105, 
        0.008600879330847832, 
        0.008623220780603503, 
        0.008645618696154695, 
        0.008668073255939851, 
        0.008690584639588972, 
        0.008713153027808417, 
        0.008735778602679212, 
        0.008758461547132015, 
        0.008781202045620766, 
        0.00880400028369717, 
        0.008826856448150655, 
        0.008849770727041762, 
        0.008872743309700105, 
        0.008895774386601562, 
        0.008918864149665874, 
        0.008942012791983185, 
        0.00896522050811662, 
        0.008988487493687372, 
        0.009011813945908808, 
        0.009035200063208411, 
        0.009058646045390176, 
        0.009082152093758164, 
        0.009105718410911871, 
        0.009129345200774885, 
        0.009153032668798437, 
        0.009176781021886935, 
        0.009200590468378594, 
        0.009224461217963617, 
        0.009248393481888117, 
        0.009272387473001426, 
        0.009296443405568329, 
        0.009320561495245676, 
        0.009344741959364328, 
        0.009368985016868227, 
        0.009393290888143587, 
        0.009417659795209888, 
        0.009442091961712562, 
        0.00946658761278194, 
        0.009491146975313752, 
        0.009515770277773053, 
        0.009540457750376513, 
        0.00956520962480216, 
        0.00959002613454588, 
        0.009614907514940317, 
        0.009639854002885884, 
        0.009664865836931264, 
        0.009689943257513291, 
        0.009715086506801317, 
        0.00974029582881286, 
        0.009765571469099479, 
        0.00979091367533241, 
        0.009816322696773782, 
        0.009841798784744967, 
        0.009867342192144687, 
        0.009892953174001002, 
        0.009918631987050883, 
        0.009944378890016153, 
        0.00997019414353638, 
        0.009996078010214867, 
        0.010022030754394989, 
        0.010048052642724311, 
        0.010074143943354555, 
        0.010100304926828611, 
        0.010126535865537516, 
        0.010152837033819853, 
        0.010179208708301241, 
        0.010205651167355782, 
        0.010232164691600432, 
        0.010258749563611969, 
        0.010285406068123951, 
        0.01031213449198412, 
        0.010338935123998343, 
        0.010365808255279205, 
        0.010392754178969336, 
        0.010419773190424662, 
        0.010446865587111548, 
        0.010474031668792079, 
        0.010501271737135836, 
        0.010528586096139533, 
        0.010555975052326975, 
        0.010583438914395999, 
        0.010610977992328526, 
        0.010638592599497971, 
        0.010666283050943139, 
        0.010694049664195127, 
        0.010721892758956901, 
        0.010749812657625089, 
        0.010777809683689549, 
        0.010805884164183044, 
        0.010834036427842524, 
        0.01086226680585601, 
        0.010890575631836751, 
        0.010918963241655012, 
        0.010947429973219866, 
        0.01097597616717555, 
        0.01100460216620713, 
        0.011033308315388176, 
        0.011062094962459728, 
        0.011090962457160113, 
        0.01111991115159857, 
        0.011148941400403857, 
        0.011178053560304846, 
        0.011207247990648298, 
        0.011236525052899423, 
        0.011265885111105333, 
        0.011295328531374178, 
        0.011324855682448736, 
        0.011354466935141045, 
        0.011384162662954644, 
        0.011413943241165935, 
        0.011443809047919019, 
        0.011473760463336568, 
        0.011503797870161123, 
        0.01153392165296586, 
        0.011564132199124456, 
        0.011594429897836284, 
        0.011624815141074937, 
        0.01165528832239003, 
        0.011685849838193435, 
        0.011716500086774875, 
        0.01174723946867344, 
        0.011778068386919483, 
        0.01180898724633201, 
        0.011839996454109105, 
        0.01187109641951547, 
        0.011902287553847282, 
        0.011933570270696121, 
        0.011964944985428572, 
        0.011996412115633735, 
        0.01202797208105081, 
        0.012059625303246349, 
        0.012091372205665037, 
        0.012123213213735157, 
        0.012155148755040627, 
        0.012187179258879622, 
        0.012219305156042918, 
        0.012251526879531053, 
        0.012283844864062284, 
        0.012316259545998938, 
        0.012348771363385842, 
        0.012381380755927205, 
        0.012414088165014618, 
        0.012446894033572234, 
        0.012479798805913855, 
        0.012512802928072138, 
        0.012545906847231487, 
        0.012579111012294607, 
        0.012612415873117155, 
        0.01264582188130825, 
        0.012679329489151004, 
        0.012712939150802982, 
        0.012746651320726964, 
        0.012780466455074337, 
        0.012814385011003238, 
        0.012848407446644209, 
        0.012882534220501025, 
        0.012916765792540039, 
        0.01295110262332942, 
        0.012985545174226995, 
        0.013020093907121638, 
        0.0130547492847265, 
        0.013089511770106418, 
        0.013124381826947829, 
        0.013159359919439178, 
        0.013194446512072744, 
        0.013229642069564918, 
        0.013264947056999458, 
        0.013300361939654401, 
        0.01333588718318479, 
        0.013371523252455777, 
        0.013407270613274411, 
        0.01344312973091288, 
        0.013479101070854108, 
        0.013515185097957962, 
        0.01355138227738426, 
        0.013587693073447009, 
        0.013624117950557759, 
        0.013660657372563736, 
        0.013697311802814634, 
        0.013734081704377345, 
        0.013770967539607963, 
        0.013807969770166215, 
        0.013845088857323176, 
        0.013882325261399691, 
        0.013919679442157868, 
        0.013957151858710168, 
        0.01399474296937877, 
        0.014032453231250817, 
        0.014070283101126126, 
        0.01410823303459991, 
        0.014146303486548151, 
        0.014184494911043318, 
        0.014222807761243825, 
        0.014261242489161916, 
        0.014299799546103031, 
        0.014338479382832557, 
        0.014377282448906415, 
        0.014416209193036086, 
        0.014455260063283947, 
        0.014494435507004468, 
        0.014533735970704885, 
        0.014573161900461026, 
        0.014612713741676555, 
        0.014652391939072045, 
        0.01469219693719814, 
        0.014732129180173527, 
        0.014772189112081724, 
        0.014812377176409486, 
        0.01485269381740274, 
        0.014893139478503882, 
        0.014933714604637372, 
        0.014974419639765483, 
        0.015015255029860149, 
        0.015056221220658517, 
        0.01509731865979999, 
        0.01513854779528466, 
        0.015179909077318832, 
        0.015221402957291186, 
        0.015263029888723712, 
        0.015304790327655084, 
        0.015346684731951155, 
        0.015388713563365772, 
        0.015430877285878898, 
        0.015473176367259563, 
        0.015515611279315012, 
        0.015558182497550933, 
        0.015600890502535209, 
        0.015643735779957767, 
        0.015686718820910953, 
        0.015729840121941056, 
        0.015773100186792368, 
        0.015816499525200037, 
        0.015860038655166605, 
        0.015903718102001727, 
        0.015947538400096658, 
        0.015991500092297637, 
        0.016035603731871226, 
        0.016079849881571268, 
        0.016124239115722253, 
        0.016168772020280737, 
        0.01621344919360991, 
        0.016258271246399905, 
        0.01630323880392123, 
        0.01634835250585491, 
        0.01639361300726003, 
        0.016439020979120984, 
        0.016484577109940973, 
        0.01653028210548906, 
        0.0165761366909224, 
        0.016622141610809573, 
        0.01666829763050671, 
        0.01671460553701413, 
        0.01676106613985199, 
        0.016807680272443486, 
        0.01685444879272701, 
        0.016901372584432982, 
        0.01694845255811266, 
        0.016995689652740047, 
        0.01704308483588308, 
        0.01709063910606138, 
        0.017138353493000125, 
        0.01718622905904778, 
        0.017234266901151134, 
        0.017282468150754297, 
        0.017330833976563778, 
        0.017379365585261555, 
        0.01742806422252841, 
        0.017476931174997608, 
        0.017525967771357936, 
        0.017575175383447782, 
        0.017624555428594205, 
        0.01767410937010366, 
        0.01772383871966596, 
        0.0177737450378325, 
        0.01782382993650744, 
        0.017874095080149054, 
        0.017924542186929737, 
        0.017975173031208373, 
        0.018025989444159538, 
        0.018076993315889998, 
        0.018128186597284036, 
        0.018179571300716103, 
        0.01823114950313224, 
        0.018282923346127952, 
        0.01833489503907067, 
        0.018387066859565, 
        0.018439441155873232, 
        0.018492020348494714, 
        0.018544806931404298, 
        0.01859780347411157, 
        0.01865101262300002, 
        0.018704437103545957, 
        0.018758079721044197, 
        0.01881194336308115, 
        0.018866031000606288, 
        0.018920345689166722, 
        0.01897489057142427, 
        0.01902966887749218, 
        0.019084683927274044, 
        0.01913993913111402, 
        0.019195437991494913, 
        0.01925118410432245, 
        0.01930718115952214, 
        0.019363432943048257, 
        0.019419943336883405, 
        0.019476716320173795, 
        0.01953375597034264, 
        0.019591066463329795, 
        0.019648652074221215, 
        0.01970651717712724, 
        0.01976466624583749, 
        0.019823103853592317, 
        0.019881834672557774, 
        0.019940863473199517, 
        0.02000019512401875, 
        0.020059834589849765, 
        0.020119786931016, 
        0.020180057301141696, 
        0.02024065094533663, 
        0.020301573197973866, 
        0.020362829479133118, 
        0.020424425291850314, 
        0.02048636621789845, 
        0.020548657913666977, 
        0.020611306104853264, 
        0.02067431658152436, 
        0.020737695190966993, 
        0.02080144783145602, 
        0.020865580444068606, 
        0.020930099004184546, 
        0.020995009512135714, 
        0.021060317982666034, 
        0.021126030433475218, 
        0.02119215287275264, 
        0.021258691285471365, 
        0.021325651618328154, 
        0.02139303976381287, 
        0.021460861542474924, 
        0.021529122683897877, 
        0.021597828806147783, 
        0.02166698539377085, 
        0.021736597773523186, 
        0.021806671089488847, 
        0.0218772102749092, 
        0.021948220023598808, 
        0.02201970475806457, 
        0.022091668596678535, 
        0.022164115318394295, 
        0.022237048324999845, 
        0.022310470601840653, 
        0.02238438467645094, 
        0.02245879257397527, 
        0.022533695772557448, 
        0.022609095154953476, 
        0.022684990959085327, 
        0.02276138272547711, 
        0.02283826924614652, 
        0.022915648507833855, 
        0.022993517637668673, 
        0.02307187284627983, 
        0.02315070936933915, 
        0.023230021410779754, 
        0.023309802085629803, 
        0.023390043360481783, 
        0.023470736001860264, 
        0.023551869519303825, 
        0.02363343211481638, 
        0.023715410633879466, 
        0.023797790522008838, 
        0.023880555779899598, 
        0.02396368893562174, 
        0.024047171008565918, 
        0.02413098149311727, 
        0.024215098338363036, 
        0.024299497946994385, 
        0.024384155175329214, 
        0.024469043354055753, 
        0.024554134279338946, 
        0.02463939840529672, 
        0.02472480446186719, 
        0.024810319990201342, 
        0.024895911232791963, 
        0.024981543180589, 
        0.025067179658398525, 
        0.02515278345358889, 
        0.025238316407876753, 
        0.02532373954206132, 
        0.025409013176211047, 
        0.025494097062315615, 
        0.025578950519582404, 
        0.02566353257436704, 
        0.025747802103248212, 
        0.02583171797478543, 
        0.02591523919600838, 
        0.0259983250488809, 
        0.026080935230648652, 
        0.026163029986991364, 
        0.026244570235544933, 
        0.026325517690997013, 
        0.026405834971116173, 
        0.026485485703776842, 
        0.026564434618239336, 
        0.026642647627864825, 
        0.02672009190348618, 
        0.026796735935415927, 
        0.026872549584441054, 
        0.026947504124434855, 
        0.02702157227061473, 
        0.027094728204467414, 
        0.027166947582313212, 
        0.027238207541260454, 
        0.02730848669208985, 
        0.027377765108498278, 
        0.02744602430843149, 
        0.027513247226926312, 
        0.027579418188462435, 
        0.027644522869681543, 
        0.027708548261818233, 
        0.02777148262781064, 
        0.02783331545892638, 
        0.027894037425686816, 
        0.02795364033047223, 
        0.02801211705800492, 
        0.02806946152567497, 
        0.028125668631936707, 
        0.028180734206632953, 
        0.028234654961734617, 
        0.028287428441255525, 
        0.02833905297404565, 
        0.02838952762657572, 
        0.02843885215678069, 
        0.028487026970734165, 
        0.028534053079190762, 
        0.028579932056590995, 
        0.028624666002301756, 
        0.028668257502410262, 
        0.028710709593821625, 
        0.02875202573047832, 
        0.028792209750133843, 
        0.028831265844181206, 
        0.028869198528168098, 
        0.028906012614342405, 
        0.02894171318580968, 
        0.028976305572130247, 
        0.02900979532621249, 
        0.029042188203134266, 
        0.029073490139767167, 
        0.02910370723572544, 
        0.02913284573637941, 
        0.029160912016125824, 
        0.029187912563114093, 
        0.029213853964900824, 
        0.029238742895755437, 
        0.029262586103878472, 
        0.02928539040055987, 
        0.029307162649411817, 
        0.029327909756816324, 
        0.029347638663140708, 
        0.02936635633433038, 
        0.02938406975446999, 
        0.029400785918966815, 
        0.029416511828188573, 
        0.029431254481632897, 
        0.02944502087275775, 
        0.029457817984144603, 
        0.0294696527831868, 
        0.029480532218135683, 
        0.029490463214701005, 
        0.029499452672659892, 
        0.029507507463141135, 
        0.029514634426110232, 
        0.029520840368075594, 
        0.0295261320601524, 
        0.029530516236231943, 
        0.029533999591643344, 
        0.029536588781740026, 
        0.029538290420837027, 
        0.02953911108132193, 
        0.029539057292860764, 
        0.02953813554183812, 
        0.029536352270898573, 
        0.02953371387861068, 
        0.029530226719265616, 
        0.029525897102778267, 
        0.029520731294686173, 
        0.029514735516252697, 
        0.029507915944632684, 
        0.029500278713109007, 
        0.02949182991143249, 
        0.02948257558619904, 
        0.02947252174127448, 
        0.029461674338266228, 
        0.029450039297086863, 
        0.029437622496497867, 
        0.029424429774731507, 
        0.02941046693009708, 
        0.02939573972169162, 
        0.029380253870034595, 
        0.029364015057822292, 
        0.02934702893062539, 
        0.02932930109762957, 
        0.029310837132428116, 
        0.0292916425737119, 
        0.029271722926117388, 
        0.029251083660985094, 
        0.029229730216992187, 
        0.02920766800115643, 
        0.029184902389573237, 
        0.029161438728062924, 
        0.029137282333024404, 
        0.029112438492216612, 
        0.029086912465582634, 
        0.029060709485861907, 
        0.0290338347595195, 
        0.02900629346737765, 
        0.02897809076532355, 
        0.028949231785174594, 
        0.02891972163532933, 
        0.02888956540152242, 
        0.028858768147261453, 
        0.02882733491490809, 
        0.028795270726219416, 
        0.028762580582882318, 
        0.028729269467190902, 
        0.028695342342822516, 
        0.02866080415538323, 
        0.02862565983301813, 
        0.028589914286916245, 
        0.028553572412033785, 
        0.02851663908774407, 
        0.028479119178121525, 
        0.028441017532649115, 
        0.028402338986790978, 
        0.028363088362336555, 
        0.028323270468065674, 
        0.02828289010026554, 
        0.02824195204294033, 
        0.028200461068654648, 
        0.028158421938618908, 
        0.028115839403258708, 
        0.02807271820264453, 
        0.028029063067058012, 
        0.027984878717020514, 
        0.027940169863937138, 
        0.02789494121035093, 
        0.02784919745038592, 
        0.027802943270024114, 
        0.027756183347244258, 
        0.027708922352678748, 
        0.027661164949747945, 
        0.027612915794933787, 
        0.027564179537840298, 
        0.027514960821837627, 
        0.027465264284202456, 
        0.027415094556175138, 
        0.027364456263174824, 
        0.027313354025259362, 
        0.027261792457129737, 
        0.027209776168375863, 
        0.02715730976355766, 
        0.02710439784247755, 
        0.02705104500036279, 
        0.02699725582782287, 
        0.026943034911153862, 
        0.0268883868323635, 
        0.026833316169261257, 
        0.026777827495656104, 
        0.026721925381306647, 
        0.02666561439209703, 
        0.026608899090097563, 
        0.026551784033414814, 
        0.026494273776787397, 
        0.026436372870839442, 
        0.026378085862737707, 
        0.026319417295844843, 
        0.026260371709932843, 
        0.026200953641031397, 
        0.026141167621565483, 
        0.026081018180243904, 
        0.02602050984187368, 
        0.025959647127566956, 
        0.02589843455483174, 
        0.025836876637020348, 
        0.02577497788359148, 
        0.025712742800084336, 
        0.025650175887726126, 
        0.025587281643699198, 
        0.025524064560977305, 
        0.02546052912804941, 
        0.02539667982879211, 
        0.025332521142637485, 
        0.02526805754415127, 
        0.02520329350312638, 
        0.025138233484184758, 
        0.025072881946730855, 
        0.02500724334533199, 
        0.024941322128490994, 
        0.02487512273940902, 
        0.024808649615232624, 
        0.02474190718734966, 
        0.024674899880808263, 
        0.024607632114255772, 
        0.02454010829985021, 
        0.024472332842952055, 
        0.024404310141935174, 
        0.02433604458797456, 
        0.02426754056481674, 
        0.024198802448620122, 
        0.02412983460765881, 
        0.02406064140201767, 
        0.023991227183548715, 
        0.023921596295480498, 
        0.02385175307232203, 
        0.023781701839178743, 
        0.023711446912156132, 
        0.02364099259759116, 
        0.023570343192047656, 
        0.02349950298185071, 
        0.0234284762429847, 
        0.0233572672407847, 
        0.02328588022959693, 
        0.023214319452455598, 
        0.023142589140831348, 
        0.023070693514718566, 
        0.022998636781620285, 
        0.02292642313679691, 
        0.022854056762770154, 
        0.022781541829074537, 
        0.02270888249189152, 
        0.02263608289394563, 
        0.022563147163879745, 
        0.022490079416223437, 
        0.022416883750912393, 
        0.02234356425306861, 
        0.022270124992608834, 
        0.0221965700240993, 
        0.022122903386129204, 
        0.02204912910144394, 
        0.021975251176197853, 
        0.021901273599727968, 
        0.02182720034459064, 
        0.021753035365534138, 
        0.0216787826000059, 
        0.02160444596726211, 
        0.021530029368171475, 
        0.021455536685226345, 
        0.0213809717817306, 
        0.021306338501551617, 
        0.021231640669291254, 
        0.021156882089229192, 
        0.021082066545678357, 
        0.02100719780240394, 
        0.020932279602192964, 
        0.02085731566666462, 
        0.02078230969601662, 
        0.020707265368494408, 
        0.0206321863402298, 
        0.020557076245348846, 
        0.020481938694865955, 
        0.02040677727677706, 
        0.020331595555984378, 
        0.02025639707357368, 
        0.020181185346982645, 
        0.020105963869179854, 
        0.020030736108849857, 
        0.01995550551003493, 
        0.01988027549153498, 
        0.01980504944705774, 
        0.019729830744645675, 
        0.01965462272646231, 
        0.019579428708691466, 
        0.019504251981134743, 
        0.019429095807030793, 
        0.019353963422716867, 
        0.019278858037470054, 
        0.019203782833357445, 
        0.019128740964652936, 
        0.0190537355582603, 
        0.01897876971262313, 
        0.0189038464984142, 
        0.018828968957561268, 
        0.018754140103507403, 
        0.018679362920856247, 
        0.01860464036518288, 
        0.01852997536292132, 
        0.01845537081104948, 
        0.018380829576998766, 
        0.018306354498682568, 
        0.01823194838398229, 
        0.018157614010658237, 
        0.01808335412636149, 
        0.018009171448708405, 
        0.017935068664588882, 
        0.017861048430307103, 
        0.01778711337159715, 
        0.017713266083412657, 
        0.017639509129733208, 
        0.01756584504363094, 
        0.017492276327010867, 
        0.01741880545069933, 
        0.017345434854208697, 
        0.017272166945822856, 
        0.017199004102346854, 
        0.017125948669387638, 
        0.017053002960956184, 
        0.01698016925947223, 
        0.016907449815968673, 
        0.016834846849980458, 
        0.016762362549305455, 
        0.016689999070469783, 
        0.016617758538181655, 
        0.01654564304570038, 
        0.016473654654776803, 
        0.01640179539554729, 
        0.01633006726677481, 
        0.01625847223577897, 
        0.01618701223846792, 
        0.016115689179400573, 
        0.016044504931818165, 
        0.015973461337950204, 
        0.015902560208584285, 
        0.015831803323856704, 
        0.01576119243254009, 
        0.015690729252885467, 
        0.01562041547209301, 
        0.015550252746981321, 
        0.015480242703615395, 
        0.015410386937814368, 
        0.015340687014995335, 
        0.01527114447054506, 
        0.015201760809679402, 
        0.015132537508070743, 
        0.015063476011427141, 
        0.014994577735976464, 
        0.01492584406861886, 
        0.014857276367038642, 
        0.014788875959897559, 
        0.014720644147044847, 
        0.014652582199608157, 
        0.014584691360409475, 
        0.01451697284382826, 
        0.014449427836373367, 
        0.014382057496513665, 
        0.01431486295530357, 
        0.014247845316170241, 
        0.014181005655516813, 
        0.014114345022652056, 
        0.014047864440214209, 
        0.013981564904318634, 
        0.013915447384770952, 
        0.013849512825229693, 
        0.013783762144051108, 
        0.013718196233530502, 
        0.013652815960900464, 
        0.01358762216825507, 
        0.013522615673056357, 
        0.013457797268042235, 
        0.013393167721951819, 
        0.01332872777931329, 
        0.013264478160972855, 
        0.01320041956425986, 
        0.0131365526635246, 
        0.013072878109967571, 
        0.013009396532210192, 
        0.012946108536481293, 
        0.012883014706955305, 
        0.012820115605862858, 
        0.012757411774105857, 
        0.012694903731141174, 
        0.01263259197541352, 
        0.012570476984735079, 
        0.012508559216486881, 
        0.012446839107883387, 
        0.012385317076235903, 
        0.012323993519150662, 
        0.012262868815389303, 
        0.012201943324087262, 
        0.012141217386150552, 
        0.012080691323610022, 
        0.012020365440578419, 
        0.011960240023084469, 
        0.011900315339651498, 
        0.01184059164107236, 
        0.01178106916199487, 
        0.011721748119225443, 
        0.011662628713740951, 
        0.011603711129854158, 
        0.011544995536071682, 
        0.01148648208514551, 
        0.011428170914391878, 
        0.01137006214595951, 
        0.011312155887077598, 
        0.011254452230286293, 
        0.011196951253883192, 
        0.011139653021853905, 
        0.011082557584491087, 
        0.011025664978336836, 
        0.010968975226659738, 
        0.0109124883395769, 
        0.010856204314378398, 
        0.010800123135599742, 
        0.010744244775815268, 
        0.010688569195057233, 
        0.010633096341681459, 
        0.010577826152293454, 
        0.010522758552227935, 
        0.010467893455562637, 
        0.0104132307653785, 
        0.010358770373952303, 
        0.01030451216357447, 
        0.010250456005667801, 
        0.010196601761969444, 
        0.010142949284144718, 
        0.010089498414463764, 
        0.010036248985602035, 
        0.009983200821163803, 
        0.00993035373560378, 
        0.009877707534857822, 
        0.009825262016052296, 
        0.009773016967915027, 
        0.009720972171044562, 
        0.009669127398058442, 
        0.009617482413669725, 
        0.0095660369750635, 
        0.00951479083174285, 
        0.009463743726405268, 
        0.009412895394204765, 
        0.009362245563561574, 
        0.009311793956041162, 
        0.009261540286848889, 
        0.009211484264573988, 
        0.009161625591613235, 
        0.009111963964291401, 
        0.009062499072977384, 
        0.009013230602242068, 
        0.00896415823114048, 
        0.008915281633142258, 
        0.008866600476397549, 
        0.008818114423860516, 
        0.008769823133538029, 
        0.008721726258413684, 
        0.008673823446752776, 
        0.008626114342147082, 
        0.008578598583731122, 
        0.008531275806020904, 
        0.008484145639863036, 
        0.008437207711322713, 
        0.008390461642865122, 
        0.008343907052813097, 
        0.008297543555853909, 
        0.0082513707627299, 
        0.008205388281266468, 
        0.00815959571521406, 
        0.008113992665203695, 
        0.008068578728594759, 
        0.008023353499654084, 
        0.007978316569521995, 
        0.007933467526540231, 
        0.007888805956058145, 
        0.007844331440743842, 
        0.007800043560477973, 
        0.007755941892839018, 
        0.007712026012634352, 
        0.00766829549238437, 
        0.007624749902228549, 
        0.0075813888101354115, 
        0.007538211781841201, 
        0.007495218381007167, 
        0.00745240816927354, 
        0.007409780706356416, 
        0.0073673355500535175, 
        0.007325072256428547, 
        0.007282990379695293, 
        0.007241089472559789, 
        0.007199369085566875, 
        0.00715782876899375, 
        0.0071164680704124995, 
        0.007075286536336075, 
        0.007034283711961695, 
        0.0069934591411398885, 
        0.006952812366462054, 
        0.006912342929365624, 
        0.0068720503700786355, 
        0.0068319342277432865, 
        0.006791994040362219, 
        0.0067522293451967585, 
        0.006712639678232255, 
        0.006673224574779738, 
        0.006633983569138758, 
        0.006594916194800605, 
        0.00655602198445949, 
        0.006517300470179777, 
        0.006478751183188997, 
        0.006440373654097745, 
        0.006402167412876254, 
        0.006364131988902438, 
        0.006326266911002019, 
        0.006288571707449211, 
        0.006251045905992549, 
        0.006213689034083725, 
        0.0061765006185261154, 
        0.006139480185915717, 
        0.006102627262308917, 
        0.006065941373569711, 
        0.00602942204505113, 
        0.005993068802130491, 
        0.005956881169526687, 
        0.005920858672176911, 
        0.005885000834290997, 
        0.005849307180476609, 
        0.005813777234568516, 
        0.005778410520848485, 
        0.005743206563036188, 
        0.005708164884924566, 
        0.005673285009900896, 
        0.005638566462212533, 
        0.005604008765077243, 
        0.0055696114422371336, 
        0.005535374017162342, 
        0.005501296013518989, 
        0.0054673769549089014, 
        0.005433616365014432, 
        0.0054000137675793754, 
        0.0053665686864595216, 
        0.005333280645565872, 
        0.005300149168973061, 
        0.005267173780833918, 
        0.005234354005486402, 
        0.005201689367320597, 
        0.005169179391129647, 
        0.005136823601635021, 
        0.005104621523916057, 
        0.0050725726831285164, 
        0.0050406766048051894, 
        0.005008932814563803, 
        0.004977340838357578, 
        0.004945900202247221, 
        0.0049146104328594955, 
        0.004883471056804692, 
        0.0048524816010851735, 
        0.004821641592892161, 
        0.004790950560005602, 
        0.004760408030195086, 
        0.004730013531771404, 
        0.004699766593225447, 
        0.004669666743508846, 
        0.0046397135116318985, 
        0.004609906427621784, 
        0.0045802450211503715, 
        0.0045507288227285315, 
        0.004521357362965846, 
        0.004492130173029666, 
        0.004463046784319687, 
        0.004434106728901897, 
        0.004405309539011139, 
        0.004376654747393671, 
        0.004348141887207025, 
        0.004319770492035446, 
        0.004291540095744828, 
        0.004263450233135081, 
        0.004235500438852988, 
        0.004207690248490073, 
        0.004180019197749993, 
        0.004152486822990488, 
        0.00412509266095413, 
        0.0040978362489221, 
        0.004070717124623371, 
        0.004043734826301086, 
        0.004016888892683399, 
        0.003990178863001135, 
        0.0039636042769786725, 
        0.003937164674901193, 
        0.003910859597448883, 
        0.003884688586059388, 
        0.0038586511824702623, 
        0.003832746929050115, 
        0.003806975368673183, 
        0.0037813360447841414, 
        0.0037558285013542824, 
        0.0037304522829139817, 
        0.003705206934496346, 
        0.003680092001854487, 
        0.0036551070311479543, 
        0.003630251569158053, 
        0.003605525163235112, 
        0.003580927361328922, 
        0.0035564577119396724, 
        0.0035321157641960165, 
        0.0035079010677578626, 
        0.0034838131729722044, 
        0.0034598516306899784, 
        0.0034360159924413354, 
        0.0034123058103052205, 
        0.0033887206370229474, 
        0.0033652600258678523, 
        0.003341923530897321, 
        0.0033187107065951165, 
        0.003295621108260137, 
        0.0032726542916507455, 
        0.0032498098133173954, 
        0.003227087230340416, 
        0.0032044861004783915, 
        0.003182005981907484, 
        0.003159646434154391, 
        0.003137407016696816, 
        0.0031152872899081188, 
        0.0030932868147419217, 
        0.003071405153062526, 
        0.003049641867065751, 
        0.0030279965199794014, 
        0.003006468675368413, 
        0.002985057897757234, 
        0.0029637637520050796, 
        0.0029425858042076798, 
        0.0029215236206399436, 
        0.0029005767685014987, 
        0.002879744815606453, 
        0.002859027330539793, 
        0.0028384238825512626, 
        0.002817934041586422, 
        0.002797557378295851, 
        0.002777293464135033, 
        0.0027571418711771546, 
        0.0027371021722448615, 
        0.002717173940885726, 
        0.0026973567513818497, 
        0.002677650178726215, 
        0.002658053798675717, 
        0.002638567187683718, 
        0.0026191899229864543, 
        0.0025999215825014813, 
        0.0025807617449811514, 
        0.0025617099898463647, 
        0.0025427658972982177, 
        0.002523929048290135, 
        0.002505199024529116, 
        0.0024865754084773617, 
        0.0024680577833840808, 
        0.002449645733190312, 
        0.0024313388427572155, 
        0.0024131366975402974, 
        0.0023950388839154256, 
        0.002377044988923613, 
        0.0023591546004557407, 
        0.002341367307079047, 
        0.0023236826983615583, 
        0.002306100364403941, 
        0.0022886198963151523, 
        0.0022712408858422736, 
        0.0022539629255885598, 
        0.0022367856089458306, 
        0.0022197085301028483
    ]
]

==> figures/src/bifurcation-diagram/data-arclength-0.002233-9.json <==
[
    [
        168.51141034771737, 
        167.83466809680598, 
        167.16169293151938, 
        166.49245397585074, 
        165.82692137671677, 
        165.16506555722202, 
        164.50685721379165, 
        163.85226731295026, 
        163.20126708894168, 
        162.5538280400927, 
        161.90992192669268, 
        161.26952076761117, 
        160.63259683792074, 
        159.99912266581015, 
        159.36907103037439, 
        158.74241495835582, 
        158.11912772189581, 
        157.49918283576599, 
        156.88255405494394, 
        156.26921537186348, 
        155.65914101416939, 
        155.05230544191664, 
        154.44868334550392, 
        153.84824964289831, 
        153.25097947750621, 
        152.65684821561013, 
        152.06583144438551, 
        151.47790496915749, 
        150.89304481146749, 
        150.31122720664976, 
        149.73242860177839, 
        149.15662565326505, 
        148.5837952250078, 
        148.01391438590508, 
        147.44696040806784, 
        146.88291076447402, 
        146.32174312712576, 
        145.76343536489205, 
        145.20796554153048, 
        144.655311913753, 
        144.10545292920963, 
        143.55836722458469, 
        143.01403362366, 
        142.47243113546611, 
        141.93353895241654, 
        141.39733644840214, 
        140.86380317708284, 
        140.33291886990591, 
        139.80466343462513, 
        139.27901695321225, 
        138.75595968029791, 
        138.23547204145734, 
        137.71753463148414, 
        137.20212821270206, 
        136.68923371334782, 
        136.17883222583745, 
        135.67090500539973, 
        135.16543346813165, 
        134.66239918964936, 
        134.1617839033641, 
        133.6635694993218, 
        133.16773802213316, 
        132.67427166977191, 
        132.18315279204634, 
        131.69436388923185, 
        131.20788761025034, 
        130.72370675186428, 
        130.24180425652824, 
        129.76216321142857, 
        129.28476684697745, 
        128.80959853547722, 
        128.33664178964926, 
        127.86588026145088, 
        127.39729774058083, 
        126.93087815328593, 
        126.46660556096104, 
        126.00446415898544, 
        125.54443827528041, 
        125.08651236925932, 
        124.63067103035824, 
        124.17689897701715, 
        123.72518105527395, 
        123.27550223771183, 
        122.82784762217656, 
        122.382202430604, 
        121.93855200785568, 
        121.49688182072218, 
        121.05717745650647, 
        120.6194246220646, 
        120.18360914267272, 
        119.74971696087975, 
        119.31773413547489, 
        118.88764684034966, 
        118.45944136346012, 
        118.03310410573818, 
        117.60862158001432, 
        117.18598041021761, 
        116.76516732998208, 
        116.34616918180008, 
        115.92897291607416, 
        115.51356559010763, 
        115.09993436698824, 
        114.68806651481587, 
        114.27794940551775, 
        113.86957051407558, 
        113.46291741746583, 
        113.05797779375843, 
        112.65473942116664, 
        112.25319017724247, 
        111.85331803779563, 
        111.45511107605132, 
        111.05855746178752, 
        110.66364546054318, 
        110.27036343247268, 
        109.87869983180477, 
        109.48864320570057, 
        109.10018219355068, 
        108.71330552612818, 
        108.32800202469926, 
        107.94426060023353, 
        107.56207025257676, 
        107.18142006963494, 
        106.80229922653074, 
        106.42469698489562, 
        106.04860269193179, 
        105.6740057797625, 
        105.30089576465929, 
        104.92926224609205, 
        104.55909490623341, 
        104.19038350887678, 
        103.82311789904745, 
        103.4572880019162, 
        103.09288382226482, 
        102.72989544368231, 
        102.36831302785299, 
        102.00812681383601, 
        101.64932711730229, 
        101.29190432989327, 
        100.93584891848337, 
        100.58115142444255, 
        100.22780246299605, 
        99.875792722501473, 
        99.52511296375674, 
        99.175754019356077, 
        98.827706792969423, 
        98.480962258685153, 
        98.135511460379405, 
        97.791345510963268, 
        97.448455591867173, 
        97.106832952205878, 
        96.766468908342418, 
        96.427354842961392, 
        96.089482204812612, 
        95.752842507705125, 
        95.417427330000223, 
        95.083228314088345, 
        94.750237165640371, 
        94.418445652982456, 
        94.087845606683317, 
        93.758428918603087, 
        93.430187541546289, 
        93.103113488528564, 
        92.77719883222089, 
        92.452435704325239, 
        92.128816295021082, 
        91.806332852299107, 
        91.484977681436746, 
        91.164743144367193, 
        90.845621659127787, 
        90.527605699239686, 
        90.210687793146008, 
        89.894860523641867, 
        89.58011652730967, 
        89.266448493905642, 
        88.953849165870849, 
        88.642311337658185, 
        88.331827855271953, 
        88.022391615628962, 
        87.713995566064455, 
        87.406632703721385, 
        87.100296075045961, 
        86.794978775190586, 
        86.490673947544366, 
        86.187374783078951, 
        85.88507451988356, 
        85.58376644261385, 
        85.283443881924981, 
        84.984100213948906, 
        84.68572885984716, 
        84.388323285122866, 
        84.091876999194781, 
        83.796383554837846, 
        83.501836547716266, 
        83.208229615779018, 
        82.915556438783341, 
        82.623810737783728, 
        82.332986274646601, 
        82.043076851456263, 
        81.754076310107592, 
        81.465978531685067, 
        81.178777436108064, 
        80.892466981461922, 
        80.607041163672406, 
        80.322494015838714, 
        80.038819607910312, 
        79.756012046051268, 
        79.474065472247801, 
        79.192974063799568, 
        78.91273203279772, 
        78.633333625721917, 
        78.354773122907915, 
        78.07704483811122, 
        77.800143118007725, 
        77.524062341748859, 
        77.248796920512831, 
        76.974341296996528, 
        76.700689945028145, 
        76.42783736907009, 
        76.155778103762756, 
        75.884506713516771, 
        75.614017792083615, 
        75.344305962079218, 
        75.075365874521808, 
        74.807192208496176, 
        74.539779670703595, 
        74.273122994977498, 
        74.007216941946496, 
        73.742056298596978, 
        73.4776358778049, 
        73.21395051805834, 
        72.95099508298668, 
        72.688764460974838, 
        72.427253564775967, 
        72.166457331166768, 
        71.906370720509557, 
        71.646988716461138, 
        71.388306325543766, 
        71.130318576809699, 
        70.873020521542443, 
        70.616407232810374, 
        70.360473805208031, 
        70.105215354478943, 
        69.850627017240612, 
        69.596703950604123, 
        69.343441331894752, 
        69.090834358360226, 
        68.838878246835677, 
        68.587568233479459, 
        68.336899573499394, 
        68.086867540818233, 
        67.837467427925759, 
        67.588694545481033, 
        67.340544222117074, 
        67.093011804257557, 
        66.846092655748279, 
        66.599782157768161, 
        66.354075708550837, 
        66.108968723169752, 
        65.864456633319264, 
        65.620534887164396, 
        65.377198949196696, 
        65.134444299930351, 
        64.892266435901334, 
        64.650660869403012, 
        64.409623128321812, 
        64.169148756112932, 
        63.929233311659289, 
        63.689872369079929, 
        63.451061517666901, 
        63.212796361838237, 
        62.975072520981463, 
        62.737885629463413, 
        62.501231336520981, 
        62.265105306224015, 
        62.029503217466463, 
        61.794420763908676, 
        61.559853653969611, 
        61.325797610842869, 
        61.09224837252161, 
        60.859201691765783, 
        60.626653336208683, 
        60.394599088339206, 
        60.163034745600157, 
        59.931956120476897, 
        59.701359040472909, 
        59.471239348353578, 
        59.241592902204815, 
        59.012415575513501, 
        58.783703257283435, 
        58.55545185226687, 
        58.327657281090204, 
        58.100315480362148, 
        57.873422402994144, 
        57.646974018215964, 
        57.420966311979612, 
        57.195395287002569, 
        56.970256963131455, 
        56.745547377510654, 
        56.521262584912463, 
        56.297398657928774, 
        56.07395168734336, 
        55.850917782347111, 
        55.628293070902501, 
        55.406073700070053, 
        55.184255836250365, 
        54.962835665656193, 
        54.741809394667101, 
        54.521173250067804, 
        54.300923479559209, 
        54.081056352105293, 
        53.861568158313879, 
        53.642455210911379, 
        53.423713845162553, 
        53.205340419210053, 
        52.987331314781933, 
        52.769682937302157, 
        52.552391716636208, 
        52.335454107425718, 
        52.118866589717314, 
        51.902625669318816, 
        51.686727878395004, 
        51.471169775955168, 
        51.255947948484582, 
        51.041059010328375, 
        50.826499604340057, 
        50.612266402440916, 
        50.398356106125107, 
        50.184765447086875, 
        49.971491187851704, 
        49.758530122237154, 
        49.5458790760281, 
        49.333534907583413, 
        49.121494508419644, 
        48.909754803841359, 
        48.698312753574051, 
        48.487165352340753, 
        48.276309630572094, 
        48.065742654947414, 
        47.855461529143533, 
        47.645463394373152, 
        47.435745430085063, 
        47.226304854619315, 
        47.017138925859228, 
        46.8082449418498, 
        46.599620241498577, 
        46.391262205220215, 
        46.183168255553781, 
        45.975335857924556, 
        45.767762521152129, 
        45.560445798256424, 
        45.353383287064908, 
        45.146572630821396, 
        44.940011518905472, 
        44.733697687475086, 
        44.527628920035838, 
        44.321803048245478, 
        44.116217952388077, 
        43.910871562154398, 
        43.705761857210014, 
        43.500886867847434, 
        43.296244675542702, 
        43.091833413691845, 
        42.88765126817588, 
        42.683696477946803, 
        42.479967335620088, 
        42.276462188128328, 
        42.073179437267882, 
        41.870117540298409, 
        41.667275010417526, 
        41.464650417473337, 
        41.262242388434927, 
        41.060049607934474, 
        40.858070818751521, 
        40.656304822416161, 
        40.454750479739204, 
        40.253406711172559, 
        40.052272497408907, 
        39.851346879804794, 
        39.650628960882749, 
        39.450117904730405, 
        39.249812937441355, 
        39.049713347579178, 
        38.849818486526061, 
        38.650127768889256, 
        38.45064067295079, 
        38.251356740938206, 
        38.052275579295802, 
        37.853396859218833, 
        37.654720316884642, 
        37.456245753662046, 
        37.257973036485268, 
        37.059902098064917, 
        36.862032937233906, 
        36.664365619053868, 
        36.466900275033886, 
        36.269637103439592, 
        36.07257636934898, 
        35.875718404901157, 
        35.67906360933101, 
        35.4826124492227, 
        35.286365458442134, 
        35.090323238370829, 
        34.8944864579368, 
        34.698855853614155, 
        34.503432229369508, 
        34.308216456868379, 
        34.11320947531042, 
        33.918412291448085, 
        33.723825979466348, 
        33.529451681018337, 
        33.335290604982298, 
        33.141344027494661, 
        32.947613291704286, 
        32.754099807661966, 
        32.560805052125708, 
        32.36773056836563, 
        32.1748779659451, 
        31.98224892041933, 
        31.789845173287659, 
        31.597668531376506, 
        31.40572086683434, 
        31.214004116617549, 
        31.02252028223964, 
        30.831271429350643, 
        30.640259687459231, 
        30.449487249411078, 
        30.258956370908528, 
        30.068669370278638, 
        29.878628627811253, 
        29.688836585389488, 
        29.499295745863503, 
        29.310008672636229, 
        29.120977989077733, 
        28.93220637794121, 
        28.743696580727761, 
        28.55545139717967, 
        28.367473684633076, 
        28.179766357301673, 
        27.992332385656407, 
        27.80517479578258, 
        27.618296668534537, 
        27.431701138993521, 
        27.245391395650685, 
        27.059370679596213, 
        26.873642283828531, 
        26.688209552397034, 
        26.503075879615732, 
        26.31824470918237, 
        26.133719533528406, 
        25.949503892644724, 
        25.765601373449691, 
        25.582015608746641, 
        25.398750276426419, 
        25.215809098415672, 
        25.033195839863691, 
        24.850914308034955, 
        24.668968351474604, 
        24.487361858896307, 
        24.306098758281621, 
        24.125183015756122, 
        23.944618634654351, 
        23.764409654392033, 
        23.584560149440733, 
        23.405074228264198, 
        23.225956032162422, 
        23.047209734238262, 
        22.86883953833339, 
        22.690849677794368, 
        22.513244414271067, 
        22.336028036770706, 
        22.159204860437189, 
        21.982779225268771, 
        21.806755494999777, 
        21.631138055984806, 
        21.455931315812808, 
        21.281139702351364, 
        21.106767662250281, 
        20.932819659987974, 
        20.759300176332186, 
        20.58621370738404, 
        20.413564763158565, 
        20.241357866338159, 
        20.069597551074178, 
        19.898288361596578, 
        19.727434851076364, 
        19.5570415802292, 
        19.387113115972863, 
        19.217654030317068, 
        19.048668898885975, 
        18.880162299696089, 
        18.7121388118229, 
        18.544603014061728, 
        18.377559483629135, 
        18.211012794833277, 
        18.044967517731177, 
        17.87942821681753, 
        17.71439944969195, 
        17.549885765736896, 
        17.385891704656267, 
        17.222421795351284, 
        17.059480554411078, 
        16.897072484844369, 
        16.735202074726217, 
        16.57387379585138, 
        16.413092102369518, 
        16.2528614294989, 
        16.09318619213828, 
        15.934070783533222, 
        15.775519574005425, 
        15.617536909500572, 
        15.460127110347198, 
        15.303294469846758, 
        15.147043253087052, 
        14.991377695427863, 
        14.836302001289642, 
        14.681820342805038, 
        14.52793685854542, 
        14.374655652158589, 
        14.22198079099401, 
        14.069916304988203, 
        13.918466185147702, 
        13.767634382418235, 
        13.617424806339884, 
        13.467841323703567, 
        13.318887757384855, 
        13.17056788494112, 
        13.022885437459289, 
        12.87584409819433, 
        12.729447501405316, 
        12.583699231012979, 
        12.438602819445654, 
        12.294161746348966, 
        12.150379437306492, 
        12.00725926274886, 
        11.864804536618159, 
        11.723018515248857, 
        11.581904396038984, 
        11.441465316431055, 
        11.301704352546977, 
        11.162624518146414, 
        11.02422876338867, 
        10.886519973641875, 
        10.749500968469272, 
        10.61317450024332, 
        10.47754325326634, 
        10.342609842447249, 
        10.208376812197816, 
        10.074846635461475, 
        9.9420217124042338, 
        9.8099043694934238, 
        9.6784968583108881, 
        9.5478013544741227, 
        9.4178199566091916, 
        9.288554685219232, 
        9.1600074816878028, 
        9.0321802072020354, 
        8.905074641674716, 
        8.7786924827923301, 
        8.6530353449442448, 
        8.5281047581639129, 
        8.4039021672939374, 
        8.2804289307926062, 
        8.1576863197250002, 
        8.0356755170185679, 
        7.9143976162731349, 
        7.7938536209194806, 
        7.6740444431745729, 
        7.5549709031869403, 
        7.4366337280218948, 
        7.3190335508108095, 
        7.2021709097514774, 
        7.0860462472935559, 
        6.9706599091665167, 
        6.8560121435605756, 
        6.742103100175834, 
        6.6289328294480212, 
        6.5165012816257155, 
        6.4048083059228071, 
        6.2938536498959534, 
        6.183636958289215, 
        6.0741577725157789, 
        5.9654155297542184, 
        5.8574095621782432, 
        5.7501390962936059, 
        5.6436032521143042, 
        5.5378010425313962, 
        5.432731372532869, 
        5.3283930386103835, 
        5.2247847281520157, 
        5.1219050186901258, 
        5.0197523774243296, 
        4.9183251606387266, 
        4.8176216130863674, 
        4.717639867635782, 
        4.6183779447505726, 
        4.5198337520846295, 
        4.4220050839435752, 
        4.3248896212403638, 
        4.2284849310508692, 
        4.1327884663929195, 
        4.0377975660150378, 
        3.9435094543672551, 
        3.849921241566332, 
        3.7570299233260673, 
        3.66483238101622, 
        3.5733253819996991, 
        3.4825055797571149, 
        3.3923695142490593, 
        3.3029136123573051, 
        3.2141341883916814, 
        3.1260274447633938, 
        3.038589472643165, 
        2.9518162528892664, 
        2.8657036569538978, 
        2.7802474479091721, 
        2.6954432817536822, 
        2.6112867087019831, 
        2.5277731745632863, 
        2.4448980224035193, 
        2.3626564941620676, 
        2.2810437325417565, 
        2.2000547829125039, 
        2.1196845953696473, 
        2.0399280269160212, 
        1.9607798437793291, 
        1.8822347236889991, 
        1.8042872582816845, 
        1.7269319557296918, 
        1.6501632431357827, 
        1.5739754691550509, 
        1.4983629063921455, 
        1.4233197540509137, 
        1.348840140181325, 
        1.2749181239736793, 
        1.2015476981409745, 
        1.1287227903547015, 
        1.0564372653818583, 
        0.98468492603119839, 
        0.91345951471553199, 
        0.84275471341113695, 
        0.77256414447362032, 
        0.7028813698017633, 
        0.63369989015416694, 
        0.56501314379219703, 
        0.49681450422873308, 
        0.42909727749416454, 
        0.36185469894108035, 
        0.29507992873282268, 
        0.22876604753228916, 
        0.16290605068759642, 
        0.097492842335554053, 
        0.032519228887714857, 
        -0.032022088330776063, 
        -0.096138520495386695, 
        -0.15983759915532508, 
        -0.22312698428683669, 
        -0.28601447318357875, 
        -0.34850800701581547, 
        -0.41061567997248166, 
        -0.47234574692297859, 
        -0.53370662957736625, 
        -0.59470692402643555, 
        -0.65535540334167863, 
        -0.71566102767958739, 
        -0.77563294116603132, 
        -0.83528047897942759, 
        -0.89461316804472146, 
        -0.9536407227463326, 
        -1.0123730434858493, 
        -1.0708202215587372, 
        -1.1289925248273749, 
        -1.1869004126949985, 
        -1.2445544661877985, 
        -1.3019514392334883, 
        -1.3591488052336573, 
        -1.4161065079735076, 
        -1.47285430146381, 
        -1.5294034653808593, 
        -1.5857653806558554, 
        -1.6419515034823935, 
        -1.6979733720935839, 
        -1.7538425726212821, 
        -1.8095707306543878, 
        -1.8651694953932512, 
        -1.9206505223806756, 
        -1.9760254617450632, 
        -2.0313059408157677, 
        -2.0865035517594528, 
        -2.1416298361011412, 
        -2.1966962735966309, 
        -2.2517142679797297, 
        -2.3066951354327041, 
        -2.3616500933863405, 
        -2.4165902497277623, 
        -2.4715265929577588, 
        -2.5264699827729724, 
        -2.5814311417247087, 
        -2.6364206471302318, 
        -2.6914489240355666, 
        -2.7465262386931788, 
        -2.8016626925700407, 
        -2.8568682171828086, 
        -2.9121525693780876, 
        -2.9675253270938806, 
        -3.0229958859253454, 
        -3.0785734558059956, 
        -3.1342670584758325, 
        -3.1900855251977163, 
        -3.2460374949349666, 
        -3.3021314128911929, 
        -3.3583755294011826, 
        -3.4147778991009825, 
        -3.4713463803952838, 
        -3.5280886352552523, 
        -3.5850121291774659, 
        -3.6421241313743926, 
        -3.69943171518331, 
        -3.7569417586453606, 
        -3.814660945250187, 
        -3.8725957648187306, 
        -3.9307525144456048, 
        -3.9891372997439429, 
        -4.0477560359840332, 
        -4.1066144494475996, 
        -4.1657180787799124, 
        -4.2250722765304207, 
        -4.2846822106059612, 
        -4.3445528659082431, 
        -4.4046890459762658, 
        -4.4650953746004554, 
        -4.5257762976018627, 
        -4.5867360845301626, 
        -4.6479788304647398, 
        -4.7095084578023307, 
        -4.7713287180933426, 
        -4.8334431938747713, 
        -4.8958553004902052, 
        -4.9585682880513744, 
        -5.021585243241403, 
        -5.0849090912528752, 
        -5.1485425977564079, 
        -5.2124883707082565, 
        -5.2767488624079109, 
        -5.3413263713722934, 
        -5.4062230443177475, 
        -5.471440878173965, 
        -5.5369817219639961, 
        -5.602847278933897, 
        -5.6690391084747578, 
        -5.7355586281767978, 
        -5.8024071158112127, 
        -5.8695857114563994, 
        -5.9370954195034695, 
        -6.004937110720717, 
        -6.0731115244395282, 
        -6.1416192705091914, 
        -6.2104608315090282, 
        -6.2796365649044006, 
        -6.3491467050491179, 
        -6.4189913655978561, 
        -6.4891705414037517, 
        -6.5596841109590969, 
        -6.630531838514953, 
        -6.7017133763041148, 
        -6.7732282667169752, 
        -6.8450759447680634, 
        -6.9172557401446833, 
        -6.9897668797300847, 
        -7.0626084896802306, 
        -7.1357795979307186, 
        -7.2092791365777309, 
        -7.2831059440261541, 
        -7.3572587675065781, 
        -7.4317362654430035, 
        -7.5065370098573974, 
        -7.5816594887624866, 
        -7.6571021085308386, 
        -7.73286319642318, 
        -7.8089410030043078, 
        -7.8853337045518144, 
        -7.9620394054478663, 
        -8.0390561407712671, 
        -8.1163818787727635, 
        -8.1940145231424939, 
        -8.2719519157149453, 
        -8.3501918387519822, 
        -8.4287320175020781, 
        -8.5075701226545046, 
        -8.5867037727760778, 
        -8.666130536798704, 
        -8.7458479364100778, 
        -8.8258534485548079, 
        -8.9061445078277011, 
        -8.9867185088999246, 
        -9.0675728088921286, 
        -9.1487047298493156, 
        -9.2301115609290285, 
        -9.3117905610153837, 
        -9.3937389607797286, 
        -9.4759539652297597, 
        -9.5584327558207249, 
        -9.6411724928236158, 
        -9.7241703175366485, 
        -9.8074233544267244, 
        -9.8909287135256214, 
        -9.9746834923705379, 
        -10.058684778000748, 
        -10.14292964945572, 
        -10.227415179582653, 
        -10.31213843701884, 
        -10.397096488290449, 
        -10.482286399707318, 
        -10.567705239177908, 
        -10.653350078299123, 
        -10.739217993942276, 
        -10.825306070230731, 
        -10.911611400153879, 
        -10.998131087268844, 
        -11.084862247616334, 
        -11.171802010906953, 
        -11.258947522344828, 
        -11.346295944195468, 
        -11.433844456995516, 
        -11.52159026136883, 
        -11.609530579012992, 
        -11.697662654394794, 
        -11.785983755700611, 
        -11.874491176353706, 
        -11.96318223608516, 
        -12.052054282086377, 
        -12.141104690059123, 
        -12.230330865388323, 
        -12.31973024406982, 
        -12.40930029371127, 
        -12.49903851428267, 
        -12.588942439285814, 
        -12.679009636251921, 
        -12.769237707761608, 
        -12.859624292038248, 
        -12.950167063700995, 
        -13.040863734292031, 
        -13.13171205298951, 
        -13.222709807236999, 
        -13.31385482302373, 
        -13.405144965470429, 
        -13.496578139368287, 
        -13.588152289299387, 
        -13.679865400316968, 
        -13.771715497999452, 
        -13.863700648917156, 
        -13.955818960613772, 
        -14.048068582065385, 
        -14.140447703854859, 
        -14.232954558082918, 
        -14.325587418547139, 
        -14.418344600945916, 
        -14.511224462808405, 
        -14.604225403518271, 
        -14.697345864236581, 
        -14.790584328070318, 
        -14.883939319505497, 
        -14.977409404956875, 
        -15.070993192147398, 
        -15.164689330214442, 
        -15.258496509304067, 
        -15.352413460605684, 
        -15.44643895602182, 
        -15.540571807862216, 
        -15.634810868777052, 
        -15.729155031244275, 
        -15.823603227388698, 
        -15.918154428656951, 
        -16.012807645545628, 
        -16.107561927139155, 
        -16.202416360756487, 
        -16.297370071694608, 
        -16.392422222698205, 
        -16.487572013702412, 
        -16.582818681212768, 
        -16.678161498055754, 
        -16.773599773053668, 
        -16.869132850287166, 
        -16.964760108680203, 
        -17.06048096181944, 
        -17.156294857250991, 
        -17.252201276123191, 
        -17.348199732510146, 
        -17.444289773147307, 
        -17.540470977048219, 
        -17.6367429546926, 
        -17.733105347490234, 
        -17.829557827660778, 
        -17.926100097656484, 
        -18.022731889352301, 
        -18.119452963730421, 
        -18.216263110505935, 
        -18.313162147280963, 
        -18.410149919470332, 
        -18.507226299377486, 
        -18.604391185998111, 
        -18.701644504403056, 
        -18.798986205223002, 
        -18.896416264034201, 
        -18.993934681099798, 
        -19.091541480754927, 
        -19.189236710850295, 
        -19.287020442342076, 
        -19.38489276876567, 
        -19.48285380577067, 
        -19.580903690675751, 
        -19.679042581771213, 
        -19.777270658145298, 
        -19.875588119161534, 
        -19.97399518376583, 
        -20.072492090245269, 
        -20.171079095733308, 
        -20.269756475543552, 
        -20.368524523145219, 
        -20.467383549250357, 
        -20.566333881785376, 
        -20.665375865150281, 
        -20.764509860080757, 
        -20.863736242771935, 
        -20.96305540502976, 
        -21.062467753471292, 
        -21.161973709246602, 
        -21.261573707654303, 
        -21.361268197701875, 
        -21.461057641699398, 
        -21.560942515053039, 
        -21.660923305480129, 
        -21.761000513199932, 
        -21.861174650103948, 
        -21.961446239660301, 
        -22.061815816461401, 
        -22.162283925849401, 
        -22.262851123706998, 
        -22.363517975929753, 
        -22.464285058297001, 
        -22.565152955907489, 
        -22.666122263265745, 
        -22.767193583441429, 
        -22.868367528226482, 
        -22.96964471760505, 
        -23.071025779302911, 
        -23.172511348946998, 
        -23.274102069402193, 
        -23.375798590704591, 
        -23.477601569572769, 
        -23.579511669384068, 
        -23.681529559772194, 
        -23.783655916392782, 
        -23.88589142068323, 
        -23.988236759589629, 
        -24.090692625425291, 
        -24.193259715459206, 
        -24.295938731893461, 
        -24.398730381472202, 
        -24.501635375281637, 
        -24.604654428598032, 
        -24.707788260759965, 
        -24.81103759470998, 
        -24.914403157012714, 
        -25.017885677511394, 
        -25.121485889359075, 
        -25.225204528479999, 
        -25.329042333786376, 
        -25.433000046687823, 
        -25.53707841095942, 
        -25.641278172759922, 
        -25.745600080297347, 
        -25.850044883684756, 
        -25.954613334904927, 
        -26.05930618746455, 
        -26.164124196378623, 
        -26.269068118005094, 
        -26.374138709810257, 
        -26.479336730369031, 
        -26.584662939150149, 
        -26.690118096440241, 
        -26.795702963004175, 
        -26.901418300292466, 
        -27.007264870109513, 
        -27.113243434533668, 
        -27.219354755790228, 
        -27.325599596182808, 
        -27.431978717928079, 
        -27.538492883085649, 
        -27.64514285349744, 
        -27.751929390567984, 
        -27.858853255304936, 
        -27.965915208115248, 
        -28.073116008760763, 
        -28.180456416278396, 
        -28.28793718888469, 
        -28.395559083938878, 
        -28.503322857649433, 
        -28.611229265301009, 
        -28.719279061062963, 
        -28.82747299783302, 
        -28.935811827178032, 
        -29.044296299429771, 
        -29.152927163351716, 
        -29.261705166356464, 
        -29.37063105424674, 
        -29.479705571231033, 
        -29.588929459885819, 
        -29.698303461062906, 
        -29.807828313767192, 
        -29.917504755282824, 
        -30.027333520955128, 
        -30.137315344227197, 
        -30.247450956627922, 
        -30.35774108762384, 
        -30.468186464612046, 
        -30.578787812959913, 
        -30.689545855836712, 
        -30.800461314232859, 
        -30.911534907106624, 
        -31.022767350941272, 
        -31.134159360158311, 
        -31.245711646694325, 
        -31.357424920331411, 
        -31.469299888375684, 
        -31.581337255759788, 
        -31.693537725021926, 
        -31.805901996319761, 
        -31.918430767264141, 
        -32.031124733086266, 
        -32.143984586407953, 
        -32.257011017486541, 
        -32.370204713858008, 
        -32.483566360739346, 
        -32.59709664062018, 
        -32.710796233404835, 
        -32.824665816442668, 
        -32.938706064570482, 
        -33.052917649897267, 
        -33.167301241952188, 
        -33.281857507605416, 
        -33.396587111164848, 
        -33.5114907142395, 
        -33.626568975748022, 
        -33.74182255203457, 
        -33.857252096711491, 
        -33.972858260770849, 
        -34.088641692549729, 
        -34.204603037718201, 
        -34.320742939201779, 
        -34.437062037326271, 
        -34.553560969788514, 
        -34.670240371495062, 
        -34.787100874879599, 
        -34.904143109522508, 
        -35.021367702487943, 
        -35.138775278072373, 
        -35.256366458054778, 
        -35.374141861440741, 
        -35.492102104727905, 
        -35.610247801713875, 
        -35.728579563549438, 
        -35.847097998764383, 
        -35.96580371346959, 
        -36.084697310975855, 
        -36.203779392078751, 
        -36.323050554984668, 
        -36.44251139538995, 
        -36.562162506403496, 
        -36.682004478547981, 
        -36.802037899878705, 
        -36.922263355932472, 
        -37.042681429749599, 
        -37.16329270180168, 
        -37.284097750192991, 
        -37.405097150482639, 
        -37.526291475839464, 
        -37.647681296968528, 
        -37.769267182106148, 
        -37.891049697292729, 
        -38.013029406002708, 
        -38.13520686931367, 
        -38.257582646044725, 
        -38.38015729267444, 
        -38.50293136335187, 
        -38.62590540988657, 
        -38.749079981874957, 
        -38.872455626572311, 
        -38.996032889029884, 
        -39.119812312115464, 
        -39.243794436492124, 
        -39.367979800442448, 
        -39.492368940348932, 
        -39.616962390218482, 
        -39.741760682111178, 
        -39.866764345822304, 
        -39.991973909144868, 
        -40.117389897824317, 
        -40.243012835493914, 
        -40.368843243781306, 
        -40.494881642330505, 
        -40.621128548724812, 
        -40.747584478665893, 
        -40.874249945849769, 
        -41.00112546212506, 
        -41.128211537308488, 
        -41.255508679474652, 
        -41.383017394741422, 
        -41.510738187488862, 
        -41.638671560137496, 
        -41.766818013436598, 
        -41.895178046341549, 
        -42.023752156003539, 
        -42.152540837960913, 
        -42.281544585984172, 
        -42.410763892069269, 
        -42.540199246684026, 
        -42.669851138618021, 
        -42.799720055076683, 
        -42.929806481578161, 
        -43.060110902176767, 
        -43.190633799335011, 
        -43.321375653995204, 
        -43.452336945619187, 
        -43.583518152239549, 
        -43.714919750235019, 
        -43.846542214731151, 
        -43.978386019470832, 
        -44.110451636771209, 
        -44.242739537443128, 
        -44.375250191162898, 
        -44.507984066160027, 
        -44.640941629452186, 
        -44.774123346715662, 
        -44.907529682461337, 
        -45.041161099865612, 
        -45.175018060944765, 
        -45.309101026651348, 
        -45.443410456605584, 
        -45.577946809430891, 
        -45.7127105425674, 
        -45.847702112353339, 
        -45.982921974144048, 
        -46.118370582115688, 
        -46.254048389508725, 
        -46.389955848642686, 
        -46.526093410807647, 
        -46.662461526172223, 
        -46.799060644211437, 
        -46.935891213357003, 
        -47.072953681184018, 
        -47.210248494474513, 
        -47.347776099053526, 
        -47.485536940032226, 
        -47.623531461605602, 
        -47.761760107349119, 
        -47.900223319945944, 
        -48.038921541404356, 
        -48.177855212960033, 
        -48.317024775328477, 
        -48.456430668366018, 
        -48.596073331401456, 
        -48.735953203068568, 
        -48.876070721453459, 
        -49.016426323994978, 
        -49.157020447676082, 
        -49.29785352890682, 
        -49.438926003418153, 
        -49.580238306629425, 
        -49.721790873451972, 
        -49.863584138287848, 
        -50.005618535161361, 
        -50.147894497606913, 
        -50.290412458867678, 
        -50.433172851724748, 
        -50.576176108626527, 
        -50.719422661609251, 
        -50.862912942657765, 
        -51.006647383179534, 
        -51.150626414431422, 
        -51.294850467358756, 
        -51.439319972759378, 
        -51.584035361165242, 
        -51.728997062842581, 
        -51.874205508057202, 
        -52.019661126649112, 
        -52.165364348558711, 
        -52.31131560350908, 
        -52.457515321122798, 
        -52.603963930979369, 
        -52.750661862628704, 
        -52.897609545348956, 
        -53.044807408596952, 
        -53.192255881847935, 
        -53.339955394473577, 
        -53.487906375904466, 
        -53.636109255706323, 
        -53.784564463252124, 
        -53.93327242833881, 
        -54.08223358050487, 
        -54.231448349646172, 
        -54.380917165785185, 
        -54.530640458951787, 
        -54.680618659536371, 
        -54.830852198027905, 
        -54.981341504915065, 
        -55.132087011156514, 
        -55.283089147894174, 
        -55.434348346496535, 
        -55.585865038540561, 
        -55.737639655898349, 
        -55.889672630907619, 
        -56.041964396075421, 
        -56.194515384152318, 
        -56.347326028447014, 
        -56.500396762407789, 
        -56.65372802007623, 
        -56.807320235683804, 
        -56.961173844020571, 
        -57.115289280245896, 
        -57.269666979935437, 
        -57.424307379193287, 
        -57.579210914583768, 
        -57.734378022965458, 
        -57.889809141876214, 
        -58.045504709409848, 
        -58.201465164083992, 
        -58.357690944933402, 
        -58.51418249162905, 
        -58.670940244348373, 
        -58.827964643931281, 
        -58.985256131678049, 
        -59.142815149606385, 
        -59.300642140374961, 
        -59.458737547166493, 
        -59.617101813978095, 
        -59.775735385302994, 
        -59.934638706455729, 
        -60.093812223348912, 
        -60.253256382598337, 
        -60.412971631551024, 
        -60.572958418347248, 
        -60.733217191764808, 
        -60.893748401424531, 
        -61.054552497710247, 
        -61.215629931639988, 
        -61.376981155175294, 
        -61.538606621067203, 
        -61.700506782861382, 
        -61.862682094870358, 
        -62.02513301234216, 
        -62.187859991300456, 
        -62.350863488738575, 
        -62.514143962326663, 
        -62.677701870863665, 
        -62.841537673797355, 
        -63.005651831683274, 
        -63.170044805907921, 
        -63.334717058856633, 
        -63.499669053706803, 
        -63.664901254725734, 
        -63.830414127114317, 
        -63.996208137034998, 
        -64.162283751618261, 
        -64.328641438958314, 
        -64.495281668305566, 
        -64.66220490981128, 
        -64.829411634574996, 
        -64.996902314806135, 
        -65.164677423893579, 
        -65.33273743609638, 
        -65.501082826807931, 
        -65.669714072471365, 
        -65.838631650686693, 
        -66.007836040042477, 
        -66.17732772035454, 
        -66.347107172449114, 
        -66.517174878327396, 
        -66.687531321161671, 
        -66.858176985101778, 
        -67.029112355644372, 
        -67.200337919315245, 
        -67.37185416391938, 
        -67.5436615783115, 
        -67.715760652636916, 
        -67.888151878200006, 
        -68.06083574754399, 
        -68.233812754330074, 
        -68.407083393503427, 
        -68.58064816131342, 
        -68.754507555106443, 
        -68.928662073607185, 
        -69.10311221668745, 
        -69.277858485570604, 
        -69.452901382720626, 
        -69.62824141181467, 
        -69.803879077940223, 
        -69.979814887353854, 
        -70.156049347692473, 
        -70.332582967941093, 
        -70.509416258335122, 
        -70.686549730452384, 
        -70.863983897283262, 
        -71.041719272959554, 
        -71.219756373207545, 
        -71.398095714915215, 
        -71.576737816491686, 
        -71.75568319759445, 
        -71.934932379281094, 
        -72.114485884155499, 
        -72.294344236011639, 
        -72.474507960164217, 
        -72.654977583270906, 
        -72.83575363345696, 
        -73.016836640215558, 
        -73.198227134553861, 
        -73.379925648898009, 
        -73.561932716976415, 
        -73.744248874121567, 
        -73.926874657117054, 
        -74.1098106041851, 
        -74.293057254958811, 
        -74.47661515058509, 
        -74.660484833810273, 
        -74.844666848697472, 
        -75.029161740940069, 
        -75.213970057681607, 
        -75.399092347525141, 
        -75.58452916068893, 
        -75.770281048841184, 
        -75.956348565187724, 
        -76.1427322645727, 
        -76.3294327032486, 
        -76.516450439100041, 
        -76.7037860315518, 
        -76.891440041527275, 
        -77.079413031614649, 
        -77.267705565894985, 
        -77.456318210195874, 
        -77.645251531585004, 
        -77.834506099007186, 
        -78.024082483021303, 
        -78.21398125560647, 
        -78.404202990564713, 
        -78.594748263130327, 
        -78.785617650266104, 
        -78.976811730529946, 
        -79.168331084077096, 
        -79.360176292784061, 
        -79.552347940076444, 
        -79.744846611022808, 
        -79.937672892580636, 
        -80.130827373119544, 
        -80.324310642730353, 
        -80.518123293156762, 
        -80.712265918003197, 
        -80.906739112390071, 
        -81.101543473096754, 
        -81.29667959861257, 
        -81.492148089381303, 
        -81.68794954729016, 
        -81.884084575934494, 
        -82.080553780735087, 
        -82.277357768825752, 
        -82.474497149037006, 
        -82.671972531954623, 
        -82.86978453002294, 
        -83.067933757062377, 
        -83.266420829065453, 
        -83.465246363513771, 
        -83.664410979767226, 
        -83.863915299002485, 
        -84.063759944138923, 
        -84.263945539697374, 
        -84.464472712283126, 
        -84.66534208996886, 
        -84.866554302922879, 
        -85.0681099828832, 
        -85.270009763623136, 
        -85.472254280429738, 
        -85.674844170639787, 
        -85.877780073388237, 
        -86.081062629580074, 
        -86.284692481958686, 
        -86.488670275046658, 
        -86.69299665543528, 
        -86.897672271275738, 
        -87.102697772824129, 
        -87.308073811982297, 
        -87.513801042690162, 
        -87.719880120610597, 
        -87.926311703434052, 
        -88.13309645052189, 
        -88.34023502343382, 
        -88.547728085338107, 
        -88.75557630142147, 
        -88.963780338768743, 
        -89.172340866307891, 
        -89.381258554943727, 
        -89.590534077510227, 
        -89.800168108655058, 
        -90.010161325180675, 
        -90.220514405535241, 
        -90.431228030403574, 
        -90.642302882106989, 
        -90.853739645239031, 
        -91.065539006056596, 
        -91.277701652988569, 
        -91.490228276245816, 
        -91.70311956823231, 
        -91.916376223232021, 
        -92.129998937306951, 
        -92.343988408812606, 
        -92.558345337910922, 
        -92.773070426850083, 
        -92.988164379853018, 
        -93.203627903165057, 
        -93.41946170501231, 
        -93.635666495666044, 
        -93.852242987423352, 
        -94.069191894574303, 
        -94.286513933543858, 
        -94.504209822749814, 
        -94.722280282531059, 
        -94.940726035476928, 
        -95.159547806073817, 
        -95.378746321000548, 
        -95.598322308911023, 
        -95.818276500606345, 
        -96.038609628884856, 
        -96.259322428748092, 
        -96.480415637124736, 
        -96.701889993176721, 
        -96.923746238120458, 
        -97.14598511529185, 
        -97.368607370111235, 
        -97.591613750085969, 
        -97.815005005023821, 
        -98.038781886685271, 
        -98.262945148991264, 
        -98.487495548173982, 
        -98.712433842209748, 
        -98.93776079175656, 
        -99.163477159099912, 
        -99.389583709016165, 
        -99.616081208520242, 
        -99.842970426733331, 
        -100.07025213461615, 
        -100.2979271058221, 
        -100.52599611580548, 
        -100.75445994244036, 
        -100.98331936580807, 
        -101.21257516808596, 
        -101.44222813375855, 
        -101.67227904952155, 
        -101.90272870417191, 
        -102.13357788895992, 
        -102.36482739713928, 
        -102.59647802430457, 
        -102.82853056848991, 
        -103.06098582971552, 
        -103.29384461040972, 
        -103.52710771542102, 
        -103.76077595127123, 
        -103.99485012731833, 
        -104.2293310552121, 
        -104.46421954879176, 
        -104.69951642391452, 
        -104.93522249920093, 
        -105.17133859520298, 
        -105.40786553514745, 
        -105.64480414417369, 
        -105.88215525002974, 
        -106.11991968286422, 
        -106.35809827495227, 
        -106.59669186108863, 
        -106.83570127837849, 
        -107.07512736613032, 
        -107.31497096629225, 
        -107.5552329229134, 
        -107.7959140826368, 
        -108.03701529440551, 
        -108.27853740968838, 
        -108.52048128199246, 
        -108.76284776756016, 
        -109.00563772504375, 
        -109.24885201548403, 
        -109.49249150210824, 
        -109.73655705089669, 
        -109.98104953008422, 
        -110.22596981039717, 
        -110.47131876509883, 
        -110.71709726986219, 
        -110.96330620268674, 
        -111.20994644432508, 
        -111.45701887763224, 
        -111.70452438836377, 
        -111.9524638644005, 
        -112.20083819641495, 
        -112.44964827738836, 
        -112.69889500287594, 
        -112.94857927108883, 
        -113.1987019826913, 
        -113.44926404062561, 
        -113.70026635082104, 
        -113.95170982128302, 
        -114.20359536299779, 
        -114.45592388920572, 
        -114.70869631586157, 
        -114.96191356157202, 
        -115.21557654727411, 
        -115.46968619687401, 
        -115.72424343661002, 
        -115.97924919523828, 
        -116.23470440443585, 
        -116.4906099981186, 
        -116.74696691312135, 
        -117.00377608889687, 
        -117.2610384674997, 
        -117.51875499346323, 
        -117.77692661410093, 
        -118.0355542796263, 
        -118.29463894263087, 
        -118.5541815583865, 
        -118.81418308497967, 
        -119.07464448312379, 
        -119.33556671627659, 
        -119.59695075054864, 
        -119.85879755470236, 
        -120.12110810055428, 
        -120.3838833622367, 
        -120.64712431691483, 
        -120.91083194439469, 
        -121.17500722711944, 
        -121.4396511505001, 
        -121.70476470257616, 
        -121.97034887419527, 
        -122.23640465912257, 
        -122.50293305378452, 
        -122.76993505737082, 
        -123.03741167206019, 
        -123.30536390256852, 
        -123.57379275666565, 
        -123.84269924497195, 
        -124.11208438077632, 
        -124.38194918042922, 
        -124.65229466287609, 
        -124.92312185029247
    ], 
    [
        0.002233, 
        0.0022501549403191328, 
        0.00226741060491149, 
        0.002284767229715398, 
        0.002302225221960204, 
        0.0023197849896693682, 
        0.002337446941657588, 
        0.0023552114875350677, 
        0.002373079037690046, 
        0.002391050003306647, 
        0.00240912479634256, 
        0.002427303829541864, 
        0.0024455875164214255, 
        0.0024639762712772993, 
        0.0024824705091685533, 
        0.0025010706459307358, 
        0.0025197770981629465, 
        0.0025385902832279475, 
        0.002557510619246917, 
        0.0025765385251016247, 
        0.0025956744204240203, 
        0.0026149187256029093, 
        0.0026342718617697824, 
        0.002653734250807423, 
        0.0026733063153370883, 
        0.0026929884787246484, 
        0.0027127811650645445, 
        0.002732684799192374, 
        0.0027526998066703216, 
        0.0027728266137896666, 
        0.0027930656475641854, 
        0.00281341733573145, 
        0.0028338821067413755, 
        0.002854460389764594, 
        0.0028751526146779194, 
        0.0028959592120703687, 
        0.0029168806132320777, 
        0.0029379172501570947, 
        0.0029590695555364783, 
        0.0029803379627562064, 
        0.003001722905893238, 
        0.003023224819711729, 
        0.0030448441396623803, 
        0.0030665813018751847, 
        0.00308843674315644, 
        0.0031104109009891722, 
        0.0031325042135227606, 
        0.003154717119578708, 
        0.0031770500586339374, 
        0.0031995034708316742, 
        0.0032220777969678804, 
        0.003244773478492116, 
        0.0032675909574996324, 
        0.0032905306767329473, 
        0.0033135930795734443, 
        0.0033367786100435494, 
        0.003360087712789475, 
        0.0033835208330957114, 
        0.0034070784168683944, 
        0.0034307609106401142, 
        0.003454568761547197, 
        0.0034785024173524426, 
        0.0035025623264240712, 
        0.0035267489377373527, 
        0.003551062700861146, 
        0.0035755040659744067, 
        0.003600073483829404, 
        0.0036247714057834283, 
        0.0036495982837724647, 
        0.003674554570312633, 
        0.003699640718493833, 
        0.0037248571819793333, 
        0.0037502044149956173, 
        0.0037756828723344497, 
        0.003801293009342005, 
        0.0038270352819200753, 
        0.003852910146514859, 
        0.003878918060120149, 
        0.0039050594802627968, 
        0.003931334865008214, 
        0.003957744672946929, 
        0.003984289363195859, 
        0.004010969395387411, 
        0.004037785229668863, 
        0.004064737326697383, 
        0.004091826147633485, 
        0.004119052154126759, 
        0.004146415808328009, 
        0.004173917572871523, 
        0.004201557910871967, 
        0.00422933728591971, 
        0.004257256162074136, 
        0.0042853150038569265, 
        0.004313514276248327, 
        0.004341854444678682, 
        0.004370335975028453, 
        0.0043989593336020314, 
        0.00442772498714841, 
        0.00445663340284146, 
        0.004485685048270371, 
        0.00451488039143363, 
        0.0045442199007398355, 
        0.004573704044987364, 
        0.004603333293371666, 
        0.004633108115465356, 
        0.004663028981218149, 
        0.004693096360947032, 
        0.0047233107253278625, 
        0.004753672545381537, 
        0.004784182292475399, 
        0.004814840438311877, 
        0.004845647454917148, 
        0.004876603814623903, 
        0.004907709990083266, 
        0.004938966454231288, 
        0.0049703736802981305, 
        0.005001932141788545, 
        0.005033642312472296, 
        0.00506550466637501, 
        0.0050975196777669944, 
        0.005129687821150133, 
        0.00516200957124921, 
        0.005194485402999711, 
        0.005227115791531554, 
        0.005259901212165248, 
        0.005292842140391068, 
        0.0053259390518523055, 
        0.0053591924223486825, 
        0.005392602727798011, 
        0.005426170444249433, 
        0.0054598960478391585, 
        0.005493780014801698, 
        0.005527822821438191, 
        0.00556202494410496, 
        0.005596386859196479, 
        0.005630909043126987, 
        0.005665591972316837, 
        0.005700436123168825, 
        0.005735441972052036, 
        0.005770609995282835, 
        0.005805940669105615, 
        0.005841434469669558, 
        0.0058770918730107384, 
        0.005912913355027741, 
        0.0059488993914611306, 
        0.005985050457869689, 
        0.006021367029604718, 
        0.006057849581792111, 
        0.006094498589293655, 
        0.006131314526701484, 
        0.006168297868286149, 
        0.00620544908800078, 
        0.0062427686594085, 
        0.006280257055699127, 
        0.006317914749638841, 
        0.006355742213532195, 
        0.0063937399192009825, 
        0.006431908337952948, 
        0.006470247940524735, 
        0.006508759197085651, 
        0.006547442577170828, 
        0.006586298549659577, 
        0.006625327582732087, 
        0.006664530143831743, 
        0.0067039066996220885, 
        0.006743457715953163, 
        0.00678318365780684, 
        0.006823084989268186, 
        0.006863162173466209, 
        0.006903415672538502, 
        0.006943845947579374, 
        0.006984453458590823, 
        0.007025238664431559, 
        0.007066202022770738, 
        0.007107343990025078, 
        0.007148665021318186, 
        0.007190165570410858, 
        0.007231846089656344, 
        0.007273707029930363, 
        0.007315748840580713, 
        0.0073579719693558365, 
        0.0074003768623518065, 
        0.007442963963933135, 
        0.00748573371668003, 
        0.007528686561313681, 
        0.007571822936622814, 
        0.00761514327939728, 
        0.007658648024354013, 
        0.007702337604044725, 
        0.007746212448806151, 
        0.007790272986661151, 
        0.007834519643242905, 
        0.007878952841707615, 
        0.007923573002652435, 
        0.00796838054403227, 
        0.008013375881061121, 
        0.008058559426118278, 
        0.008103931588669561, 
        0.0081494927751536, 
        0.008195243388900176, 
        0.0082411838300083, 
        0.008287314495270554, 
        0.008333635778038197, 
        0.008380148068143188, 
        0.00842685175176054, 
        0.008473747211320647, 
        0.008520834825374727, 
        0.00856811496849081, 
        0.00861558801113093, 
        0.008663254319524695, 
        0.008711114255548252, 
        0.008759168176596815, 
        0.00880741643545542, 
        0.008855859380165653, 
        0.008904497353889394, 
        0.00895333069477519, 
        0.009002359735812641, 
        0.009051584804693072, 
        0.009101006223666563, 
        0.009150624309388086, 
        0.009200439372762548, 
        0.009250451718800954, 
        0.009300661646464982, 
        0.009351069448497493, 
        0.009401675411255672, 
        0.009452479814567488, 
        0.00950348293154312, 
        0.009554685028412743, 
        0.009606086364360323, 
        0.009657687191329816, 
        0.009709487753855944, 
        0.009761488288882686, 
        0.009813689025576326, 
        0.009866090185135007, 
        0.00991869198060541, 
        0.00997149461667782, 
        0.01002449828950147, 
        0.010077703186477919, 
        0.010131109486053409, 
        0.010184717357529962, 
        0.010238526960842768, 
        0.010292538446358338, 
        0.010346751954654773, 
        0.010401167616311264, 
        0.01045578555168416, 
        0.010510605870688604, 
        0.01056562867257419, 
        0.010620854045696692, 
        0.01067628206728582, 
        0.010731912803223538, 
        0.010787746307788396, 
        0.010843782623441102, 
        0.010900021780579314, 
        0.010956463797279334, 
        0.011013108679079371, 
        0.011069956418706116, 
        0.011127006995834672, 
        0.011184260376844134, 
        0.011241716514560575, 
        0.011299375348001305, 
        0.011357236802101663, 
        0.011415300787490878, 
        0.011473567200186175, 
        0.011532035921364822, 
        0.011590706817095862, 
        0.011649579738053818, 
        0.011708654519250192, 
        0.011767930979788663, 
        0.011827408922575116, 
        0.011887088134043346, 
        0.011946968383897435, 
        0.012007049424815116, 
        0.012067330992185423, 
        0.012127812803828892, 
        0.012188494559716677, 
        0.012249375941694389, 
        0.012310456613206375, 
        0.012371736219009338, 
        0.012433214384889238, 
        0.01249489071739368, 
        0.01255676480353636, 
        0.01261883621052698, 
        0.012681104485487801, 
        0.012743569155161994, 
        0.012806229725664083, 
        0.012869085682163571, 
        0.012932136488613724, 
        0.012995381587489621, 
        0.013058820399511305, 
        0.013122452323342918, 
        0.01318627673533275, 
        0.013250292989247146, 
        0.013314500415966974, 
        0.013378898323262526, 
        0.013443485995472968, 
        0.013508262693285105, 
        0.01357322765343191, 
        0.013638380088454225, 
        0.013703719186415783, 
        0.01376924411066863, 
        0.013834953999574615, 
        0.01390084796626898, 
        0.013966925098398803, 
        0.014033184457873719, 
        0.014099625080647535, 
        0.014166245976442355, 
        0.014233046128509251, 
        0.014300024493433927, 
        0.01436718000087168, 
        0.014434511553331253, 
        0.014502018025964823, 
        0.0145696982663294, 
        0.01463755109417853, 
        0.014705575301281183, 
        0.014773769651146042, 
        0.01484213287891823, 
        0.014910663691112876, 
        0.014979360765467046, 
        0.015048222750710293, 
        0.015117248266439025, 
        0.01518643590290975, 
        0.015255784220887735, 
        0.0153252917514541, 
        0.015394956995894193, 
        0.015464778425526345, 
        0.015534754481546087, 
        0.0156048835749171, 
        0.015675164086218253, 
        0.015745594365505, 
        0.015816172732233298, 
        0.01588689747511864, 
        0.015957766852036665, 
        0.01602877908992431, 
        0.016099932384696595, 
        0.016171224901143064, 
        0.01624265477287977, 
        0.016314220102245675, 
        0.01638591896027633, 
        0.016457749386608593, 
        0.01652970938946916, 
        0.01660179694561118, 
        0.016674010000291086, 
        0.016746346467229622, 
        0.016818804228609447, 
        0.01689138113505654, 
        0.01696407500562919, 
        0.017036883627847207, 
        0.01710980475766153, 
        0.017182836119528064, 
        0.01725597540638298, 
        0.017329220279697372, 
        0.017402568369531808, 
        0.017476017274565436, 
        0.017549564562160606, 
        0.017623207768449407, 
        0.01769694439835625, 
        0.01777077192573276, 
        0.017844687793400506, 
        0.01791868941326618, 
        0.017992774166416366, 
        0.01806693940325025, 
        0.018141182443557707, 
        0.01821550057665737, 
        0.01828989106153623, 
        0.018364351126989212, 
        0.018438877971744313, 
        0.018513468764624143, 
        0.01858812064469591, 
        0.018662830721477383, 
        0.018737596075040677, 
        0.018812413756228604, 
        0.018887280786831787, 
        0.018962194159800348, 
        0.01903715083940662, 
        0.019112147761436167, 
        0.019187181833452232, 
        0.01926224993496126, 
        0.019337348917656354, 
        0.019412475605620063, 
        0.019487626795576474, 
        0.019562799257121042, 
        0.01963798973294938, 
        0.0197131949391179, 
        0.019788411565289123, 
        0.019863636274964274, 
        0.019938865705769342, 
        0.020014096469750418, 
        0.020089325153565686, 
        0.02016454831878484, 
        0.020239762502200935, 
        0.020314964216070583, 
        0.020390149948423354, 
        0.020465316163305942, 
        0.020540459301118405, 
        0.020615575778906405, 
        0.020690661990608067, 
        0.020765714307405498, 
        0.02084072907798527, 
        0.0209157026288796, 
        0.02099063126472673, 
        0.02106551126863861, 
        0.021140338902452552, 
        0.021215110407058303, 
        0.021289822002721125, 
        0.02136446988943006, 
        0.021439050247133284, 
        0.02151355923611423, 
        0.021587992997284967, 
        0.021662347652531763, 
        0.02173661930498867, 
        0.021810804039409472, 
        0.02188489792243856, 
        0.02195889700296455, 
        0.022032797312420648, 
        0.0221065948651174, 
        0.02218028565855153, 
        0.02225386567372932, 
        0.022327330875502597, 
        0.022400677212809517, 
        0.022473900619113488, 
        0.02254699701260666, 
        0.022619962296596623, 
        0.02269279235977822, 
        0.022765483076569646, 
        0.022838030307376172, 
        0.02291042989894613, 
        0.02298267768468922, 
        0.02305476948490566, 
        0.023126701107145573, 
        0.023198468346481132, 
        0.023270066985830413, 
        0.02334149279621392, 
        0.02341274153705724, 
        0.023483808956481177, 
        0.023554690791607887, 
        0.023625382768796093, 
        0.023695880603930568, 
        0.023766180002717643, 
        0.023836276660943713, 
        0.023906166264715267, 
        0.023975844490782463, 
        0.024045307006721858, 
        0.024114549471227514, 
        0.024183567534369402, 
        0.024252356837806896, 
        0.024320913015060005, 
        0.024389231691725688, 
        0.024457308485729783, 
        0.0245251390074782, 
        0.024592718860193572, 
        0.024660043640036215, 
        0.024727108936364466, 
        0.024793910331900718, 
        0.024860443402968346, 
        0.024926703719644075, 
        0.02499268684598195, 
        0.025058388340160342, 
        0.02512380375468733, 
        0.025188928636537176, 
        0.025253758527342914, 
        0.025318288963519665, 
        0.025382515476441665, 
        0.02544643359256822, 
        0.02551003883357235, 
        0.025573326716499138, 
        0.02563629275385368, 
        0.02569893245369903, 
        0.02576124131980774, 
        0.02582321485176823, 
        0.02588484854501666, 
        0.025946137890931077, 
        0.026007078376952746, 
        0.026067665486624418, 
        0.026127894699625506, 
        0.026187761491883052, 
        0.026247261335530913, 
        0.026306389699028924, 
        0.026365142047096484, 
        0.026423513840834457, 
        0.026481500537625647, 
        0.026539097591190865, 
        0.02659630045157384, 
        0.026653104565089476, 
        0.026709505374339523, 
        0.0267654983181137, 
        0.02682107883137966, 
        0.02687624234524033, 
        0.02693098428679061, 
        0.026985300079104692, 
        0.027039185141103626, 
        0.027092634887469602, 
        0.027145644728528574, 
        0.0271982100701277, 
        0.027250326313493507, 
        0.027301988855094862, 
        0.02735319308647771, 
        0.027403934394090702, 
        0.027454208159105736, 
        0.02750400975726098, 
        0.027553334558587557, 
        0.027602177927247225, 
        0.027650535221278662, 
        0.02769840179236137, 
        0.02774577298556325, 
        0.027792644139078226, 
        0.02783901058393299, 
        0.027884867643708542, 
        0.027930210634230537, 
        0.02797503486323452, 
        0.028019335630068504, 
        0.028063108225313774, 
        0.028106347930458967, 
        0.028149050017479072, 
        0.028191209748506536, 
        0.02823282237539988, 
        0.02827388313933665, 
        0.0283143872703751, 
        0.028354329987024637, 
        0.028393706495814686, 
        0.02843251199076526, 
        0.02847074165296696, 
        0.028508390650038365, 
        0.028545454135631386, 
        0.02858192724891447, 
        0.028617805114012965, 
        0.028653082839479413, 
        0.028687755517701783, 
        0.0287218182243442, 
        0.028755266017733382, 
        0.028788093938266243, 
        0.028820297007772087, 
        0.028851870228888257, 
        0.028882808584422884, 
        0.028913107036664623, 
        0.028942760526737304, 
        0.02897176397389337, 
        0.029000112274850578, 
        0.029027800303039253, 
        0.029054822907927418, 
        0.029081174914262185, 
        0.029106851121347536, 
        0.029131846302301676, 
        0.029156155203278147, 
        0.029179772542745362, 
        0.02920269301067739, 
        0.02922491126781005, 
        0.0292464219448671, 
        0.02926721964174584, 
        0.02928729892678423, 
        0.029306654335937703, 
        0.029325280372022824, 
        0.029343171503937764, 
        0.029360322165884495, 
        0.02937672675661441, 
        0.029392379638662643, 
        0.02940727513761324, 
        0.029421407541367673, 
        0.029434771099427413, 
        0.029447360022208907, 
        0.02945916848037175, 
        0.029470190604164895, 
        0.02948042048283305, 
        0.02948985216403803, 
        0.029498479653299756, 
        0.02950629691351982, 
        0.029513297864527294, 
        0.029519476382692613, 
        0.029524826300589623, 
        0.029529341406732256, 
        0.02953301544538519, 
        0.029535842116452295, 
        0.029537815075451973, 
        0.02953892793359512, 
        0.029539174257967066, 
        0.02953854757182274, 
        0.029537041355015295, 
        0.029534649044556573, 
        0.029531364035328862, 
        0.029527179680966787, 
        0.02952208929490648, 
        0.02951608615163066, 
        0.029509163488123453, 
        0.029501314505546886, 
        0.029492532371164278, 
        0.02948281022052016, 
        0.02947214115991142, 
        0.029460518269151525, 
        0.029447934604674465, 
        0.0294343832029933, 
        0.02941985708452257, 
        0.02940434925782254, 
        0.02938785272428769, 
        0.029370360483273166, 
        0.029351865537771082, 
        0.029332360900591013, 
        0.029311839601133604, 
        0.029290294692733993, 
        0.029267719260754367, 
        0.029244106431299106, 
        0.029219449380692878, 
        0.02919374134575146, 
        0.029166975634915503, 
        0.02913914564027548, 
        0.02911024485050769, 
        0.02908026686482185, 
        0.029049205408033556, 
        0.029017054346665773, 
        0.028983807706266834, 
        0.02894945968996095, 
        0.02891400469827904, 
        0.028877437350371977, 
        0.028839752506581023, 
        0.028800945292540625, 
        0.028761011124753492, 
        0.028719945737719334, 
        0.02867774521276929, 
        0.028634406008490293, 
        0.02858992499280404, 
        0.028544299476862055, 
        0.028497527250558926, 
        0.02844960661986077, 
        0.02840053644579362, 
        0.028350316185117897, 
        0.028298945932670634, 
        0.028246426465263184, 
        0.02819275928699298, 
        0.02813794667590534, 
        0.02808199173195547, 
        0.028024898425809693, 
        0.02796667164855373, 
        0.027907317261758068, 
        0.02784684214800998, 
        0.02778525426101016, 
        0.027722562675355864, 
        0.027658777635469537, 
        0.027593910602571176, 
        0.02752797430039783, 
        0.027460982757673155, 
        0.027392951348285698, 
        0.027323896826545613, 
        0.027253837359218706, 
        0.02718279255134582, 
        0.02711078346679023, 
        0.027037832642153724, 
        0.026963964093169073, 
        0.026889203313336427, 
        0.026813577264043712, 
        0.026737114355152466, 
        0.026659844416438427, 
        0.026581798658544084, 
        0.026503009623774276, 
        0.026423511126409442, 
        0.02634333818220587, 
        0.026262526927789364, 
        0.026181114529626612, 
        0.026099139083372476, 
        0.026016639504256932, 
        0.025933655408935222, 
        0.02585022699019327, 
        0.02576639488544887, 
        0.02568220003969341, 
        0.02559768356574954, 
        0.02551288660118343, 
        0.025427850165048105, 
        0.0253426150150749, 
        0.02525722150685092, 
        0.025171709457512504, 
        0.025086118012634984, 
        0.025000485521577135, 
        0.02491484941841968, 
        0.024829246112547255, 
        0.02474371088834785, 
        0.024658277813970484, 
        0.02457297291721263, 
        0.024487841123858628, 
        0.024402905639779367, 
        0.02431819499477922, 
        0.024233736202210265, 
        0.024149554746514264, 
        0.02406567456794345, 
        0.023982118058185495, 
        0.023898906064275676, 
        0.023816057901698395, 
        0.023733591374724382, 
        0.023651522804206213, 
        0.02356986706118559, 
        0.023488637606166395, 
        0.02340784653303097, 
        0.02332750461709049, 
        0.023247621365657, 
        0.02316820507180194, 
        0.023089262869749883, 
        0.02301080079166712, 
        0.022932823824817695, 
        0.022855335969466754, 
        0.02277834029632148, 
        0.02270183900348099, 
        0.02262583347254499, 
        0.022550324323515277, 
        0.022475311468225387, 
        0.02240079416229288, 
        0.022326771055171127, 
        0.022253240238342038, 
        0.0221801992916293, 
        0.022107645327227938, 
        0.02203557503191824, 
        0.021963984706948245, 
        0.021892870305909206, 
        0.02182222747048315, 
        0.021752051564190626, 
        0.021682337703999334, 
        0.021613080790126173, 
        0.021544275533847086, 
        0.021475916483422983, 
        0.02140799804833723, 
        0.02134051452183521, 
        0.021273460101807272, 
        0.021206828910138226, 
        0.021140615010599814, 
        0.021074812425338683, 
        0.02100941515014925, 
        0.02094441716828139, 
        0.020879812463317438, 
        0.02081559503081374, 
        0.020751758889004844, 
        0.02068829808840418, 
        0.020625206720671613, 
        0.020562478926500642, 
        0.02050010890274632, 
        0.020438090908927536, 
        0.0203764192728732, 
        0.020315088395882128, 
        0.02025409275720225, 
        0.020193426918009027, 
        0.020133085524848812, 
        0.020073063312641127, 
        0.020013355107269513, 
        0.019953955827670088, 
        0.019894860487702195, 
        0.019836064197561117, 
        0.01977756216488886, 
        0.019719349695732122, 
        0.019661422195035305, 
        0.019603775167066587, 
        0.019546404215531752, 
        0.01948930504347894, 
        0.01943247345314301, 
        0.01937590534541367, 
        0.019319596719352374, 
        0.01926354367145377, 
        0.019207742394872416, 
        0.019152189178413312, 
        0.0190968804055405, 
        0.019041812553259044, 
        0.01898698219082504, 
        0.018932385978580654, 
        0.01887802066654208, 
        0.018823883092971148, 
        0.018769970183049878, 
        0.01871627894718466, 
        0.018662806479703718, 
        0.018609549957102983, 
        0.018556506636531866, 
        0.018503673854190206, 
        0.01845104902374866, 
        0.018398629634561726, 
        0.018346413250173825, 
        0.018294397506509304, 
        0.0182425801103647, 
        0.0181909588376212, 
        0.01813953153154986, 
        0.018088296101301922, 
        0.01803725052014581, 
        0.01798639282383495, 
        0.017935721108961036, 
        0.017885233531341232, 
        0.017834928304430977, 
        0.017784803697664876, 
        0.01773485803487834, 
        0.01768508969276938, 
        0.01763549709938159, 
        0.01758607873248636, 
        0.017536833118062516, 
        0.017487758828924043, 
        0.017438854483104595, 
        0.017390118742512957, 
        0.017341550311452934, 
        0.017293147935219102, 
        0.017244910398729166, 
        0.017196836525144643, 
        0.01714892517456666, 
        0.01710117524269034, 
        0.017053585659536834, 
        0.017006155388190145, 
        0.016958883423568875, 
        0.016911768791179314, 
        0.016864810546021555, 
        0.016818007771291197, 
        0.016771359577393685, 
        0.016724865100706695, 
        0.01667852350259902, 
        0.01663233396831218, 
        0.016586295705952336, 
        0.016540407945519975, 
        0.01649466993781841, 
        0.016449080953617433, 
        0.016403640282792172, 
        0.01635834723320385, 
        0.016313201129954675, 
        0.016268201314561203, 
        0.016223347144064995, 
        0.01617863799026203, 
        0.016134073238971525, 
        0.016089652289176026, 
        0.016045374552414112, 
        0.016001239451981005, 
        0.015957246422315375, 
        0.015913394908346982, 
        0.015869684364728902, 
        0.015826114255444824, 
        0.01578268405309536, 
        0.015739393238308388, 
        0.01569624129932835, 
        0.015653227731307885, 
        0.01561035203599571, 
        0.015567613721091191, 
        0.015525012299942412, 
        0.015482547290976747, 
        0.015440218217342757, 
        0.015398024606504364, 
        0.01535596598988457, 
        0.015314041902447978, 
        0.015272251882390274, 
        0.015230595470790104, 
        0.015189072211373262, 
        0.015147681650083988, 
        0.015106423334953389, 
        0.015065296815718427, 
        0.015024301643649764, 
        0.014983437371279065, 
        0.014942703552240798, 
        0.014902099741014188, 
        0.014861625492700092, 
        0.014821280362952688, 
        0.014781063907758957, 
        0.014740975683248307, 
        0.014701015245664889, 
        0.014661182151101649, 
        0.014621475955491762, 
        0.01458189621442744, 
        0.014542442483168817, 
        0.014503114316451191, 
        0.01446391126840957, 
        0.014424832892601377, 
        0.014385878741916762, 
        0.014347048368475005, 
        0.014308341323626557, 
        0.014269757157907131, 
        0.014231295421040608, 
        0.014192955661823936, 
        0.014154737428314326, 
        0.01411664026755818, 
        0.014078663725783825, 
        0.014040807348304677, 
        0.014003070679616966, 
        0.013965453263320647, 
        0.013927954642181804, 
        0.013890574358178464, 
        0.013853311952453292, 
        0.013816166965431776, 
        0.013779138936812242, 
        0.013742227405605878, 
        0.013705431910153046, 
        0.013668751988211039, 
        0.013632187176996598, 
        0.013595737013186152, 
        0.013559401033019914, 
        0.01352317877230272, 
        0.013487069766531056, 
        0.013451073550885411, 
        0.013415189660246886, 
        0.013379417629362442, 
        0.013343756992893354, 
        0.013308207285369673, 
        0.013272768041339873, 
        0.013237438795386636, 
        0.013202219082264419, 
        0.013167108436878074, 
        0.013132106394309236, 
        0.013097212489991208, 
        0.01306242625978815, 
        0.013027747239918678, 
        0.01299317496704589, 
        0.012958708978446672, 
        0.01292434881200542, 
        0.012890094006229546, 
        0.012855944100426332, 
        0.012821898634610588, 
        0.0127879571497095, 
        0.012754119187512286, 
        0.012720384290765987, 
        0.012686752003234042, 
        0.012653221869789533, 
        0.012619793436390251, 
        0.01258646625016352, 
        0.012553239859489453, 
        0.012520113814011335, 
        0.012487087664709125, 
        0.012454160963934018, 
        0.01242133326544419, 
        0.012388604124523549, 
        0.012355973097929063, 
        0.01232343974394827, 
        0.012291003622518157, 
        0.01225866429519386, 
        0.012226421325199733, 
        0.01219427427753806, 
        0.012162222718890097, 
        0.012130266217803368, 
        0.012098404344593635, 
        0.012066636671479879, 
        0.012034962772523534, 
        0.012003382223803132, 
        0.011971894603266182, 
        0.011940499490879636, 
        0.011909196468617423, 
        0.011877985120484541, 
        0.011846865032552239, 
        0.01181583579299139, 
        0.011784896992040337, 
        0.011754048222151058, 
        0.011723289077838971, 
        0.011692619155843327, 
        0.01166203805506639, 
        0.011631545376621002, 
        0.01160114072385337, 
        0.011570823702320822, 
        0.011540593919861777, 
        0.011510450986549967, 
        0.01148039451477767, 
        0.011450424119146487, 
        0.011420539416635303, 
        0.011390740026471783, 
        0.01136102557020779, 
        0.011331395671771452, 
        0.011301849957346654, 
        0.011272388055483376, 
        0.011243009597046686, 
        0.011213714215278432, 
        0.011184501545733477, 
        0.011155371226321504, 
        0.011126322897302306, 
        0.011097356201282235, 
        0.011068470783225577, 
        0.011039666290422018, 
        0.011010942372537887, 
        0.010982298681554332, 
        0.010953734871812169, 
        0.010925250600002219, 
        0.010896845525143894, 
        0.01086851930856017, 
        0.010840271613937682, 
        0.01081210210726539, 
        0.010784010456867357, 
        0.01075599633333511, 
        0.010728059409615666, 
        0.010700199360896737, 
        0.010672415864683671, 
        0.01064470860077661, 
        0.010617077251215168, 
        0.010589521500312095, 
        0.010562041034638052, 
        0.010534635542982061, 
        0.010507304716389573, 
        0.010480048248116994, 
        0.010452865833627019, 
        0.010425757170599964, 
        0.01039872195888583, 
        0.010371759900515016, 
        0.010344870699670052, 
        0.010318054062728099, 
        0.010291309698163963, 
        0.01026463731658983, 
        0.010238036630734443, 
        0.010211507355430954, 
        0.010185049207593364, 
        0.010158661906218032, 
        0.010132345172359997, 
        0.010106098729108804, 
        0.010079922301605208, 
        0.010053815616992208, 
        0.010027778404427843, 
        0.010001810395059717, 
        0.009975911322008053, 
        0.009950080920353863, 
        0.009924318927112938, 
        0.009898625081271435, 
        0.009872999123699289, 
        0.00984744079716264, 
        0.00982194984632773, 
        0.009796526017743805, 
        0.009771169059789893, 
        0.009745878722720681, 
        0.009720654758587525, 
        0.009695496921268025, 
        0.009670404966433292, 
        0.009645378651529068, 
        0.009620417735768256, 
        0.009595521980131744, 
        0.009570691147312599, 
        0.009545925001738982, 
        0.009521223309540482, 
        0.009496585838524982, 
        0.009472012358186193, 
        0.009447502639680989, 
        0.00942305645579836, 
        0.009398673580969566, 
        0.009374353791243423, 
        0.009350096864230344, 
        0.009325902579176355, 
        0.009301770716852314, 
        0.009277701059623052, 
        0.009253693391356127, 
        0.00922974749746815, 
        0.009205863164885081, 
        0.0091820401820246, 
        0.009158278338775234, 
        0.009134577426510576, 
        0.009110937238037025, 
        0.009087357567622622, 
        0.009063838210927828, 
        0.009040378965061756, 
        0.009016979628482417, 
        0.008993640001062432, 
        0.008970359884044477, 
        0.008947139080017387, 
        0.00892397739289261, 
        0.008900874627931352, 
        0.00887783059169899, 
        0.008854845092066778, 
        0.008831917938176762, 
        0.00880904894045461, 
        0.008786237910594095, 
        0.0087634846615191, 
        0.00874078900740261, 
        0.008718150763629251, 
        0.0086955697467907, 
        0.008673045774674332, 
        0.008650578666265184, 
        0.008628168241706423, 
        0.008605814322292456, 
        0.008583516730487508, 
        0.008561275289854382, 
        0.008539089825114213, 
        0.008516960162072474, 
        0.008494886127654495, 
        0.008472867549848653, 
        0.008450904257742985, 
        0.008428996081465915, 
        0.008407142852211363, 
        0.008385344402219832, 
        0.008363600564762645, 
        0.00834191117409765, 
        0.008320276065526672, 
        0.008298695075337138, 
        0.008277168040805276, 
        0.008255694800173994, 
        0.00823427519265704, 
        0.008212909058432081, 
        0.008191596238609976, 
        0.008170336575237221, 
        0.00814912991128261, 
        0.00812797609064411, 
        0.008106874958104757, 
        0.008085826359357427, 
        0.008064830140969977, 
        0.008043886150391418, 
        0.008022994235945819, 
        0.008002154246779613, 
        0.007981366032916543, 
        0.007960629445224524, 
        0.00793994433538447, 
        0.007919310555899077, 
        0.007898727960084319, 
        0.007878196402065692, 
        0.007857715736751595, 
        0.007837285819848355, 
        0.007816906507833166, 
        0.0077965776579445294, 
        0.007776299128181324, 
        0.0077560707773252635, 
        0.007735892464860009, 
        0.007715764051040518, 
        0.007695685396821759, 
        0.007675656363903366, 
        0.007655676814684587, 
        0.007635746612266202, 
        0.0076158656204568945, 
        0.0075960337037518505, 
        0.0075762507273260905, 
        0.007556516557041781, 
        0.007536831059416747, 
        0.0075171941016397735, 
        0.007497605551542979, 
        0.007478065277625952, 
        0.007458573149008418, 
        0.0074391290354591895, 
        0.007419732807359881, 
        0.007400384335734589, 
        0.007381083492204448, 
        0.007361830149001783, 
        0.00734262417896936, 
        0.007323465455528767, 
        0.007304353852700831, 
        0.007285289245102812, 
        0.007266271507911184, 
        0.007247300516879329, 
        0.007228376148322625, 
        0.007209498279129516, 
        0.0071906667867281315, 
        0.0071718815491017985, 
        0.007153142444775904, 
        0.007134449352811235, 
        0.007115802152793538, 
        0.007097200724863546, 
        0.007078644949658454, 
        0.00706013470832801, 
        0.0070416698825388445, 
        0.007023250354483264, 
        0.007004876006826862, 
        0.006986546722748524, 
        0.00696826238590732, 
        0.006950022880458709, 
        0.006931828091028099, 
        0.0069136779027331825, 
        0.006895572201157481, 
        0.006877510872337675, 
        0.006859493802796583, 
        0.00684152087949774, 
        0.0068235919898691245, 
        0.006805707021789918, 
        0.0067878658635750905, 
        0.00677006840399822, 
        0.006752314532259835, 
        0.006734604137983986, 
        0.006716937111230442, 
        0.00669931334250672, 
        0.006681732722710782, 
        0.006664195143175887, 
        0.006646700495645128, 
        0.0066292486722621235, 
        0.006611839565591859, 
        0.006594473068588277, 
        0.0065771490746191555, 
        0.006559867477428274, 
        0.006542628171168168, 
        0.006525431050372834, 
        0.006508276009968942, 
        0.006491162945243932, 
        0.0064740917518866445, 
        0.006457062325946905, 
        0.006440074563854353, 
        0.006423128362400857, 
        0.006406223618751174, 
        0.006389360230419518, 
        0.0063725380952836105, 
        0.006355757111596124, 
        0.006339017177940833, 
        0.00632231819325512, 
        0.006305660056830005, 
        0.0062890426682940224, 
        0.006272465927626274, 
        0.006255929735131982, 
        0.006239433991462869, 
        0.006222978597601494, 
        0.006206563454869824, 
        0.006190188464887783, 
        0.006173853529632935, 
        0.00615755855139148, 
        0.006141303432776462, 
        0.006125088076708677, 
        0.00610891238642989, 
        0.006092776265502426, 
        0.006076679617779528, 
        0.006060622347452015, 
        0.006044604358990431, 
        0.006028625557179072, 
        0.006012685847103544, 
        0.005996785134144168, 
        0.005980923323974624, 
        0.005965100322586949, 
        0.00594931603624401, 
        0.005933570371496051, 
        0.005917863235193399, 
        0.005902194534469643, 
        0.005886564176732709, 
        0.005870972069699519, 
        0.005855418121331638, 
        0.005839902239905727, 
        0.005824424333950023, 
        0.005808984312267342, 
        0.005793582083948208, 
        0.005778217558334124, 
        0.005762890645044099, 
        0.005747601253984562, 
        0.005732349295302426, 
        0.005717134679412723, 
        0.005701957316995197, 
        0.005686817118995536, 
        0.005671713996616842, 
        0.005656647861302864, 
        0.00564161862476683, 
        0.00562662619898438, 
        0.0056116704961628495, 
        0.0055967514287815, 
        0.005581868909548157, 
        0.005567022851437279, 
        0.005552213167655667, 
        0.0055374397716591505, 
        0.005522702577149461, 
        0.005508001498062547, 
        0.005493336448575798, 
        0.005478707343122745, 
        0.005464114096357808, 
        0.005449556623167291, 
        0.005435034838682089, 
        0.005420548658268266, 
        0.005406097997517048, 
        0.005391682772256231, 
        0.005377302898535724, 
        0.005362958292646196, 
        0.005348648871096073, 
        0.005334374550617903, 
        0.005320135248178795, 
        0.005305930880955221, 
        0.005291761366360602, 
        0.005277626622017034, 
        0.005263526565774457, 
        0.005249461115701786, 
        0.005235430190084312, 
        0.005221433707418457, 
        0.005207471586425121, 
        0.005193543746032009, 
        0.0051796501053804666, 
        0.005165790583836633, 
        0.005151965100965036, 
        0.005138173576541508, 
        0.005124415930552712, 
        0.005110692083199174, 
        0.0050970019548801345, 
        0.005083345466207602, 
        0.00506972253799001, 
        0.005056133091256334, 
        0.005042577047219043, 
        0.005029054327313519, 
        0.005015564853160324, 
        0.005002108546587602, 
        0.004988685329618336, 
        0.004975295124485834, 
        0.0049619378536106835, 
        0.0049486134396127205, 
        0.0049353218053091305, 
        0.004922062873714101, 
        0.004908836568038322, 
        0.004895642811674827, 
        0.004882481528218339, 
        0.004869352641461846, 
        0.004856256075383935, 
        0.0048431917541435976, 
        0.004830159602103438, 
        0.004817159543810332, 
        0.004804191504001046, 
        0.004791255407594563, 
        0.004778351179704683, 
        0.004765478745621633, 
        0.004752638030829234, 
        0.004739828960991554, 
        0.004727051461953855, 
        0.004714305459756706, 
        0.004701590880608628, 
        0.004688907650909428, 
        0.0046762556972320835, 
        0.004663634946339248, 
        0.004651045325165675, 
        0.004638486760827862, 
        0.004625959180618384, 
        0.004613462512014178, 
        0.004600996682664863, 
        0.004588561620391267, 
        0.004576157253200117, 
        0.004563783509263988, 
        0.004551440316937872, 
        0.004539127604744215, 
        0.004526845301381364, 
        0.004514593335724772, 
        0.004502371636813814, 
        0.004490180133867835, 
        0.004478018756272411, 
        0.004465887433580576, 
        0.004453786095520095, 
        0.004441714671987086, 
        0.00442967309304078, 
        0.0044176612889224795, 
        0.004405679190024497, 
        0.004393726726919186, 
        0.004381803830335192, 
        0.004369910431175216, 
        0.004358046460506024, 
        0.004346211849548877, 
        0.004334406529702634, 
        0.004322630432522683, 
        0.004310883489731206, 
        0.004299165633210658, 
        0.004287476795008839, 
        0.004275816907330092, 
        0.0042641859025412685, 
        0.004252583713178818, 
        0.004241010271929914, 
        0.004229465511641934, 
        0.004217949365323215, 
        0.004206461766144553, 
        0.004195002647432911, 
        0.0041835719426660915, 
        0.004172169585489978, 
        0.004160795509699252, 
        0.00414944964924844, 
        0.004138131938250973, 
        0.004126842310970367, 
        0.0041155807018290564, 
        0.004104347045404054, 
        0.00409314127642043, 
        0.004081963329764772, 
        0.004070813140472417, 
        0.004059690643731996, 
        0.004048595774888743, 
        0.004037528469433734, 
        0.004026488663014621, 
        0.004015476291420419, 
        0.004004491290610827, 
        0.003993533596679328, 
        0.003982603145868442, 
        0.0039716998745805985, 
        0.003960823719355079, 
        0.003949974616890316, 
        0.003939152504026741, 
        0.003928357317754711, 
        0.003917588995213686, 
        0.003906847473685702, 
        0.003896132690604733, 
        0.0038854445835512195, 
        0.0038747830902387866, 
        0.0038641481485401164, 
        0.0038535396964700583, 
        0.00384295767218913, 
        0.003832402013992385, 
        0.003821872660327652, 
        0.003811369549788207, 
        0.0038008926211094314, 
        0.0037904418131561963, 
        0.0037800170649495237, 
        0.0037696183156526496, 
        0.0037592455045649294, 
        0.00374889857112751, 
        0.0037385774549240167, 
        0.003728282095677326, 
        0.003718012433244811, 
        0.0037077684076420835, 
        0.0036975499590031417, 
        0.0036873570276141293, 
        0.003677189553894317, 
        0.0036670474783987656, 
        0.0036569307418217994, 
        0.0036468392850047345, 
        0.0036367730489104745, 
        0.0036267319746553944, 
        0.003616716003477252, 
        0.0036067250767613706, 
        0.003596759136017729, 
        0.0035868181229061786, 
        0.003576901979210605, 
        0.00356701064685066, 
        0.00355714406788333, 
        0.0035473021844993433, 
        0.00353748493902618, 
        0.0035276922739137604, 
        0.0035179241317590494, 
        0.0035081804552800125, 
        0.0034984611873367256, 
        0.0034887662709137, 
        0.0034790956491337678, 
        0.003469449265244302, 
        0.0034598270626333416, 
        0.0034502289848054855, 
        0.0034406549754086623, 
        0.003431104978215442, 
        0.0034215789371284276, 
        0.00341207679618248, 
        0.0034025984995388766, 
        0.003393143991487085, 
        0.0033837132164501165, 
        0.003374306118969196, 
        0.003364922643726027, 
        0.0033555627355168153, 
        0.003346226339278809, 
        0.003336913400061802, 
        0.003327623863055116, 
        0.0033183576735652497, 
        0.003309114777032594, 
        0.0032998951190137344, 
        0.0032906986451948683, 
        0.0032815253013959243, 
        0.003272375033548654, 
        0.003263247787717172, 
        0.0032541435100859255, 
        0.0032450621469646743, 
        0.003236003644786032, 
        0.0032269679501075155, 
        0.0032179550096081994, 
        0.0032089647700900914, 
        0.003199997178478953, 
        0.003191052181818861, 
        0.0031821297272773418, 
        0.003173229762148736, 
        0.003164352233840383, 
        0.003155497089887135, 
        0.003146664277939382, 
        0.0031378537457713075, 
        0.0031290654412743733, 
        0.003120299312463014, 
        0.0031115553074666387, 
        0.0031028333745399153, 
        0.0030941334620513098, 
        0.003085455518489721, 
        0.003076799492461602, 
        0.003068165332692833, 
        0.003059552988028107, 
        0.0030509624074228155, 
        0.003042393539956486, 
        0.0030338463348241417, 
        0.003025320741331511, 
        0.003016816708915417, 
        0.0030083341871091213, 
        0.0029998731255813415, 
        0.0029914334741041695, 
        0.0029830151825621883, 
        0.0029746182009577865, 
        0.0029662424794203264, 
        0.0029578879681752064, 
        0.0029495546175760893, 
        0.002941242378082463, 
        0.002932951200267297, 
        0.0029246810348209132, 
        0.0029164318325434957, 
        0.0029082035443483535, 
        0.002899996121265677, 
        0.002891809514430081, 
        0.0028836436750965823, 
        0.002875498554628465, 
        0.0028673741044937325, 
        0.002859270276281228, 
        0.0028511870216853686, 
        0.0028431242925062473, 
        0.0028350820406749496, 
        0.002827060218213382, 
        0.002819058777253586, 
        0.002811077670040324, 
        0.0028031168489373462, 
        0.002795176266402078, 
        0.002787255875013457, 
        0.0027793556274469575, 
        0.0027714754765000684, 
        0.0027636153750690306, 
        0.002755775276155777, 
        0.002747955132876966, 
        0.0027401548984505807, 
        0.002732374526203386, 
        0.0027246139695739154, 
        0.0027168731820984052, 
        0.002709152117428081, 
        0.002701450729313292, 
        0.0026937689716129945, 
        0.0026861067982872936, 
        0.0026784641634130407, 
        0.0026708410211616364, 
        0.002663237325809277, 
        0.002655653031737775, 
        0.002648088093440368, 
        0.0026405424655044744, 
        0.0026330161026269397, 
        0.0026255089596066744, 
        0.0026180209913430987, 
        0.002610552152840413, 
        0.002603102399209513, 
        0.002595671685655365, 
        0.002588259967496729, 
        0.0025808672001417167, 
        0.00257349333911127, 
        0.0025661383400191434, 
        0.00255880215858627, 
        0.00255148475063269, 
        0.002544186072075459, 
        0.002536906078934338, 
        0.0025296447273367877, 
        0.0025224019734974286, 
        0.002515177773744333, 
        0.002507972084492988, 
        0.002500784862267034, 
        0.0024936160636851046, 
        0.002486465645462648, 
        0.0024793335644208354, 
        0.0024722197774686523, 
        0.0024651242416207546, 
        0.002458046913992224, 
        0.0024509877517872136, 
        0.0024439467123178278, 
        0.0024369237529855647, 
        0.0024299188312892996, 
        0.002422931904825823, 
        0.002415962931293034, 
        0.0024090118684819634, 
        0.0024020786742732017, 
        0.002395163306651298, 
        0.0023882657236963083, 
        0.002381385883580169, 
        0.002374523744572063, 
        0.002367679265034776, 
        0.0023608524034274634, 
        0.0023540431183053274, 
        0.0023472513683095654, 
        0.0023404771121858553, 
        0.002333720308766451, 
        0.0023269809169799835, 
        0.002320258895851216, 
        0.002313554204493233, 
        0.002306866802115428, 
        0.0023001966480192906, 
        0.0022935437015956447, 
        0.002286907922330715, 
        0.002280289269804003, 
        0.0022736877036823463, 
        0.002267103183731121, 
        0.002260535669801703, 
        0.002253985121836171, 
        0.0022474514998717934, 
        0.0022409347640316157, 
        0.002234434874535575, 
        0.00222795179168536
    ]
]
